Function Space Diversity for Uncertainty Prediction via Repulsive Last-Layer Ensembles

Bayesian inference in function space has gained attention due to its robustness against overparameterization in neural networks. However, approximating the infinite-dimensional function space introduces several challenges. In this work, we discuss function space inference via particle optimization and present practical modifications that improve uncertainty estimation and, most importantly, make it applicable for large and pretrained networks. First, we demonstrate that the input samples, where particle predictions are enforced to be diverse, are detrimental to the model performance. While diversity on training data itself can lead to underfitting, the use of label-destroying data augmentation, or unlabeled out-of-distribution data can improve prediction diversity and uncertainty estimates. Furthermore, we take advantage of the function space formulation, which imposes no restrictions on network parameterization other than sufficient flexibility. Instead of using full deep ensembles to represent particles, we propose a single multi-headed network that introduces a minimal increase in parameters and computation. This allows seamless integration to pretrained networks, where this repulsive last-layer ensemble can be used for uncertainty aware fine-tuning at minimal additional cost. We achieve competitive results in disentangling aleatoric and epistemic uncertainty for active learning, detecting out-of-domain data, and providing calibrated uncertainty estimates under distribution shifts with minimal compute and memory.

==> sections/graphs/OOD_CIFAR10/ID_cifar10_accuracy.csv <==
,softmax,logits,logits_GMM,logits_GMM_global,softmax_SNGP_PE,softmax_SNGP_MI,softmax_SNGP_AU,logits_SNGP,softmax_laplace_PE,softmax_laplace_MI,softmax_laplace_AU,softmax_en_PE,softmax_en_MI,softmax_en_AU,softmax_std,logits_std,logits_GMM_std,logits_GMM_global_std,softmax_SNGP_PE_std,softmax_SNGP_MI_std,softmax_SNGP_AU_std,logits_SNGP_std,softmax_laplace_PE_std,softmax_laplace_MI_std,softmax_laplace_AU_std,softmax_en_PE_std,softmax_en_MI_std,softmax_en_AU_std
0,94.99,94.99,94.99,94.99,94.93,94.93,94.93,94.93,94.94,94.94,94.94,96.12,96.12,96.12,0.26,0.26,0.26,0.26,0.30,0.30,0.30,0.30,0.27,0.27,0.27,0.07,0.07,0.07


==> sections/graphs/OOD_CIFAR10/ID_cifar10_accuracy_POVI_SGD.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,95.00,95.00,95.00,95.00,0.25,0.25,0.25,0.25


==> sections/graphs/OOD_CIFAR10/ID_cifar10_accuracy_POVI_kde_WGD.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,95.00,95.00,95.00,95.00,0.25,0.25,0.25,0.25


==> sections/graphs/OOD_CIFAR10/ID_cifar10_accuracy_POVI_kde_f_WGD_coll_cifar100.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,94.90,94.90,94.90,94.90,0.21,0.21,0.21,0.21


==> sections/graphs/OOD_CIFAR10/ID_cifar10_accuracy_POVI_kde_f_WGD_coll_cifar10__patches_std_16.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,94.99,94.99,94.99,94.99,0.24,0.24,0.24,0.24


==> sections/graphs/OOD_CIFAR10/ID_cifar10_accuracy_POVI_kde_f_WGD_coll_cifar10__patches_std_32.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,94.98,94.98,94.98,94.98,0.25,0.25,0.25,0.25


==> sections/graphs/OOD_CIFAR10/ID_cifar10_accuracy_POVI_kde_f_WGD_coll_cifar10__patches_std_8.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,94.94,94.94,94.94,94.94,0.29,0.29,0.29,0.29


==> sections/graphs/OOD_CIFAR10/ID_cifar10_accuracy_POVI_kde_f_WGD_coll_texture.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,94.93,94.93,94.93,94.93,0.24,0.24,0.24,0.24


==> sections/graphs/OOD_CIFAR10/ID_cifar10_accuracy_POVI_kde_f_WGD_coll_tinyimagenet.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,94.94,94.94,94.94,94.94,0.23,0.23,0.23,0.23


==> sections/graphs/OOD_CIFAR10/ID_cifar10_accuracy_POVI_patches_std_16.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,95.89,95.89,95.89,95.89,0.15,0.15,0.15,0.15


==> sections/graphs/OOD_CIFAR10/ID_cifar10_accuracy_POVI_patches_std_32.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,95.86,95.86,95.86,95.86,0.15,0.15,0.15,0.15


==> sections/graphs/OOD_CIFAR10/ID_cifar10_accuracy_POVI_patches_std_8.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,94.93,94.93,94.93,94.93,0.29,0.29,0.29,0.29


==> sections/graphs/OOD_CIFAR10/ID_cifar10_brier.csv <==
,softmax,logits,logits_GMM,logits_GMM_global,softmax_SNGP_PE,softmax_SNGP_MI,softmax_SNGP_AU,logits_SNGP,softmax_laplace_PE,softmax_laplace_MI,softmax_laplace_AU,softmax_en_PE,softmax_en_MI,softmax_en_AU,softmax_std,logits_std,logits_GMM_std,logits_GMM_global_std,softmax_SNGP_PE_std,softmax_SNGP_MI_std,softmax_SNGP_AU_std,logits_SNGP_std,softmax_laplace_PE_std,softmax_laplace_MI_std,softmax_laplace_AU_std,softmax_en_PE_std,softmax_en_MI_std,softmax_en_AU_std
0,8.08,8.08,8.08,8.08,7.80,7.80,7.80,7.80,7.80,7.80,7.80,5.90,5.90,5.90,0.47,0.47,0.47,0.47,0.49,0.49,0.49,0.49,0.42,0.42,0.42,0.08,0.08,0.08


==> sections/graphs/OOD_CIFAR10/ID_cifar10_brier_POVI_SGD.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,7.89,7.89,7.89,7.89,0.43,0.43,0.43,0.43


==> sections/graphs/OOD_CIFAR10/ID_cifar10_brier_POVI_kde_WGD.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,7.90,7.90,7.90,7.90,0.43,0.43,0.43,0.43


==> sections/graphs/OOD_CIFAR10/ID_cifar10_brier_POVI_kde_f_WGD_coll_cifar100.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,8.41,8.41,8.41,8.41,0.31,0.31,0.31,0.31


==> sections/graphs/OOD_CIFAR10/ID_cifar10_brier_POVI_kde_f_WGD_coll_cifar10__patches_std_16.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,7.86,7.86,7.86,7.86,0.44,0.44,0.44,0.44


==> sections/graphs/OOD_CIFAR10/ID_cifar10_brier_POVI_kde_f_WGD_coll_cifar10__patches_std_32.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,7.82,7.82,7.82,7.82,0.43,0.43,0.43,0.43


==> sections/graphs/OOD_CIFAR10/ID_cifar10_brier_POVI_kde_f_WGD_coll_cifar10__patches_std_8.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,8.03,8.03,8.03,8.03,0.47,0.47,0.47,0.47


==> sections/graphs/OOD_CIFAR10/ID_cifar10_brier_POVI_kde_f_WGD_coll_texture.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,8.13,8.13,8.13,8.13,0.33,0.33,0.33,0.33


==> sections/graphs/OOD_CIFAR10/ID_cifar10_brier_POVI_kde_f_WGD_coll_tinyimagenet.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,8.00,8.00,8.00,8.00,0.36,0.36,0.36,0.36


==> sections/graphs/OOD_CIFAR10/ID_cifar10_brier_POVI_patches_std_16.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,6.40,6.40,6.40,6.40,0.15,0.15,0.15,0.15


==> sections/graphs/OOD_CIFAR10/ID_cifar10_brier_POVI_patches_std_32.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,6.37,6.37,6.37,6.37,0.15,0.15,0.15,0.15


==> sections/graphs/OOD_CIFAR10/ID_cifar10_brier_POVI_patches_std_8.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,8.05,8.05,8.05,8.05,0.47,0.47,0.47,0.47


==> sections/graphs/OOD_CIFAR10/ID_cifar10_ece.csv <==
,softmax,logits,logits_GMM,logits_GMM_global,softmax_SNGP_PE,softmax_SNGP_MI,softmax_SNGP_AU,logits_SNGP,softmax_laplace_PE,softmax_laplace_MI,softmax_laplace_AU,softmax_en_PE,softmax_en_MI,softmax_en_AU,softmax_std,logits_std,logits_GMM_std,logits_GMM_global_std,softmax_SNGP_PE_std,softmax_SNGP_MI_std,softmax_SNGP_AU_std,logits_SNGP_std,softmax_laplace_PE_std,softmax_laplace_MI_std,softmax_laplace_AU_std,softmax_en_PE_std,softmax_en_MI_std,softmax_en_AU_std
0,2.85,2.85,2.85,2.85,1.45,1.45,1.45,1.45,1.39,1.39,1.39,0.75,0.75,0.75,0.32,0.32,0.32,0.32,0.39,0.39,0.39,0.39,0.67,0.67,0.67,0.11,0.11,0.11


==> sections/graphs/OOD_CIFAR10/ID_cifar10_ece_POVI_SGD.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,2.36,2.36,2.36,2.36,0.28,0.28,0.28,0.28


==> sections/graphs/OOD_CIFAR10/ID_cifar10_ece_POVI_kde_WGD.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,2.38,2.38,2.38,2.38,0.28,0.28,0.28,0.28


==> sections/graphs/OOD_CIFAR10/ID_cifar10_ece_POVI_kde_f_WGD_coll_cifar100.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,2.11,2.11,2.11,2.11,0.25,0.25,0.25,0.25


==> sections/graphs/OOD_CIFAR10/ID_cifar10_ece_POVI_kde_f_WGD_coll_cifar10__patches_std_16.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,1.97,1.97,1.97,1.97,0.32,0.32,0.32,0.32


==> sections/graphs/OOD_CIFAR10/ID_cifar10_ece_POVI_kde_f_WGD_coll_cifar10__patches_std_32.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,1.95,1.95,1.95,1.95,0.34,0.34,0.34,0.34


==> sections/graphs/OOD_CIFAR10/ID_cifar10_ece_POVI_kde_f_WGD_coll_cifar10__patches_std_8.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,1.72,1.72,1.72,1.72,0.24,0.24,0.24,0.24


==> sections/graphs/OOD_CIFAR10/ID_cifar10_ece_POVI_kde_f_WGD_coll_texture.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,1.55,1.55,1.55,1.55,0.17,0.17,0.17,0.17


==> sections/graphs/OOD_CIFAR10/ID_cifar10_ece_POVI_kde_f_WGD_coll_tinyimagenet.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,1.48,1.48,1.48,1.48,0.13,0.13,0.13,0.13


==> sections/graphs/OOD_CIFAR10/ID_cifar10_ece_POVI_patches_std_16.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,2.07,2.07,2.07,2.07,0.36,0.36,0.36,0.36


==> sections/graphs/OOD_CIFAR10/ID_cifar10_ece_POVI_patches_std_32.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,2.21,2.21,2.21,2.21,0.34,0.34,0.34,0.34


==> sections/graphs/OOD_CIFAR10/ID_cifar10_ece_POVI_patches_std_8.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,1.79,1.79,1.79,1.79,0.31,0.31,0.31,0.31


==> sections/graphs/OOD_CIFAR10/ID_cifar10_nll.csv <==
,softmax,logits,logits_GMM,logits_GMM_global,softmax_SNGP_PE,softmax_SNGP_MI,softmax_SNGP_AU,logits_SNGP,softmax_laplace_PE,softmax_laplace_MI,softmax_laplace_AU,softmax_en_PE,softmax_en_MI,softmax_en_AU,softmax_std,logits_std,logits_GMM_std,logits_GMM_global_std,softmax_SNGP_PE_std,softmax_SNGP_MI_std,softmax_SNGP_AU_std,logits_SNGP_std,softmax_laplace_PE_std,softmax_laplace_MI_std,softmax_laplace_AU_std,softmax_en_PE_std,softmax_en_MI_std,softmax_en_AU_std
0,19.74,19.74,19.74,19.74,17.00,17.00,17.00,17.00,17.64,17.64,17.64,12.52,12.52,12.52,1.50,1.50,1.51,1.51,1.24,1.24,1.24,1.24,1.32,1.32,1.32,0.17,0.17,0.17


==> sections/graphs/OOD_CIFAR10/ID_cifar10_nll_POVI_SGD.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,17.91,17.91,17.91,17.91,1.14,1.14,1.14,1.14


==> sections/graphs/OOD_CIFAR10/ID_cifar10_nll_POVI_kde_WGD.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,17.96,17.96,17.96,17.96,1.14,1.14,1.14,1.14


==> sections/graphs/OOD_CIFAR10/ID_cifar10_nll_POVI_kde_f_WGD_coll_cifar100.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,19.84,19.84,19.84,19.84,0.69,0.69,0.69,0.69


==> sections/graphs/OOD_CIFAR10/ID_cifar10_nll_POVI_kde_f_WGD_coll_cifar10__patches_std_16.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,17.77,17.77,17.77,17.77,1.17,1.17,1.17,1.17


==> sections/graphs/OOD_CIFAR10/ID_cifar10_nll_POVI_kde_f_WGD_coll_cifar10__patches_std_32.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,17.57,17.57,17.57,17.57,1.16,1.16,1.16,1.16


==> sections/graphs/OOD_CIFAR10/ID_cifar10_nll_POVI_kde_f_WGD_coll_cifar10__patches_std_8.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,18.53,18.53,18.53,18.53,1.26,1.26,1.26,1.26


==> sections/graphs/OOD_CIFAR10/ID_cifar10_nll_POVI_kde_f_WGD_coll_texture.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,18.90,18.90,18.90,18.90,0.90,0.90,0.90,0.90


==> sections/graphs/OOD_CIFAR10/ID_cifar10_nll_POVI_kde_f_WGD_coll_tinyimagenet.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,18.55,18.55,18.55,18.55,1.02,1.02,1.02,1.02


==> sections/graphs/OOD_CIFAR10/ID_cifar10_nll_POVI_patches_std_16.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,18.06,18.06,18.06,18.06,1.31,1.31,1.31,1.31


==> sections/graphs/OOD_CIFAR10/ID_cifar10_nll_POVI_patches_std_32.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,17.85,17.85,17.85,17.85,1.32,1.32,1.32,1.32


==> sections/graphs/OOD_CIFAR10/ID_cifar10_nll_POVI_patches_std_8.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,18.59,18.59,18.59,18.59,1.27,1.27,1.27,1.27


==> sections/graphs/OOD_CIFAR10/ID_wide_cifar10_accuracy.csv <==
,softmax,logits,logits_GMM,logits_GMM_global,softmax_SNGP_PE,softmax_SNGP_MI,softmax_SNGP_AU,logits_SNGP,softmax_laplace_PE,softmax_laplace_MI,softmax_laplace_AU,softmax_en_PE,softmax_en_MI,softmax_en_AU,softmax_std,logits_std,logits_GMM_std,logits_GMM_global_std,softmax_SNGP_PE_std,softmax_SNGP_MI_std,softmax_SNGP_AU_std,logits_SNGP_std,softmax_laplace_PE_std,softmax_laplace_MI_std,softmax_laplace_AU_std,softmax_en_PE_std,softmax_en_MI_std,softmax_en_AU_std
0,95.91,95.91,95.91,95.91,95.90,95.90,95.90,95.90,95.89,95.89,95.89,96.55,96.55,96.55,0.13,0.13,0.13,0.13,0.13,0.13,0.13,0.13,0.10,0.10,0.10,0.08,0.08,0.08


==> sections/graphs/OOD_CIFAR10/ID_wide_cifar10_accuracy_POVI_SGD.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,95.87,95.87,95.87,95.87,0.15,0.15,0.15,0.15


==> sections/graphs/OOD_CIFAR10/ID_wide_cifar10_accuracy_POVI_kde_WGD.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,95.88,95.88,95.88,95.88,0.15,0.15,0.15,0.15


==> sections/graphs/OOD_CIFAR10/ID_wide_cifar10_accuracy_POVI_kde_f_WGD_coll_cifar100.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,95.78,95.78,95.78,95.78,0.12,0.12,0.12,0.12


==> sections/graphs/OOD_CIFAR10/ID_wide_cifar10_accuracy_POVI_kde_f_WGD_coll_cifar10_.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,95.87,95.87,95.87,95.87,0.16,0.16,0.16,0.16


==> sections/graphs/OOD_CIFAR10/ID_wide_cifar10_accuracy_POVI_kde_f_WGD_coll_cifar10__patches_std_16.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,95.88,95.88,95.88,95.88,0.15,0.15,0.15,0.15


==> sections/graphs/OOD_CIFAR10/ID_wide_cifar10_accuracy_POVI_kde_f_WGD_coll_cifar10__patches_std_32.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,95.86,95.86,95.86,95.86,0.15,0.15,0.15,0.15


==> sections/graphs/OOD_CIFAR10/ID_wide_cifar10_accuracy_POVI_kde_f_WGD_coll_cifar10__patches_std_8.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,95.87,95.87,95.87,95.87,0.15,0.15,0.15,0.15


==> sections/graphs/OOD_CIFAR10/ID_wide_cifar10_accuracy_POVI_kde_f_WGD_coll_texture.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,95.82,95.82,95.82,95.82,0.15,0.15,0.15,0.15


==> sections/graphs/OOD_CIFAR10/ID_wide_cifar10_accuracy_POVI_kde_f_WGD_coll_tinyimagenet.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,95.83,95.83,95.83,95.83,0.14,0.14,0.14,0.14


==> sections/graphs/OOD_CIFAR10/ID_wide_cifar10_brier.csv <==
,softmax,logits,logits_GMM,logits_GMM_global,softmax_SNGP_PE,softmax_SNGP_MI,softmax_SNGP_AU,logits_SNGP,softmax_laplace_PE,softmax_laplace_MI,softmax_laplace_AU,softmax_en_PE,softmax_en_MI,softmax_en_AU,softmax_std,logits_std,logits_GMM_std,logits_GMM_global_std,softmax_SNGP_PE_std,softmax_SNGP_MI_std,softmax_SNGP_AU_std,logits_SNGP_std,softmax_laplace_PE_std,softmax_laplace_MI_std,softmax_laplace_AU_std,softmax_en_PE_std,softmax_en_MI_std,softmax_en_AU_std
0,6.61,6.61,6.61,6.61,6.32,6.32,6.32,6.32,6.37,6.37,6.37,5.23,5.23,5.23,0.18,0.18,0.18,0.18,0.16,0.16,0.16,0.16,0.16,0.16,0.16,0.05,0.05,0.05


==> sections/graphs/OOD_CIFAR10/ID_wide_cifar10_brier_POVI_SGD.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,6.31,6.31,6.31,6.31,0.16,0.16,0.16,0.16


==> sections/graphs/OOD_CIFAR10/ID_wide_cifar10_brier_POVI_kde_WGD.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,6.32,6.32,6.32,6.32,0.16,0.16,0.16,0.16


==> sections/graphs/OOD_CIFAR10/ID_wide_cifar10_brier_POVI_kde_f_WGD_coll_cifar100.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,7.14,7.14,7.14,7.14,0.13,0.13,0.13,0.13


==> sections/graphs/OOD_CIFAR10/ID_wide_cifar10_brier_POVI_kde_f_WGD_coll_cifar10_.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,7.13,7.13,7.13,7.13,0.17,0.17,0.17,0.17


==> sections/graphs/OOD_CIFAR10/ID_wide_cifar10_brier_POVI_kde_f_WGD_coll_cifar10__patches_std_16.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,6.41,6.41,6.41,6.41,0.15,0.15,0.15,0.15


==> sections/graphs/OOD_CIFAR10/ID_wide_cifar10_brier_POVI_kde_f_WGD_coll_cifar10__patches_std_32.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,6.37,6.37,6.37,6.37,0.15,0.15,0.15,0.15


==> sections/graphs/OOD_CIFAR10/ID_wide_cifar10_brier_POVI_kde_f_WGD_coll_cifar10__patches_std_8.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,6.61,6.61,6.61,6.61,0.15,0.15,0.15,0.15


==> sections/graphs/OOD_CIFAR10/ID_wide_cifar10_brier_POVI_kde_f_WGD_coll_texture.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,6.81,6.81,6.81,6.81,0.14,0.14,0.14,0.14


==> sections/graphs/OOD_CIFAR10/ID_wide_cifar10_brier_POVI_kde_f_WGD_coll_tinyimagenet.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,6.72,6.72,6.72,6.72,0.15,0.15,0.15,0.15


==> sections/graphs/OOD_CIFAR10/ID_wide_cifar10_ece.csv <==
,softmax,logits,logits_GMM,logits_GMM_global,softmax_SNGP_PE,softmax_SNGP_MI,softmax_SNGP_AU,logits_SNGP,softmax_laplace_PE,softmax_laplace_MI,softmax_laplace_AU,softmax_en_PE,softmax_en_MI,softmax_en_AU,softmax_std,logits_std,logits_GMM_std,logits_GMM_global_std,softmax_SNGP_PE_std,softmax_SNGP_MI_std,softmax_SNGP_AU_std,logits_SNGP_std,softmax_laplace_PE_std,softmax_laplace_MI_std,softmax_laplace_AU_std,softmax_en_PE_std,softmax_en_MI_std,softmax_en_AU_std
0,2.33,2.33,2.33,2.33,1.25,1.25,1.25,1.25,1.13,1.13,1.13,0.81,0.81,0.81,0.13,0.13,0.13,0.13,0.12,0.12,0.12,0.12,0.10,0.10,0.10,0.06,0.06,0.06


==> sections/graphs/OOD_CIFAR10/ID_wide_cifar10_ece_POVI_SGD.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,0.97,0.97,0.97,0.97,0.20,0.20,0.20,0.20


==> sections/graphs/OOD_CIFAR10/ID_wide_cifar10_ece_POVI_kde_WGD.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,0.97,0.97,0.97,0.97,0.20,0.20,0.20,0.20


==> sections/graphs/OOD_CIFAR10/ID_wide_cifar10_ece_POVI_kde_f_WGD_coll_cifar100.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,3.69,3.69,3.69,3.69,0.27,0.27,0.27,0.27


==> sections/graphs/OOD_CIFAR10/ID_wide_cifar10_ece_POVI_kde_f_WGD_coll_cifar10_.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,5.73,5.73,5.73,5.73,0.25,0.25,0.25,0.25


==> sections/graphs/OOD_CIFAR10/ID_wide_cifar10_ece_POVI_kde_f_WGD_coll_cifar10__patches_std_16.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,0.62,0.62,0.62,0.62,0.14,0.14,0.14,0.14


==> sections/graphs/OOD_CIFAR10/ID_wide_cifar10_ece_POVI_kde_f_WGD_coll_cifar10__patches_std_32.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,0.66,0.66,0.66,0.66,0.14,0.14,0.14,0.14


==> sections/graphs/OOD_CIFAR10/ID_wide_cifar10_ece_POVI_kde_f_WGD_coll_cifar10__patches_std_8.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,0.69,0.69,0.69,0.69,0.14,0.14,0.14,0.14


==> sections/graphs/OOD_CIFAR10/ID_wide_cifar10_ece_POVI_kde_f_WGD_coll_texture.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,1.97,1.97,1.97,1.97,0.27,0.27,0.27,0.27


==> sections/graphs/OOD_CIFAR10/ID_wide_cifar10_ece_POVI_kde_f_WGD_coll_tinyimagenet.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,1.58,1.58,1.58,1.58,0.29,0.29,0.29,0.29


==> sections/graphs/OOD_CIFAR10/ID_wide_cifar10_nll.csv <==
,softmax,logits,logits_GMM,logits_GMM_global,softmax_SNGP_PE,softmax_SNGP_MI,softmax_SNGP_AU,logits_SNGP,softmax_laplace_PE,softmax_laplace_MI,softmax_laplace_AU,softmax_en_PE,softmax_en_MI,softmax_en_AU,softmax_std,logits_std,logits_GMM_std,logits_GMM_global_std,softmax_SNGP_PE_std,softmax_SNGP_MI_std,softmax_SNGP_AU_std,logits_SNGP_std,softmax_laplace_PE_std,softmax_laplace_MI_std,softmax_laplace_AU_std,softmax_en_PE_std,softmax_en_MI_std,softmax_en_AU_std
0,15.94,15.94,15.94,15.94,13.66,13.66,13.66,13.66,14.39,14.39,14.39,11.17,11.17,11.17,0.61,0.61,0.61,0.61,0.46,0.46,0.46,0.46,0.47,0.47,0.47,0.11,0.11,0.11


==> sections/graphs/OOD_CIFAR10/ID_wide_cifar10_nll_POVI_SGD.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,13.64,13.64,13.64,13.64,0.41,0.41,0.41,0.41


==> sections/graphs/OOD_CIFAR10/ID_wide_cifar10_nll_POVI_kde_WGD.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,13.68,13.68,13.68,13.68,0.41,0.41,0.41,0.41


==> sections/graphs/OOD_CIFAR10/ID_wide_cifar10_nll_POVI_kde_f_WGD_coll_cifar100.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,17.25,17.25,17.25,17.25,0.33,0.33,0.33,0.33


==> sections/graphs/OOD_CIFAR10/ID_wide_cifar10_nll_POVI_kde_f_WGD_coll_cifar10_.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,19.08,19.08,19.08,19.08,0.56,0.56,0.56,0.56


==> sections/graphs/OOD_CIFAR10/ID_wide_cifar10_nll_POVI_kde_f_WGD_coll_cifar10__patches_std_16.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,14.33,14.33,14.33,14.33,0.40,0.40,0.40,0.40


==> sections/graphs/OOD_CIFAR10/ID_wide_cifar10_nll_POVI_kde_f_WGD_coll_cifar10__patches_std_32.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,14.01,14.01,14.01,14.01,0.40,0.40,0.40,0.40


==> sections/graphs/OOD_CIFAR10/ID_wide_cifar10_nll_POVI_kde_f_WGD_coll_cifar10__patches_std_8.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,15.08,15.08,15.08,15.08,0.34,0.34,0.34,0.34


==> sections/graphs/OOD_CIFAR10/ID_wide_cifar10_nll_POVI_kde_f_WGD_coll_texture.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,15.91,15.91,15.91,15.91,0.39,0.39,0.39,0.39


==> sections/graphs/OOD_CIFAR10/ID_wide_cifar10_nll_POVI_kde_f_WGD_coll_tinyimagenet.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,15.78,15.78,15.78,15.78,0.47,0.47,0.47,0.47


==> sections/graphs/OOD_CIFAR10/OOD_cifar10_auroc.csv <==
OOD,softmax,logits,logits_GMM,logits_GMM_global,softmax_SNGP_PE,softmax_SNGP_MI,softmax_SNGP_AU,logits_SNGP,softmax_laplace_PE,softmax_laplace_MI,softmax_laplace_AU,softmax_en_PE,softmax_en_MI,softmax_en_AU,softmax_std,logits_std,logits_GMM_std,logits_GMM_global_std,softmax_SNGP_PE_std,softmax_SNGP_MI_std,softmax_SNGP_AU_std,logits_SNGP_std,softmax_laplace_PE_std,softmax_laplace_MI_std,softmax_laplace_AU_std,softmax_en_PE_std,softmax_en_MI_std,softmax_en_AU_std
cifar100,87.98,87.24,87.35,78.08,87.35,50.00,87.35,86.68,88.11,87.46,88.17,91.44,90.32,91.53,0.95,1.02,0.69,1.96,1.20,0.00,1.20,1.25,1.15,1.27,1.11,0.12,0.11,0.12
tinyimagenet,87.59,87.27,87.55,77.43,86.96,50.00,86.96,86.58,87.87,87.25,87.92,90.77,89.53,90.92,0.94,1.04,0.64,2.49,1.19,0.00,1.19,1.25,1.04,1.16,1.01,0.14,0.12,0.14
places365,88.18,88.18,89.09,77.47,90.37,50.00,90.37,90.85,88.60,88.01,88.65,91.10,89.60,91.37,0.90,0.89,0.98,3.48,0.83,0.00,0.83,0.75,1.02,1.15,0.98,0.27,0.23,0.27
texture,90.38,89.62,95.23,94.32,96.04,50.00,96.04,96.88,90.78,90.10,90.81,94.60,93.78,94.23,1.36,1.57,0.54,0.64,0.41,0.00,0.41,0.36,1.37,1.50,1.36,0.29,0.24,0.35
svhn,92.17,92.94,93.92,94.10,92.95,50.00,92.95,93.20,92.13,90.88,92.39,95.70,94.37,95.64,2.62,2.97,1.88,2.38,2.52,0.00,2.52,3.11,2.55,2.47,2.58,0.90,1.19,0.84
fakedata_cifar,95.52,95.18,100.00,100.00,95.12,50.00,95.12,94.69,96.02,96.16,95.65,99.91,99.99,98.21,2.87,3.05,0.01,0.00,2.93,0.00,2.93,2.36,2.54,2.76,2.48,0.05,0.01,0.38


==> sections/graphs/OOD_CIFAR10/OOD_cifar10_auroc_POVI_SGD.csv <==
OOD,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
cifar100,88.30,88.39,88.30,89.20,0.92,0.89,0.92,1.20
tinyimagenet,87.86,88.17,87.86,89.18,0.90,0.86,0.90,1.03
places365,88.18,88.94,88.18,89.78,1.05,1.09,1.05,1.31
texture,90.58,91.80,90.58,91.19,1.25,0.98,1.25,1.33
svhn,92.95,92.86,92.95,92.97,2.33,1.76,2.33,2.47
fakedata_cifar,95.41,97.59,95.40,95.98,2.85,2.67,2.85,1.91


==> sections/graphs/OOD_CIFAR10/OOD_cifar10_auroc_POVI_kde_WGD.csv <==
OOD,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
cifar100,88.30,88.37,88.30,89.19,0.91,0.89,0.91,1.19
tinyimagenet,87.84,88.13,87.84,89.18,0.88,0.84,0.88,1.02
places365,88.15,88.86,88.14,89.79,1.04,1.08,1.04,1.31
texture,90.57,91.81,90.57,91.20,1.24,1.00,1.24,1.33
svhn,92.95,92.92,92.95,93.00,2.32,1.78,2.32,2.49
fakedata_cifar,95.40,97.50,95.40,95.96,2.84,2.82,2.84,1.92


==> sections/graphs/OOD_CIFAR10/OOD_cifar10_auroc_POVI_kde_f_WGD_coll_cifar100.csv <==
OOD,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
cifar100,90.79,90.96,86.17,88.51,0.46,0.47,0.40,1.61
tinyimagenet,90.65,90.84,85.50,88.62,0.47,0.50,0.34,1.39
places365,91.24,91.32,86.68,90.02,0.57,0.56,0.59,1.28
texture,93.47,93.88,87.44,89.69,0.47,0.50,0.72,2.43
svhn,94.70,95.14,88.62,92.07,1.87,1.82,1.58,2.79
fakedata_cifar,97.54,98.36,85.65,95.81,1.01,1.16,5.67,2.67


==> sections/graphs/OOD_CIFAR10/OOD_cifar10_auroc_POVI_kde_f_WGD_coll_cifar10__patches_std_16.csv <==
OOD,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
cifar100,88.09,83.50,88.09,89.24,0.66,1.68,0.69,1.14
tinyimagenet,88.00,84.17,87.88,89.23,0.69,1.83,0.66,1.00
places365,87.91,83.92,87.96,89.53,0.74,1.58,0.74,1.09
texture,92.04,89.22,91.46,91.57,0.45,2.31,0.51,1.61
svhn,91.84,83.40,92.32,92.77,2.74,5.73,2.73,2.70
fakedata_cifar,99.11,99.82,91.52,95.92,1.22,0.30,3.08,2.79


==> sections/graphs/OOD_CIFAR10/OOD_cifar10_auroc_POVI_kde_f_WGD_coll_cifar10__patches_std_32.csv <==
OOD,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
cifar100,88.68,86.03,88.57,89.04,0.65,1.34,0.69,1.04
tinyimagenet,88.35,85.60,88.25,89.04,0.61,1.53,0.63,0.92
places365,88.23,84.01,88.41,89.82,1.02,2.89,0.99,1.11
texture,92.25,90.83,91.64,91.21,0.68,2.44,0.45,1.44
svhn,92.74,89.99,92.91,92.86,2.59,3.64,2.48,2.49
fakedata_cifar,99.92,99.99,83.67,98.13,0.09,0.01,6.90,1.05


==> sections/graphs/OOD_CIFAR10/OOD_cifar10_auroc_POVI_kde_f_WGD_coll_cifar10__patches_std_8.csv <==
OOD,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
cifar100,88.56,83.14,88.23,89.21,0.95,3.00,0.76,0.91
tinyimagenet,89.09,85.72,87.96,89.54,0.84,2.12,0.61,0.90
places365,92.50,92.38,89.37,90.03,0.53,0.69,0.30,1.05
texture,91.46,88.94,91.01,91.55,0.88,2.14,0.83,1.34
svhn,91.80,82.36,93.01,93.37,1.86,5.30,1.97,1.78
fakedata_cifar,97.55,97.42,95.07,96.35,2.04,2.74,2.04,2.35


==> sections/graphs/OOD_CIFAR10/OOD_cifar10_auroc_POVI_kde_f_WGD_coll_texture.csv <==
OOD,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
cifar100,89.80,89.06,87.78,88.88,0.87,1.31,0.56,1.33
tinyimagenet,89.97,89.44,87.34,88.97,0.87,1.21,0.44,1.14
places365,89.44,88.63,88.04,90.01,1.24,1.47,0.90,1.18
texture,95.33,95.99,87.62,91.14,0.24,0.20,0.70,1.72
svhn,95.81,96.22,90.48,92.93,1.26,1.11,1.85,2.42
fakedata_cifar,98.86,99.41,87.64,96.34,0.51,0.42,3.94,2.17


==> sections/graphs/OOD_CIFAR10/OOD_cifar10_auroc_POVI_kde_f_WGD_coll_tinyimagenet.csv <==
OOD,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
cifar100,90.15,89.58,88.38,88.71,0.58,0.95,0.40,1.15
tinyimagenet,90.47,90.37,87.89,89.01,0.52,0.66,0.41,1.00
places365,91.37,91.56,88.81,89.54,0.56,0.68,0.50,1.25
texture,94.32,94.79,89.99,91.03,0.52,0.51,0.75,1.68
svhn,94.66,94.95,91.99,92.55,2.10,2.35,1.67,2.49
fakedata_cifar,98.97,99.91,81.31,96.87,0.44,0.07,3.54,1.95


==> sections/graphs/OOD_CIFAR10/OOD_cifar10_auroc_POVI_patches_std_16.csv <==
OOD,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
cifar100,88.03,83.28,88.06,89.30,0.66,1.89,0.66,0.84
tinyimagenet,87.98,84.10,87.89,89.37,0.66,1.77,0.66,0.81
places365,87.83,83.94,87.89,89.56,0.66,1.94,0.66,0.89
texture,92.18,89.32,91.64,92.00,0.39,2.12,0.41,1.13
svhn,92.82,84.26,93.26,93.77,2.06,4.97,2.03,2.03
fakedata_cifar,98.69,99.73,92.08,95.52,1.53,0.38,3.07,2.63


==> sections/graphs/OOD_CIFAR10/OOD_cifar10_auroc_POVI_patches_std_32.csv <==
OOD,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
cifar100,88.58,86.00,88.51,89.29,0.68,1.38,0.70,0.91
tinyimagenet,88.23,85.74,88.16,89.33,0.64,1.64,0.67,0.83
places365,88.27,84.50,88.33,89.84,0.76,2.72,0.79,0.95
texture,91.94,90.75,91.58,91.58,0.52,2.69,0.54,1.39
svhn,93.33,90.03,93.39,93.44,2.13,4.11,2.08,2.20
fakedata_cifar,99.68,100.00,90.18,96.65,0.21,0.01,3.38,1.65


==> sections/graphs/OOD_CIFAR10/OOD_cifar10_auroc_POVI_patches_std_8.csv <==
OOD,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
cifar100,88.59,83.33,88.27,89.17,0.93,2.97,0.75,0.88
tinyimagenet,89.13,85.88,87.99,89.53,0.82,2.11,0.61,0.87
places365,92.45,92.43,89.37,89.96,0.54,0.69,0.29,1.07
texture,91.55,89.15,91.07,91.63,0.90,2.16,0.84,1.31
svhn,91.93,82.80,93.09,93.49,1.82,5.27,1.90,1.74
fakedata_cifar,97.78,97.66,94.74,96.34,2.06,2.71,2.23,2.38


==> sections/graphs/OOD_CIFAR10/OOD_wide_cifar10_auroc.csv <==
OOD,softmax,logits,logits_GMM,logits_GMM_global,softmax_SNGP_PE,softmax_SNGP_MI,softmax_SNGP_AU,logits_SNGP,softmax_laplace_PE,softmax_laplace_MI,softmax_laplace_AU,softmax_en_PE,softmax_en_MI,softmax_en_AU,softmax_std,logits_std,logits_GMM_std,logits_GMM_global_std,softmax_SNGP_PE_std,softmax_SNGP_MI_std,softmax_SNGP_AU_std,logits_SNGP_std,softmax_laplace_PE_std,softmax_laplace_MI_std,softmax_laplace_AU_std,softmax_en_PE_std,softmax_en_MI_std,softmax_en_AU_std
cifar100,89.71,89.40,89.00,74.05,89.44,50.00,89.44,89.06,89.49,88.77,89.55,92.24,91.59,92.26,0.26,0.28,0.46,1.77,0.26,0.00,0.26,0.34,0.27,0.29,0.27,0.06,0.07,0.06
tinyimagenet,89.25,89.26,89.14,72.89,88.73,50.00,88.73,88.52,89.24,88.57,89.28,91.48,90.63,91.57,0.26,0.28,0.43,1.84,0.30,0.00,0.30,0.37,0.23,0.24,0.23,0.07,0.08,0.08
places365,90.00,90.32,90.81,73.28,91.85,50.00,91.85,92.27,90.22,89.63,90.24,91.99,90.93,92.18,0.35,0.40,0.38,1.71,0.39,0.00,0.39,0.42,0.42,0.49,0.40,0.15,0.14,0.15
texture,89.21,87.82,97.62,96.40,95.30,50.00,95.30,95.87,89.64,89.15,89.59,94.07,94.20,93.48,0.90,1.35,0.30,0.51,0.48,0.00,0.48,0.55,0.76,0.70,0.78,0.23,0.25,0.23
svhn,93.46,94.01,98.62,98.04,93.15,50.00,93.15,93.13,93.48,92.30,93.66,97.22,96.95,96.52,2.54,3.29,0.37,0.52,3.09,0.00,3.09,3.70,2.21,1.82,2.32,0.55,0.42,0.61
fakedata_cifar,97.06,97.65,100.00,100.00,97.13,50.00,97.13,97.35,97.37,96.74,97.35,99.85,99.75,99.33,3.60,3.34,0.00,0.00,3.91,0.00,3.91,4.13,3.42,3.26,3.38,0.21,0.41,0.39


==> sections/graphs/OOD_CIFAR10/OOD_wide_cifar10_auroc_POVI_SGD.csv <==
OOD,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
cifar100,89.95,89.80,89.95,91.27,0.28,0.37,0.28,0.19
tinyimagenet,89.59,89.73,89.59,91.06,0.31,0.40,0.31,0.24
places365,90.53,91.06,90.52,92.17,0.44,0.53,0.44,0.31
texture,89.01,89.90,89.00,90.74,1.10,0.91,1.11,0.99
svhn,93.58,92.56,93.58,93.72,3.09,2.51,3.09,2.54
fakedata_cifar,97.32,97.97,97.32,97.55,3.44,2.39,3.45,2.56


==> sections/graphs/OOD_CIFAR10/OOD_wide_cifar10_auroc_POVI_kde_WGD.csv <==
OOD,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
cifar100,89.93,89.74,89.93,91.26,0.28,0.33,0.28,0.19
tinyimagenet,89.55,89.65,89.54,91.03,0.32,0.37,0.32,0.27
places365,90.53,91.03,90.53,92.10,0.44,0.43,0.44,0.33
texture,88.98,89.87,88.97,90.71,1.09,0.88,1.10,0.97
svhn,93.61,92.40,93.61,93.79,3.05,2.51,3.05,2.49
fakedata_cifar,97.40,97.79,97.39,97.45,3.31,2.53,3.31,2.50


==> sections/graphs/OOD_CIFAR10/OOD_wide_cifar10_auroc_POVI_kde_f_WGD_coll_cifar100.csv <==
OOD,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
cifar100,91.92,91.93,88.34,90.55,0.20,0.22,0.24,0.23
tinyimagenet,91.53,91.46,87.74,90.55,0.21,0.23,0.31,0.27
places365,91.94,91.45,89.64,92.43,0.27,0.41,0.50,0.25
texture,93.32,94.06,87.95,88.67,0.61,0.53,0.66,1.13
svhn,95.70,96.34,89.47,92.66,1.48,1.24,1.92,3.10
fakedata_cifar,98.49,98.45,91.70,97.38,1.46,1.05,4.20,2.94


==> sections/graphs/OOD_CIFAR10/OOD_wide_cifar10_auroc_POVI_kde_f_WGD_coll_cifar10_.csv <==
OOD,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
cifar100,87.61,45.16,89.22,91.31,1.69,6.63,0.48,0.20
tinyimagenet,87.75,44.78,89.04,91.14,1.41,6.43,0.50,0.24
places365,88.97,44.67,90.16,92.31,2.39,9.05,0.93,0.39
texture,86.70,42.01,88.76,90.89,4.58,11.49,2.08,1.07
svhn,90.82,39.41,92.78,93.69,7.01,13.19,4.22,2.65
fakedata_cifar,96.89,35.12,97.33,97.55,4.52,21.10,3.64,2.51


==> sections/graphs/OOD_CIFAR10/OOD_wide_cifar10_auroc_POVI_kde_f_WGD_coll_cifar10__patches_std_16.csv <==
OOD,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
cifar100,89.47,82.11,89.57,91.21,0.49,1.62,0.39,0.24
tinyimagenet,89.51,84.22,89.42,91.04,0.45,1.50,0.36,0.32
places365,90.39,85.89,90.27,91.49,0.68,1.73,0.51,0.56
texture,90.63,87.36,90.18,91.03,0.90,2.32,0.88,0.99
svhn,92.84,77.91,93.50,94.28,3.31,6.26,3.25,2.40
fakedata_cifar,97.84,98.42,95.30,97.73,3.26,2.11,2.56,2.51


==> sections/graphs/OOD_CIFAR10/OOD_wide_cifar10_auroc_POVI_kde_f_WGD_coll_cifar10__patches_std_32.csv <==
OOD,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
cifar100,90.29,86.54,90.09,91.22,0.37,1.31,0.29,0.21
tinyimagenet,89.95,86.39,89.78,91.07,0.47,1.63,0.34,0.29
places365,90.21,84.71,90.35,92.09,0.64,2.83,0.48,0.36
texture,91.18,90.80,90.48,90.86,1.59,3.18,1.25,1.21
svhn,94.22,91.08,94.05,93.99,3.00,5.05,2.77,2.70
fakedata_cifar,99.05,99.69,92.87,97.88,1.80,0.93,3.24,2.00


==> sections/graphs/OOD_CIFAR10/OOD_wide_cifar10_auroc_POVI_kde_f_WGD_coll_cifar10__patches_std_8.csv <==
OOD,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
cifar100,88.91,80.88,89.30,91.19,0.45,1.25,0.37,0.22
tinyimagenet,88.89,82.53,88.87,91.19,0.58,1.64,0.42,0.24
places365,92.98,91.08,90.95,93.00,0.34,0.96,0.37,0.27
texture,88.19,82.73,88.53,89.96,0.89,2.31,0.82,1.06
svhn,91.87,80.23,93.19,93.46,3.13,2.59,3.17,2.73
fakedata_cifar,96.42,92.31,96.63,97.54,4.94,6.76,3.92,2.67


==> sections/graphs/OOD_CIFAR10/OOD_wide_cifar10_auroc_POVI_kde_f_WGD_coll_texture.csv <==
OOD,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
cifar100,91.10,89.48,89.38,90.95,0.23,0.59,0.24,0.24
tinyimagenet,91.14,89.92,88.83,90.82,0.24,0.48,0.22,0.23
places365,91.07,89.48,90.06,92.30,0.35,0.54,0.42,0.32
texture,94.85,95.60,88.35,90.12,0.51,0.37,0.70,0.86
svhn,95.81,95.54,92.44,93.53,1.65,1.51,1.97,2.66
fakedata_cifar,98.79,98.51,93.07,97.41,1.22,1.84,3.84,2.94


==> sections/graphs/OOD_CIFAR10/OOD_wide_cifar10_auroc_POVI_kde_f_WGD_coll_tinyimagenet.csv <==
OOD,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
cifar100,91.19,89.47,89.57,90.84,0.28,0.97,0.21,0.17
tinyimagenet,91.32,90.40,89.07,90.83,0.29,0.46,0.26,0.21
places365,92.17,91.64,90.28,92.16,0.41,0.48,0.44,0.32
texture,93.61,94.23,89.29,89.82,1.11,1.15,0.56,1.08
svhn,94.98,94.22,92.87,93.22,2.03,2.42,2.06,2.91
fakedata_cifar,99.21,99.58,89.55,97.56,0.71,0.41,5.72,2.79


==> sections/graphs/OOD_CIFAR10/corruption_cifar100_nll.csv <==
intensity,softmax_en_PE,softmax_en_MI,softmax_en_AU,softmax,logits,logits_GMM,logits_GMM_global,softmax_SNGP_PE,softmax_SNGP_MI,softmax_SNGP_AU,logits_SNGP,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_en_PE_std,softmax_en_MI_std,softmax_en_AU_std,softmax_std,logits_std,logits_GMM_std,logits_GMM_global_std,softmax_SNGP_PE_std,softmax_SNGP_MI_std,softmax_SNGP_AU_std,logits_SNGP_std,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,1.1707139474556858,1.1707139474556858,1.1707139474556858,1.4583577897987867,1.4583577897987867,1.4583577897987867,1.4583577897987867,1.3661631737884723,1.3661631737884723,1.3661631737884723,1.3661631737884723,1.5932056972855015,1.5932056972855015,1.5932056972855015,1.5932056972855015,0.7311038176732576,0.7311038176732576,0.7311038176732576,0.8443281784421133,0.8443281784421133,0.8448849395830268,0.8448849395830268,0.7258465366356885,0.7258465366356885,0.7258465366356885,0.7258465366356885,1.2296145635899483,1.2296145635899483,1.2296145635899483,1.2296145635899483
2,1.6193679235483471,1.6193679235483471,1.6193679235483471,1.9961357053957487,1.9961357053957487,1.9961357053957487,1.9961357053957487,1.8313324260084252,1.8313324260084252,1.8313324260084252,1.8313324260084252,2.1505171245650243,2.1505171245650243,2.1505171245650243,2.1505171245650243,0.8838734439775726,0.8838734439775726,0.8838734439775726,1.0487961404985904,1.0487961404985904,1.0506442408579275,1.0506442408579275,0.8792771807622959,0.8792771807622959,0.8792771807622959,0.8792771807622959,1.3257098726995369,1.3257098726995369,1.3257098726995369,1.3257098726995369
3,1.9590915439272285,1.9590915439272285,1.9590915439272285,2.380816234321129,2.380816234321129,2.3770874733987606,2.3770874733987606,2.1513429356248754,2.1513429356248754,2.1513429356248754,2.1513429356248754,2.5140765516381514,2.5140765516381514,2.5140765516381514,2.5140765516381514,1.1295287532847087,1.1295287532847087,1.1295287532847087,1.3241114909418852,1.3241114909418852,1.3180075755074732,1.3180075755074732,1.0774979443382207,1.0774979443382207,1.0774979443382207,1.0774979443382207,1.4931581711507314,1.4931581711507314,1.4931581711507314,1.4931581711507314
4,2.3622570919363124,2.3622570919363124,2.3622570919363124,2.83149386738476,2.83149386738476,2.83149386738476,2.83149386738476,2.538784343945353,2.538784343945353,2.538784343945353,2.538784343945353,3.039235646787443,3.039235646787443,3.039235646787443,3.039235646787443,1.3261522642091528,1.3261522642091528,1.3261522642091528,1.5330795758253826,1.5330795758253826,1.5357810397282037,1.5357810397282037,1.2380074334806859,1.2380074334806859,1.2380074334806859,1.2380074334806859,1.8988253198110436,1.8988253198110436,1.8988253198110436,1.8988253198110436
5,3.033048204237357,3.033048204237357,3.033048204237357,3.56438137512458,3.56438137512458,3.56438137512458,3.56438137512458,3.1512763882938186,3.1512763882938186,3.1512763882938186,3.1512763882938186,3.7286117453324166,3.7286117453324166,3.7286117453324166,3.7286117453324166,1.324162629440574,1.324162629440574,1.324162629440574,1.4980532699607334,1.4980532699607334,1.4990411060522297,1.4990411060522297,1.1903183190555566,1.1903183190555566,1.1903183190555566,1.1903183190555566,1.7917206345499412,1.7917206345499412,1.7917206345499412,1.7917206345499412


==> sections/graphs/OOD_CIFAR100/ID_cifar100_accuracy.csv <==
,softmax_laplace_PE,softmax_laplace_MI,softmax_laplace_AU,softmax_en_PE,softmax_en_MI,softmax_en_AU,softmax,logits,logits_GMM,logits_GMM_global,softmax_SNGP_PE,softmax_SNGP_MI,softmax_SNGP_AU,logits_SNGP,softmax_laplace_PE_std,softmax_laplace_MI_std,softmax_laplace_AU_std,softmax_en_PE_std,softmax_en_MI_std,softmax_en_AU_std,softmax_std,logits_std,logits_GMM_std,logits_GMM_global_std,softmax_SNGP_PE_std,softmax_SNGP_MI_std,softmax_SNGP_AU_std,logits_SNGP_std
0,80.47,80.47,80.47,83.31,83.31,83.31,80.84,80.84,80.84,80.84,80.65,80.65,80.65,80.65,0.27,0.27,0.27,0.14,0.14,0.14,0.19,0.19,0.19,0.19,0.20,0.20,0.20,0.20


==> sections/graphs/OOD_CIFAR100/ID_cifar100_accuracy_POVI_SGD.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,80.58,80.58,80.58,80.58,0.20,0.20,0.20,0.20


==> sections/graphs/OOD_CIFAR100/ID_cifar100_accuracy_POVI_kde_WGD.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,80.55,80.55,80.55,80.55,0.21,0.21,0.21,0.21


==> sections/graphs/OOD_CIFAR100/ID_cifar100_accuracy_POVI_kde_f_WGD_coll_cifar100_patches_std_16.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,80.59,80.59,80.59,80.59,0.17,0.17,0.17,0.17


==> sections/graphs/OOD_CIFAR100/ID_cifar100_accuracy_POVI_kde_f_WGD_coll_cifar100_patches_std_32.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,80.59,80.59,80.59,80.59,0.18,0.18,0.18,0.18


==> sections/graphs/OOD_CIFAR100/ID_cifar100_accuracy_POVI_kde_f_WGD_coll_cifar100_patches_std_8.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,80.59,80.59,80.59,80.59,0.19,0.19,0.19,0.19


==> sections/graphs/OOD_CIFAR100/ID_cifar100_accuracy_POVI_kde_f_WGD_coll_texture.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,80.33,80.33,80.33,80.33,0.16,0.16,0.16,0.16


==> sections/graphs/OOD_CIFAR100/ID_cifar100_accuracy_POVI_kde_f_WGD_coll_tinyimagenet.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,80.51,80.51,80.51,80.51,0.19,0.19,0.19,0.19


==> sections/graphs/OOD_CIFAR100/ID_cifar100_accuracy_POVI_patches_std_16.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,80.59,80.59,80.59,80.59,0.17,0.17,0.17,0.17


==> sections/graphs/OOD_CIFAR100/ID_cifar100_accuracy_POVI_patches_std_32.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,80.59,80.59,80.59,80.59,0.19,0.19,0.19,0.19


==> sections/graphs/OOD_CIFAR100/ID_cifar100_accuracy_POVI_patches_std_8.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,80.58,80.58,80.58,80.58,0.19,0.19,0.19,0.19


==> sections/graphs/OOD_CIFAR100/ID_cifar100_brier.csv <==
,softmax_laplace_PE,softmax_laplace_MI,softmax_laplace_AU,softmax_en_PE,softmax_en_MI,softmax_en_AU,softmax,logits,logits_GMM,logits_GMM_global,softmax_SNGP_PE,softmax_SNGP_MI,softmax_SNGP_AU,logits_SNGP,softmax_laplace_PE_std,softmax_laplace_MI_std,softmax_laplace_AU_std,softmax_en_PE_std,softmax_en_MI_std,softmax_en_AU_std,softmax_std,logits_std,logits_GMM_std,logits_GMM_global_std,softmax_SNGP_PE_std,softmax_SNGP_MI_std,softmax_SNGP_AU_std,logits_SNGP_std
0,28.63,28.63,28.63,23.58,23.58,23.58,28.32,28.32,28.32,28.32,29.19,29.19,29.19,29.19,0.28,0.28,0.28,0.09,0.09,0.09,0.28,0.28,0.28,0.28,0.30,0.30,0.30,0.30


==> sections/graphs/OOD_CIFAR100/ID_cifar100_brier_POVI_SGD.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,28.01,28.01,28.01,28.01,0.24,0.24,0.24,0.24


==> sections/graphs/OOD_CIFAR100/ID_cifar100_brier_POVI_kde_WGD.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,28.03,28.03,28.03,28.03,0.23,0.23,0.23,0.23


==> sections/graphs/OOD_CIFAR100/ID_cifar100_brier_POVI_kde_f_WGD_coll_cifar100_patches_std_16.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,28.02,28.02,28.02,28.02,0.20,0.20,0.20,0.20


==> sections/graphs/OOD_CIFAR100/ID_cifar100_brier_POVI_kde_f_WGD_coll_cifar100_patches_std_32.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,28.01,28.01,28.01,28.01,0.22,0.22,0.22,0.22


==> sections/graphs/OOD_CIFAR100/ID_cifar100_brier_POVI_kde_f_WGD_coll_cifar100_patches_std_8.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,28.07,28.07,28.07,28.07,0.20,0.20,0.20,0.20


==> sections/graphs/OOD_CIFAR100/ID_cifar100_brier_POVI_kde_f_WGD_coll_texture.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,28.67,28.67,28.67,28.67,0.22,0.22,0.22,0.22


==> sections/graphs/OOD_CIFAR100/ID_cifar100_brier_POVI_kde_f_WGD_coll_tinyimagenet.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,28.29,28.29,28.29,28.29,0.24,0.24,0.24,0.24


==> sections/graphs/OOD_CIFAR100/ID_cifar100_brier_POVI_patches_std_16.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,28.03,28.03,28.03,28.03,0.21,0.21,0.21,0.21


==> sections/graphs/OOD_CIFAR100/ID_cifar100_brier_POVI_patches_std_32.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,28.02,28.02,28.02,28.02,0.23,0.23,0.23,0.23


==> sections/graphs/OOD_CIFAR100/ID_cifar100_brier_POVI_patches_std_8.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,28.08,28.08,28.08,28.08,0.20,0.20,0.20,0.20


==> sections/graphs/OOD_CIFAR100/ID_cifar100_ece.csv <==
,softmax_laplace_PE,softmax_laplace_MI,softmax_laplace_AU,softmax_en_PE,softmax_en_MI,softmax_en_AU,softmax,logits,logits_GMM,logits_GMM_global,softmax_SNGP_PE,softmax_SNGP_MI,softmax_SNGP_AU,logits_SNGP,softmax_laplace_PE_std,softmax_laplace_MI_std,softmax_laplace_AU_std,softmax_en_PE_std,softmax_en_MI_std,softmax_en_AU_std,softmax_std,logits_std,logits_GMM_std,logits_GMM_global_std,softmax_SNGP_PE_std,softmax_SNGP_MI_std,softmax_SNGP_AU_std,logits_SNGP_std
0,6.49,6.49,6.49,1.73,1.73,1.73,6.83,6.83,6.83,6.83,9.51,9.51,9.51,9.51,0.36,0.36,0.36,0.16,0.16,0.16,0.22,0.22,0.22,0.22,0.33,0.33,0.33,0.33


==> sections/graphs/OOD_CIFAR100/ID_cifar100_ece_POVI_SGD.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,3.64,3.64,3.64,3.64,0.25,0.25,0.25,0.25


==> sections/graphs/OOD_CIFAR100/ID_cifar100_ece_POVI_kde_WGD.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,3.60,3.60,3.60,3.60,0.26,0.26,0.26,0.26


==> sections/graphs/OOD_CIFAR100/ID_cifar100_ece_POVI_kde_f_WGD_coll_cifar100_patches_std_16.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,3.68,3.68,3.68,3.68,0.28,0.28,0.28,0.28


==> sections/graphs/OOD_CIFAR100/ID_cifar100_ece_POVI_kde_f_WGD_coll_cifar100_patches_std_32.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,3.63,3.63,3.63,3.63,0.26,0.26,0.26,0.26


==> sections/graphs/OOD_CIFAR100/ID_cifar100_ece_POVI_kde_f_WGD_coll_cifar100_patches_std_8.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,3.78,3.78,3.78,3.78,0.26,0.26,0.26,0.26


==> sections/graphs/OOD_CIFAR100/ID_cifar100_ece_POVI_kde_f_WGD_coll_texture.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,4.55,4.55,4.55,4.55,0.27,0.27,0.27,0.27


==> sections/graphs/OOD_CIFAR100/ID_cifar100_ece_POVI_kde_f_WGD_coll_tinyimagenet.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,4.05,4.05,4.05,4.05,0.23,0.23,0.23,0.23


==> sections/graphs/OOD_CIFAR100/ID_cifar100_ece_POVI_patches_std_16.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,3.68,3.68,3.68,3.68,0.29,0.29,0.29,0.29


==> sections/graphs/OOD_CIFAR100/ID_cifar100_ece_POVI_patches_std_32.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,3.63,3.63,3.63,3.63,0.28,0.28,0.28,0.28


==> sections/graphs/OOD_CIFAR100/ID_cifar100_ece_POVI_patches_std_8.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,3.78,3.78,3.78,3.78,0.27,0.27,0.27,0.27


==> sections/graphs/OOD_CIFAR100/ID_cifar100_nll.csv <==
,softmax_laplace_PE,softmax_laplace_MI,softmax_laplace_AU,softmax_en_PE,softmax_en_MI,softmax_en_AU,softmax,logits,logits_GMM,logits_GMM_global,softmax_SNGP_PE,softmax_SNGP_MI,softmax_SNGP_AU,logits_SNGP,softmax_laplace_PE_std,softmax_laplace_MI_std,softmax_laplace_AU_std,softmax_en_PE_std,softmax_en_MI_std,softmax_en_AU_std,softmax_std,logits_std,logits_GMM_std,logits_GMM_global_std,softmax_SNGP_PE_std,softmax_SNGP_MI_std,softmax_SNGP_AU_std,logits_SNGP_std
0,81.04,81.04,81.04,61.22,61.22,61.22,79.31,79.31,79.31,79.31,83.18,83.18,83.18,83.18,1.68,1.68,1.68,0.21,0.21,0.21,0.97,0.97,0.97,0.97,1.16,1.16,1.16,1.16


==> sections/graphs/OOD_CIFAR100/ID_cifar100_nll_POVI_SGD.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,75.83,75.83,75.83,75.83,0.72,0.72,0.72,0.72


==> sections/graphs/OOD_CIFAR100/ID_cifar100_nll_POVI_kde_WGD.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,75.94,75.94,75.94,75.94,0.72,0.72,0.72,0.72


==> sections/graphs/OOD_CIFAR100/ID_cifar100_nll_POVI_kde_f_WGD_coll_cifar100_patches_std_16.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,75.98,75.98,75.98,75.98,0.71,0.71,0.71,0.71


==> sections/graphs/OOD_CIFAR100/ID_cifar100_nll_POVI_kde_f_WGD_coll_cifar100_patches_std_32.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,75.85,75.85,75.85,75.85,0.73,0.73,0.73,0.73


==> sections/graphs/OOD_CIFAR100/ID_cifar100_nll_POVI_kde_f_WGD_coll_cifar100_patches_std_8.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,76.20,76.20,76.20,76.20,0.69,0.69,0.69,0.69


==> sections/graphs/OOD_CIFAR100/ID_cifar100_nll_POVI_kde_f_WGD_coll_texture.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,80.14,80.14,80.14,80.14,0.83,0.83,0.83,0.83


==> sections/graphs/OOD_CIFAR100/ID_cifar100_nll_POVI_kde_f_WGD_coll_tinyimagenet.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,77.77,77.77,77.77,77.77,0.76,0.76,0.76,0.76


==> sections/graphs/OOD_CIFAR100/ID_cifar100_nll_POVI_patches_std_16.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,76.00,76.00,76.00,76.00,0.72,0.72,0.72,0.72


==> sections/graphs/OOD_CIFAR100/ID_cifar100_nll_POVI_patches_std_32.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,75.87,75.87,75.87,75.87,0.76,0.76,0.76,0.76


==> sections/graphs/OOD_CIFAR100/ID_cifar100_nll_POVI_patches_std_8.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,76.22,76.22,76.22,76.22,0.70,0.70,0.70,0.70


==> sections/graphs/OOD_CIFAR100/ID_wide_cifar100_accuracy_POVI_kde_f_WGD_coll_cifar100.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,80.56,80.56,80.56,80.56,0.19,0.19,0.19,0.19


==> sections/graphs/OOD_CIFAR100/ID_wide_cifar100_brier_POVI_kde_f_WGD_coll_cifar100.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,28.53,28.53,28.53,28.53,0.25,0.25,0.25,0.25


==> sections/graphs/OOD_CIFAR100/ID_wide_cifar100_ece_POVI_kde_f_WGD_coll_cifar100.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,6.38,6.38,6.38,6.38,0.32,0.32,0.32,0.32


==> sections/graphs/OOD_CIFAR100/ID_wide_cifar100_nll_POVI_kde_f_WGD_coll_cifar100.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,78.28,78.28,78.28,78.28,0.69,0.69,0.69,0.69


==> sections/graphs/OOD_CIFAR100/OOD_cifar100_auroc.csv <==
OOD,softmax_laplace_PE,softmax_laplace_MI,softmax_laplace_AU,softmax_en_PE,softmax_en_MI,softmax_en_AU,softmax,logits,logits_GMM,logits_GMM_global,softmax_SNGP_PE,softmax_SNGP_MI,softmax_SNGP_AU,logits_SNGP,softmax_laplace_PE_std,softmax_laplace_MI_std,softmax_laplace_AU_std,softmax_en_PE_std,softmax_en_MI_std,softmax_en_AU_std,softmax_std,logits_std,logits_GMM_std,logits_GMM_global_std,softmax_SNGP_PE_std,softmax_SNGP_MI_std,softmax_SNGP_AU_std,logits_SNGP_std
cifar100,,,,,,,,,,,,,,,,,,,,,,,,,,,,
tinyimagenet,83.53,83.29,82.89,85.05,80.65,85.07,82.78,82.90,54.14,53.77,79.62,50.00,79.62,80.63,0.23,0.35,0.22,0.07,0.19,0.05,0.15,0.19,2.55,0.53,1.14,0.00,1.14,2.12
places365,79.80,79.97,79.19,81.21,77.69,81.29,79.41,79.08,59.59,51.80,85.77,50.00,85.77,81.79,0.28,0.41,0.27,0.05,0.12,0.07,0.16,0.19,1.90,0.62,1.80,0.00,1.80,3.18
texture,80.75,81.44,79.61,82.56,83.86,81.51,78.52,78.84,80.64,92.99,96.72,50.00,96.72,84.51,0.76,0.67,0.96,0.32,0.44,0.39,0.79,0.95,2.29,0.32,0.93,0.00,0.93,4.40
svhn,84.70,81.57,85.41,86.55,82.33,86.72,84.00,85.69,70.67,88.87,73.95,50.00,73.95,79.61,1.44,1.69,1.66,0.91,1.34,0.84,1.40,1.34,2.38,1.65,2.57,0.00,2.57,5.04
fakedata_cifar,82.25,84.84,79.10,93.44,99.87,86.05,82.05,82.67,99.94,100.00,68.48,50.00,68.48,74.57,17.16,17.10,17.27,3.01,0.18,7.15,15.51,14.64,0.13,0.00,24.75,0.00,24.75,24.85


==> sections/graphs/OOD_CIFAR100/OOD_cifar100_auroc_POVI_SGD.csv <==
OOD,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
cifar100,,,,,,,,
tinyimagenet,82.97,82.54,82.96,82.77,0.14,0.19,0.14,0.31
places365,78.95,78.77,78.95,77.78,0.32,0.35,0.32,0.55
texture,79.32,85.55,79.26,74.86,0.93,0.77,0.93,0.90
svhn,84.59,85.86,84.57,74.89,1.26,1.90,1.26,2.07
fakedata_cifar,79.25,90.25,79.07,78.69,22.74,20.87,22.73,16.21


==> sections/graphs/OOD_CIFAR100/OOD_cifar100_auroc_POVI_kde_WGD.csv <==
OOD,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
cifar100,,,,,,,,
tinyimagenet,82.97,82.55,82.96,82.80,0.14,0.18,0.14,0.29
places365,78.92,78.79,78.91,77.77,0.32,0.36,0.32,0.54
texture,79.48,85.65,79.42,75.05,1.10,0.83,1.10,0.96
svhn,84.82,85.85,84.80,74.97,1.33,1.76,1.34,1.93
fakedata_cifar,80.80,91.63,80.61,78.87,21.30,19.52,21.29,14.92


==> sections/graphs/OOD_CIFAR100/OOD_cifar100_auroc_POVI_kde_f_WGD_coll_cifar100_patches_std_16.csv <==
OOD,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
cifar100,,,,,,,,
tinyimagenet,83.01,81.22,82.82,82.82,0.14,0.48,0.13,0.30
places365,79.12,81.34,78.76,77.84,0.27,1.18,0.38,0.50
texture,80.65,90.15,78.23,74.82,0.81,1.13,0.82,0.78
svhn,84.75,86.11,84.66,75.02,1.37,2.92,1.37,2.21
fakedata_cifar,82.93,100.00,36.38,81.87,3.13,0.00,18.29,15.32


==> sections/graphs/OOD_CIFAR100/OOD_cifar100_auroc_POVI_kde_f_WGD_coll_cifar100_patches_std_32.csv <==
OOD,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
cifar100,,,,,,,,
tinyimagenet,82.95,81.51,82.93,82.81,0.13,0.46,0.14,0.30
places365,78.91,76.95,78.92,77.82,0.33,0.63,0.34,0.54
texture,79.86,87.98,79.17,74.89,0.81,1.64,0.95,0.78
svhn,84.68,86.08,84.60,74.93,1.38,2.80,1.38,2.22
fakedata_cifar,84.18,100.00,44.48,83.08,2.69,0.00,17.33,13.94


==> sections/graphs/OOD_CIFAR100/OOD_cifar100_auroc_POVI_kde_f_WGD_coll_cifar100_patches_std_8.csv <==
OOD,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
cifar100,,,,,,,,
tinyimagenet,83.04,81.10,82.36,82.78,0.11,0.36,0.22,0.30
places365,79.44,86.47,76.97,77.71,0.31,0.70,0.43,0.48
texture,79.87,85.26,78.85,74.89,0.88,0.71,0.83,0.77
svhn,84.48,79.30,84.69,75.02,1.40,2.82,1.37,2.22
fakedata_cifar,84.70,97.94,76.92,81.87,14.91,2.68,15.49,15.81


==> sections/graphs/OOD_CIFAR100/OOD_cifar100_auroc_POVI_kde_f_WGD_coll_texture.csv <==
OOD,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
cifar100,,,,,,,,
tinyimagenet,82.87,79.29,80.54,82.85,0.15,0.61,0.22,0.30
places365,78.89,76.49,77.33,77.52,0.28,1.07,0.37,0.50
texture,80.52,97.13,57.18,73.78,0.66,0.20,1.12,0.90
svhn,83.29,96.24,71.61,73.60,1.31,1.43,4.40,2.11
fakedata_cifar,83.44,99.60,61.04,82.38,3.54,0.30,7.99,16.38


==> sections/graphs/OOD_CIFAR100/OOD_cifar100_auroc_POVI_kde_f_WGD_coll_tinyimagenet.csv <==
OOD,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
cifar100,,,,,,,,
tinyimagenet,83.29,82.61,81.53,82.93,0.16,0.56,0.32,0.32
places365,79.64,82.35,78.11,77.97,0.38,1.06,0.45,0.60
texture,80.88,90.40,74.93,74.76,0.83,0.99,1.41,0.81
svhn,86.47,94.34,82.87,75.70,1.36,1.60,1.81,2.07
fakedata_cifar,80.52,99.94,40.35,82.11,3.09,0.08,21.09,15.20


==> sections/graphs/OOD_CIFAR100/OOD_cifar100_auroc_POVI_patches_std_16.csv <==
OOD,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
cifar100,,,,,,,,
tinyimagenet,83.00,81.24,82.80,82.81,0.14,0.48,0.12,0.30
places365,79.11,81.31,78.74,77.84,0.28,1.20,0.38,0.51
texture,80.60,90.14,78.18,74.76,0.80,1.13,0.82,0.78
svhn,84.73,86.27,84.64,75.04,1.37,2.92,1.37,2.31
fakedata_cifar,83.06,100.00,36.88,81.97,3.22,0.00,18.54,15.05


==> sections/graphs/OOD_CIFAR100/OOD_cifar100_auroc_POVI_patches_std_32.csv <==
OOD,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
cifar100,,,,,,,,
tinyimagenet,82.93,82.04,82.92,82.81,0.12,0.64,0.12,0.31
places365,78.91,77.83,78.91,77.81,0.36,1.03,0.36,0.58
texture,79.49,86.75,79.10,74.86,0.91,1.77,0.91,0.82
svhn,84.74,85.83,84.68,74.97,1.35,2.42,1.36,2.23
fakedata_cifar,84.55,97.80,64.72,82.80,10.42,8.12,25.76,13.69


==> sections/graphs/OOD_CIFAR100/OOD_cifar100_auroc_POVI_patches_std_8.csv <==
OOD,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
cifar100,,,,,,,,
tinyimagenet,83.03,81.11,82.34,82.77,0.10,0.36,0.21,0.30
places365,79.43,86.49,76.94,77.70,0.32,0.70,0.43,0.49
texture,79.82,85.26,78.80,74.83,0.87,0.73,0.82,0.77
svhn,84.47,79.33,84.68,75.04,1.40,2.88,1.37,2.31
fakedata_cifar,84.69,97.79,77.21,81.97,14.72,2.74,15.20,15.45


==> sections/graphs/OOD_CIFAR100/OOD_cifar10_auroc_POVI_SGD.csv <==
OOD,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
cifar100,88.38,88.45,88.38,89.35,0.79,0.77,0.79,0.87
tinyimagenet,87.98,88.24,87.98,89.35,0.83,0.80,0.83,0.82
places365,88.31,89.08,88.31,89.94,0.98,1.06,0.98,1.01
texture,90.88,92.01,90.88,91.53,0.99,0.91,0.99,0.98
svhn,93.33,93.07,93.33,93.39,2.14,1.69,2.14,2.34
fakedata_cifar,95.36,97.72,95.36,95.88,2.70,2.82,2.70,1.71


==> sections/graphs/OOD_CIFAR100/OOD_cifar10_auroc_POVI_kde_WGD.csv <==
OOD,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
cifar100,88.36,88.43,88.36,89.32,0.80,0.78,0.80,0.96
tinyimagenet,87.92,88.19,87.92,89.29,0.83,0.79,0.83,0.86
places365,88.26,88.97,88.26,89.93,1.05,1.14,1.05,1.11
texture,90.74,91.94,90.74,91.41,1.03,1.00,1.03,1.08
svhn,92.98,92.92,92.98,93.02,2.36,1.91,2.36,2.59
fakedata_cifar,95.43,97.53,95.43,95.95,2.62,2.92,2.62,1.75


==> sections/graphs/OOD_CIFAR100/OOD_cifar10_auroc_POVI_kde_f_WGD_coll_cifar100.csv <==
OOD,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
cifar100,90.87,91.03,85.88,88.71,0.50,0.50,0.69,1.13
tinyimagenet,90.74,90.95,85.12,88.82,0.51,0.53,0.74,1.06
places365,91.28,91.48,85.88,90.06,0.59,0.62,1.16,1.04
texture,93.83,94.24,87.09,90.60,0.44,0.48,1.02,1.44
svhn,95.49,95.91,88.45,93.39,1.39,1.38,1.20,1.87
fakedata_cifar,97.76,98.60,84.16,95.77,0.96,1.08,6.77,2.31


==> sections/graphs/OOD_CIFAR100/OOD_cifar10_auroc_POVI_kde_f_WGD_coll_texture.csv <==
OOD,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
cifar100,89.92,89.26,87.74,89.05,0.92,1.44,0.61,0.94
tinyimagenet,90.23,89.86,87.27,89.17,0.97,1.43,0.54,0.88
places365,89.46,88.87,87.63,90.07,1.13,1.39,0.99,0.90
texture,95.92,96.61,85.92,92.01,0.81,0.94,2.67,1.07
svhn,96.40,96.71,90.48,94.11,0.91,0.98,1.98,1.59
fakedata_cifar,98.90,99.58,84.34,96.26,0.46,0.44,8.02,1.96


==> sections/graphs/OOD_CIFAR100/OOD_cifar10_auroc_POVI_kde_f_WGD_coll_tinyimagenet.csv <==
OOD,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
cifar100,90.13,89.47,88.42,88.83,0.63,1.03,0.47,0.89
tinyimagenet,90.76,90.79,87.98,89.16,0.72,1.04,0.44,0.84
places365,91.61,92.08,88.62,89.27,0.52,0.90,0.47,1.32
texture,94.95,95.42,89.74,91.84,0.74,0.79,1.01,1.12
svhn,95.40,95.68,92.71,93.60,1.45,1.50,1.38,1.82
fakedata_cifar,99.13,99.95,65.93,96.92,0.36,0.05,28.76,1.58


==> sections/graphs/OOD_CIFAR100/OOD_cifar10_auroc_POVI_patches_std_32.csv <==
OOD,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
cifar100,88.58,86.00,88.51,89.29,0.68,1.38,0.70,0.91
tinyimagenet,88.23,85.74,88.16,89.33,0.64,1.64,0.67,0.83
places365,88.27,84.50,88.33,89.84,0.76,2.72,0.79,0.95
texture,91.94,90.75,91.58,91.58,0.52,2.69,0.54,1.39
svhn,93.33,90.03,93.39,93.44,2.13,4.11,2.08,2.20
fakedata_cifar,99.68,100.00,90.18,96.65,0.21,0.01,3.38,1.65


==> sections/graphs/OOD_CIFAR100/OOD_cifar10_auroc_POVI_patches_std_8.csv <==
OOD,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
cifar100,88.59,83.33,88.27,89.17,0.93,2.97,0.75,0.88
tinyimagenet,89.13,85.88,87.99,89.53,0.82,2.11,0.61,0.87
places365,92.45,92.43,89.37,89.96,0.54,0.69,0.29,1.07
texture,91.55,89.15,91.07,91.63,0.90,2.16,0.84,1.31
svhn,91.93,82.80,93.09,93.49,1.82,5.27,1.90,1.74
fakedata_cifar,97.78,97.66,94.74,96.34,2.06,2.71,2.23,2.38


==> sections/graphs/OOD_CIFAR100/OOD_wide_cifar100_auroc_POVI_kde_f_WGD_coll_cifar100.csv <==
OOD,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
cifar100,,,,,,,,
tinyimagenet,82.83,57.05,82.87,82.71,0.14,2.96,0.13,0.34
places365,78.84,57.65,78.77,77.71,0.44,3.99,0.41,0.55
texture,78.79,51.52,79.32,74.66,1.00,4.49,0.98,0.87
svhn,84.48,45.82,85.14,74.80,1.36,6.93,1.34,2.28
fakedata_cifar,83.21,50.75,83.81,81.93,15.32,18.87,14.34,14.57


==> sections/graphs/OOD_MNIST/ID_dirty_mnist_accuracy.csv <==
,softmax,logits,logits_GMM,logits_GMM_global,softmax_SNGP_PE,softmax_SNGP_MI,softmax_SNGP_AU,logits_SNGP,softmax_laplace_PE,softmax_laplace_MI,softmax_laplace_AU,softmax_en_PE,softmax_en_MI,softmax_en_AU,softmax_std,logits_std,logits_GMM_std,logits_GMM_global_std,softmax_SNGP_PE_std,softmax_SNGP_MI_std,softmax_SNGP_AU_std,logits_SNGP_std,softmax_laplace_PE_std,softmax_laplace_MI_std,softmax_laplace_AU_std,softmax_en_PE_std,softmax_en_MI_std,softmax_en_AU_std
0,80.61,80.61,80.61,80.61,78.26,78.26,78.26,78.26,80.59,80.59,80.59,83.35,83.35,83.35,1.21,1.21,1.25,1.25,0.48,0.48,0.48,0.48,1.25,1.25,1.25,0.42,0.42,0.42


==> sections/graphs/OOD_MNIST/ID_dirty_mnist_accuracy_POVI_SGD.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,83.53,83.53,83.53,83.53,0.16,0.16,0.16,0.16


==> sections/graphs/OOD_MNIST/ID_dirty_mnist_accuracy_POVI_kde_WGD.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,83.53,83.53,83.53,83.53,0.16,0.16,0.16,0.16


==> sections/graphs/OOD_MNIST/ID_dirty_mnist_accuracy_POVI_kde_f_WGD_coll_dirty_mnist_128.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,83.24,83.24,83.24,83.24,0.20,0.20,0.20,0.20


==> sections/graphs/OOD_MNIST/ID_dirty_mnist_accuracy_POVI_kde_f_WGD_coll_emnist_128.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,83.52,83.52,83.52,83.52,0.20,0.20,0.20,0.20


==> sections/graphs/OOD_MNIST/ID_dirty_mnist_accuracy_POVI_kde_f_WGD_patches_std_4.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,83.50,83.50,83.50,83.50,0.18,0.18,0.18,0.18


==> sections/graphs/OOD_MNIST/ID_dirty_mnist_accuracy_POVI_patches_std_16.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,83.51,83.51,83.51,83.51,0.16,0.16,0.16,0.16


==> sections/graphs/OOD_MNIST/ID_dirty_mnist_accuracy_POVI_patches_std_8.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,83.52,83.52,83.52,83.52,0.15,0.15,0.15,0.15


==> sections/graphs/OOD_MNIST/ID_dirty_mnist_accuracy_sn_Tr_POVI_kde_WGD.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,83.53,83.53,83.53,83.53,0.16,0.16,0.16,0.16


==> sections/graphs/OOD_MNIST/ID_dirty_mnist_brier.csv <==
,softmax,logits,logits_GMM,logits_GMM_global,softmax_SNGP_PE,softmax_SNGP_MI,softmax_SNGP_AU,logits_SNGP,softmax_laplace_PE,softmax_laplace_MI,softmax_laplace_AU,softmax_en_PE,softmax_en_MI,softmax_en_AU,softmax_std,logits_std,logits_GMM_std,logits_GMM_global_std,softmax_SNGP_PE_std,softmax_SNGP_MI_std,softmax_SNGP_AU_std,logits_SNGP_std,softmax_laplace_PE_std,softmax_laplace_MI_std,softmax_laplace_AU_std,softmax_en_PE_std,softmax_en_MI_std,softmax_en_AU_std
0,28.38,28.38,28.38,28.38,31.36,31.36,31.36,31.36,28.39,28.39,28.39,25.01,25.01,25.01,1.63,1.63,1.68,1.68,0.65,0.65,0.65,0.65,1.68,1.68,1.68,0.50,0.50,0.50


==> sections/graphs/OOD_MNIST/ID_dirty_mnist_brier_POVI_SGD.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,24.24,24.24,24.24,24.24,0.15,0.15,0.15,0.15


==> sections/graphs/OOD_MNIST/ID_dirty_mnist_brier_POVI_kde_WGD.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,24.24,24.24,24.24,24.24,0.15,0.15,0.15,0.15


==> sections/graphs/OOD_MNIST/ID_dirty_mnist_brier_POVI_kde_f_WGD_coll_dirty_mnist_128.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,24.70,24.70,24.70,24.70,0.18,0.18,0.18,0.18


==> sections/graphs/OOD_MNIST/ID_dirty_mnist_brier_POVI_kde_f_WGD_coll_emnist_128.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,24.38,24.38,24.38,24.38,0.14,0.14,0.14,0.14


==> sections/graphs/OOD_MNIST/ID_dirty_mnist_brier_POVI_kde_f_WGD_patches_std_4.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,24.32,24.32,24.32,24.32,0.14,0.14,0.14,0.14


==> sections/graphs/OOD_MNIST/ID_dirty_mnist_brier_POVI_patches_std_16.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,24.25,24.25,24.25,24.25,0.14,0.14,0.14,0.14


==> sections/graphs/OOD_MNIST/ID_dirty_mnist_brier_POVI_patches_std_8.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,24.27,24.27,24.27,24.27,0.15,0.15,0.15,0.15


==> sections/graphs/OOD_MNIST/ID_dirty_mnist_brier_sn_Tr_POVI_kde_WGD.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,24.24,24.24,24.24,24.24,0.15,0.15,0.15,0.15


==> sections/graphs/OOD_MNIST/ID_dirty_mnist_ece.csv <==
,softmax,logits,logits_GMM,logits_GMM_global,softmax_SNGP_PE,softmax_SNGP_MI,softmax_SNGP_AU,logits_SNGP,softmax_laplace_PE,softmax_laplace_MI,softmax_laplace_AU,softmax_en_PE,softmax_en_MI,softmax_en_AU,softmax_std,logits_std,logits_GMM_std,logits_GMM_global_std,softmax_SNGP_PE_std,softmax_SNGP_MI_std,softmax_SNGP_AU_std,logits_SNGP_std,softmax_laplace_PE_std,softmax_laplace_MI_std,softmax_laplace_AU_std,softmax_en_PE_std,softmax_en_MI_std,softmax_en_AU_std
0,2.17,2.17,2.17,2.17,3.38,3.38,3.38,3.38,2.15,2.15,2.15,4.77,4.77,4.77,0.68,0.68,0.70,0.70,0.27,0.27,0.27,0.27,0.65,0.65,0.65,1.06,1.06,1.06


==> sections/graphs/OOD_MNIST/ID_dirty_mnist_ece_POVI_SGD.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,1.00,1.00,1.00,1.00,0.14,0.14,0.14,0.14


==> sections/graphs/OOD_MNIST/ID_dirty_mnist_ece_POVI_kde_WGD.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,1.00,1.00,1.00,1.00,0.14,0.14,0.14,0.14


==> sections/graphs/OOD_MNIST/ID_dirty_mnist_ece_POVI_kde_f_WGD_coll_dirty_mnist_128.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,1.18,1.18,1.18,1.18,0.12,0.12,0.12,0.12


==> sections/graphs/OOD_MNIST/ID_dirty_mnist_ece_POVI_kde_f_WGD_coll_emnist_128.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,1.18,1.18,1.18,1.18,0.20,0.20,0.20,0.20


==> sections/graphs/OOD_MNIST/ID_dirty_mnist_ece_POVI_kde_f_WGD_patches_std_4.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,1.05,1.05,1.05,1.05,0.17,0.17,0.17,0.17


==> sections/graphs/OOD_MNIST/ID_dirty_mnist_ece_POVI_patches_std_16.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,1.03,1.03,1.03,1.03,0.13,0.13,0.13,0.13


==> sections/graphs/OOD_MNIST/ID_dirty_mnist_ece_POVI_patches_std_8.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,1.02,1.02,1.02,1.02,0.15,0.15,0.15,0.15


==> sections/graphs/OOD_MNIST/ID_dirty_mnist_ece_sn_Tr_POVI_kde_WGD.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,1.00,1.00,1.00,1.00,0.14,0.14,0.14,0.14


==> sections/graphs/OOD_MNIST/ID_dirty_mnist_nll.csv <==
,softmax,logits,logits_GMM,logits_GMM_global,softmax_SNGP_PE,softmax_SNGP_MI,softmax_SNGP_AU,logits_SNGP,softmax_laplace_PE,softmax_laplace_MI,softmax_laplace_AU,softmax_en_PE,softmax_en_MI,softmax_en_AU,softmax_std,logits_std,logits_GMM_std,logits_GMM_global_std,softmax_SNGP_PE_std,softmax_SNGP_MI_std,softmax_SNGP_AU_std,logits_SNGP_std,softmax_laplace_PE_std,softmax_laplace_MI_std,softmax_laplace_AU_std,softmax_en_PE_std,softmax_en_MI_std,softmax_en_AU_std
0,56.09,56.09,56.09,56.09,62.76,62.76,62.76,62.76,56.09,56.09,56.09,50.04,50.04,50.04,2.87,2.87,2.96,2.96,1.37,1.37,1.37,1.37,2.94,2.94,2.94,0.89,0.89,0.89


==> sections/graphs/OOD_MNIST/ID_dirty_mnist_nll_POVI_SGD.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,48.32,48.32,48.32,48.32,0.24,0.24,0.24,0.24


==> sections/graphs/OOD_MNIST/ID_dirty_mnist_nll_POVI_kde_WGD.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,48.32,48.32,48.32,48.32,0.24,0.24,0.24,0.24


==> sections/graphs/OOD_MNIST/ID_dirty_mnist_nll_POVI_kde_f_WGD_coll_dirty_mnist_128.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,49.21,49.21,49.21,49.21,0.29,0.29,0.29,0.29


==> sections/graphs/OOD_MNIST/ID_dirty_mnist_nll_POVI_kde_f_WGD_coll_emnist_128.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,48.91,48.91,48.91,48.91,0.24,0.24,0.24,0.24


==> sections/graphs/OOD_MNIST/ID_dirty_mnist_nll_POVI_kde_f_WGD_patches_std_4.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,48.59,48.59,48.59,48.59,0.23,0.23,0.23,0.23


==> sections/graphs/OOD_MNIST/ID_dirty_mnist_nll_POVI_patches_std_16.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,48.35,48.35,48.35,48.35,0.24,0.24,0.24,0.24


==> sections/graphs/OOD_MNIST/ID_dirty_mnist_nll_POVI_patches_std_8.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,48.40,48.40,48.40,48.40,0.24,0.24,0.24,0.24


==> sections/graphs/OOD_MNIST/ID_dirty_mnist_nll_sn_Tr_POVI_kde_WGD.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,48.32,48.32,48.32,48.32,0.24,0.24,0.24,0.24


==> sections/graphs/OOD_MNIST/ID_net18_dirty_mnist_accuracy.csv <==
,softmax,logits,logits_GMM,logits_GMM_global,softmax_SNGP_PE,softmax_SNGP_MI,softmax_SNGP_AU,logits_SNGP,softmax_en_PE,softmax_en_MI,softmax_en_AU,softmax_laplace_PE,softmax_laplace_MI,softmax_laplace_AU,softmax_std,logits_std,logits_GMM_std,logits_GMM_global_std,softmax_SNGP_PE_std,softmax_SNGP_MI_std,softmax_SNGP_AU_std,logits_SNGP_std,softmax_en_PE_std,softmax_en_MI_std,softmax_en_AU_std,softmax_laplace_PE_std,softmax_laplace_MI_std,softmax_laplace_AU_std
0,79.97,79.97,79.97,79.97,83.49,83.49,83.49,83.49,83.31,83.31,83.31,80.73,80.73,80.73,0.77,0.77,0.77,0.77,0.11,0.11,0.11,0.11,0.15,0.15,0.15,1.30,1.30,1.30


==> sections/graphs/OOD_MNIST/ID_net18_dirty_mnist_brier.csv <==
,softmax,logits,logits_GMM,logits_GMM_global,softmax_SNGP_PE,softmax_SNGP_MI,softmax_SNGP_AU,logits_SNGP,softmax_en_PE,softmax_en_MI,softmax_en_AU,softmax_laplace_PE,softmax_laplace_MI,softmax_laplace_AU,softmax_std,logits_std,logits_GMM_std,logits_GMM_global_std,softmax_SNGP_PE_std,softmax_SNGP_MI_std,softmax_SNGP_AU_std,logits_SNGP_std,softmax_en_PE_std,softmax_en_MI_std,softmax_en_AU_std,softmax_laplace_PE_std,softmax_laplace_MI_std,softmax_laplace_AU_std
0,29.34,29.34,29.34,29.34,24.71,24.71,24.71,24.71,25.11,25.11,25.11,28.26,28.26,28.26,1.01,1.01,1.01,1.01,0.10,0.10,0.10,0.10,0.18,0.18,0.18,1.61,1.61,1.61


==> sections/graphs/OOD_MNIST/ID_net18_dirty_mnist_ece.csv <==
,softmax,logits,logits_GMM,logits_GMM_global,softmax_SNGP_PE,softmax_SNGP_MI,softmax_SNGP_AU,logits_SNGP,softmax_en_PE,softmax_en_MI,softmax_en_AU,softmax_laplace_PE,softmax_laplace_MI,softmax_laplace_AU,softmax_std,logits_std,logits_GMM_std,logits_GMM_global_std,softmax_SNGP_PE_std,softmax_SNGP_MI_std,softmax_SNGP_AU_std,logits_SNGP_std,softmax_en_PE_std,softmax_en_MI_std,softmax_en_AU_std,softmax_laplace_PE_std,softmax_laplace_MI_std,softmax_laplace_AU_std
0,2.82,2.82,2.82,2.82,3.98,3.98,3.98,3.98,5.01,5.01,5.01,2.03,2.03,2.03,0.65,0.65,0.65,0.65,0.09,0.09,0.09,0.09,0.67,0.67,0.67,0.57,0.57,0.57


==> sections/graphs/OOD_MNIST/ID_net18_dirty_mnist_nll.csv <==
,softmax,logits,logits_GMM,logits_GMM_global,softmax_SNGP_PE,softmax_SNGP_MI,softmax_SNGP_AU,logits_SNGP,softmax_en_PE,softmax_en_MI,softmax_en_AU,softmax_laplace_PE,softmax_laplace_MI,softmax_laplace_AU,softmax_std,logits_std,logits_GMM_std,logits_GMM_global_std,softmax_SNGP_PE_std,softmax_SNGP_MI_std,softmax_SNGP_AU_std,logits_SNGP_std,softmax_en_PE_std,softmax_en_MI_std,softmax_en_AU_std,softmax_laplace_PE_std,softmax_laplace_MI_std,softmax_laplace_AU_std
0,58.12,58.12,58.12,58.12,49.78,49.78,49.78,49.78,50.26,50.26,50.26,55.90,55.90,55.90,1.77,1.77,1.77,1.77,0.13,0.13,0.13,0.13,0.40,0.40,0.40,2.78,2.78,2.78


==> sections/graphs/OOD_MNIST/OOD_dirty_mnist_auroc.csv <==
,softmax,logits,logits_GMM,logits_GMM_global,softmax_SNGP_PE,softmax_SNGP_MI,softmax_SNGP_AU,logits_SNGP,softmax_laplace_PE,softmax_laplace_MI,softmax_laplace_AU,softmax_en_PE,softmax_en_MI,softmax_en_AU,softmax_std,logits_std,logits_GMM_std,logits_GMM_global_std,softmax_SNGP_PE_std,softmax_SNGP_MI_std,softmax_SNGP_AU_std,logits_SNGP_std,softmax_laplace_PE_std,softmax_laplace_MI_std,softmax_laplace_AU_std,softmax_en_PE_std,softmax_en_MI_std,softmax_en_AU_std
0,94.52,93.36,53.53,37.07,88.41,50.0,88.41,80.22,94.5,92.42,94.51,95.89,92.42,96.27,1.19,1.34,1.06,2.21,1.63,0.0,1.63,3.13,1.19,1.25,1.19,0.4,1.3,0.28
1,97.49,96.92,99.77,99.15,95.75,50.0,95.75,95.06,97.67,98.71,97.59,99.29,98.83,99.09,1.29,2.98,0.05,0.24,2.12,0.0,2.12,1.22,1.16,0.39,1.19,0.36,0.37,0.39
2,74.19,75.67,99.96,99.84,74.8,50.0,74.8,80.25,75.54,91.46,74.33,87.94,92.79,79.89,7.75,10.98,0.01,0.06,11.35,0.0,11.35,7.35,7.46,2.54,7.63,4.97,3.24,5.36


==> sections/graphs/OOD_MNIST/OOD_dirty_mnist_auroc_POVI_SGD.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,96.82,94.68,96.82,94.36,0.25,0.34,0.25,0.63
1,98.39,99.41,98.38,99.4,0.82,0.22,0.82,0.3
2,75.16,96.16,75.13,94.13,7.46,1.53,7.46,3.24


==> sections/graphs/OOD_MNIST/OOD_dirty_mnist_auroc_POVI_kde_WGD.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,96.82,94.68,96.82,94.36,0.25,0.34,0.25,0.63
1,98.39,99.41,98.38,99.4,0.82,0.22,0.82,0.3
2,75.16,96.16,75.13,94.13,7.46,1.53,7.46,3.24


==> sections/graphs/OOD_MNIST/OOD_dirty_mnist_auroc_POVI_kde_f_WGD_coll_dirty_mnist_128.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,96.38,94.6,96.38,93.84,0.33,0.34,0.33,0.63
1,98.38,99.29,98.37,99.42,1.25,0.43,1.25,0.39
2,77.95,95.36,77.88,95.72,8.45,2.82,8.44,2.94


==> sections/graphs/OOD_MNIST/OOD_dirty_mnist_auroc_POVI_kde_f_WGD_coll_emnist_128.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,94.02,62.01,95.27,94.32,0.36,2.07,0.3,0.54
1,99.49,99.3,95.79,99.52,0.32,0.3,1.57,0.22
2,96.66,99.52,49.82,95.69,2.44,0.23,8.82,2.26


==> sections/graphs/OOD_MNIST/OOD_dirty_mnist_auroc_POVI_kde_f_WGD_patches_std_4.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,96.07,79.01,96.44,94.27,0.26,2.0,0.26,0.54
1,99.48,99.45,97.39,99.5,0.23,0.21,1.14,0.25
2,93.31,99.09,59.83,95.12,2.93,0.38,9.01,2.77


==> sections/graphs/OOD_MNIST/OOD_dirty_mnist_auroc_POVI_patches_std_16.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,96.68,89.16,96.74,94.26,0.25,2.14,0.25,0.63
1,99.35,99.52,98.61,99.51,0.55,0.26,0.51,0.2
2,87.25,97.69,70.82,95.22,7.87,1.38,6.99,2.66


==> sections/graphs/OOD_MNIST/OOD_dirty_mnist_auroc_POVI_patches_std_8.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,96.46,83.13,96.63,94.28,0.25,1.81,0.25,0.63
1,99.45,99.4,98.6,99.41,0.23,0.25,0.41,0.3
2,89.81,98.59,69.42,94.26,3.93,0.61,7.26,3.38


==> sections/graphs/OOD_MNIST/OOD_dirty_mnist_auroc_sn_Tr_POVI_kde_WGD.csv <==
,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
0,96.82,94.68,96.82,94.36,0.25,0.34,0.25,0.63
0,98.39,99.41,98.38,99.4,23.27,14.07,23.27,20.6
0,75.16,96.16,75.13,94.13,12.27,3.61,12.28,4.62


==> sections/graphs/OOD_MNIST/OOD_net18_dirty_mnist_auroc.csv <==
,softmax,logits,logits_GMM,logits_GMM_global,softmax_SNGP_PE,softmax_SNGP_MI,softmax_SNGP_AU,logits_SNGP,softmax_en_PE,softmax_en_MI,softmax_en_AU,softmax_laplace_PE,softmax_laplace_MI,softmax_laplace_AU,softmax_std,logits_std,logits_GMM_std,logits_GMM_global_std,softmax_SNGP_PE_std,softmax_SNGP_MI_std,softmax_SNGP_AU_std,logits_SNGP_std,softmax_en_PE_std,softmax_en_MI_std,softmax_en_AU_std,softmax_laplace_PE_std,softmax_laplace_MI_std,softmax_laplace_AU_std
0,93.83,92.99,53.12,37.07,88.76,50.0,88.76,80.06,95.81,92.21,96.23,94.21,90.43,94.3,0.7,0.68,0.91,0.99,0.39,0.0,0.39,0.92,0.21,0.65,0.15,1.61,2.06,1.6
1,97.71,96.8,99.78,99.13,94.68,50.0,94.68,91.67,99.37,98.96,99.04,98.04,98.41,97.9,0.65,1.86,0.02,0.14,1.68,0.0,1.68,1.47,0.26,0.2,0.36,0.79,0.46,0.89
2,76.11,74.99,99.96,99.84,73.88,50.0,73.88,72.75,89.21,93.88,78.07,77.48,93.15,75.13,4.75,6.59,0.01,0.02,5.74,0.0,5.74,4.49,3.64,1.57,5.13,8.06,2.64,9.32


==> sections/graphs/active_learning/ensemble.csv <==
iteration,clean_mean,clean_std,clean_MI_mean,clean_MI_std,ambiguous_mean,ambiguous_std,ambiguous_MI_mean,ambiguous_MI_std
1,42.327600000000004,5.929943282471879,40.35190476190476,4.799686051240871,24.63133333333333,6.0085330592258135,23.263333333333335,4.8506894230395625
2,45.1276,4.224139241707514,42.1,5.507852576095334,27.158,3.783541802521625,24.690833333333334,4.222649875338585
3,47.11600000000001,5.037237999803728,46.98904761904762,5.165284023906048,28.08,6.7474556051045775,23.511666666666667,3.1300822914925353
4,50.3984,7.014247215489342,47.76380952380952,6.370870016089229,28.283333333333335,5.5035425820448545,24.7825,2.638288443118172
5,53.0208,7.052048118572835,49.0247619047619,6.831647399454699,28.04866666666667,5.040087678753595,26.481666666666666,4.109213225586296
6,55.7624,6.681903596032093,52.77285714285714,6.938722607841549,29.259333333333334,3.7786457639640956,26.563333333333333,3.2259581616329225
7,60.0584,7.090626841119198,54.93857142857143,6.675160137190931,29.55666666666667,3.1696815222323114,28.258333333333336,4.468371339117018
8,62.916000000000004,5.903839852164014,57.94761904761905,6.754894451256735,27.698666666666668,4.474561218179733,28.549166666666668,3.434200868624404
9,61.9956,7.9162059936141995,60.402857142857144,6.2772431391950585,28.326666666666664,5.031806927176455,27.929166666666664,3.7988669562798787
10,65.2124,8.00856795355241,63.07142857142857,5.298115972413483,31.480666666666664,5.774957596216203,28.825,3.856579973358403
11,67.4368,11.00197698900823,66.01095238095238,4.450218988726176,30.851333333333336,4.609169225834625,27.643333333333334,4.269318304820899
12,68.67,6.432511821468602,66.99238095238096,4.701462437116679,30.410666666666664,5.130183046952427,30.709166666666665,5.64671981746657
13,72.2552,6.075727747905322,69.86952380952381,4.391869164934761,31.602666666666668,4.228940202709804,31.713333333333335,5.204016514077167
14,73.7936,4.309504882620895,71.1895238095238,4.656504564789427,31.14466666666667,6.77975122454111,30.609166666666667,5.507016117204625
15,74.3856,5.80276233070653,71.74571428571429,5.736865495572099,32.71333333333333,6.1719117976600435,33.935833333333335,5.505105825641787
16,76.3908,5.368398985420764,74.64619047619047,5.138189833190746,31.672666666666668,5.298310332639302,33.98416666666667,5.433541383821143
17,77.29,4.171194872775265,73.99238095238096,10.451518982789967,31.982000000000003,5.8315597031522,34.35666666666666,5.627399420906981
18,76.9012,8.191129511042215,76.78333333333333,6.569393680799877,33.80133333333333,6.0106938827710215,35.22416666666667,6.403149024053899
19,80.31280000000001,3.6670554945350893,79.67809523809524,5.687696914435241,33.83,6.19382526622857,36.11833333333333,6.229091329229231
20,80.4896,3.3825797354484743,78.63761904761904,8.048460663233627,33.086666666666666,5.512323423367821,36.475,5.624436133354331
21,80.692,4.5044413268092045,81.68095238095238,2.9302950444654945,34.89333333333333,5.236385976533634,37.42666666666667,6.362028454872398
22,80.46039999999999,6.257657628857622,84.28904761904762,3.417099508006613,34.506,5.4579075006557485,37.34083333333333,5.739837594049207
23,80.9792,4.708734720353937,85.42999999999999,2.931008358909951,35.998666666666665,5.266425823305684,37.9175,6.174259064859522
24,81.91159999999999,4.9745038948622815,85.4952380952381,3.307772088653663,35.88533333333333,6.240563008789085,39.365833333333335,5.876378690584153
25,82.40440000000001,4.686401497951277,85.08238095238096,4.376357966119663,35.38133333333334,5.373478344965163,40.362500000000004,5.935999762619452
26,81.3772,12.14515902187644,87.0952380952381,2.1609526118071614,36.466,6.389188188986585,40.031666666666666,6.079459954085833
27,84.7384,3.7577616120948023,86.71666666666667,4.49974258523011,37.112,5.831105261563073,40.877500000000005,5.438910527603182
28,85.0984,3.7182239039627523,88.29809523809524,2.5760602070751757,36.42733333333333,5.244776267414856,42.115,6.215836811944735
29,86.26559999999999,3.3536920947914495,89.23809523809524,2.0214119299331816,39.186,6.505753278005991,41.38166666666667,5.25454060500982
30,85.28399999999999,7.856100601867739,89.35047619047619,2.646234071639311,39.42266666666667,5.654532274034276,43.634166666666665,6.715278994181622
31,84.9244,12.711548253458348,89.8652380952381,2.6317135464324766,39.135999999999996,6.807885973528893,43.345,6.393817326136243
32,87.2932,2.303938150211504,91.17,1.2770003915426171,39.123333333333335,6.613594944902359,44.109166666666674,6.98972812364145
33,86.4408,4.588667126737351,90.91904761904762,2.1017680765534172,39.54,7.106215589186696,45.80416666666667,5.750368301775167
34,87.6112,2.4592500889498754,91.63761904761905,1.8546425659999939,38.96933333333333,6.539076460202999,46.10666666666666,5.236477534535692
35,88.6876,2.7562660128030663,91.71380952380953,1.655622167616984,40.308,6.287596860940936,47.005833333333335,5.3503465619839385
36,88.82520000000001,2.2287704383059888,92.10571428571428,1.3637469392397272,39.55866666666667,5.863713921430766,49.6475,8.130030890022947
37,88.16959999999999,5.609135019471957,92.63380952380952,1.6976615569378826,42.36533333333333,6.342164869986845,48.46333333333333,8.422118426374611
38,88.9584,3.0730368801344814,92.95619047619047,1.3267986892911687,42.687333333333335,5.211064419190419,51.07666666666666,7.246036325070585
39,90.2728,1.918064388908777,92.93142857142857,1.6703421377498828,42.52333333333333,5.566374386395852,51.04333333333333,6.399021705532712
40,90.2536,2.1362347717420898,93.08238095238096,1.4404995826514673,41.67999999999999,5.587657316417525,52.38666666666666,8.98023013810522
41,88.1776,10.315211776788686,93.57809523809524,0.9253627345404554,44.384,5.956512402404617,52.79,8.508963188629656
42,90.3556,2.9458135265717886,93.05,3.099493507010463,45.41,6.324258285138492,51.305,8.146392955278934
43,90.87440000000001,3.167858214419743,93.8757142857143,1.4155125270677409,43.70399999999999,6.32087222733427,52.903333333333336,7.8819809846525395
44,91.1768,1.8163945973640578,93.96333333333334,1.0543686894693574,44.768,6.675854359448789,55.973333333333336,6.546212414037371
45,91.7136,2.312305631471182,94.23047619047618,1.0103389341724665,45.274,4.8506771250443546,56.95249999999999,7.224379337921136
46,91.04,3.406306650905054,94.23142857142857,1.07760514899608,45.324666666666666,7.25999199789668,55.843333333333334,6.875823697212684
47,91.964,1.7481990733323265,94.70714285714286,0.7962923009620436,45.12266666666667,5.532087524700993,57.87083333333334,6.647077906642113
48,91.1828,2.969280945504034,94.98142857142857,0.6899513440401825,47.163333333333334,4.925089798552866,58.265833333333326,7.460456308653871
49,92.6776,3.0255113617370544,94.68095238095238,0.9894791799826056,49.41133333333333,4.903332491664168,57.81916666666667,5.91157948180492
50,92.51360000000001,2.4086854644528977,93.97761904761904,4.780379592419314,48.12066666666667,4.567966829168198,57.9,7.757043719918516
51,93.4716,1.7000825470154879,95.0652380952381,1.2402000606660957,48.95933333333333,4.653923792528912,58.7175,6.570241624171823
52,93.05120000000001,2.3948770323338078,95.13095238095238,1.0481312167944639,49.826,5.5351652446620125,61.0425,7.1911765695569905
53,93.40879999999999,2.317529791250443,95.01285714285714,1.0950120677743398,48.496,5.372325646974766,59.906666666666666,8.75920537422652
54,92.11040000000001,9.301465153404598,94.64809523809524,2.312830774284231,50.397333333333336,6.086409294094353,59.04833333333334,6.533951655960137
55,93.1812,3.035081437677307,95.26333333333334,1.4427173435338367,50.68666666666666,5.285645881153256,63.44416666666667,7.3085037124675205
56,92.2032,7.236448668603501,95.64333333333333,0.8357411880081871,49.83866666666667,5.544987268652998,62.615833333333335,6.715777161191985
57,93.366,2.4837974957713396,95.66761904761904,1.1494472791820627,51.782666666666664,4.021381188928333,64.2975,7.462159235405355


==> sections/graphs/active_learning/gmm.csv <==
iteration,clean_MI_mean,clean_MI_std,ambiguous_MI_mean,ambiguous_MI_std
1,35.156666666666666,5.191837182860544,22.739655172413794,4.266990812168806
2,35.950476190476195,8.074773356689635,24.67551724137931,3.9971218093298946
3,41.08571428571428,7.692503215097522,27.087241379310345,3.2003402682390383
4,44.94333333333333,10.42853792884378,25.52655172413793,5.509780444071426
5,50.305238095238096,5.690505793905858,29.138620689655173,5.74447916583388
6,51.36714285714286,4.9577667783561,26.900344827586206,5.985797764446046
7,53.66238095238096,11.243882738966068,30.05896551724138,5.138656261839267
8,55.03047619047619,7.972694949758504,31.240344827586206,7.213164791228516
9,60.580000000000005,9.152235792417063,29.612068965517242,7.994250335312582
10,60.770476190476195,4.080003034546023,30.515862068965514,6.240270436700056
11,65.26095238095238,10.49636742152346,35.32689655172414,5.839291238454174
12,60.41619047619048,16.914178217161624,34.65206896551724,4.458251882993686
13,68.53428571428572,7.515593503795009,34.41275862068966,5.945679641886273
14,70.56238095238095,4.909930656090682,38.09310344827586,5.602199251472762
15,69.17857142857143,12.439041074662585,34.45275862068966,6.248930135032101
16,71.5147619047619,5.190131615910735,38.443103448275856,6.553804295133953
17,73.3404761904762,8.00426103784133,36.22344827586207,7.336517895267904
18,70.96190476190476,16.99537631800121,38.51620689655172,7.15844077884538
19,73.37952380952382,10.475263469808516,40.78103448275862,6.264343167499453
20,78.45666666666666,4.686495848001291,40.188620689655174,4.563574510761375
21,74.42285714285715,15.089033813620121,40.95379310344828,7.4535516049124935
22,80.56190476190476,4.542250124164914,41.07655172413793,6.231516254298482
23,78.65190476190476,4.508935150395958,42.29793103448275,6.053574728627201
24,76.61333333333334,15.867094356980845,44.33275862068966,8.193317789756534
25,80.28142857142858,9.50432969004879,43.577586206896555,6.435023396101554
26,76.13666666666667,16.09906622550927,43.48586206896552,9.075626116630575
27,83.48238095238095,3.891972385259051,44.76965517241379,6.712068811774068
28,83.79809523809524,3.22924545218789,43.5851724137931,10.867589961732763
29,79.56428571428572,13.10886401311287,46.66413793103448,7.280168030459474
30,81.53857142857143,15.96983759645485,44.894137931034486,4.724880585975072
31,81.55190476190475,14.178519534509809,47.73896551724138,6.188199798711131
32,79.86285714285714,15.27389051383345,46.46862068965517,7.322932533261485
33,79.5052380952381,14.69822391278879,48.05827586206897,6.486446346567322
34,84.02095238095238,7.987322395372499,48.06965517241379,7.721242721386343
35,86.99714285714286,2.56949439162093,48.99758620689656,6.405592787987482
36,87.0142857142857,4.726372363058767,48.0,6.885640337480812
37,81.67238095238095,16.244072120241867,48.40448275862069,9.468736371496801
38,84.45666666666666,14.16929791250552,47.73344827586207,9.340205823620067
39,86.7895238095238,11.187931657009019,49.179310344827584,8.686862795145027
40,86.44333333333333,7.531999955744378,53.6551724137931,4.144983733114432
41,89.87619047619047,1.3325594778113108,52.839999999999996,6.183403477974616
42,89.28333333333333,1.441004279429223,54.96137931034483,4.710847454953552
43,84.46142857142857,15.970948088862567,52.27275862068966,8.3365023055029
44,81.14047619047619,22.390143026830017,53.78862068965517,6.8055443385406225
45,87.09095238095239,12.58545545650292,52.984482758620686,9.000114914427837
46,88.38047619047619,7.889766458007792,52.40241379310345,9.834450618388262
47,88.64,3.8540459260366937,56.03344827586207,5.76725998067792
48,84.55428571428571,18.998596414321916,55.041724137931034,5.755612210806272
49,86.71619047619048,12.614214393370071,55.44034482758621,9.727021818021992
50,88.90714285714286,4.281421659749421,57.70344827586207,4.890268233851268
51,86.7095238095238,15.953006135581617,51.08965517241379,12.92228100241667
52,84.95,15.637252635933205,54.01241379310345,8.61185381369043
53,89.75666666666667,4.471969737524324,57.4848275862069,8.562835236686524
54,92.12714285714286,1.3939122743456391,59.46689655172413,6.514745419567323
55,90.91142857142857,3.6477353052466466,60.33931034482758,4.187355908850977
56,91.42476190476191,2.0426615457476522,55.69758620689655,11.15021064989114
57,92.08285714285714,1.7108218576378542,57.902068965517245,9.789993936708449


==> sections/graphs/active_learning/povi_SGD.csv <==
iteration,ambiguous_mean,ambiguous_std,ambiguous_MI_mean,ambiguous_MI_std
1,23.15,4.328024953717341,21.240000000000002,2.6972207918522373
2,22.197499999999998,6.432518298976433,21.1475,3.739495286800078
3,21.302500000000002,5.24910389177683,26.855,3.3144381122597504
4,22.1675,2.7023492865776384,22.447499999999998,5.647886772944372
5,21.945,3.32540223130977,28.927500000000002,3.8908900010151926
6,21.294999999999998,4.2490665641604926,25.447499999999998,3.773551598516529
7,24.5225,4.423681536156656,28.835,5.109210637009725
8,22.6825,3.8445405013690106,26.275,1.8174065771496104
9,25.0325,2.843054402105828,29.705,2.5301449233854836
10,21.48,6.19663887388424,27.987500000000004,5.291416792000671
11,26.9125,3.2823099081795037,28.5225,4.904333967692928
12,24.075,1.9353294293220478,32.375,3.005533785092648
13,23.995,2.1263191983644734,31.000000000000004,2.5877532082226584
14,24.2725,4.767189073937246,27.2925,3.1932989733711654
15,26.8375,3.2615167739361177,29.935,1.5356540409002708
16,28.04,5.333260416168204,28.105,3.1326506348458327
17,27.4,8.200821097101597,32.245,5.973103604213362
18,27.9025,2.503109732579326,29.79,4.617712276297287
19,30.939999999999998,4.676416006587381,30.3575,8.478932224441158
20,33.1025,4.393505623834648,34.1775,2.794916516344154
21,31.767500000000002,2.172853346792339,34.705,4.7728852210516575
22,30.8175,4.064491563119137,31.5325,3.192923164332856
23,31.83,5.8001609173079585,33.8425,2.268867191647261
24,32.61,4.0377221301124715,36.9075,4.944130358313788
25,32.2825,6.12291529148221,39.51,3.2116766130273264
26,32.42,3.1143003494632087,39.6375,3.4644419945112865
27,33.7625,3.52709866604267,38.167500000000004,6.577397534993101
28,35.9,4.45561817634022,40.06,4.921639293297846
29,32.925000000000004,4.209279431605049,38.9825,2.628109269671513
30,33.7725,4.885989323224795,45.0725,6.788300597351304
31,36.965,6.69482138173479,43.6025,5.717641559244512
32,34.5325,6.294083862379548,45.4975,8.18109354956088
33,37.510000000000005,4.787156428054826,43.68,8.050867448086985
34,33.2825,5.669893444031083,48.282500000000006,5.052698124104915
35,36.435,4.198400489075176,43.6625,7.052949146751786
36,36.3825,9.04503316743504,45.792500000000004,7.024848159687631
37,39.11,6.879941860219457,47.905,7.817802333989605
38,39.012499999999996,6.741861142642042,48.254999999999995,5.137486415229405
39,39.7275,8.189258716961703,51.052499999999995,5.418433814304644
40,38.5175,7.4919618036043545,47.6525,6.6217891590314615
41,40.8675,8.510892530555575,50.099999999999994,8.000416655816538
42,38.3975,5.738718643274533,44.5125,7.293866715718531
43,39.475,6.7176905753887395,53.347500000000004,7.873361734354646
44,41.6825,6.639419527840268,47.73,8.04430647518272
45,39.324999999999996,2.6864908958217844,49.1975,14.980586047726346
46,44.0425,6.836131337727988,50.1875,6.847745979517638
47,44.4425,7.872883313416167,53.675,5.232465957844352
48,43.17,8.957990846166343,55.9025,7.744939745838358
49,42.7725,7.676020561897072,51.29,5.4592490326051255
50,42.285,2.5175848214773846,54.775,6.4224112813387
51,43.847500000000004,6.850130777340433,54.89,7.8742491705558795
52,49.2725,9.594398973706834,59.0375,5.7133549688427365
53,46.480000000000004,5.880379806327703,57.4825,7.3206847357333995
54,44.8725,7.058339630064097,56.5,7.401661975529552
55,45.35,9.549146558724502,56.155,13.264801795227353
56,49.555,11.425332963784175,62.2025,7.436761728064168
57,49.175,9.346245235387311,57.78,6.397525563320034


==> sections/graphs/active_learning/povi_kde_WGD.csv <==
iteration,clean_povi_kde_WGD_mean,clean_povi_kde_WGD_std,ambiguous_povi_kde_WGD_MI_mean,ambiguous_povi_kde_WGD_MI_std
1,38.32,3.14,21.37,5.05
2,42.55,7.78,21.73,2.93
3,38.97,4.10,23.04,3.19
4,43.00,5.65,23.05,4.34
5,39.78,10.53,23.86,2.81
6,42.55,3.61,23.11,1.65
7,49.69,8.66,24.81,3.06
8,53.88,9.79,24.43,4.23
9,55.73,6.99,25.64,2.93
10,54.42,6.92,25.24,1.61
11,59.75,5.88,26.09,2.01
12,58.33,12.60,26.31,2.21
13,63.40,7.72,28.48,1.88
14,67.92,2.57,27.72,4.31
15,71.66,4.39,28.69,2.78
16,65.97,3.06,30.09,3.48
17,61.01,22.85,30.74,3.92
18,74.47,5.11,30.53,1.45
19,69.74,17.37,30.14,4.84
20,72.50,5.11,32.09,4.69
21,76.39,0.92,34.48,7.55
22,75.57,7.10,35.07,5.55
23,78.93,4.07,34.82,3.34
24,78.48,5.55,34.03,7.92
25,75.82,4.41,38.91,5.05
26,80.28,10.37,41.79,4.09
27,82.66,2.53,40.68,5.49
28,82.75,3.17,43.02,4.69
29,83.97,3.59,41.95,4.67
30,85.54,3.83,44.53,4.65
31,83.75,7.75,46.36,2.56
32,75.24,27.75,47.18,4.67
33,82.29,4.54,46.49,5.16
34,88.02,3.06,48.03,5.86
35,82.82,4.34,47.68,5.46
36,85.43,9.03,46.24,3.60
37,89.38,2.22,49.46,5.69
38,89.41,1.50,48.82,4.41
39,88.04,2.74,50.66,4.49
40,84.21,9.30,48.69,7.14
41,87.46,5.43,51.97,4.51
42,90.66,3.21,56.05,5.49
43,88.19,2.62,55.41,4.69
44,90.29,2.33,57.20,6.18
45,88.39,3.45,57.13,4.33
46,81.89,15.14,60.05,4.20
47,91.13,1.14,59.03,6.05
48,86.80,4.77,59.22,3.73
49,91.17,1.49,60.85,6.42
50,89.80,3.58,63.25,7.71
51,88.87,3.45,63.21,4.24
52,91.48,1.46,62.47,7.20
53,91.60,1.83,59.49,4.15
54,90.92,2.19,63.32,7.57
55,92.78,0.91,60.17,5.50
56,91.42,1.00,66.00,5.81
57,92.42,1.81,67.24,4.03


==> sections/graphs/active_learning/povi_kde_f_WGD_train_gamma_0_001_pool_128.csv <==
iteration,clean_mean,clean_std,clean_MI_mean,clean_MI_std,ambiguous_MI_mean,ambiguous_MI_std
1,37.543,3.018141628368175,35.928000000000004,6.460044117496412,21.194782608695654,4.3892315226795455
2,38.759,4.72199451738587,32.565999999999995,7.220656479850015,22.30826086956522,5.947670019102143
3,45.119,5.1191936213952,43.802,1.1255087738440774,25.18173913043478,3.331171855196571
4,44.326,6.046466736863769,40.55,3.062123446237921,23.966521739130435,5.42472170102733
5,47.62,4.696521171155425,38.922000000000004,2.4285427729401854,25.83869565217391,4.997546038123315
6,42.55,13.194163692919515,41.676,4.1651926726143165,25.76,5.049908189984521
7,53.492,3.987014477581497,43.586,4.0938527086352305,26.346521739130434,4.32764223934681
8,54.589,6.432871226926762,46.525999999999996,6.729114354801829,25.915217391304346,4.8792742284121955
9,54.96900000000001,5.636221054729646,46.824,5.997101800036412,25.26608695652174,6.176325576623896
10,54.395,6.2880172639005325,39.348,16.696636487628282,26.782608695652176,3.2915735631668825
11,57.01800000000001,18.095847160175854,50.156,5.128867321348843,26.606086956521743,3.0211101799450466
12,61.92,5.592930060948976,52.286,3.82969058802405,28.014782608695654,4.921418743674722
13,63.605999999999995,8.805513676731815,51.214,4.3110242402473204,28.793478260869566,3.885495883522405
14,66.032,4.933292342172047,57.839999999999996,5.490009107460572,29.2795652173913,3.9871571990133865
15,70.138,6.24329115486731,57.57000000000001,3.9254108065271307,30.46478260869565,4.255269321211928
16,71.35,7.61151904827297,61.21,7.144980755747351,31.575652173913046,4.062499036181096
17,64.277,20.658923307428736,56.267999999999994,15.971741295175047,32.966521739130435,3.9323664037824404
18,72.973,7.429972409100861,61.80799999999999,5.971446223487236,30.352608695652176,6.041055911158175
19,74.71000000000001,3.2129045357052766,61.59000000000001,10.333409408322117,32.21608695652174,5.493211297204142
20,75.58099999999999,4.433715397070748,56.688,12.90674513578075,33.923478260869565,4.89019390645072
21,74.94399999999999,5.430619363080665,55.398,20.12850888665129,34.667826086956524,5.554578747239841
22,77.963,3.262201199599232,66.58399999999999,5.649175161030146,36.30391304347826,5.443160628574035
23,74.31,16.82447819894176,65.166,6.561633180847592,36.06130434782609,5.2873754482195405
24,80.845,4.644768263565172,67.68199999999999,10.908573233929362,36.0995652173913,5.640004415102132
25,78.154,6.954380234387852,70.276,8.988850315807914,37.82,6.032438071866887
26,79.60900000000001,4.585184959313104,69.17999999999999,7.549380769308176,39.936521739130434,5.393046540513284
27,82.105,3.9767469955563763,70.51599999999999,8.25557569161594,39.14347826086957,5.2516262491603065
28,83.94500000000001,3.555537933984115,72.946,5.324690601340135,39.13956521739131,5.8885014903939314
29,75.958,13.807828536337235,71.09200000000001,2.8946536925856945,41.38434782608696,5.659133266504973
30,80.007,6.434642440208574,72.434,7.581152946617025,42.86217391304348,4.902774684272478
31,83.019,4.63554970970123,73.42999999999999,3.776638717166365,43.36391304347826,5.0786735375672425
32,84.125,3.200285577534881,71.626,5.787955597618217,43.97391304347826,4.632209112812387
33,83.505,4.212004669196527,79.128,3.1742747203101387,43.94434782608696,6.1179993952917755
34,83.828,3.5598589235467677,80.54400000000001,3.662073183321157,46.068260869565215,6.606572245722032
35,86.292,5.193893422942844,75.22200000000001,3.631166479246025,46.168695652173916,6.086140219120687
36,84.43299999999999,8.882778656854315,80.11,4.836403622527795,45.67739130434782,8.052797490985977
37,86.378,4.402137864467425,81.50999999999999,3.4862372265811175,47.87086956521739,6.558806649386123
38,87.69500000000001,2.1112884428445327,80.89,4.808612065866826,50.14652173913043,7.154569174943477
39,82.5,11.93833600912065,83.696,9.376357501716752,49.79086956521739,7.391349312813706
40,80.376,14.169050936616907,86.518,3.1370639139169576,51.936521739130434,7.122778191826591
41,89.789,1.4879549724370034,85.75800000000001,4.048600992935711,51.78,6.7241518559457125
42,87.65700000000001,3.8363815416787395,85.236,2.814681154233989,50.789130434782614,8.627576776109732
43,89.589,2.335719969897458,84.756,3.901080619520696,54.61869565217391,6.533085936807165
44,85.039,16.943995626114216,87.85,2.0485360626554705,55.40130434782609,7.977620575054048
45,88.454,4.735833142706315,86.75800000000001,2.27515274212524,53.94347826086957,5.855001442974477
46,89.75800000000001,2.9993769723431267,88.65599999999999,2.6192804355395016,56.76130434782608,7.949982449579158
47,87.25699999999999,8.08039747372203,85.12,4.895763474678904,54.45695652173913,6.489898748882838
48,89.577,2.9469873505742195,88.922,1.818383897860952,57.050000000000004,7.7587036171116734
49,91.2,1.757327516429422,91.03200000000001,0.9820997912635957,57.170869565217394,8.082308352221864
50,88.049,13.273655152636412,85.47,7.215944151668583,56.03,6.474268649465709
51,91.613,2.955894487667347,88.378,2.5856469209851514,56.10391304347826,8.791172607239416
52,91.965,2.0910138423475093,89.02000000000001,1.766168168663451,58.931739130434785,7.448593919888449
53,91.362,2.5398547640017144,89.92,3.7132936862036696,59.90304347826087,6.015757667676247
54,90.96000000000001,4.37503269829051,89.91,1.0187983117379,59.45869565217391,7.7024077134997375
55,93.23100000000001,1.19554218290745,90.434,2.0018941030933664,60.90130434782609,7.536139175724486
56,92.476,1.6810790185671434,88.69000000000001,4.449533683432456,61.07217391304348,6.13669436965548
57,92.738,2.1144781336721765,91.638,1.51023839177793,63.14521739130434,5.55283864307684


==> sections/graphs/active_learning/povi_kde_f_WGD_train_gamma_0_1_emnist_128.csv <==
iteration,ambiguous_mean,ambiguous_std,ambiguous_MI_mean,ambiguous_MI_std
1,23.1725,4.366840009282075,18.8825,3.6605316098439395
2,20.725,4.06016830521429,21.740000000000002,3.578891821034364
3,23.285,8.172378274814907,22.6,1.6996666339805189
4,23.7375,2.784976062135306,24.8675,2.558220410102826
5,23.04,3.5595598978900003,23.67,4.507793251692007
6,23.910000000000004,7.908404811759872,27.7025,4.147853862742353
7,24.6475,3.0698140551722877,27.317499999999995,6.665635128528011
8,22.947499999999998,8.069578159152227,27.4825,4.257169443029802
9,23.2075,8.507848827210475,27.0625,5.909271669729415
10,27.224999999999998,3.873951471043486,27.224999999999998,4.078386118715752
11,28.619999999999997,3.7345414711849148,28.122500000000002,4.060323262992737
12,25.759999999999998,4.473007936500895,26.5,4.777391198830871
13,28.112499999999997,4.256229747871543,29.795,2.6669020729428095
14,27.9975,1.9807300842534485,29.555000000000003,2.5087646362303486
15,28.6575,4.6006331086058125,32.8275,5.231210025733372
16,29.7825,3.6620338156093895,29.692500000000003,4.695163291445075
17,28.85,4.208911181449824,33.3525,1.9131888737567584
18,29.53,3.9103026310845403,34.5625,3.675752757372745
19,31.107499999999998,3.8125352457387174,29.545,7.836795688715296
20,31.6075,6.192023767180916,27.955,11.555133058515594
21,30.854999999999997,3.0240645936663904,35.1725,4.761185951700132
22,32.260000000000005,2.9653442745601537,38.46,5.377124386385967
23,32.725,4.182060895459716,37.800000000000004,5.173322594490572
24,30.6225,5.410830958980945,39.917500000000004,5.020825795291715
25,31.5975,5.584474758948538,39.1325,2.240407329036396
26,31.855,4.2748060384848685,36.685,4.041835391667174
27,32.4225,4.536521244301628,39.19,1.8376071397336258
28,33.435,2.2608774108002097,38.8525,4.178256215217063
29,29.8025,2.111750853359996,42.54,7.558028843554385
30,33.4075,3.078001245397192,47.58,8.486671903638081
31,35.79,6.262305219858471,43.84,4.695231623679496
32,31.8625,7.898030872734461,46.49,5.278907715301212
33,32.7275,5.789026256634185,44.4425,5.751958362158054
34,34.55,4.889894341053462,42.925,4.300058139141843
35,34.287499999999994,7.194782252901522,46.535,5.5718728150117185
36,30.14,3.3077887880979744,44.6075,5.877036526459007
37,34.4875,5.741088021156502,46.2375,3.278621407441446
38,35.525,3.5013949601075653,50.14,4.520081120216026
39,36.5775,8.253768331293692,50.55,5.096325473646019
40,34.7525,5.764780279131778,48.11,3.516200601027574
41,38.4275,4.10509744098724,46.67,4.5864873995975
42,37.705,4.012816965673869,48.7575,2.946154272946344
43,38.015,4.953561008675141,51.6525,6.26364310924561
44,37.455,4.463104300820224,51.485,6.237801428922426
45,39.0875,4.6535891166568035,54.5,8.773178823360816
46,37.825,4.446403040661068,56.2575,1.9655936338249897
47,39.6025,3.6816425229327607,54.3125,3.137667658203033
48,41.685,5.3156404443240275,47.6275,10.521100623667342
49,41.92,1.8114266937049008,54.644999999999996,6.932928674088605
50,41.1675,5.1769577617232585,57.62,6.097021130574065
51,44.01,3.690781308431408,58.5025,1.5501908484656517
52,43.6125,5.493489328286713,50.3625,3.084059824322479
53,42.475,3.672732860781826,59.0,4.400053029983464
54,41.7325,2.2470628977994087,60.8675,6.520114390612076
55,42.3825,4.632705293166546,58.9825,3.9284210144365495
56,43.6175,3.1417975215896194,61.597500000000004,2.1493002737325164
57,44.865,1.892590816843406,63.4375,3.9113286318930918


==> sections/graphs/active_learning/povi_kde_f_WGD_train_gamma_0_1_pool_128.csv <==
iteration,ambiguous_mean,ambiguous_std,ambiguous_MI_mean,ambiguous_MI_std
1,24.1,2.6526087787936863,21.1125,3.224669233683769
2,19.900000000000002,0.9498420921395307,25.607499999999998,4.888806091470595
3,18.4875,4.998595636109539,25.18,2.4094951061719674
4,22.8125,4.769558854513349,25.2675,4.035644310392083
5,22.2975,4.349508592933229,24.9175,3.368415799749195
6,26.8275,2.5788547199612983,27.542499999999997,5.084409995269853
7,23.23,2.6988516076286966,23.3125,5.263695628231808
8,23.2,3.1055004964310244,21.240000000000002,5.178217196423239
9,25.4325,6.429594984652351,27.4875,3.9861374370017213
10,23.465,7.358009241635947,26.655,4.495364278898875
11,26.497500000000002,3.418853365286868,25.76,3.1670175244226253
12,25.7875,6.610211166571509,26.0925,3.3713338112187374
13,27.785,3.5694770858862057,29.040000000000003,3.63177642483675
14,28.11,4.853335622710083,27.09,6.84964719286086
15,26.544999999999998,7.084388940950846,26.83,4.709189597655489
16,28.2925,4.124224169465088,28.0,4.673492626861984
17,28.457500000000003,3.9571822887841126,31.83,5.71624002295215
18,29.62,2.6887543584344016,26.322499999999998,8.392752329639348
19,30.522499999999997,3.203533205696484,28.36,5.00085992605272
20,25.39,6.99985237939582,34.4375,2.0870134163440346
21,22.9425,5.899482321921701,33.49,3.333996600678133
22,27.8625,3.3123745259254713,34.905,2.674889405813506
23,27.98,2.344027872416764,35.495000000000005,6.787638273606904
24,31.3875,2.79954014080884,35.965,0.7601096412141235
25,33.495,4.883908953560319,36.5875,4.690866124715134
26,30.0575,3.4499118346222497,33.370000000000005,3.5666791277040883
27,30.720000000000002,6.988776716994188,34.34,5.828418882224121
28,32.855,2.3590746773540987,31.15,15.161358778157053
29,36.34,5.607489039965514,37.449999999999996,4.631580003987118
30,38.7125,1.801080694101928,41.76,3.9565220417263762
31,35.97,4.201531466818576,40.46,5.366109701947337
32,37.575,5.751321587252792,41.8375,5.04717990565028
33,36.3575,4.674443817182956,46.355,3.19360298096053
34,37.3425,2.625533279164443,44.947500000000005,5.511360237424756
35,35.2,5.587289145909668,41.69,2.691678534545563
36,35.942499999999995,5.346459108606367,42.925000000000004,3.183755643889772
37,36.9025,3.23439200881196,50.205,0.8998703610335567
38,37.707499999999996,2.9917038066404,48.795,3.6569249377038053
39,40.315,4.284433062456066,50.245000000000005,4.027592332895677
40,40.3425,2.001921993152244,45.7975,4.32283375422496
41,39.23,3.709276659044633,50.7,4.618751635092179
42,41.5475,3.9499820674698403,52.49,5.525136499067997
43,40.89,4.885331786753757,55.805,4.365084955263377
44,44.2825,4.911662142289512,56.12,5.4300951495653695
45,42.785,6.64698678600562,52.9775,4.659645015091453
46,44.66,4.323740664440148,55.585,5.024052149410879
47,40.6025,4.860708967492981,56.8375,7.02459192171806
48,43.035,3.6311660202566696,58.917500000000004,8.37781345777843
49,44.3275,5.903447439138142,61.2675,7.491067458424514
50,45.662499999999994,5.8899144023208585,57.69,3.3742060794602753
51,44.6425,7.933668235228056,63.144999999999996,9.789002332549863
52,47.3425,4.5600392907664,58.105000000000004,9.908856308037441
53,41.2125,3.373903525591686,58.974999999999994,12.556800282449874
54,47.6525,5.797432621428216,60.175,11.070734694078192
55,43.325,1.8476200908195397,62.5725,7.432399231293578
56,47.9225,6.02813058363315,62.585,8.410031708224015
57,50.3175,6.390046296128585,64.8,8.55707894085359


==> sections/graphs/active_learning/softmax.csv <==
iteration,clean_MI_mean,clean_MI_std,ambiguous_MI_mean,ambiguous_MI_std
1,36.239375,5.402842106019815,22.40127906976744,4.64419784665241
2,34.79375,7.085130613224545,22.344651162790697,4.452158682673442
3,41.31,8.126599892110574,22.61174418604651,4.902144354766167
4,43.2390625,7.056808818839091,22.86872093023256,4.536765833397862
5,45.5,10.017219046190155,23.89104651162791,4.612930682349797
6,48.233125,10.803442234440986,24.063953488372093,4.803905342425857
7,52.099375,9.312239582849397,24.81325581395349,4.914202572343211
8,50.6059375,14.043870172261013,25.3453488372093,4.458079696771172
9,54.8109375,7.527232863185043,25.909767441860463,3.91438763199504
10,56.1359375,13.550423838002859,25.33953488372093,4.793523549166717
11,58.849375,11.42223438327421,26.623720930232558,4.720619362780974
12,58.9509375,11.100583059192536,26.174418604651162,4.921065548089252
13,65.5071875,8.128754709363546,27.410697674418607,5.166123314029509
14,63.311875,13.03194077035096,28.252209302325582,4.621402741252229
15,62.9034375,15.754256692445114,28.462558139534885,5.091908734001774
16,70.583125,5.877595754629502,28.738255813953486,4.943104333456495
17,67.74625,14.165027071470208,28.895232558139536,5.463128112062709
18,69.59343750000001,14.692478349838867,29.827906976744185,5.479740250666474
19,73.37125,6.6934482891854765,29.8403488372093,5.7969778024059115
20,71.6196875,13.671662117697466,30.504651162790697,5.840593180526308
21,75.730625,12.390697066360822,30.424069767441857,4.801065905647345
22,77.938125,4.772719139428903,31.91139534883721,5.446206702087286
23,77.92,9.722989384990871,31.537558139534884,5.822223940576924
24,75.3071875,16.280465086955616,31.054186046511628,6.143565445936822
25,78.51375,12.113266454328016,32.33093023255814,5.25645745791212
26,77.6140625,13.616536639707029,33.34046511627907,4.934109111308567
27,79.0540625,11.605508108117489,33.385,5.757448117311124
28,81.144375,11.100537312627363,34.09941860465116,4.90953486586858
29,79.6021875,14.259918502770105,34.50116279069767,6.346502217498773
30,80.78375,14.571533837832476,34.733023255813954,6.392343410816237
31,82.6709375,12.564697693339067,34.990697674418605,5.171438709977462
32,84.6003125,5.253715419171957,35.47906976744186,7.635924325250846
33,84.623125,5.315856643556025,36.62767441860465,6.133041021801712
34,84.0828125,9.789448972721402,37.23953488372093,5.219019269370724
35,84.81,6.953270291160521,36.328720930232556,6.0100024070684475
36,79.9771875,21.174754023688436,37.4196511627907,6.107755041059429
37,80.1034375,20.03698203554472,37.28058139534884,5.985504323859763
38,84.9534375,10.982959119846791,37.77081395348837,6.636986420164657
39,85.8965625,8.662284809736981,39.54860465116279,7.467132714186365
40,84.7421875,12.84183881275349,37.93360465116279,6.7591276695758005
41,89.19,2.4470508912803846,37.91441860465116,7.6998619704436955
42,85.976875,15.106449260967764,39.031976744186046,6.837058848186875
43,83.8609375,16.48783977308927,40.27395348837209,6.520554880587419
44,86.7390625,11.570386103177926,41.3310465116279,6.479321683645918
45,88.169375,6.2397544086802945,41.76802325581396,6.647221059301211
46,89.6815625,3.690127289853639,41.795697674418605,6.59059749870047
47,83.9834375,16.53268699925462,41.848953488372096,7.292283758970208
48,86.0603125,15.22094979961564,44.19232558139535,5.8999971434526675
49,90.22875,3.7728416175301835,43.34418604651162,6.223168942156926
50,89.84,6.2791873318437545,44.08918604651163,6.11006906962333
51,89.7453125,7.3585491138188255,44.22046511627907,7.250773087702931
52,87.3446875,13.59906969882084,43.74302325581395,7.617417976896562
53,91.0828125,4.650751749414009,44.48220930232558,7.096642851901304
54,86.81,18.82343134877208,44.60430232558139,7.239178949332937
55,88.53687500000001,16.26576345847611,43.42906976744186,7.880071308710942
56,90.191875,8.843125792971769,44.53662790697675,6.309550857598645
57,90.8159375,4.074932700315035,45.41906976744186,8.300641595033055


==> sections/graphs/corruption/new_data/cifar10/corruption_cifar10_brier.csv <==
intensity,softmax,logits,logits_GMM,logits_GMM_global,softmax_SNGP_PE,softmax_SNGP_MI,softmax_SNGP_AU,logits_SNGP,softmax_laplace_PE,softmax_laplace_MI,softmax_laplace_AU,softmax_en_PE,softmax_en_MI,softmax_en_AU,softmax_std,logits_std,logits_GMM_std,logits_GMM_global_std,softmax_SNGP_PE_std,softmax_SNGP_MI_std,softmax_SNGP_AU_std,logits_SNGP_std,softmax_laplace_PE_std,softmax_laplace_MI_std,softmax_laplace_AU_std,softmax_en_PE_std,softmax_en_MI_std,softmax_en_AU_std
1,0.18360003336654068,0.18360003336654068,0.18360003336654068,0.18360003336654068,0.17751308256074,0.17751308256074,0.17751308256074,0.17751308256074,0.17179050679966715,0.17179050679966715,0.17179050679966715,0.13728579338531044,0.13728579338531044,0.13728579338531044,0.14463742035513175,0.14463742035513175,0.14484996627487054,0.14484996627487054,0.13436963353609202,0.13436963353609202,0.13436963353609202,0.13436963353609202,0.13126044344803875,0.13126044344803875,0.13126044344803875,0.10989482755086417,0.10989482755086417,0.10989482755086417
2,0.2678974210257418,0.2678974210257418,0.2678974210257418,0.2678974210257418,0.25933391345958956,0.25933391345958956,0.25933391345958956,0.25933391345958956,,,,0.20214479943813632,0.20214479943813632,0.20214479943813632,0.15878936547536376,0.15878936547536376,0.15902270779885688,0.15902270779885688,0.15043959213396157,0.15043959213396157,0.15043959213396157,0.15043959213396157,,,,0.11905566332178501,0.11905566332178501,0.11905566332178501
3,0.3504698584999954,0.3504698584999954,0.3504698584999954,0.3504698584999954,0.3349958683254748,0.3349958683254748,0.3349958683254748,0.3349958683254748,0.34248547526130896,0.34248547526130896,0.34248547526130896,0.2666505987576225,0.2666505987576225,0.2666505987576225,0.19715339241809934,0.19715339241809934,0.19729788008309088,0.19729788008309088,0.1864540940761753,0.1864540940761753,0.1864540940761753,0.1864540940761753,0.19162402199850442,0.19162402199850442,0.19162402199850442,0.14618770780299795,0.14618770780299795,0.14618770780299795
4,0.46433240510741175,0.46433240510741175,0.46433240510741175,0.46433240510741175,0.4478029099930274,0.4478029099930274,0.4478029099930274,0.4478029099930274,0.43146843916317174,0.43146843916317174,0.43146843916317174,0.35846378388460615,0.35846378388460615,0.35846378388460615,0.2521470771888079,0.2521470771888079,0.25251760946392,0.25251760946392,0.2423611426803158,0.2423611426803158,0.2423611426803158,0.2423611426803158,0.22932628032674884,0.22932628032674884,0.22932628032674884,0.18969493822590547,0.18969493822590547,0.18969493822590547
5,0.6504167686080375,0.6504167686080375,0.6504167686080375,0.6504167686080375,0.620865872031764,0.620865872031764,0.620865872031764,0.620865872031764,0.6005461029490532,0.6005461029490532,0.6005461029490532,0.5143054025302156,0.5143054025302156,0.5143054025302156,0.2982845279814906,0.2982845279814906,0.2987228596330647,0.2987228596330647,0.2874237010915925,0.2874237010915925,0.2874237010915925,0.2874237010915925,0.2701262983846317,0.2701262983846317,0.2701262983846317,0.23499322066056888,0.23499322066056888,0.23499322066056888


==> sections/graphs/corruption/new_data/cifar10/corruption_cifar10_brier_POVI_SGD.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,0.1816551174576345,0.1816551174576345,0.1816551174576345,0.1816551174576345,0.1397899859128732,0.1397899859128732,0.1397899859128732,0.1397899859128732
2,0.2585600624071027,0.2585600624071027,0.2585600624071027,0.2585600624071027,0.15199361059760397,0.15199361059760397,0.15199361059760397,0.15199361059760397
3,0.34434447721069156,0.34434447721069156,0.34434447721069156,0.34434447721069156,0.19529603479013385,0.19529603479013385,0.19529603479013385,0.19529603479013385
4,0.4471474460193089,0.4471474460193089,0.4471474460193089,0.4471474460193089,0.23933378109006392,0.23933378109006392,0.23933378109006392,0.23933378109006392
5,0.6381812879913732,0.6381812879913732,0.6381812879913732,0.6381812879913732,0.2959514576969129,0.2959514576969129,0.2959514576969129,0.2959514576969129


==> sections/graphs/corruption/new_data/cifar10/corruption_cifar10_brier_POVI_kde_WGD.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
2,0.25856006408768484,0.25856006408768484,0.25856006408768484,0.25856006408768484,0.15199361224597474,0.15199361224597474,0.15199361224597474,0.15199361224597474
3,0.3423947464914349,0.3423947464914349,0.3423947464914349,0.3423947464914349,0.19448320370922662,0.19448320370922662,0.19448320370922662,0.19448320370922662
4,0.44714744809202683,0.44714744809202683,0.44714744809202683,0.44714744809202683,0.2393337828622891,0.2393337828622891,0.2393337828622891,0.2393337828622891


==> sections/graphs/corruption/new_data/cifar10/corruption_cifar10_brier_POVI_kde_f_WGD_coll_cifar100.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,0.18456371354037204,0.18456371354037204,0.18456371354037204,0.18456371354037204,0.12641335218151772,0.12641335218151772,0.12641335218151772,0.12641335218151772
2,0.26414541037459116,0.26414541037459116,0.26414541037459116,0.26414541037459116,0.1402647819112503,0.1402647819112503,0.1402647819112503,0.1402647819112503
3,0.3337244935001922,0.3337244935001922,0.3337244935001922,0.3337244935001922,0.1665747248359706,0.1665747248359706,0.1665747248359706,0.1665747248359706
4,0.4268116593164833,0.4268116593164833,0.4268116593164833,0.4268116593164833,0.2033766076789416,0.2033766076789416,0.2033766076789416,0.2033766076789416
5,0.5644214376807213,0.5644214376807213,0.5644214376807213,0.5644214376807213,0.22206969558349385,0.22206969558349385,0.22206969558349385,0.22206969558349385


==> sections/graphs/corruption/new_data/cifar10/corruption_cifar10_brier_POVI_kde_f_WGD_coll_cifar10_.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
3,0.3501655508666054,0.3501655508666054,0.3501655508666054,0.3501655508666054,0.18954472340559173,0.18954472340559173,0.18954472340559173,0.18954472340559173


==> sections/graphs/corruption/new_data/cifar10/corruption_cifar10_brier_POVI_kde_f_WGD_coll_cifar10__patches_std_16.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,0.18022382102514564,0.18022382102514564,0.18022382102514564,0.18022382102514564,0.1369538668044935,0.1369538668044935,0.1369538668044935,0.1369538668044935
2,0.2587067389000229,0.2587067389000229,0.2587067389000229,0.2587067389000229,0.1506479679382814,0.1506479679382814,0.1506479679382814,0.1506479679382814
3,0.34117907560185384,0.34117907560185384,0.34117907560185384,0.34117907560185384,0.18309748711201884,0.18309748711201884,0.18309748711201884,0.18309748711201884
4,0.44173455992114474,0.44173455992114474,0.44173455992114474,0.44173455992114474,0.229315985894188,0.229315985894188,0.229315985894188,0.229315985894188
5,0.6162494138667458,0.6162494138667458,0.6162494138667458,0.6162494138667458,0.27289366050863895,0.27289366050863895,0.27289366050863895,0.27289366050863895


==> sections/graphs/corruption/new_data/cifar10/corruption_cifar10_brier_POVI_kde_f_WGD_coll_cifar10__patches_std_32.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
2,0.2572684003072872,0.2572684003072872,0.2572684003072872,0.2572684003072872,0.1489685010886011,0.1489685010886011,0.1489685010886011,0.1489685010886011
3,0.3423701515911441,0.3423701515911441,0.3423701515911441,0.3423701515911441,0.18700625588050676,0.18700625588050676,0.18700625588050676,0.18700625588050676
4,0.44041900027390807,0.44041900027390807,0.44041900027390807,0.44041900027390807,0.22814711554792447,0.22814711554792447,0.22814711554792447,0.22814711554792447


==> sections/graphs/corruption/new_data/cifar10/corruption_cifar10_brier_POVI_kde_f_WGD_coll_cifar10__patches_std_4.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,0.18047944838671307,0.18047944838671307,0.18047944838671307,0.18047944838671307,0.12934832138316643,0.12934832138316643,0.12934832138316643,0.12934832138316643
3,0.34063991387946563,0.34063991387946563,0.34063991387946563,0.34063991387946563,0.1821405213318842,0.1821405213318842,0.1821405213318842,0.1821405213318842
5,0.6024156289424009,0.6024156289424009,0.6024156289424009,0.6024156289424009,0.262959273272833,0.262959273272833,0.262959273272833,0.262959273272833


==> sections/graphs/corruption/new_data/cifar10/corruption_cifar10_brier_POVI_kde_f_WGD_coll_cifar10__patches_std_8.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,0.17992536900074854,0.17992536900074854,0.17992536900074854,0.17992536900074854,0.1320229107267388,0.1320229107267388,0.1320229107267388,0.1320229107267388
2,0.25829981175953876,0.25829981175953876,0.25829981175953876,0.25829981175953876,0.1469572168577018,0.1469572168577018,0.1469572168577018,0.1469572168577018
3,0.3385017885777511,0.3385017885777511,0.3385017885777511,0.3385017885777511,0.1794914174082812,0.1794914174082812,0.1794914174082812,0.1794914174082812
4,0.43460147239659963,0.43460147239659963,0.43460147239659963,0.43460147239659963,0.22041050780141522,0.22041050780141522,0.22041050780141522,0.22041050780141522
5,0.6001767200466833,0.6001767200466833,0.6001767200466833,0.6001767200466833,0.25948772076007764,0.25948772076007764,0.25948772076007764,0.25948772076007764


==> sections/graphs/corruption/new_data/cifar10/corruption_cifar10_brier_POVI_kde_f_WGD_coll_texture.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,0.18304019421339032,0.18304019421339032,0.18304019421339032,0.18304019421339032,0.13033627053806193,0.13033627053806193,0.13033627053806193,0.13033627053806193
2,0.2639480337108436,0.2639480337108436,0.2639480337108436,0.2639480337108436,0.14561272492784405,0.14561272492784405,0.14561272492784405,0.14561272492784405
3,0.33491665058531744,0.33491665058531744,0.33491665058531744,0.33491665058531744,0.17381011859338955,0.17381011859338955,0.17381011859338955,0.17381011859338955
4,0.4398603933422189,0.4398603933422189,0.4398603933422189,0.4398603933422189,0.22014100874842463,0.22014100874842463,0.22014100874842463,0.22014100874842463
5,0.5772421569808533,0.5772421569808533,0.5772421569808533,0.5772421569808533,0.237042247948813,0.237042247948813,0.237042247948813,0.237042247948813


==> sections/graphs/corruption/new_data/cifar10/corruption_cifar10_brier_POVI_kde_f_WGD_coll_tinyimagenet.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,0.18072734557484324,0.18072734557484324,0.18072734557484324,0.18072734557484324,0.1310954389516385,0.1310954389516385,0.1310954389516385,0.1310954389516385
2,0.26172765030672673,0.26172765030672673,0.26172765030672673,0.26172765030672673,0.14645981009492026,0.14645981009492026,0.14645981009492026,0.14645981009492026
3,0.3323771430533907,0.3323771430533907,0.3323771430533907,0.3323771430533907,0.1739539579629215,0.1739539579629215,0.1739539579629215,0.1739539579629215
4,0.4320472799437611,0.4320472799437611,0.4320472799437611,0.4320472799437611,0.21716593726674988,0.21716593726674988,0.21716593726674988,0.21716593726674988
5,0.5775936992937013,0.5775936992937013,0.5775936992937013,0.5775936992937013,0.2405415218262896,0.2405415218262896,0.2405415218262896,0.2405415218262896


==> sections/graphs/corruption/new_data/cifar10/corruption_cifar10_ece.csv <==
intensity,softmax,logits,logits_GMM,logits_GMM_global,softmax_SNGP_PE,softmax_SNGP_MI,softmax_SNGP_AU,logits_SNGP,softmax_laplace_PE,softmax_laplace_MI,softmax_laplace_AU,softmax_en_PE,softmax_en_MI,softmax_en_AU,softmax_std,logits_std,logits_GMM_std,logits_GMM_global_std,softmax_SNGP_PE_std,softmax_SNGP_MI_std,softmax_SNGP_AU_std,logits_SNGP_std,softmax_laplace_PE_std,softmax_laplace_MI_std,softmax_laplace_AU_std,softmax_en_PE_std,softmax_en_MI_std,softmax_en_AU_std
1,0.06901371471685795,0.06901371471685795,0.06901371471685795,0.06901371471685795,0.04953875255927831,0.04953875255927831,0.04953875255927831,0.04953875255927831,0.03661915296845961,0.03661915296845961,0.03661915296845961,0.01648442689371209,0.01648442689371209,0.01648442689371209,0.059576898687313654,0.059576898687313654,0.059664447446795096,0.059664447446795096,0.04799655962822591,0.04799655962822591,0.04799655962822591,0.04799655962822591,0.04439748788348205,0.04439748788348205,0.04439748788348205,0.01997756023846598,0.01997756023846598,0.01997756023846598
2,0.10287528249867126,0.10287528249867126,0.10287528249867126,0.10287528249867126,0.07779982494443259,0.07779982494443259,0.07779982494443259,0.07779982494443259,,,,0.026756789273424408,0.026756789273424408,0.026756789273424408,0.06642229442625319,0.06642229442625319,0.06651990255301135,0.06651990255301135,0.05529196574888863,0.05529196574888863,0.05529196574888863,0.05529196574888863,,,,0.02258527876589405,0.02258527876589405,0.02258527876589405
3,0.13632479556559293,0.13632479556559293,0.13632479556559293,0.13632479556559293,0.10233085472782247,0.10233085472782247,0.10233085472782247,0.10233085472782247,0.12372504838373923,0.12372504838373923,0.12372504838373923,0.039423860263811346,0.039423860263811346,0.039423860263811346,0.08418043988185042,0.08418043988185042,0.08424213314031932,0.08424213314031932,0.07330194557241336,0.07330194557241336,0.07330194557241336,0.07330194557241336,0.0783359922141307,0.0783359922141307,0.0783359922141307,0.032283734840336434,0.032283734840336434,0.032283734840336434
4,0.18527520443025036,0.18527520443025036,0.18527520443025036,0.18527520443025036,0.149947104132097,0.149947104132097,0.149947104132097,0.149947104132097,0.12790172303928962,0.12790172303928962,0.12790172303928962,0.0650760157721694,0.0650760157721694,0.0650760157721694,0.10980768488214122,0.10980768488214122,0.10996904820928274,0.10996904820928274,0.0984122282046958,0.0984122282046958,0.0984122282046958,0.0984122282046958,0.0908277240892128,0.0908277240892128,0.0908277240892128,0.05397244316700341,0.05397244316700341,0.05397244316700341
5,0.2686619565332058,0.2686619565332058,0.2686619565332058,0.2686619565332058,0.2247974900931708,0.2247974900931708,0.2247974900931708,0.2247974900931708,0.1994191594326095,0.1994191594326095,0.1994191594326095,0.12044144109862237,0.12044144109862237,0.12044144109862237,0.13503303863116028,0.13503303863116028,0.13523147083024495,0.13523147083024495,0.1263696268778021,0.1263696268778021,0.1263696268778021,0.1263696268778021,0.11748161226630988,0.11748161226630988,0.11748161226630988,0.08846712872320174,0.08846712872320174,0.08846712872320174


==> sections/graphs/corruption/new_data/cifar10/corruption_cifar10_ece_POVI_SGD.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,0.06021318819522853,0.06021318819522853,0.06021318819522853,0.06021318819522853,0.05391677721265821,0.05391677721265821,0.05391677721265821,0.05391677721265821
2,0.08767464832735236,0.08767464832735236,0.08767464832735236,0.08767464832735236,0.05947450289274833,0.05947450289274833,0.05947450289274833,0.05947450289274833
3,0.12128747463511065,0.12128747463511065,0.12128747463511065,0.12128747463511065,0.08013086959262648,0.08013086959262648,0.08013086959262648,0.08013086959262648
4,0.16249803424449563,0.16249803424449563,0.16249803424449563,0.16249803424449563,0.0992907790306421,0.0992907790306421,0.0992907790306421,0.0992907790306421
5,0.2480754408461875,0.2480754408461875,0.2480754408461875,0.2480754408461875,0.13072844262422714,0.13072844262422714,0.13072844262422714,0.13072844262422714


==> sections/graphs/corruption/new_data/cifar10/corruption_cifar10_ece_POVI_kde_WGD.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
2,0.0876746504492217,0.0876746504492217,0.0876746504492217,0.0876746504492217,0.05947450411323283,0.05947450411323283,0.05947450411323283,0.05947450411323283
3,0.12045888623408751,0.12045888623408751,0.12045888623408751,0.12045888623408751,0.08038324968688647,0.08038324968688647,0.08038324968688647,0.08038324968688647
4,0.16249728585439066,0.16249728585439066,0.16249728585439066,0.16249728585439066,0.09928891888086552,0.09928891888086552,0.09928891888086552,0.09928891888086552


==> sections/graphs/corruption/new_data/cifar10/corruption_cifar10_ece_POVI_kde_f_WGD_coll_cifar100.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,0.03565063308636212,0.03565063308636212,0.03565063308636212,0.03565063308636212,0.013010916678840318,0.013010916678840318,0.013010916678840318,0.013010916678840318
2,0.04609500140406579,0.04609500140406579,0.04609500140406579,0.04609500140406579,0.01568128398861519,0.01568128398861519,0.01568128398861519,0.01568128398861519
3,0.05150856174686353,0.05150856174686353,0.05150856174686353,0.05150856174686353,0.01771293171759403,0.01771293171759403,0.01771293171759403,0.01771293171759403
4,0.05574609316928602,0.05574609316928602,0.05574609316928602,0.05574609316928602,0.01952307414666278,0.01952307414666278,0.01952307414666278,0.01952307414666278
5,0.0757542156421824,0.0757542156421824,0.0757542156421824,0.0757542156421824,0.03544726501884864,0.03544726501884864,0.03544726501884864,0.03544726501884864


==> sections/graphs/corruption/new_data/cifar10/corruption_cifar10_ece_POVI_kde_f_WGD_coll_cifar10__patches_std_16.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,0.05372315601414359,0.05372315601414359,0.05372315601414359,0.05372315601414359,0.04952526566317097,0.04952526566317097,0.04952526566317097,0.04952526566317097
2,0.0782436779815725,0.0782436779815725,0.0782436779815725,0.0782436779815725,0.05390778375751177,0.05390778375751177,0.05390778375751177,0.05390778375751177
3,0.10559521350182197,0.10559521350182197,0.10559521350182197,0.10559521350182197,0.06175691886544371,0.06175691886544371,0.06175691886544371,0.06175691886544371
4,0.14180342678551433,0.14180342678551433,0.14180342678551433,0.14180342678551433,0.08120394441500929,0.08120394441500929,0.08120394441500929,0.08120394441500929
5,0.2159842006039854,0.2159842006039854,0.2159842006039854,0.2159842006039854,0.11209854896855095,0.11209854896855095,0.11209854896855095,0.11209854896855095


==> sections/graphs/corruption/new_data/cifar10/corruption_cifar10_ece_POVI_kde_f_WGD_coll_cifar10__patches_std_32.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
2,0.0821455285077729,0.0821455285077729,0.0821455285077729,0.0821455285077729,0.05301611202647952,0.05301611202647952,0.05301611202647952,0.05301611202647952
3,0.11256514209087345,0.11256514209087345,0.11256514209087345,0.11256514209087345,0.06665697026041738,0.06665697026041738,0.06665697026041738,0.06665697026041738
4,0.14933161108878965,0.14933161108878965,0.14933161108878965,0.14933161108878965,0.0844120944888848,0.0844120944888848,0.0844120944888848,0.0844120944888848


==> sections/graphs/corruption/new_data/cifar10/corruption_cifar10_ece_POVI_kde_f_WGD_coll_cifar10__patches_std_8.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,0.04433851670087555,0.04433851670087555,0.04433851670087555,0.04433851670087555,0.039338804612857194,0.039338804612857194,0.039338804612857194,0.039338804612857194
2,0.06563374165724413,0.06563374165724413,0.06563374165724413,0.06563374165724413,0.045795511560429755,0.045795511560429755,0.045795511560429755,0.045795511560429755
3,0.0860637624821707,0.0860637624821707,0.0860637624821707,0.0860637624821707,0.05344216347590703,0.05344216347590703,0.05344216347590703,0.05344216347590703
4,0.1181409483359222,0.1181409483359222,0.1181409483359222,0.1181409483359222,0.07100631317011749,0.07100631317011749,0.07100631317011749,0.07100631317011749
5,0.18105274038724598,0.18105274038724598,0.18105274038724598,0.18105274038724598,0.10061965585066086,0.10061965585066086,0.10061965585066086,0.10061965585066086


==> sections/graphs/corruption/new_data/cifar10/corruption_cifar10_ece_POVI_kde_f_WGD_coll_texture.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,0.029283209781525127,0.029283209781525127,0.029283209781525127,0.029283209781525127,0.014279946018038841,0.014279946018038841,0.014279946018038841,0.014279946018038841
2,0.039322944139944055,0.039322944139944055,0.039322944139944055,0.039322944139944055,0.016537741680780208,0.016537741680780208,0.016537741680780208,0.016537741680780208
3,0.047646785741489374,0.047646785741489374,0.047646785741489374,0.047646785741489374,0.02282941924112333,0.02282941924112333,0.02282941924112333,0.02282941924112333
4,0.0687740873237189,0.0687740873237189,0.0687740873237189,0.0687740873237189,0.041278800261112206,0.041278800261112206,0.041278800261112206,0.041278800261112206
5,0.09381900338191339,0.09381900338191339,0.09381900338191339,0.09381900338191339,0.05861035659568083,0.05861035659568083,0.05861035659568083,0.05861035659568083


==> sections/graphs/corruption/new_data/cifar10/corruption_cifar10_ece_POVI_kde_f_WGD_coll_tinyimagenet.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,0.029109676533996227,0.029109676533996227,0.029109676533996227,0.029109676533996227,0.011660323272618707,0.011660323272618707,0.011660323272618707,0.011660323272618707
2,0.04058875345130888,0.04058875345130888,0.04058875345130888,0.04058875345130888,0.015746892967261446,0.015746892967261446,0.015746892967261446,0.015746892967261446
3,0.050417894838889074,0.050417894838889074,0.050417894838889074,0.050417894838889074,0.023503619219519788,0.023503619219519788,0.023503619219519788,0.023503619219519788
4,0.06523727532397755,0.06523727532397755,0.06523727532397755,0.06523727532397755,0.035969840233667706,0.035969840233667706,0.035969840233667706,0.035969840233667706
5,0.09959198937184713,0.09959198937184713,0.09959198937184713,0.09959198937184713,0.06953284077725347,0.06953284077725347,0.06953284077725347,0.06953284077725347


==> sections/graphs/corruption/new_data/cifar10/corruption_cifar10_nll.csv <==
intensity,softmax,logits,logits_GMM,logits_GMM_global,softmax_SNGP_PE,softmax_SNGP_MI,softmax_SNGP_AU,logits_SNGP,softmax_laplace_PE,softmax_laplace_MI,softmax_laplace_AU,softmax_en_PE,softmax_en_MI,softmax_en_AU,softmax_std,logits_std,logits_GMM_std,logits_GMM_global_std,softmax_SNGP_PE_std,softmax_SNGP_MI_std,softmax_SNGP_AU_std,logits_SNGP_std,softmax_laplace_PE_std,softmax_laplace_MI_std,softmax_laplace_AU_std,softmax_en_PE_std,softmax_en_MI_std,softmax_en_AU_std
1,0.47963785480337534,0.47963785480337534,0.47963785480337534,0.47963785480337534,0.40986787959149007,0.40986787959149007,0.40986787959149007,0.40986787959149007,0.3994816221427499,0.3994816221427499,0.3994816221427499,0.3072137237466566,0.3072137237466566,0.3072137237466566,0.41507317562405316,0.41507317562405316,0.41568312918693695,0.41568312918693695,0.3388052577894566,0.3388052577894566,0.3388052577894566,0.3388052577894566,0.33711077739662615,0.33711077739662615,0.33711077739662615,0.26929260192904053,0.26929260192904053,0.26929260192904053
2,0.7205846141479169,0.7205846141479169,0.7205846141479169,0.7205846141479169,0.6128653162404111,0.6128653162404111,0.6128653162404111,0.6128653162404111,,,,0.46188489718046805,0.46188489718046805,0.46188489718046805,0.47019603699852297,0.47019603699852297,0.4708869940751639,0.4708869940751639,0.3849337245799705,0.3849337245799705,0.3849337245799705,0.3849337245799705,,,,0.29320662139224596,0.29320662139224596,0.29320662139224596
3,0.9660428131532948,0.9660428131532948,0.9660428131532948,0.9660428131532948,0.805712965215266,0.805712965215266,0.805712965215266,0.805712965215266,0.9120661528312672,0.9120661528312672,0.9120661528312672,0.622371396474671,0.622371396474671,0.622371396474671,0.6179833722513572,0.6179833722513572,0.6184362732811853,0.6184362732811853,0.4958507877815882,0.4958507877815882,0.4958507877815882,0.4958507877815882,0.5771492360020924,0.5771492360020924,0.5771492360020924,0.3711003278110777,0.3711003278110777,0.3711003278110777
4,1.3224526561840235,1.3224526561840235,1.3224526561840235,1.3224526561840235,1.1179378454230333,1.1179378454230333,1.1179378454230333,1.1179378454230333,1.1193459772924235,1.1193459772924235,1.1193459772924235,0.8649053835032279,0.8649053835032279,0.8649053835032279,0.8183254631414271,0.8183254631414271,0.8195279993715543,0.8195279993715543,0.6739217808639706,0.6739217808639706,0.6739217808639706,0.6739217808639706,0.6806295717282616,0.6806295717282616,0.6806295717282616,0.502930542885225,0.502930542885225,0.502930542885225
5,1.9426212530387075,1.9426212530387075,1.9426212530387075,1.9426212530387075,1.6214540416472836,1.6214540416472836,1.6214540416472836,1.6214540416472836,1.6370829598248353,1.6370829598248353,1.6370829598248353,1.3181855464190768,1.3181855464190768,1.3181855464190768,1.0242773315154539,1.0242773315154539,1.0257825157683265,1.0257825157683265,0.8432358268558264,0.8432358268558264,0.8432358268558264,0.8432358268558264,0.8492931437658676,0.8492931437658676,0.8492931437658676,0.6799129193763012,0.6799129193763012,0.6799129193763012


==> sections/graphs/corruption/new_data/cifar10/corruption_cifar10_nll_POVI_SGD.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,0.4369753154092713,0.4369753154092713,0.4369753154092713,0.4369753154092713,0.3722347259177395,0.3722347259177395,0.3722347259177395,0.3722347259177395
2,0.6363479740413508,0.6363479740413508,0.6363479740413508,0.6363479740413508,0.4096537871193397,0.4096537871193397,0.4096537871193397,0.4096537871193397
3,0.8771336773025845,0.8771336773025845,0.8771336773025845,0.8771336773025845,0.5626018921754774,0.5626018921754774,0.5626018921754774,0.5626018921754774
4,1.1675419943001037,1.1675419943001037,1.1675419943001037,1.1675419943001037,0.704466044933747,0.704466044933747,0.704466044933747,0.704466044933747
5,1.7687710358908302,1.7687710358908302,1.7687710358908302,1.7687710358908302,0.9305591507451104,0.9305591507451104,0.9305591507451104,0.9305591507451104


==> sections/graphs/corruption/new_data/cifar10/corruption_cifar10_nll_POVI_kde_WGD.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
2,0.636347988942512,0.636347988942512,0.636347988942512,0.636347988942512,0.40965380022269277,0.40965380022269277,0.40965380022269277,0.40965380022269277
3,0.8721379157569673,0.8721379157569673,0.8721379157569673,0.8721379157569673,0.5621522842436525,0.5621522842436525,0.5621522842436525,0.5621522842436525
4,1.1675420141309725,1.1675420141309725,1.1675420141309725,1.1675420141309725,0.7044660576140023,0.7044660576140023,0.7044660576140023,0.7044660576140023


==> sections/graphs/corruption/new_data/cifar10/corruption_cifar10_nll_POVI_kde_f_WGD_coll_cifar100.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,0.46805032460313095,0.46805032460313095,0.46805032460313095,0.46805032460313095,0.3805399201572457,0.3805399201572457,0.3805399201572457,0.3805399201572457
2,0.681653209422764,0.681653209422764,0.681653209422764,0.681653209422764,0.4166767649985048,0.4166767649985048,0.4166767649985048,0.4166767649985048
3,0.8826581879183348,0.8826581879183348,0.8826581879183348,0.8826581879183348,0.5135861930389576,0.5135861930389576,0.5135861930389576,0.5135861930389576
4,1.1692713553968228,1.1692713553968228,1.1692713553968228,1.1692713553968228,0.6524951564000376,0.6524951564000376,0.6524951564000376,0.6524951564000376
5,1.6321783846146183,1.6321783846146183,1.6321783846146183,1.6321783846146183,0.7549871373760085,0.7549871373760085,0.7549871373760085,0.7549871373760085


==> sections/graphs/corruption/new_data/cifar10/corruption_cifar10_nll_POVI_kde_f_WGD_coll_cifar10__patches_std_16.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,0.43377501693995374,0.43377501693995374,0.43377501693995374,0.43377501693995374,0.3625297004401365,0.3625297004401365,0.3625297004401365,0.3625297004401365
2,0.6437513771635747,0.6437513771635747,0.6437513771635747,0.6437513771635747,0.4153213502707283,0.4153213502707283,0.4153213502707283,0.4153213502707283
3,0.8643346319073125,0.8643346319073125,0.8643346319073125,0.8643346319073125,0.5180073136825246,0.5180073136825246,0.5180073136825246,0.5180073136825246
4,1.1719324738658659,1.1719324738658659,1.1719324738658659,1.1719324738658659,0.7064433353932709,0.7064433353932709,0.7064433353932709,0.7064433353932709
5,1.6907928644826538,1.6907928644826538,1.6907928644826538,1.6907928644826538,0.8478336720204603,0.8478336720204603,0.8478336720204603,0.8478336720204603


==> sections/graphs/corruption/new_data/cifar10/corruption_cifar10_nll_POVI_kde_f_WGD_coll_cifar10__patches_std_32.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
2,0.6347689558888039,0.6347689558888039,0.6347689558888039,0.6347689558888039,0.4052741127073954,0.4052741127073954,0.4052741127073954,0.4052741127073954
3,0.8689294690756422,0.8689294690756422,0.8689294690756422,0.8689294690756422,0.5338588662816126,0.5338588662816126,0.5338588662816126,0.5338588662816126
4,1.1544857863445728,1.1544857863445728,1.1544857863445728,1.1544857863445728,0.67973387775861,0.67973387775861,0.67973387775861,0.67973387775861


==> sections/graphs/corruption/new_data/cifar10/corruption_cifar10_nll_POVI_kde_f_WGD_coll_cifar10__patches_std_8.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,0.43538593461639,0.43538593461639,0.43538593461639,0.43538593461639,0.3480062327343672,0.3480062327343672,0.3480062327343672,0.3480062327343672
2,0.6434867775056794,0.6434867775056794,0.6434867775056794,0.6434867775056794,0.3966957959249233,0.3966957959249233,0.3966957959249233,0.3966957959249233
3,0.8560870672788536,0.8560870672788536,0.8560870672788536,0.8560870672788536,0.486977590709231,0.486977590709231,0.486977590709231,0.486977590709231
4,1.1465148768055509,1.1465148768055509,1.1465148768055509,1.1465148768055509,0.6515117428030086,0.6515117428030086,0.6515117428030086,0.6515117428030086
5,1.6342468336224556,1.6342468336224556,1.6342468336224556,1.6342468336224556,0.7859559024791528,0.7859559024791528,0.7859559024791528,0.7859559024791528


==> sections/graphs/corruption/new_data/cifar10/corruption_cifar10_nll_POVI_kde_f_WGD_coll_texture.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,0.4705901620419402,0.4705901620419402,0.4705901620419402,0.4705901620419402,0.40599153704565544,0.40599153704565544,0.40599153704565544,0.40599153704565544
2,0.7036533804708406,0.7036533804708406,0.7036533804708406,0.7036533804708406,0.4617473099586873,0.4617473099586873,0.4617473099586873,0.4617473099586873
3,0.9264312432965769,0.9264312432965769,0.9264312432965769,0.9264312432965769,0.5937821573588592,0.5937821573588592,0.5937821573588592,0.5937821573588592
4,1.2866992333479095,1.2866992333479095,1.2866992333479095,1.2866992333479095,0.7929101495669147,0.7929101495669147,0.7929101495669147,0.7929101495669147
5,1.8067945179186369,1.8067945179186369,1.8067945179186369,1.8067945179186369,0.9294853684080921,0.9294853684080921,0.9294853684080921,0.9294853684080921


==> sections/graphs/corruption/new_data/cifar10/corruption_cifar10_nll_POVI_kde_f_WGD_coll_tinyimagenet.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,0.4695964373256031,0.4695964373256031,0.4695964373256031,0.4695964373256031,0.4287962989396855,0.4287962989396855,0.4287962989396855,0.4287962989396855
2,0.7038323665527921,0.7038323665527921,0.7038323665527921,0.7038323665527921,0.4798342675608244,0.4798342675608244,0.4798342675608244,0.4798342675608244
3,0.9112465972239189,0.9112465972239189,0.9112465972239189,0.9112465972239189,0.5896631335360687,0.5896631335360687,0.5896631335360687,0.5896631335360687
4,1.280239631863017,1.280239631863017,1.280239631863017,1.280239631863017,0.8343787811662721,0.8343787811662721,0.8343787811662721,0.8343787811662721
5,1.7982761914792813,1.7982761914792813,1.7982761914792813,1.7982761914792813,0.9672845556976903,0.9672845556976903,0.9672845556976903,0.9672845556976903


==> sections/graphs/corruption/new_data/cifar10/corruption_wide_cifar10_brier.csv <==
intensity,softmax,logits,logits_GMM,logits_GMM_global,softmax_SNGP_PE,softmax_SNGP_MI,softmax_SNGP_AU,logits_SNGP,softmax_laplace_PE,softmax_laplace_MI,softmax_laplace_AU,softmax_en_PE,softmax_en_MI,softmax_en_AU,softmax_std,logits_std,logits_GMM_std,logits_GMM_global_std,softmax_SNGP_PE_std,softmax_SNGP_MI_std,softmax_SNGP_AU_std,logits_SNGP_std,softmax_laplace_PE_std,softmax_laplace_MI_std,softmax_laplace_AU_std,softmax_en_PE_std,softmax_en_MI_std,softmax_en_AU_std
1,0.16228970694437356,0.16228970694437356,0.16228970694437356,0.16228970694437356,0.15483112309716246,0.15483112309716246,0.15483112309716246,0.15483112309716246,0.15427882124980286,0.15427882124980286,0.15427882124980286,0.12858610439457385,0.12858610439457385,0.12858610439457385,0.12766562245711216,0.12766562245711216,0.12766562245711216,0.12766562245711216,0.12115383465818642,0.12115383465818642,0.12115383465818642,0.12115383465818642,0.11854901837828963,0.11854901837828963,0.11854901837828963,0.0999897775484494,0.0999897775484494,0.0999897775484494
2,0.24783159348002645,0.24783159348002645,0.24783159348002645,0.24783159348002645,0.23544677299328315,0.23544677299328315,0.23544677299328315,0.23544677299328315,,,,0.19890314149751992,0.19890314149751992,0.19890314149751992,0.16234659383682018,0.16234659383682018,0.16234659383682018,0.16234659383682018,0.15364731984875438,0.15364731984875438,0.15364731984875438,0.15364731984875438,,,,0.13178614547721054,0.13178614547721054,0.13178614547721054
3,0.33290439679434425,0.33290439679434425,0.33290439679434425,0.33290439679434425,0.3141409427879896,0.3141409427879896,0.3141409427879896,0.3141409427879896,0.3130612439753716,0.3130612439753716,0.3130612439753716,0.2699423433395854,0.2699423433395854,0.2699423433395854,0.22005975724943147,0.22005975724943147,0.22005975724943147,0.22005975724943147,0.20550949973174737,0.20550949973174737,0.20550949973174737,0.20550949973174737,0.20302056697900217,0.20302056697900217,0.20302056697900217,0.18287982423159313,0.18287982423159313,0.18287982423159313
4,0.44226479174797995,0.44226479174797995,0.44226479174797995,0.44226479174797995,0.41558397009520603,0.41558397009520603,0.41558397009520603,0.41558397009520603,,,,0.3610679815474309,0.3610679815474309,0.3610679815474309,0.2680294237818139,0.2680294237818139,0.2680294237818139,0.2680294237818139,0.24934615200613358,0.24934615200613358,0.24934615200613358,0.24934615200613358,,,,0.22112072927017457,0.22112072927017457,0.22112072927017457
5,0.6295593900115867,0.6295593900115867,0.6295593900115867,0.6295593900115867,0.5905706687809381,0.5905706687809381,0.5905706687809381,0.5905706687809381,0.5863186843562544,0.5863186843562544,0.5863186843562544,0.5237171057807771,0.5237171057807771,0.5237171057807771,0.31251375334314685,0.31251375334314685,0.31251375334314685,0.31251375334314685,0.28957730597148407,0.28957730597148407,0.28957730597148407,0.28957730597148407,0.2871644027181808,0.2871644027181808,0.2871644027181808,0.26439024253104343,0.26439024253104343,0.26439024253104343


==> sections/graphs/corruption/new_data/cifar10/corruption_wide_cifar10_brier_POVI_SGD.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,0.15308241445319093,0.15308241445319093,0.15308241445319093,0.15308241445319093,0.11864005451705048,0.11864005451705048,0.11864005451705048,0.11864005451705048
2,0.23261104367281257,0.23261104367281257,0.23261104367281257,0.23261104367281257,0.14920663454235814,0.14920663454235814,0.14920663454235814,0.14920663454235814
3,0.3089695598622013,0.3089695598622013,0.3089695598622013,0.3089695598622013,0.19805763208578203,0.19805763208578203,0.19805763208578203,0.19805763208578203
4,0.4078341594554092,0.4078341594554092,0.4078341594554092,0.4078341594554092,0.23692134240558835,0.23692134240558835,0.23692134240558835,0.23692134240558835
5,0.5797973765354407,0.5797973765354407,0.5797973765354407,0.5797973765354407,0.27887031081193475,0.27887031081193475,0.27887031081193475,0.27887031081193475


==> sections/graphs/corruption/new_data/cifar10/corruption_wide_cifar10_brier_POVI_kde_WGD.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,0.15279526718352968,0.15279526718352968,0.15279526718352968,0.15279526718352968,0.11825106169309992,0.11825106169309992,0.11825106169309992,0.11825106169309992
2,0.2314226341090704,0.2314226341090704,0.2314226341090704,0.2314226341090704,0.14832853560812892,0.14832853560812892,0.14832853560812892,0.14832853560812892
3,0.3093894565837425,0.3093894565837425,0.3093894565837425,0.3093894565837425,0.19990610233176537,0.19990610233176537,0.19990610233176537,0.19990610233176537
4,0.40585713514259886,0.40585713514259886,0.40585713514259886,0.40585713514259886,0.23657718182781323,0.23657718182781323,0.23657718182781323,0.23657718182781323
5,0.5807696015819123,0.5807696015819123,0.5807696015819123,0.5807696015819123,0.2815707875710978,0.2815707875710978,0.2815707875710978,0.2815707875710978


==> sections/graphs/corruption/new_data/cifar10/corruption_wide_cifar10_brier_POVI_kde_f_WGD_coll_cifar100.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,0.16493473507856063,0.16493473507856063,0.16493473507856063,0.16493473507856063,0.11557025139849995,0.11557025139849995,0.11557025139849995,0.11557025139849995
2,0.24009909940169266,0.24009909940169266,0.24009909940169266,0.24009909940169266,0.1377931507138894,0.1377931507138894,0.1377931507138894,0.1377931507138894
3,0.3122825279221897,0.3122825279221897,0.3122825279221897,0.3122825279221897,0.17353414221006508,0.17353414221006508,0.17353414221006508,0.17353414221006508
4,0.4007039996970417,0.4007039996970417,0.4007039996970417,0.4007039996970417,0.20769964695528997,0.20769964695528997,0.20769964695528997,0.20769964695528997
5,0.5439834880550005,0.5439834880550005,0.5439834880550005,0.5439834880550005,0.2282325402911151,0.2282325402911151,0.2282325402911151,0.2282325402911151


==> sections/graphs/corruption/new_data/cifar10/corruption_wide_cifar10_brier_POVI_kde_f_WGD_coll_cifar10_.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
2,0.2320422584793173,0.2320422584793173,0.2320422584793173,0.2320422584793173,0.14077920153860576,0.14077920153860576,0.14077920153860576,0.14077920153860576
4,0.40041959602245714,0.40041959602245714,0.40041959602245714,0.40041959602245714,0.22731949477818827,0.22731949477818827,0.22731949477818827,0.22731949477818827


==> sections/graphs/corruption/new_data/cifar10/corruption_wide_cifar10_brier_POVI_kde_f_WGD_coll_cifar10__patches_std_16.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,0.1533237149154669,0.1533237149154669,0.1533237149154669,0.1533237149154669,0.11832063233666687,0.11832063233666687,0.11832063233666687,0.11832063233666687
2,0.2301043033885043,0.2301043033885043,0.2301043033885043,0.2301043033885043,0.14387032832308322,0.14387032832308322,0.14387032832308322,0.14387032832308322
3,0.3017619116918036,0.3017619116918036,0.3017619116918036,0.3017619116918036,0.18289332704251662,0.18289332704251662,0.18289332704251662,0.18289332704251662
4,0.3967374143239699,0.3967374143239699,0.3967374143239699,0.3967374143239699,0.22250690790695996,0.22250690790695996,0.22250690790695996,0.22250690790695996
5,0.5566871877465593,0.5566871877465593,0.5566871877465593,0.5566871877465593,0.254683184877302,0.254683184877302,0.254683184877302,0.254683184877302


==> sections/graphs/corruption/new_data/cifar10/corruption_wide_cifar10_brier_POVI_kde_f_WGD_coll_cifar10__patches_std_32.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
2,0.23011150499850366,0.23011150499850366,0.23011150499850366,0.23011150499850366,0.14482444654418272,0.14482444654418272,0.14482444654418272,0.14482444654418272
4,0.3991293263278509,0.3991293263278509,0.3991293263278509,0.3991293263278509,0.22601382111296256,0.22601382111296256,0.22601382111296256,0.22601382111296256


==> sections/graphs/corruption/new_data/cifar10/corruption_wide_cifar10_brier_POVI_kde_f_WGD_coll_cifar10__patches_std_8.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,0.15679194137715452,0.15679194137715452,0.15679194137715452,0.15679194137715452,0.11830700952517524,0.11830700952517524,0.11830700952517524,0.11830700952517524
2,0.23553528248123,0.23553528248123,0.23553528248123,0.23553528248123,0.14564238215040454,0.14564238215040454,0.14564238215040454,0.14564238215040454
3,0.31031388536705606,0.31031388536705606,0.31031388536705606,0.31031388536705606,0.18953191834544392,0.18953191834544392,0.18953191834544392,0.18953191834544392
4,0.4066621946661096,0.4066621946661096,0.4066621946661096,0.4066621946661096,0.2295396003147633,0.2295396003147633,0.2295396003147633,0.2295396003147633
5,0.5697471327339,0.5697471327339,0.5697471327339,0.5697471327339,0.2613206214824148,0.2613206214824148,0.2613206214824148,0.2613206214824148


==> sections/graphs/corruption/new_data/cifar10/corruption_wide_cifar10_brier_POVI_kde_f_WGD_coll_texture.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,0.16160648320066298,0.16160648320066298,0.16160648320066298,0.16160648320066298,0.11672661609388135,0.11672661609388135,0.11672661609388135,0.11672661609388135
2,0.23726476502037583,0.23726476502037583,0.23726476502037583,0.23726476502037583,0.14169775608939042,0.14169775608939042,0.14169775608939042,0.14169775608939042
3,0.31050519170729735,0.31050519170729735,0.31050519170729735,0.31050519170729735,0.1813824630158539,0.1813824630158539,0.1813824630158539,0.1813824630158539
4,0.3993786679006609,0.3993786679006609,0.3993786679006609,0.3993786679006609,0.21531012645441794,0.21531012645441794,0.21531012645441794,0.21531012645441794
5,0.5472047986952882,0.5472047986952882,0.5472047986952882,0.5472047986952882,0.2381606473318732,0.2381606473318732,0.2381606473318732,0.2381606473318732


==> sections/graphs/corruption/new_data/cifar10/corruption_wide_cifar10_brier_POVI_kde_f_WGD_coll_tinyimagenet.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,0.15983445448310749,0.15983445448310749,0.15983445448310749,0.15983445448310749,0.11756382088134973,0.11756382088134973,0.11756382088134973,0.11756382088134973
2,0.23614916919653575,0.23614916919653575,0.23614916919653575,0.23614916919653575,0.14182278620975947,0.14182278620975947,0.14182278620975947,0.14182278620975947
3,0.3081804850296667,0.3081804850296667,0.3081804850296667,0.3081804850296667,0.17854712019564262,0.17854712019564262,0.17854712019564262,0.17854712019564262
4,0.398705394672496,0.398705394672496,0.398705394672496,0.398705394672496,0.21459176695003188,0.21459176695003188,0.21459176695003188,0.21459176695003188
5,0.5474219108272714,0.5474219108272714,0.5474219108272714,0.5474219108272714,0.23848694856713185,0.23848694856713185,0.23848694856713185,0.23848694856713185


==> sections/graphs/corruption/new_data/cifar10/corruption_wide_cifar10_ece.csv <==
intensity,softmax,logits,logits_GMM,logits_GMM_global,softmax_SNGP_PE,softmax_SNGP_MI,softmax_SNGP_AU,logits_SNGP,softmax_laplace_PE,softmax_laplace_MI,softmax_laplace_AU,softmax_en_PE,softmax_en_MI,softmax_en_AU,softmax_std,logits_std,logits_GMM_std,logits_GMM_global_std,softmax_SNGP_PE_std,softmax_SNGP_MI_std,softmax_SNGP_AU_std,logits_SNGP_std,softmax_laplace_PE_std,softmax_laplace_MI_std,softmax_laplace_AU_std,softmax_en_PE_std,softmax_en_MI_std,softmax_en_AU_std
1,0.06048007307436378,0.06048007307436378,0.06048007307436378,0.06048007307436378,0.04270290931618971,0.04270290931618971,0.04270290931618971,0.04270290931618971,0.03623295010114444,0.03623295010114444,0.03623295010114444,0.021801588358884266,0.021801588358884266,0.021801588358884266,0.05126679738456332,0.05126679738456332,0.05126679738456332,0.05126679738456332,0.0420996947355351,0.0420996947355351,0.0420996947355351,0.0420996947355351,0.03841772165992275,0.03841772165992275,0.03841772165992275,0.019893046178104376,0.019893046178104376,0.019893046178104376
2,0.09495310460431007,0.09495310460431007,0.09495310460431007,0.09495310460431007,0.07060235396618005,0.07060235396618005,0.07060235396618005,0.07060235396618005,,,,0.039895657362728744,0.039895657362728744,0.039895657362728744,0.06742356382842793,0.06742356382842793,0.06742356382842793,0.06742356382842793,0.05716227389080744,0.05716227389080744,0.05716227389080744,0.05716227389080744,,,,0.035894053522747355,0.035894053522747355,0.035894053522747355
3,0.12980980587461532,0.12980980587461532,0.12980980587461532,0.12980980587461532,0.09895324631035324,0.09895324631035324,0.09895324631035324,0.09895324631035324,0.08964545329385677,0.08964545329385677,0.08964545329385677,0.06057498920959857,0.06057498920959857,0.06057498920959857,0.09450651867493334,0.09450651867493334,0.09450651867493334,0.09450651867493334,0.08181349784758128,0.08181349784758128,0.08181349784758128,0.08181349784758128,0.07843362841539042,0.07843362841539042,0.07843362841539042,0.06074064172400081,0.06074064172400081,0.06074064172400081
4,0.17557498530958823,0.17557498530958823,0.17557498530958823,0.17557498530958823,0.137311707629986,0.137311707629986,0.137311707629986,0.137311707629986,,,,0.08757372769663205,0.08757372769663205,0.08757372769663205,0.11428061553564026,0.11428061553564026,0.11428061553564026,0.11428061553564026,0.09942693298225308,0.09942693298225308,0.09942693298225308,0.09942693298225308,,,,0.07340588445980294,0.07340588445980294,0.07340588445980294
5,0.25911062827985537,0.25911062827985537,0.25911062827985537,0.25911062827985537,0.21141847191511795,0.21141847191511795,0.21141847191511795,0.21141847191511795,0.19984012716513974,0.19984012716513974,0.19984012716513974,0.1511258620210854,0.1511258620210854,0.1511258620210854,0.14024017335958117,0.14024017335958117,0.14024017335958117,0.14024017335958117,0.1263882477635809,0.1263882477635809,0.1263882477635809,0.1263882477635809,0.12412014466520253,0.12412014466520253,0.12412014466520253,0.10373188701591399,0.10373188701591399,0.10373188701591399


==> sections/graphs/corruption/new_data/cifar10/corruption_wide_cifar10_ece_POVI_SGD.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,0.03438795256242151,0.03438795256242151,0.03438795256242151,0.03438795256242151,0.0384399005078187,0.0384399005078187,0.0384399005078187,0.0384399005078187
2,0.06057355491184674,0.06057355491184674,0.06057355491184674,0.06057355491184674,0.052498027597899545,0.052498027597899545,0.052498027597899545,0.052498027597899545
3,0.0849607944237558,0.0849607944237558,0.0849607944237558,0.0849607944237558,0.07506671739019531,0.07506671739019531,0.07506671739019531,0.07506671739019531
4,0.12097984805807074,0.12097984805807074,0.12097984805807074,0.12097984805807074,0.08912939895674159,0.08912939895674159,0.08912939895674159,0.08912939895674159
5,0.19206085228093694,0.19206085228093694,0.19206085228093694,0.19206085228093694,0.11846528619697062,0.11846528619697062,0.11846528619697062,0.11846528619697062


==> sections/graphs/corruption/new_data/cifar10/corruption_wide_cifar10_ece_POVI_kde_WGD.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,0.03440152914127232,0.03440152914127232,0.03440152914127232,0.03440152914127232,0.03838985107616069,0.03838985107616069,0.03838985107616069,0.03838985107616069
2,0.060445211675863926,0.060445211675863926,0.060445211675863926,0.060445211675863926,0.05204942856600712,0.05204942856600712,0.05204942856600712,0.05204942856600712
3,0.08544677468643372,0.08544677468643372,0.08544677468643372,0.08544677468643372,0.07651812693812132,0.07651812693812132,0.07651812693812132,0.07651812693812132
4,0.1200276304632425,0.1200276304632425,0.1200276304632425,0.1200276304632425,0.08818963615521759,0.08818963615521759,0.08818963615521759,0.08818963615521759
5,0.19337451842740958,0.19337451842740958,0.19337451842740958,0.19337451842740958,0.12041294640676609,0.12041294640676609,0.12041294640676609,0.12041294640676609


==> sections/graphs/corruption/new_data/cifar10/corruption_wide_cifar10_ece_POVI_kde_f_WGD_coll_cifar100.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,0.04947273113725212,0.04947273113725212,0.04947273113725212,0.04947273113725212,0.011547380748645374,0.011547380748645374,0.011547380748645374,0.011547380748645374
2,0.052114402684454476,0.052114402684454476,0.052114402684454476,0.052114402684454476,0.012072845274327232,0.012072845274327232,0.012072845274327232,0.012072845274327232
3,0.05535963198460677,0.05535963198460677,0.05535963198460677,0.05535963198460677,0.018999628386877295,0.018999628386877295,0.018999628386877295,0.018999628386877295
4,0.054398250680063855,0.054398250680063855,0.054398250680063855,0.054398250680063855,0.023038641152097472,0.023038641152097472,0.023038641152097472,0.023038641152097472
5,0.0688734392916511,0.0688734392916511,0.0688734392916511,0.0688734392916511,0.049292177086282425,0.049292177086282425,0.049292177086282425,0.049292177086282425


==> sections/graphs/corruption/new_data/cifar10/corruption_wide_cifar10_ece_POVI_kde_f_WGD_coll_cifar10_.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
2,0.06038763439616646,0.06038763439616646,0.06038763439616646,0.06038763439616646,0.02494834418463926,0.02494834418463926,0.02494834418463926,0.02494834418463926
4,0.09598826084260761,0.09598826084260761,0.09598826084260761,0.09598826084260761,0.07258758270727741,0.07258758270727741,0.07258758270727741,0.07258758270727741


==> sections/graphs/corruption/new_data/cifar10/corruption_wide_cifar10_ece_POVI_kde_f_WGD_coll_cifar10__patches_std_16.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,0.02501189233158759,0.02501189233158759,0.02501189233158759,0.02501189233158759,0.03367753424954814,0.03367753424954814,0.03367753424954814,0.03367753424954814
2,0.04421977439957653,0.04421977439957653,0.04421977439957653,0.04421977439957653,0.04185756219366754,0.04185756219366754,0.04185756219366754,0.04185756219366754
3,0.06308055364698363,0.06308055364698363,0.06308055364698363,0.06308055364698363,0.055581272221668004,0.055581272221668004,0.055581272221668004,0.055581272221668004
4,0.09201503668698037,0.09201503668698037,0.09201503668698037,0.09201503668698037,0.06716957016429802,0.06716957016429802,0.06716957016429802,0.06716957016429802
5,0.1549582984915689,0.1549582984915689,0.1549582984915689,0.1549582984915689,0.09774680459061685,0.09774680459061685,0.09774680459061685,0.09774680459061685


==> sections/graphs/corruption/new_data/cifar10/corruption_wide_cifar10_ece_POVI_kde_f_WGD_coll_cifar10__patches_std_32.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
2,0.045315783779536954,0.045315783779536954,0.045315783779536954,0.045315783779536954,0.04253114613184751,0.04253114613184751,0.04253114613184751,0.04253114613184751
4,0.09380218429155252,0.09380218429155252,0.09380218429155252,0.09380218429155252,0.07349878822381839,0.07349878822381839,0.07349878822381839,0.07349878822381839


==> sections/graphs/corruption/new_data/cifar10/corruption_wide_cifar10_ece_POVI_kde_f_WGD_coll_cifar10__patches_std_8.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,0.024511280454503466,0.024511280454503466,0.024511280454503466,0.024511280454503466,0.03223262440190624,0.03223262440190624,0.03223262440190624,0.03223262440190624
2,0.044212271015723885,0.044212271015723885,0.044212271015723885,0.044212271015723885,0.0439465188264297,0.0439465188264297,0.0439465188264297,0.0439465188264297
3,0.06410325146193736,0.06410325146193736,0.06410325146193736,0.06410325146193736,0.06526262095445332,0.06526262095445332,0.06526262095445332,0.06526262095445332
4,0.09484985979895054,0.09484985979895054,0.09484985979895054,0.09484985979895054,0.0802924513424951,0.0802924513424951,0.0802924513424951,0.0802924513424951
5,0.15944152054167976,0.15944152054167976,0.15944152054167976,0.15944152054167976,0.10606188346431376,0.10606188346431376,0.10606188346431376,0.10606188346431376


==> sections/graphs/corruption/new_data/cifar10/corruption_wide_cifar10_ece_POVI_kde_f_WGD_coll_texture.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,0.028018296754689545,0.028018296754689545,0.028018296754689545,0.028018296754689545,0.010160496692153426,0.010160496692153426,0.010160496692153426,0.010160496692153426
2,0.03198142557416975,0.03198142557416975,0.03198142557416975,0.03198142557416975,0.013044568999642351,0.013044568999642351,0.013044568999642351,0.013044568999642351
3,0.0355884173762641,0.0355884173762641,0.0355884173762641,0.0355884173762641,0.021986173174758275,0.021986173174758275,0.021986173174758275,0.021986173174758275
4,0.042303711434957855,0.042303711434957855,0.042303711434957855,0.042303711434957855,0.0321546353336471,0.0321546353336471,0.0321546353336471,0.0321546353336471
5,0.07061443861373941,0.07061443861373941,0.07061443861373941,0.07061443861373941,0.06087938027402403,0.06087938027402403,0.06087938027402403,0.06087938027402403


==> sections/graphs/corruption/new_data/cifar10/corruption_wide_cifar10_ece_POVI_kde_f_WGD_coll_tinyimagenet.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,0.023413812034420226,0.023413812034420226,0.023413812034420226,0.023413812034420226,0.009731687376688796,0.009731687376688796,0.009731687376688796,0.009731687376688796
2,0.028075613802312865,0.028075613802312865,0.028075613802312865,0.028075613802312865,0.01268127388226696,0.01268127388226696,0.01268127388226696,0.01268127388226696
3,0.03297671037215233,0.03297671037215233,0.03297671037215233,0.03297671037215233,0.01919230992608196,0.01919230992608196,0.01919230992608196,0.01919230992608196
4,0.04097516562434511,0.04097516562434511,0.04097516562434511,0.04097516562434511,0.028277861806752628,0.028277861806752628,0.028277861806752628,0.028277861806752628
5,0.07521479562761486,0.07521479562761486,0.07521479562761486,0.07521479562761486,0.06874270313284493,0.06874270313284493,0.06874270313284493,0.06874270313284493


==> sections/graphs/corruption/new_data/cifar10/corruption_wide_cifar10_nll.csv <==
intensity,softmax,logits,logits_GMM,logits_GMM_global,softmax_SNGP_PE,softmax_SNGP_MI,softmax_SNGP_AU,logits_SNGP,softmax_laplace_PE,softmax_laplace_MI,softmax_laplace_AU,softmax_en_PE,softmax_en_MI,softmax_en_AU,softmax_std,logits_std,logits_GMM_std,logits_GMM_global_std,softmax_SNGP_PE_std,softmax_SNGP_MI_std,softmax_SNGP_AU_std,logits_SNGP_std,softmax_laplace_PE_std,softmax_laplace_MI_std,softmax_laplace_AU_std,softmax_en_PE_std,softmax_en_MI_std,softmax_en_AU_std
1,0.4214935583503623,0.4214935583503623,0.4214935583503623,0.4214935583503623,0.3582765902007432,0.3582765902007432,0.3582765902007432,0.3582765902007432,0.3697365607608828,0.3697365607608828,0.3697365607608828,0.2944505049209845,0.2944505049209845,0.2944505049209845,0.36257327007612744,0.36257327007612744,0.36257327007612744,0.36257327007612744,0.3042091218074943,0.3042091218074943,0.3042091218074943,0.3042091218074943,0.3110163695953268,0.3110163695953268,0.3110163695953268,0.24698107204494837,0.24698107204494837,0.24698107204494837
2,0.6679679409453744,0.6679679409453744,0.6679679409453744,0.6679679409453744,0.5615524017160997,0.5615524017160997,0.5615524017160997,0.5615524017160997,,,,0.47229570926804293,0.47229570926804293,0.47229570926804293,0.48309456461297373,0.48309456461297373,0.48309456461297373,0.48309456461297373,0.3990006053156457,0.3990006053156457,0.3990006053156457,0.3990006053156457,,,,0.34429999229866376,0.34429999229866376,0.34429999229866376
3,0.9202426259977776,0.9202426259977776,0.9202426259977776,0.9202426259977776,0.7673224750205987,0.7673224750205987,0.7673224750205987,0.7673224750205987,0.7983070344778529,0.7983070344778529,0.7983070344778529,0.6618292919899288,0.6618292919899288,0.6618292919899288,0.6905511197154878,0.6905511197154878,0.6905511197154878,0.6905511197154878,0.558497901526426,0.558497901526426,0.558497901526426,0.558497901526426,0.5869280280563051,0.5869280280563051,0.5869280280563051,0.5077568072831036,0.5077568072831036,0.5077568072831036
4,1.2508745293868215,1.2508745293868215,1.2508745293868215,1.2508745293868215,1.0377193059688223,1.0377193059688223,1.0377193059688223,1.0377193059688223,,,,0.9078530123882126,0.9078530123882126,0.9078530123882126,0.8507149458114167,0.8507149458114167,0.8507149458114167,0.8507149458114167,0.6908734317573733,0.6908734317573733,0.6908734317573733,0.6908734317573733,,,,0.6272879594848697,0.6272879594848697,0.6272879594848697
5,1.8658840024680423,1.8658840024680423,1.8658840024680423,1.8658840024680423,1.5341412316363556,1.5341412316363556,1.5341412316363556,1.5341412316363556,1.5994780727645808,1.5994780727645808,1.5994780727645808,1.3809502173934067,1.3809502173934067,1.3809502173934067,1.0486839432680053,1.0486839432680053,1.0486839432680053,1.0486839432680053,0.8382218580098186,0.8382218580098186,0.8382218580098186,0.8382218580098186,0.8913416442944001,0.8913416442944001,0.8913416442944001,0.7823562853360595,0.7823562853360595,0.7823562853360595


==> sections/graphs/corruption/new_data/cifar10/corruption_wide_cifar10_nll_POVI_SGD.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,0.3477147431077814,0.3477147431077814,0.3477147431077814,0.3477147431077814,0.2890171035463262,0.2890171035463262,0.2890171035463262,0.2890171035463262
2,0.541160882695725,0.541160882695725,0.541160882695725,0.541160882695725,0.37251677470792416,0.37251677470792416,0.37251677470792416,0.37251677470792416
3,0.7333367909479859,0.7333367909479859,0.7333367909479859,0.7333367909479859,0.5147706249540827,0.5147706249540827,0.5147706249540827,0.5147706249540827
4,0.9877870108344053,0.9877870108344053,0.9877870108344053,0.9877870108344053,0.6254014379017931,0.6254014379017931,0.6254014379017931,0.6254014379017931
5,1.4600008519968593,1.4600008519968593,1.4600008519968593,1.4600008519968593,0.7726119533204082,0.7726119533204082,0.7726119533204082,0.7726119533204082


==> sections/graphs/corruption/new_data/cifar10/corruption_wide_cifar10_nll_POVI_kde_WGD.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,0.3472291798183792,0.3472291798183792,0.3472291798183792,0.3472291798183792,0.2881968643747026,0.2881968643747026,0.2881968643747026,0.2881968643747026
2,0.5383853235639128,0.5383853235639128,0.5383853235639128,0.5383853235639128,0.37038153672634905,0.37038153672634905,0.37038153672634905,0.37038153672634905
3,0.7353818203796421,0.7353818203796421,0.7353818203796421,0.7353818203796421,0.5214512223967628,0.5214512223967628,0.5214512223967628,0.5214512223967628
4,0.9825618171826341,0.9825618171826341,0.9825618171826341,0.9825618171826341,0.623892735262033,0.623892735262033,0.623892735262033,0.623892735262033
5,1.4642939163404598,1.4642939163404598,1.4642939163404598,1.4642939163404598,0.783369691342957,0.783369691342957,0.783369691342957,0.783369691342957


==> sections/graphs/corruption/new_data/cifar10/corruption_wide_cifar10_nll_POVI_kde_f_WGD_coll_cifar100.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,0.4045120716094971,0.4045120716094971,0.4045120716094971,0.4045120716094971,0.30964239780905944,0.30964239780905944,0.30964239780905944,0.30964239780905944
2,0.5910694362749731,0.5910694362749731,0.5910694362749731,0.5910694362749731,0.36100854918936914,0.36100854918936914,0.36100854918936914,0.36100854918936914
3,0.7861346932705383,0.7861346932705383,0.7861346932705383,0.7861346932705383,0.47089366217218803,0.47089366217218803,0.47089366217218803,0.47089366217218803
4,1.0315592178052528,1.0315592178052528,1.0315592178052528,1.0315592178052528,0.5884816391520964,0.5884816391520964,0.5884816391520964,0.5884816391520964
5,1.465732025124176,1.465732025124176,1.465732025124176,1.465732025124176,0.6843005328000924,0.6843005328000924,0.6843005328000924,0.6843005328000924


==> sections/graphs/corruption/new_data/cifar10/corruption_wide_cifar10_nll_POVI_kde_f_WGD_coll_cifar10_.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
2,0.5591585947046602,0.5591585947046602,0.5591585947046602,0.5591585947046602,0.3390458951145048,0.3390458951145048,0.3390458951145048,0.3390458951145048
4,0.9796451986172146,0.9796451986172146,0.9796451986172146,0.9796451986172146,0.5870119021030743,0.5870119021030743,0.5870119021030743,0.5870119021030743


==> sections/graphs/corruption/new_data/cifar10/corruption_wide_cifar10_nll_POVI_kde_f_WGD_coll_cifar10__patches_std_16.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,0.3546997813605948,0.3546997813605948,0.3546997813605948,0.3546997813605948,0.2891923328619878,0.2891923328619878,0.2891923328619878,0.2891923328619878
2,0.5428724961275119,0.5428724961275119,0.5428724961275119,0.5428724961275119,0.3626048245750936,0.3626048245750936,0.3626048245750936,0.3626048245750936
3,0.7224430289903754,0.7224430289903754,0.7224430289903754,0.7224430289903754,0.47775312390218183,0.47775312390218183,0.47775312390218183,0.47775312390218183
4,0.9703390945729456,0.9703390945729456,0.9703390945729456,0.9703390945729456,0.5995806515581746,0.5995806515581746,0.5995806515581746,0.5995806515581746
5,1.4013636657281925,1.4013636657281925,1.4013636657281925,1.4013636657281925,0.7043653465269308,0.7043653465269308,0.7043653465269308,0.7043653465269308


==> sections/graphs/corruption/new_data/cifar10/corruption_wide_cifar10_nll_POVI_kde_f_WGD_coll_cifar10__patches_std_32.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
2,0.5391749097970113,0.5391749097970113,0.5391749097970113,0.5391749097970113,0.36576445160723947,0.36576445160723947,0.36576445160723947,0.36576445160723947
4,0.9791977055762944,0.9791977055762944,0.9791977055762944,0.9791977055762944,0.615866478383601,0.615866478383601,0.615866478383601,0.615866478383601


==> sections/graphs/corruption/new_data/cifar10/corruption_wide_cifar10_nll_POVI_kde_f_WGD_coll_cifar10__patches_std_8.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,0.36397528369524323,0.36397528369524323,0.36397528369524323,0.36397528369524323,0.2867194068191967,0.2867194068191967,0.2867194068191967,0.2867194068191967
2,0.5564318670040113,0.5564318670040113,0.5564318670040113,0.5564318670040113,0.36206959520639287,0.36206959520639287,0.36206959520639287,0.36206959520639287
3,0.7410310523377525,0.7410310523377525,0.7410310523377525,0.7410310523377525,0.4832686627375776,0.4832686627375776,0.4832686627375776,0.4832686627375776
4,0.9912262300127431,0.9912262300127431,0.9912262300127431,0.9912262300127431,0.6027041572130404,0.6027041572130404,0.6027041572130404,0.6027041572130404
5,1.4299160784099534,1.4299160784099534,1.4299160784099534,1.4299160784099534,0.7120261393328253,0.7120261393328253,0.7120261393328253,0.7120261393328253


==> sections/graphs/corruption/new_data/cifar10/corruption_wide_cifar10_nll_POVI_kde_f_WGD_coll_texture.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,0.40362802124337144,0.40362802124337144,0.40362802124337144,0.40362802124337144,0.33062332097584335,0.33062332097584335,0.33062332097584335,0.33062332097584335
2,0.6055110737793428,0.6055110737793428,0.6055110737793428,0.6055110737793428,0.4082177624600917,0.4082177624600917,0.4082177624600917,0.4082177624600917
3,0.8228642128800091,0.8228642128800091,0.8228642128800091,0.8228642128800091,0.5614480546310926,0.5614480546310926,0.5614480546310926,0.5614480546310926
4,1.0838750261897432,1.0838750261897432,1.0838750261897432,1.0838750261897432,0.6918995499516573,0.6918995499516573,0.6918995499516573,0.6918995499516573
5,1.5579286733740254,1.5579286733740254,1.5579286733740254,1.5579286733740254,0.796019327020206,0.796019327020206,0.796019327020206,0.796019327020206


==> sections/graphs/corruption/new_data/cifar10/corruption_wide_cifar10_nll_POVI_kde_f_WGD_coll_tinyimagenet.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,0.4010141905201109,0.4010141905201109,0.4010141905201109,0.4010141905201109,0.34089465484904086,0.34089465484904086,0.34089465484904086,0.34089465484904086
2,0.6038866259325716,0.6038866259325716,0.6038866259325716,0.6038866259325716,0.40925455562605456,0.40925455562605456,0.40925455562605456,0.40925455562605456
3,0.8093060307335436,0.8093060307335436,0.8093060307335436,0.8093060307335436,0.5366231463116675,0.5366231463116675,0.5366231463116675,0.5366231463116675
4,1.0784427914068215,1.0784427914068215,1.0784427914068215,1.0784427914068215,0.6858600998064512,0.6858600998064512,0.6858600998064512,0.6858600998064512
5,1.5296451665504633,1.5296451665504633,1.5296451665504633,1.5296451665504633,0.7729640124355012,0.7729640124355012,0.7729640124355012,0.7729640124355012


==> sections/graphs/corruption/new_data/cifar100/corruption_cifar100_brier.csv <==
intensity,softmax_laplace_PE,softmax_laplace_MI,softmax_laplace_AU,softmax_en_PE,softmax_en_MI,softmax_en_AU,softmax,logits,logits_GMM,logits_GMM_global,softmax_SNGP_PE,softmax_SNGP_MI,softmax_SNGP_AU,logits_SNGP,softmax_laplace_PE_std,softmax_laplace_MI_std,softmax_laplace_AU_std,softmax_en_PE_std,softmax_en_MI_std,softmax_en_AU_std,softmax_std,logits_std,logits_GMM_std,logits_GMM_global_std,softmax_SNGP_PE_std,softmax_SNGP_MI_std,softmax_SNGP_AU_std,logits_SNGP_std
1,0.45295775466059385,0.45295775466059385,0.45295775466059385,0.3937855401545539,0.3937855401545539,0.3937855401545539,0.462804320689879,0.462804320689879,0.462804320689879,0.462804320689879,0.4436732712544893,0.4436732712544893,0.4436732712544893,0.4436732712544893,0.16953921194187646,0.16953921194187646,0.16953921194187646,0.17872304989770493,0.17872304989770493,0.17872304989770493,0.1971700778977063,0.1971700778977063,0.1973000944485302,0.1973000944485302,0.1750801189306268,0.1750801189306268,0.1750801189306268,0.1750801189306268
2,,,,0.5097559130505511,0.5097559130505511,0.5097559130505511,0.5940791371621583,0.5940791371621583,0.5940791371621583,0.5940791371621583,0.5604217576353173,0.5604217576353173,0.5604217576353173,0.5604217576353173,,,,0.20948533242618333,0.20948533242618333,0.20948533242618333,0.2356480583309136,0.2356480583309136,0.23606329752227,0.23606329752227,0.20573115341507536,0.20573115341507536,0.20573115341507536,0.20573115341507536
3,0.6347130973984424,0.6347130973984424,0.6347130973984424,0.5868890900584988,0.5868890900584988,0.5868890900584988,0.6764396562579355,0.6764396562579355,0.6757605471893361,0.6757605471893361,0.6313485641228526,0.6313485641228526,0.6313485641228526,0.6313485641228526,0.2277458335314497,0.2277458335314497,0.2277458335314497,0.25046830609209253,0.25046830609209253,0.25046830609209253,0.276884961574804,0.276884961574804,0.275858444129269,0.275858444129269,0.2367516278451718,0.2367516278451718,0.2367516278451718,0.2367516278451718
4,,,,0.6688504656678752,0.6688504656678752,0.6688504656678752,0.7676626969324915,0.7676626969324915,0.7676626969324915,0.7676626969324915,0.7114794924070961,0.7114794924070961,0.7114794924070961,0.7114794924070961,,,,0.26494955461975567,0.26494955461975567,0.26494955461975567,0.29619899613225703,0.29619899613225703,0.2967209330941217,0.2967209330941217,0.250152394799085,0.250152394799085,0.250152394799085,0.250152394799085
5,0.81369475471346,0.81369475471346,0.81369475471346,0.8097834997159198,0.8097834997159198,0.8097834997159198,0.916486246805442,0.916486246805442,0.916486246805442,0.916486246805442,0.8381499514767998,0.8381499514767998,0.8381499514767998,0.8381499514767998,0.19541973210497268,0.19541973210497268,0.19541973210497268,0.24419891410963868,0.24419891410963868,0.24419891410963868,0.26882628154478005,0.26882628154478005,0.26900354914171926,0.26900354914171926,0.2231031853139233,0.2231031853139233,0.2231031853139233,0.2231031853139233


==> sections/graphs/corruption/new_data/cifar100/corruption_cifar100_brier_POVI_SGD.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,0.44694984006254296,0.44694984006254296,0.44694984006254296,0.44694984006254296,0.17120264442813996,0.17120264442813996,0.17120264442813996,0.17120264442813996
2,0.5624891745416741,0.5624891745416741,0.5624891745416741,0.5624891745416741,0.1996711839744214,0.1996711839744214,0.1996711839744214,0.1996711839744214
3,0.6308496710501219,0.6308496710501219,0.6308496710501219,0.6308496710501219,0.22573675315940497,0.22573675315940497,0.22573675315940497,0.22573675315940497
4,0.7065415449832615,0.7065415449832615,0.7065415449832615,0.7065415449832615,0.23323983313363644,0.23323983313363644,0.23323983313363644,0.23323983313363644
5,0.8292092306049247,0.8292092306049247,0.8292092306049247,0.8292092306049247,0.20496032547441473,0.20496032547441473,0.20496032547441473,0.20496032547441473


==> sections/graphs/corruption/new_data/cifar100/corruption_cifar100_brier_POVI_kde_WGD.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,0.4479086150072123,0.4479086150072123,0.4479086150072123,0.4479086150072123,0.17340141198778838,0.17340141198778838,0.17340141198778838,0.17340141198778838
2,0.5624891745416741,0.5624891745416741,0.5624891745416741,0.5624891745416741,0.1996711839744214,0.1996711839744214,0.1996711839744214,0.1996711839744214
3,0.6356372945010662,0.6356372945010662,0.6356372945010662,0.6356372945010662,0.23510681679200213,0.23510681679200213,0.23510681679200213,0.23510681679200213
4,0.7065415449832615,0.7065415449832615,0.7065415449832615,0.7065415449832615,0.23323983313363644,0.23323983313363644,0.23323983313363644,0.23323983313363644
5,0.8342479028199848,0.8342479028199848,0.8342479028199848,0.8342479028199848,0.21297611802961858,0.21297611802961858,0.21297611802961858,0.21297611802961858


==> sections/graphs/corruption/new_data/cifar100/corruption_cifar100_brier_POVI_kde_f_WGD_coll_cifar100_patches_std_16.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,0.44735219858978925,0.44735219858978925,0.44735219858978925,0.44735219858978925,0.17015009933642422,0.17015009933642422,0.17015009933642422,0.17015009933642422
2,0.5608955634267707,0.5608955634267707,0.5608955634267707,0.5608955634267707,0.19568661466380005,0.19568661466380005,0.19568661466380005,0.19568661466380005
3,0.627081682219317,0.627081682219317,0.627081682219317,0.627081682219317,0.21795811761854297,0.21795811761854297,0.21795811761854297,0.21795811761854297
4,0.6971643753741917,0.6971643753741917,0.6971643753741917,0.6971643753741917,0.218188719318677,0.218188719318677,0.218188719318677,0.218188719318677
5,0.8174824795048488,0.8174824795048488,0.8174824795048488,0.8174824795048488,0.1895122221214893,0.1895122221214893,0.1895122221214893,0.1895122221214893


==> sections/graphs/corruption/new_data/cifar100/corruption_cifar100_brier_POVI_kde_f_WGD_coll_cifar100_patches_std_32.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,0.4461977514955733,0.4461977514955733,0.4461977514955733,0.4461977514955733,0.16760730392377196,0.16760730392377196,0.16760730392377196,0.16760730392377196
2,0.5608184373692462,0.5608184373692462,0.5608184373692462,0.5608184373692462,0.1964372361963195,0.1964372361963195,0.1964372361963195,0.1964372361963195
3,0.6302148752698773,0.6302148752698773,0.6302148752698773,0.6302148752698773,0.22442269651993407,0.22442269651993407,0.22442269651993407,0.22442269651993407
4,0.7002130775075209,0.7002130775075209,0.7002130775075209,0.7002130775075209,0.2238330894251354,0.2238330894251354,0.2238330894251354,0.2238330894251354
5,0.8217377937153766,0.8217377937153766,0.8217377937153766,0.8217377937153766,0.195613855503907,0.195613855503907,0.195613855503907,0.195613855503907


==> sections/graphs/corruption/new_data/cifar100/corruption_cifar100_brier_POVI_kde_f_WGD_coll_cifar100_patches_std_8.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,0.4482121489157802,0.4482121489157802,0.4482121489157802,0.4482121489157802,0.17136665972787923,0.17136665972787923,0.17136665972787923,0.17136665972787923
2,0.562464418379884,0.562464418379884,0.562464418379884,0.562464418379884,0.19749730769593074,0.19749730769593074,0.19749730769593074,0.19749730769593074
3,0.6305742716710818,0.6305742716710818,0.6305742716710818,0.6305742716710818,0.22241543317807297,0.22241543317807297,0.22241543317807297,0.22241543317807297
4,0.7017682721740321,0.7017682721740321,0.7017682721740321,0.7017682721740321,0.22432141969305797,0.22432141969305797,0.22432141969305797,0.22432141969305797
5,0.8228542010642981,0.8228542010642981,0.8228542010642981,0.8228542010642981,0.19539193513382366,0.19539193513382366,0.19539193513382366,0.19539193513382366


==> sections/graphs/corruption/new_data/cifar100/corruption_cifar100_brier_POVI_kde_f_WGD_coll_texture.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,0.4621556558107075,0.4621556558107075,0.4621556558107075,0.4621556558107075,0.1735311265745185,0.1735311265745185,0.1735311265745185,0.1735311265745185
2,0.5764612809607857,0.5764612809607857,0.5764612809607857,0.5764612809607857,0.1945687686625223,0.1945687686625223,0.1945687686625223,0.1945687686625223
3,0.6440717970070086,0.6440717970070086,0.6440717970070086,0.6440717970070086,0.2169462964582018,0.2169462964582018,0.2169462964582018,0.2169462964582018
4,0.7138679846336967,0.7138679846336967,0.7138679846336967,0.7138679846336967,0.21687172213300415,0.21687172213300415,0.21687172213300415,0.21687172213300415
5,0.831218052224109,0.831218052224109,0.831218052224109,0.831218052224109,0.1876687191878502,0.1876687191878502,0.1876687191878502,0.1876687191878502


==> sections/graphs/corruption/new_data/cifar100/corruption_cifar100_brier_POVI_kde_f_WGD_coll_tinyimagenet.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,0.4604741090222409,0.4604741090222409,0.4604741090222409,0.4604741090222409,0.18244778927157648,0.18244778927157648,0.18244778927157648,0.18244778927157648
2,0.5767368100191418,0.5767368100191418,0.5767368100191418,0.5767368100191418,0.2076363140518178,0.2076363140518178,0.2076363140518178,0.2076363140518178
3,0.6417258883777418,0.6417258883777418,0.6417258883777418,0.6417258883777418,0.22800188340609542,0.22800188340609542,0.22800188340609542,0.22800188340609542
4,0.7099043886912496,0.7099043886912496,0.7099043886912496,0.7099043886912496,0.22685682072125837,0.22685682072125837,0.22685682072125837,0.22685682072125837
5,0.8272582814097404,0.8272582814097404,0.8272582814097404,0.8272582814097404,0.19432506731284419,0.19432506731284419,0.19432506731284419,0.19432506731284419


==> sections/graphs/corruption/new_data/cifar100/corruption_cifar100_ece.csv <==
intensity,softmax_laplace_PE,softmax_laplace_MI,softmax_laplace_AU,softmax_en_PE,softmax_en_MI,softmax_en_AU,softmax,logits,logits_GMM,logits_GMM_global,softmax_SNGP_PE,softmax_SNGP_MI,softmax_SNGP_AU,logits_SNGP,softmax_laplace_PE_std,softmax_laplace_MI_std,softmax_laplace_AU_std,softmax_en_PE_std,softmax_en_MI_std,softmax_en_AU_std,softmax_std,logits_std,logits_GMM_std,logits_GMM_global_std,softmax_SNGP_PE_std,softmax_SNGP_MI_std,softmax_SNGP_AU_std,logits_SNGP_std
1,0.07215884305992111,0.07215884305992111,0.07215884305992111,0.037333157424237956,0.037333157424237956,0.037333157424237956,0.11669923657375138,0.11669923657375138,0.11669923657375138,0.11669923657375138,0.05064261349502358,0.05064261349502358,0.05064261349502358,0.05064261349502358,0.029313528136931537,0.029313528136931537,0.029313528136931537,0.0547925280944947,0.0547925280944947,0.0547925280944947,0.07252979911752262,0.07252979911752262,0.07257762622401744,0.07257762622401744,0.04500010215725632,0.04500010215725632,0.04500010215725632,0.04500010215725632
2,,,,0.06004005290186714,0.06004005290186714,0.06004005290186714,0.16018097496611602,0.16018097496611602,0.16018097496611602,0.16018097496611602,0.06701461940692341,0.06701461940692341,0.06701461940692341,0.06701461940692341,,,,0.06921826511858577,0.06921826511858577,0.06921826511858577,0.09388028269925411,0.09388028269925411,0.09404571063848043,0.09404571063848043,0.060342690364532846,0.060342690364532846,0.060342690364532846,0.060342690364532846
3,0.08834752163557626,0.08834752163557626,0.08834752163557626,0.08599471485293361,0.08599471485293361,0.08599471485293361,0.1921930303990697,0.1921930303990697,0.1915879845235163,0.1915879845235163,0.08774954937820956,0.08774954937820956,0.08774954937820956,0.08774954937820956,0.06910461043749508,0.06910461043749508,0.06910461043749508,0.1006164528874834,0.1006164528874834,0.1006164528874834,0.12082766718463117,0.12082766718463117,0.11980496924019976,0.11980496924019976,0.08542684230784656,0.08542684230784656,0.08542684230784656,0.08542684230784656
4,,,,0.11423694729829692,0.11423694729829692,0.11423694729829692,0.22869385850030335,0.22869385850030335,0.22869385850030335,0.22869385850030335,0.11478705101596579,0.11478705101596579,0.11478705101596579,0.11478705101596579,,,,0.11592781356912517,0.11592781356912517,0.11592781356912517,0.13895794769515352,0.13895794769515352,0.13920280770478896,0.13920280770478896,0.10813859649282113,0.10813859649282113,0.10813859649282113,0.10813859649282113
5,0.11307755758861697,0.11307755758861697,0.11307755758861697,0.16893882054217102,0.16893882054217102,0.16893882054217102,0.2909786804902769,0.2909786804902769,0.2909786804902769,0.2909786804902769,0.15437624359198107,0.15437624359198107,0.15437624359198107,0.15437624359198107,0.09225788261803745,0.09225788261803745,0.09225788261803745,0.12624939548007488,0.12624939548007488,0.12624939548007488,0.13904439298183116,0.13904439298183116,0.13913608068911243,0.13913608068911243,0.12060968856038765,0.12060968856038765,0.12060968856038765,0.12060968856038765


==> sections/graphs/corruption/new_data/cifar100/corruption_cifar100_ece_POVI_SGD.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,0.05049713771939175,0.05049713771939175,0.05049713771939175,0.05049713771939175,0.03556407826368531,0.03556407826368531,0.03556407826368531,0.03556407826368531
2,0.0649556346883399,0.0649556346883399,0.0649556346883399,0.0649556346883399,0.048954307067599755,0.048954307067599755,0.048954307067599755,0.048954307067599755
3,0.08136922387136339,0.08136922387136339,0.08136922387136339,0.08136922387136339,0.07059868454025159,0.07059868454025159,0.07059868454025159,0.07059868454025159
4,0.10148297700249732,0.10148297700249732,0.10148297700249732,0.10148297700249732,0.08931230633067444,0.08931230633067444,0.08931230633067444,0.08931230633067444
5,0.13754262218134866,0.13754262218134866,0.13754262218134866,0.13754262218134866,0.10036947008671573,0.10036947008671573,0.10036947008671573,0.10036947008671573


==> sections/graphs/corruption/new_data/cifar100/corruption_cifar100_ece_POVI_kde_WGD.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,0.05109439438802529,0.05109439438802529,0.05109439438802529,0.05109439438802529,0.03690427966449481,0.03690427966449481,0.03690427966449481,0.03690427966449481
2,0.0649556346883399,0.0649556346883399,0.0649556346883399,0.0649556346883399,0.048954307067599755,0.048954307067599755,0.048954307067599755,0.048954307067599755
3,0.08810425894941616,0.08810425894941616,0.08810425894941616,0.08810425894941616,0.0816102941005276,0.0816102941005276,0.0816102941005276,0.0816102941005276
4,0.10148297700249732,0.10148297700249732,0.10148297700249732,0.10148297700249732,0.08931230633067444,0.08931230633067444,0.08931230633067444,0.08931230633067444
5,0.1431374735185554,0.1431374735185554,0.1431374735185554,0.1431374735185554,0.10900669262166324,0.10900669262166324,0.10900669262166324,0.10900669262166324


==> sections/graphs/corruption/new_data/cifar100/corruption_cifar100_ece_POVI_kde_f_WGD_coll_cifar100_patches_std_16.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,0.0496014882587668,0.0496014882587668,0.0496014882587668,0.0496014882587668,0.030562803021587936,0.030562803021587936,0.030562803021587936,0.030562803021587936
2,0.058007046051154754,0.058007046051154754,0.058007046051154754,0.058007046051154754,0.03843355877238244,0.03843355877238244,0.03843355877238244,0.03843355877238244
3,0.06995214489655761,0.06995214489655761,0.06995214489655761,0.06995214489655761,0.05134410412159065,0.05134410412159065,0.05134410412159065,0.05134410412159065
4,0.07984020480661795,0.07984020480661795,0.07984020480661795,0.07984020480661795,0.05666311726850711,0.05666311726850711,0.05666311726850711,0.05666311726850711
5,0.11098254074517781,0.11098254074517781,0.11098254074517781,0.11098254074517781,0.07206790455721572,0.07206790455721572,0.07206790455721572,0.07206790455721572


==> sections/graphs/corruption/new_data/cifar100/corruption_cifar100_ece_POVI_kde_f_WGD_coll_cifar100_patches_std_32.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,0.04862765652004582,0.04862765652004582,0.04862765652004582,0.04862765652004582,0.0278371842407455,0.0278371842407455,0.0278371842407455,0.0278371842407455
2,0.06107937718035257,0.06107937718035257,0.06107937718035257,0.06107937718035257,0.04262168715478457,0.04262168715478457,0.04262168715478457,0.04262168715478457
3,0.07871859881606463,0.07871859881606463,0.07871859881606463,0.07871859881606463,0.06683192495939465,0.06683192495939465,0.06683192495939465,0.06683192495939465
4,0.09018035838766018,0.09018035838766018,0.09018035838766018,0.09018035838766018,0.07295044631286365,0.07295044631286365,0.07295044631286365,0.07295044631286365
5,0.12465585061542588,0.12465585061542588,0.12465585061542588,0.12465585061542588,0.084350557893597,0.084350557893597,0.084350557893597,0.084350557893597


==> sections/graphs/corruption/new_data/cifar100/corruption_cifar100_ece_POVI_kde_f_WGD_coll_cifar100_patches_std_8.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,0.051815594129801044,0.051815594129801044,0.051815594129801044,0.051815594129801044,0.034121976107860344,0.034121976107860344,0.034121976107860344,0.034121976107860344
2,0.06247847377139189,0.06247847377139189,0.06247847377139189,0.06247847377139189,0.04430129397108051,0.04430129397108051,0.04430129397108051,0.04430129397108051
3,0.07820362085980653,0.07820362085980653,0.07820362085980653,0.07820362085980653,0.06390655187252374,0.06390655187252374,0.06390655187252374,0.06390655187252374
4,0.0914269274891795,0.0914269274891795,0.0914269274891795,0.0914269274891795,0.0753450941073657,0.0753450941073657,0.0753450941073657,0.0753450941073657
5,0.1255007786883727,0.1255007786883727,0.1255007786883727,0.1255007786883727,0.08555600140872847,0.08555600140872847,0.08555600140872847,0.08555600140872847


==> sections/graphs/corruption/new_data/cifar100/corruption_cifar100_ece_POVI_kde_f_WGD_coll_texture.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,0.05627859598022734,0.05627859598022734,0.05627859598022734,0.05627859598022734,0.017782071842607182,0.017782071842607182,0.017782071842607182,0.017782071842607182
2,0.057618032564074724,0.057618032564074724,0.057618032564074724,0.057618032564074724,0.021344060607133744,0.021344060607133744,0.021344060607133744,0.021344060607133744
3,0.06559912723973585,0.06559912723973585,0.06559912723973585,0.06559912723973585,0.03686819289097192,0.03686819289097192,0.03686819289097192,0.03686819289097192
4,0.07482870116293819,0.07482870116293819,0.07482870116293819,0.07482870116293819,0.04938827579519077,0.04938827579519077,0.04938827579519077,0.04938827579519077
5,0.09534853550546651,0.09534853550546651,0.09534853550546651,0.09534853550546651,0.062390947091499706,0.062390947091499706,0.062390947091499706,0.062390947091499706


==> sections/graphs/corruption/new_data/cifar100/corruption_cifar100_ece_POVI_kde_f_WGD_coll_tinyimagenet.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,0.054976583966046134,0.054976583966046134,0.054976583966046134,0.054976583966046134,0.030233362517501597,0.030233362517501597,0.030233362517501597,0.030233362517501597
2,0.06289341724862095,0.06289341724862095,0.06289341724862095,0.06289341724862095,0.03421309672814701,0.03421309672814701,0.03421309672814701,0.03421309672814701
3,0.07234578573905123,0.07234578573905123,0.07234578573905123,0.07234578573905123,0.04718316283793173,0.04718316283793173,0.04718316283793173,0.04718316283793173
4,0.08341494894019372,0.08341494894019372,0.08341494894019372,0.08341494894019372,0.060662675793508626,0.060662675793508626,0.060662675793508626,0.060662675793508626
5,0.10655014269362739,0.10655014269362739,0.10655014269362739,0.10655014269362739,0.0733162680058814,0.0733162680058814,0.0733162680058814,0.0733162680058814


==> sections/graphs/corruption/new_data/cifar100/corruption_cifar100_nll.csv <==
intensity,softmax_laplace_PE,softmax_laplace_MI,softmax_laplace_AU,softmax_en_PE,softmax_en_MI,softmax_en_AU,softmax,logits,logits_GMM,logits_GMM_global,softmax_SNGP_PE,softmax_SNGP_MI,softmax_SNGP_AU,logits_SNGP,softmax_laplace_PE_std,softmax_laplace_MI_std,softmax_laplace_AU_std,softmax_en_PE_std,softmax_en_MI_std,softmax_en_AU_std,softmax_std,logits_std,logits_GMM_std,logits_GMM_global_std,softmax_SNGP_PE_std,softmax_SNGP_MI_std,softmax_SNGP_AU_std,logits_SNGP_std
1,1.4568405606244739,1.4568405606244739,1.4568405606244739,1.1707139474556858,1.1707139474556858,1.1707139474556858,1.4583577897987867,1.4583577897987867,1.4583577897987867,1.4583577897987867,1.3661631737884723,1.3661631737884723,1.3661631737884723,1.3661631737884723,0.7511284372422924,0.7511284372422924,0.7511284372422924,0.7311038176732576,0.7311038176732576,0.7311038176732576,0.8443281784421133,0.8443281784421133,0.8448849395830268,0.8448849395830268,0.7258465366356885,0.7258465366356885,0.7258465366356885,0.7258465366356885
2,,,,1.6193679235483471,1.6193679235483471,1.6193679235483471,1.9961357053957487,1.9961357053957487,1.9961357053957487,1.9961357053957487,1.8313324260084252,1.8313324260084252,1.8313324260084252,1.8313324260084252,,,,0.8838734439775726,0.8838734439775726,0.8838734439775726,1.0487961404985904,1.0487961404985904,1.0506442408579275,1.0506442408579275,0.8792771807622959,0.8792771807622959,0.8792771807622959,0.8792771807622959
3,2.2825887906820252,2.2825887906820252,2.2825887906820252,1.9590915439272285,1.9590915439272285,1.9590915439272285,2.380816234321129,2.380816234321129,2.3770874733987606,2.3770874733987606,2.1513429356248754,2.1513429356248754,2.1513429356248754,2.1513429356248754,1.1431559703160887,1.1431559703160887,1.1431559703160887,1.1295287532847087,1.1295287532847087,1.1295287532847087,1.3241114909418852,1.3241114909418852,1.3180075755074732,1.3180075755074732,1.0774979443382207,1.0774979443382207,1.0774979443382207,1.0774979443382207
4,,,,2.3622570919363124,2.3622570919363124,2.3622570919363124,2.83149386738476,2.83149386738476,2.83149386738476,2.83149386738476,2.538784343945353,2.538784343945353,2.538784343945353,2.538784343945353,,,,1.3261522642091528,1.3261522642091528,1.3261522642091528,1.5330795758253826,1.5330795758253826,1.5357810397282037,1.5357810397282037,1.2380074334806859,1.2380074334806859,1.2380074334806859,1.2380074334806859
5,3.238233963648478,3.238233963648478,3.238233963648478,3.033048204237357,3.033048204237357,3.033048204237357,3.56438137512458,3.56438137512458,3.56438137512458,3.56438137512458,3.1512763882938186,3.1512763882938186,3.1512763882938186,3.1512763882938186,1.216200491728373,1.216200491728373,1.216200491728373,1.324162629440574,1.324162629440574,1.324162629440574,1.4980532699607334,1.4980532699607334,1.4990411060522297,1.4990411060522297,1.1903183190555566,1.1903183190555566,1.1903183190555566,1.1903183190555566


==> sections/graphs/corruption/new_data/cifar100/corruption_cifar100_nll_POVI_SGD.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,1.3730883168546777,1.3730883168546777,1.3730883168546777,1.3730883168546777,0.7209547315322249,0.7209547315322249,0.7209547315322249,0.7209547315322249
2,1.8389417573025353,1.8389417573025353,1.8389417573025353,1.8389417573025353,0.8714780292556263,0.8714780292556263,0.8714780292556263,0.8714780292556263
3,2.1551363314452923,2.1551363314452923,2.1551363314452923,2.1551363314452923,1.0585204871671476,1.0585204871671476,1.0585204871671476,1.0585204871671476
4,2.5340266444181143,2.5340266444181143,2.5340266444181143,2.5340266444181143,1.2043009879944493,1.2043009879944493,1.2043009879944493,1.2043009879944493
5,3.144777962408568,3.144777962408568,3.144777962408568,3.144777962408568,1.1524196121599484,1.1524196121599484,1.1524196121599484,1.1524196121599484


==> sections/graphs/corruption/new_data/cifar100/corruption_cifar100_nll_POVI_kde_WGD.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,1.3758415807234614,1.3758415807234614,1.3758415807234614,1.3758415807234614,0.7281225486549886,0.7281225486549886,0.7281225486549886,0.7281225486549886
2,1.8389417573025353,1.8389417573025353,1.8389417573025353,1.8389417573025353,0.8714780292556263,0.8714780292556263,0.8714780292556263,0.8714780292556263
3,2.170829316503123,2.170829316503123,2.170829316503123,2.170829316503123,1.0964282011861881,1.0964282011861881,1.0964282011861881,1.0964282011861881
4,2.5340266444181143,2.5340266444181143,2.5340266444181143,2.5340266444181143,1.2043009879944493,1.2043009879944493,1.2043009879944493,1.2043009879944493
5,3.1553832919974076,3.1553832919974076,3.1553832919974076,3.1553832919974076,1.1785427487153226,1.1785427487153226,1.1785427487153226,1.1785427487153226


==> sections/graphs/corruption/new_data/cifar100/corruption_cifar100_nll_POVI_kde_f_WGD_coll_cifar100_patches_std_16.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,1.3926633710139675,1.3926633710139675,1.3926633710139675,1.3926633710139675,0.7569559228271495,0.7569559228271495,0.7569559228271495,0.7569559228271495
2,1.8846084651194122,1.8846084651194122,1.8846084651194122,1.8846084651194122,0.9403812186139022,0.9403812186139022,0.9403812186139022,0.9403812186139022
3,2.2617525505392173,2.2617525505392173,2.2617525505392173,2.2617525505392173,1.2456169939183197,1.2456169939183197,1.2456169939183197,1.2456169939183197
4,2.7375129385998376,2.7375129385998376,2.7375129385998376,2.7375129385998376,1.5740362698497132,1.5740362698497132,1.5740362698497132,1.5740362698497132
5,3.435826362747895,3.435826362747895,3.435826362747895,3.435826362747895,1.6555249314893368,1.6555249314893368,1.6555249314893368,1.6555249314893368


==> sections/graphs/corruption/new_data/cifar100/corruption_cifar100_nll_POVI_kde_f_WGD_coll_cifar100_patches_std_32.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,1.3833814245915552,1.3833814245915552,1.3833814245915552,1.3833814245915552,0.7489809964181665,0.7489809964181665,0.7489809964181665,0.7489809964181665
2,1.8502710216923763,1.8502710216923763,1.8502710216923763,1.8502710216923763,0.8895730299072272,0.8895730299072272,0.8895730299072272,0.8895730299072272
3,2.1688090915742673,2.1688090915742673,2.1688090915742673,2.1688090915742673,1.0774561199820014,1.0774561199820014,1.0774561199820014,1.0774561199820014
4,2.5695700855631576,2.5695700855631576,2.5695700855631576,2.5695700855631576,1.2617694692898633,1.2617694692898633,1.2617694692898633,1.2617694692898633
5,3.1822590671087565,3.1822590671087565,3.1822590671087565,3.1822590671087565,1.2121561986877512,1.2121561986877512,1.2121561986877512,1.2121561986877512


==> sections/graphs/corruption/new_data/cifar100/corruption_cifar100_nll_POVI_kde_f_WGD_coll_cifar100_patches_std_8.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,1.382431206734557,1.382431206734557,1.382431206734557,1.382431206734557,0.7214707892842782,0.7214707892842782,0.7214707892842782,0.7214707892842782
2,1.8546454633537093,1.8546454633537093,1.8546454633537093,1.8546454633537093,0.8819669064817725,0.8819669064817725,0.8819669064817725,0.8819669064817725
3,2.182264294279249,2.182264294279249,2.182264294279249,2.182264294279249,1.0873499791205314,1.0873499791205314,1.0873499791205314,1.0873499791205314
4,2.568572386628703,2.568572386628703,2.568572386628703,2.568572386628703,1.2425941064397985,1.2425941064397985,1.2425941064397985,1.2425941064397985
5,3.1873836995739686,3.1873836995739686,3.1873836995739686,3.1873836995739686,1.1908854987584947,1.1908854987584947,1.1908854987584947,1.1908854987584947


==> sections/graphs/corruption/new_data/cifar100/corruption_cifar100_nll_POVI_kde_f_WGD_coll_texture.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,1.5483272094475595,1.5483272094475595,1.5483272094475595,1.5483272094475595,0.9040907844425072,0.9040907844425072,0.9040907844425072,0.9040907844425072
2,2.118506386405543,2.118506386405543,2.118506386405543,2.118506386405543,1.116359135814174,1.116359135814174,1.116359135814174,1.116359135814174
3,2.5461032459610387,2.5461032459610387,2.5461032459610387,2.5461032459610387,1.4408037882237974,1.4408037882237974,1.4408037882237974,1.4408037882237974
4,3.002421496416393,3.002421496416393,3.002421496416393,3.002421496416393,1.6278880081498261,1.6278880081498261,1.6278880081498261,1.6278880081498261
5,3.785726567318565,3.785726567318565,3.785726567318565,3.785726567318565,1.6396642215398707,1.6396642215398707,1.6396642215398707,1.6396642215398707


==> sections/graphs/corruption/new_data/cifar100/corruption_cifar100_nll_POVI_kde_f_WGD_coll_tinyimagenet.csv <==
intensity,softmax_POVI_PE,softmax_POVI_MI,softmax_POVI_AU,logits_POVI,softmax_POVI_PE_std,softmax_POVI_MI_std,softmax_POVI_AU_std,logits_POVI_std
1,1.5932056972855015,1.5932056972855015,1.5932056972855015,1.5932056972855015,1.2296145635899483,1.2296145635899483,1.2296145635899483,1.2296145635899483
2,2.1505171245650243,2.1505171245650243,2.1505171245650243,2.1505171245650243,1.3257098726995369,1.3257098726995369,1.3257098726995369,1.3257098726995369
3,2.5140765516381514,2.5140765516381514,2.5140765516381514,2.5140765516381514,1.4931581711507314,1.4931581711507314,1.4931581711507314,1.4931581711507314
4,3.039235646787443,3.039235646787443,3.039235646787443,3.039235646787443,1.8988253198110436,1.8988253198110436,1.8988253198110436,1.8988253198110436
5,3.7286117453324166,3.7286117453324166,3.7286117453324166,3.7286117453324166,1.7917206345499412,1.7917206345499412,1.7917206345499412,1.7917206345499412


==> sections/graphs/data/2d_histograms/2d_histogram_ambiguous_mnist_softmax_POVI.csv <==
xcenter ycenter weight
0.021560301543213426 0.013891083211638034 48.44909190051198
0.021560301543213426 0.04046990729402751 0.0
0.021560301543213426 0.06704873137641698 0.0
0.021560301543213426 0.09362755545880647 0.0
0.021560301543213426 0.12020637954119592 0.0
0.021560301543213426 0.1467852036235854 0.0
0.021560301543213426 0.17336402770597487 0.0
0.021560301543213426 0.19994285178836435 0.0
0.021560301543213426 0.22652167587075384 0.0
0.021560301543213426 0.2531004999531433 0.0
0.021560301543213426 0.27967932403553275 0.0
0.021560301543213426 0.3062581481179223 0.0
0.021560301543213426 0.3328369722003117 0.0
0.021560301543213426 0.3594157962827012 0.0
0.021560301543213426 0.3859946203650907 0.0
0.021560301543213426 0.4125734444474801 0.0
0.021560301543213426 0.43915226852986966 0.0
0.021560301543213426 0.4657310926122591 0.0
0.021560301543213426 0.49230991669464863 0.0
0.021560301543213426 0.5188887407770381 0.0
0.021560301543213426 0.5454675648594276 0.0
0.021560301543213426 0.572046388941817 0.0
0.021560301543213426 0.5986252130242065 0.0
0.021560301543213426 0.6252040371065959 0.0
0.021560301543213426 0.6517828611889854 0.0
0.021560301543213426 0.678361685271375 0.0
0.021560301543213426 0.7049405093537644 0.0
0.021560301543213426 0.7315193334361538 0.0
0.021560301543213426 0.7580981575185433 0.0
0.021560301543213426 0.7846769816009328 0.0
0.021560301543213426 0.8112558056833223 0.0
0.021560301543213426 0.8378346297657118 0.0
0.021560301543213426 0.8644134538481012 0.0
0.021560301543213426 0.8909922779304906 0.0
0.021560301543213426 0.9175711020128802 0.0
0.021560301543213426 0.9441499260952697 0.0
0.021560301543213426 0.9707287501776591 0.0
0.021560301543213426 0.9973075742600486 0.0
0.021560301543213426 1.0238863983424382 0.0
0.021560301543213426 1.0504652224248274 0.0
0.021560301543213426 1.077044046507217 0.0
0.021560301543213426 1.1036228705896065 0.0
0.021560301543213426 1.130201694671996 0.0
0.021560301543213426 1.1567805187543856 0.0
0.021560301543213426 1.1833593428367748 0.0
0.021560301543213426 1.2099381669191644 0.0
0.021560301543213426 1.2365169910015539 0.0
0.021560301543213426 1.2630958150839433 0.0
0.021560301543213426 1.289674639166333 0.0
0.021560301543213426 1.3162534632487222 0.0
0.056635217289440334 0.013891083211638034 62.57262791579036
0.056635217289440334 0.04046990729402751 0.17877893690225818
0.056635217289440334 0.06704873137641698 0.0
0.056635217289440334 0.09362755545880647 0.0
0.056635217289440334 0.12020637954119592 0.0
0.056635217289440334 0.1467852036235854 0.0
0.056635217289440334 0.17336402770597487 0.0
0.056635217289440334 0.19994285178836435 0.0
0.056635217289440334 0.22652167587075384 0.0
0.056635217289440334 0.2531004999531433 0.0
0.056635217289440334 0.27967932403553275 0.0
0.056635217289440334 0.3062581481179223 0.0
0.056635217289440334 0.3328369722003117 0.0
0.056635217289440334 0.3594157962827012 0.0
0.056635217289440334 0.3859946203650907 0.0
0.056635217289440334 0.4125734444474801 0.0
0.056635217289440334 0.43915226852986966 0.0
0.056635217289440334 0.4657310926122591 0.0
0.056635217289440334 0.49230991669464863 0.0
0.056635217289440334 0.5188887407770381 0.0
0.056635217289440334 0.5454675648594276 0.0
0.056635217289440334 0.572046388941817 0.0
0.056635217289440334 0.5986252130242065 0.0
0.056635217289440334 0.6252040371065959 0.0
0.056635217289440334 0.6517828611889854 0.0
0.056635217289440334 0.678361685271375 0.0
0.056635217289440334 0.7049405093537644 0.0
0.056635217289440334 0.7315193334361538 0.0
0.056635217289440334 0.7580981575185433 0.0
0.056635217289440334 0.7846769816009328 0.0
0.056635217289440334 0.8112558056833223 0.0
0.056635217289440334 0.8378346297657118 0.0
0.056635217289440334 0.8644134538481012 0.0
0.056635217289440334 0.8909922779304906 0.0
0.056635217289440334 0.9175711020128802 0.0
0.056635217289440334 0.9441499260952697 0.0
0.056635217289440334 0.9707287501776591 0.0
0.056635217289440334 0.9973075742600486 0.0
0.056635217289440334 1.0238863983424382 0.0
0.056635217289440334 1.0504652224248274 0.0
0.056635217289440334 1.077044046507217 0.0
0.056635217289440334 1.1036228705896065 0.0
0.056635217289440334 1.130201694671996 0.0
0.056635217289440334 1.1567805187543856 0.0
0.056635217289440334 1.1833593428367748 0.0
0.056635217289440334 1.2099381669191644 0.0
0.056635217289440334 1.2365169910015539 0.0
0.056635217289440334 1.2630958150839433 0.0
0.056635217289440334 1.289674639166333 0.0
0.056635217289440334 1.3162534632487222 0.0
0.09171013303566725 0.013891083211638034 55.9578072504068
0.09171013303566725 0.04046990729402751 3.2180208642406467
0.09171013303566725 0.06704873137641698 0.5363368107067744
0.09171013303566725 0.09362755545880647 0.17877893690225818
0.09171013303566725 0.12020637954119592 0.0
0.09171013303566725 0.1467852036235854 0.0
0.09171013303566725 0.17336402770597487 0.0
0.09171013303566725 0.19994285178836435 0.0
0.09171013303566725 0.22652167587075384 0.0
0.09171013303566725 0.2531004999531433 0.0
0.09171013303566725 0.27967932403553275 0.0
0.09171013303566725 0.3062581481179223 0.0
0.09171013303566725 0.3328369722003117 0.0
0.09171013303566725 0.3594157962827012 0.0
0.09171013303566725 0.3859946203650907 0.0
0.09171013303566725 0.4125734444474801 0.0
0.09171013303566725 0.43915226852986966 0.0
0.09171013303566725 0.4657310926122591 0.0
0.09171013303566725 0.49230991669464863 0.0
0.09171013303566725 0.5188887407770381 0.0
0.09171013303566725 0.5454675648594276 0.0
0.09171013303566725 0.572046388941817 0.0
0.09171013303566725 0.5986252130242065 0.0
0.09171013303566725 0.6252040371065959 0.0
0.09171013303566725 0.6517828611889854 0.0
0.09171013303566725 0.678361685271375 0.0
0.09171013303566725 0.7049405093537644 0.0
0.09171013303566725 0.7315193334361538 0.0
0.09171013303566725 0.7580981575185433 0.0
0.09171013303566725 0.7846769816009328 0.0
0.09171013303566725 0.8112558056833223 0.0
0.09171013303566725 0.8378346297657118 0.0
0.09171013303566725 0.8644134538481012 0.0
0.09171013303566725 0.8909922779304906 0.0
0.09171013303566725 0.9175711020128802 0.0
0.09171013303566725 0.9441499260952697 0.0
0.09171013303566725 0.9707287501776591 0.0
0.09171013303566725 0.9973075742600486 0.0
0.09171013303566725 1.0238863983424382 0.0
0.09171013303566725 1.0504652224248274 0.0
0.09171013303566725 1.077044046507217 0.0
0.09171013303566725 1.1036228705896065 0.0
0.09171013303566725 1.130201694671996 0.0
0.09171013303566725 1.1567805187543856 0.0
0.09171013303566725 1.1833593428367748 0.0
0.09171013303566725 1.2099381669191644 0.0
0.09171013303566725 1.2365169910015539 0.0
0.09171013303566725 1.2630958150839433 0.0
0.09171013303566725 1.289674639166333 0.0
0.09171013303566725 1.3162534632487222 0.0
0.12678504878189414 0.013891083211638034 42.370608045835205
0.12678504878189414 0.04046990729402751 8.402610034406136
0.12678504878189414 0.06704873137641698 1.2514525583158076
0.12678504878189414 0.09362755545880647 0.0
0.12678504878189414 0.12020637954119592 0.3575578738045165
0.12678504878189414 0.1467852036235854 0.0
0.12678504878189414 0.17336402770597487 0.0
0.12678504878189414 0.19994285178836435 0.3575578738045163
0.12678504878189414 0.22652167587075384 0.0
0.12678504878189414 0.2531004999531433 0.0
0.12678504878189414 0.27967932403553275 0.0
0.12678504878189414 0.3062581481179223 0.0
0.12678504878189414 0.3328369722003117 0.0
0.12678504878189414 0.3594157962827012 0.0
0.12678504878189414 0.3859946203650907 0.0
0.12678504878189414 0.4125734444474801 0.0
0.12678504878189414 0.43915226852986966 0.0
0.12678504878189414 0.4657310926122591 0.0
0.12678504878189414 0.49230991669464863 0.0
0.12678504878189414 0.5188887407770381 0.0
0.12678504878189414 0.5454675648594276 0.0
0.12678504878189414 0.572046388941817 0.0
0.12678504878189414 0.5986252130242065 0.0
0.12678504878189414 0.6252040371065959 0.0
0.12678504878189414 0.6517828611889854 0.0
0.12678504878189414 0.678361685271375 0.0
0.12678504878189414 0.7049405093537644 0.0
0.12678504878189414 0.7315193334361538 0.0
0.12678504878189414 0.7580981575185433 0.0
0.12678504878189414 0.7846769816009328 0.0
0.12678504878189414 0.8112558056833223 0.0
0.12678504878189414 0.8378346297657118 0.0
0.12678504878189414 0.8644134538481012 0.0
0.12678504878189414 0.8909922779304906 0.0
0.12678504878189414 0.9175711020128802 0.0
0.12678504878189414 0.9441499260952697 0.0
0.12678504878189414 0.9707287501776591 0.0
0.12678504878189414 0.9973075742600486 0.0
0.12678504878189414 1.0238863983424382 0.0
0.12678504878189414 1.0504652224248274 0.0
0.12678504878189414 1.077044046507217 0.0
0.12678504878189414 1.1036228705896065 0.0
0.12678504878189414 1.130201694671996 0.0
0.12678504878189414 1.1567805187543856 0.0
0.12678504878189414 1.1833593428367748 0.0
0.12678504878189414 1.2099381669191644 0.0
0.12678504878189414 1.2365169910015539 0.0
0.12678504878189414 1.2630958150839433 0.0
0.12678504878189414 1.289674639166333 0.0
0.12678504878189414 1.3162534632487222 0.0
0.16185996452812104 0.013891083211638034 33.252882263820034
0.16185996452812104 0.04046990729402751 11.799409835549042
0.16185996452812104 0.06704873137641698 3.2180208642406476
0.16185996452812104 0.09362755545880647 0.8938946845112913
0.16185996452812104 0.12020637954119592 0.715115747609033
0.16185996452812104 0.1467852036235854 0.0
0.16185996452812104 0.17336402770597487 0.0
0.16185996452812104 0.19994285178836435 0.0
0.16185996452812104 0.22652167587075384 0.5363368107067745
0.16185996452812104 0.2531004999531433 0.17877893690225835
0.16185996452812104 0.27967932403553275 0.0
0.16185996452812104 0.3062581481179223 0.17877893690225816
0.16185996452812104 0.3328369722003117 0.0
0.16185996452812104 0.3594157962827012 0.0
0.16185996452812104 0.3859946203650907 0.0
0.16185996452812104 0.4125734444474801 0.0
0.16185996452812104 0.43915226852986966 0.0
0.16185996452812104 0.4657310926122591 0.0
0.16185996452812104 0.49230991669464863 0.0
0.16185996452812104 0.5188887407770381 0.0
0.16185996452812104 0.5454675648594276 0.0
0.16185996452812104 0.572046388941817 0.0
0.16185996452812104 0.5986252130242065 0.0
0.16185996452812104 0.6252040371065959 0.0
0.16185996452812104 0.6517828611889854 0.0
0.16185996452812104 0.678361685271375 0.0
0.16185996452812104 0.7049405093537644 0.0
0.16185996452812104 0.7315193334361538 0.0
0.16185996452812104 0.7580981575185433 0.0
0.16185996452812104 0.7846769816009328 0.0
0.16185996452812104 0.8112558056833223 0.0
0.16185996452812104 0.8378346297657118 0.0
0.16185996452812104 0.8644134538481012 0.0
0.16185996452812104 0.8909922779304906 0.0
0.16185996452812104 0.9175711020128802 0.0
0.16185996452812104 0.9441499260952697 0.0
0.16185996452812104 0.9707287501776591 0.0
0.16185996452812104 0.9973075742600486 0.0
0.16185996452812104 1.0238863983424382 0.0
0.16185996452812104 1.0504652224248274 0.0
0.16185996452812104 1.077044046507217 0.0
0.16185996452812104 1.1036228705896065 0.0
0.16185996452812104 1.130201694671996 0.0
0.16185996452812104 1.1567805187543856 0.0
0.16185996452812104 1.1833593428367748 0.0
0.16185996452812104 1.2099381669191644 0.0
0.16185996452812104 1.2365169910015539 0.0
0.16185996452812104 1.2630958150839433 0.0
0.16185996452812104 1.289674639166333 0.0
0.16185996452812104 1.3162534632487222 0.0
0.19693488027434797 0.013891083211638034 25.029051166316133
0.19693488027434797 0.04046990729402751 16.626441131910003
0.19693488027434797 0.06704873137641698 3.2180208642406454
0.19693488027434797 0.09362755545880647 0.8938946845112906
0.19693488027434797 0.12020637954119592 0.35755787380451626
0.19693488027434797 0.1467852036235854 0.0
0.19693488027434797 0.17336402770597487 0.1787789369022582
0.19693488027434797 0.19994285178836435 0.3575578738045161
0.19693488027434797 0.22652167587075384 0.0
0.19693488027434797 0.2531004999531433 0.1787789369022582
0.19693488027434797 0.27967932403553275 0.0
0.19693488027434797 0.3062581481179223 0.0
0.19693488027434797 0.3328369722003117 0.0
0.19693488027434797 0.3594157962827012 0.0
0.19693488027434797 0.3859946203650907 0.0
0.19693488027434797 0.4125734444474801 0.0
0.19693488027434797 0.43915226852986966 0.0
0.19693488027434797 0.4657310926122591 0.0
0.19693488027434797 0.49230991669464863 0.0
0.19693488027434797 0.5188887407770381 0.0
0.19693488027434797 0.5454675648594276 0.0
0.19693488027434797 0.572046388941817 0.0
0.19693488027434797 0.5986252130242065 0.0
0.19693488027434797 0.6252040371065959 0.0
0.19693488027434797 0.6517828611889854 0.0
0.19693488027434797 0.678361685271375 0.0
0.19693488027434797 0.7049405093537644 0.0
0.19693488027434797 0.7315193334361538 0.0
0.19693488027434797 0.7580981575185433 0.0
0.19693488027434797 0.7846769816009328 0.0
0.19693488027434797 0.8112558056833223 0.0
0.19693488027434797 0.8378346297657118 0.0
0.19693488027434797 0.8644134538481012 0.0
0.19693488027434797 0.8909922779304906 0.0
0.19693488027434797 0.9175711020128802 0.0
0.19693488027434797 0.9441499260952697 0.0
0.19693488027434797 0.9707287501776591 0.0
0.19693488027434797 0.9973075742600486 0.0
0.19693488027434797 1.0238863983424382 0.0
0.19693488027434797 1.0504652224248274 0.0
0.19693488027434797 1.077044046507217 0.0
0.19693488027434797 1.1036228705896065 0.0
0.19693488027434797 1.130201694671996 0.0
0.19693488027434797 1.1567805187543856 0.0
0.19693488027434797 1.1833593428367748 0.0
0.19693488027434797 1.2099381669191644 0.0
0.19693488027434797 1.2365169910015539 0.0
0.19693488027434797 1.2630958150839433 0.0
0.19693488027434797 1.289674639166333 0.0
0.19693488027434797 1.3162534632487222 0.0
0.23200979602057487 0.013891083211638034 18.056672627128084
0.23200979602057487 0.04046990729402751 13.765978141473884
0.23200979602057487 0.06704873137641698 3.3967998011429055
0.23200979602057487 0.09362755545880647 1.7877893690225826
0.23200979602057487 0.12020637954119592 0.5363368107067747
0.23200979602057487 0.1467852036235854 0.17877893690225816
0.23200979602057487 0.17336402770597487 0.3575578738045167
0.23200979602057487 0.19994285178836435 0.0
0.23200979602057487 0.22652167587075384 0.17877893690225816
0.23200979602057487 0.2531004999531433 0.17877893690225835
0.23200979602057487 0.27967932403553275 0.0
0.23200979602057487 0.3062581481179223 0.0
0.23200979602057487 0.3328369722003117 0.0
0.23200979602057487 0.3594157962827012 0.0
0.23200979602057487 0.3859946203650907 0.0
0.23200979602057487 0.4125734444474801 0.0
0.23200979602057487 0.43915226852986966 0.0
0.23200979602057487 0.4657310926122591 0.0
0.23200979602057487 0.49230991669464863 0.0
0.23200979602057487 0.5188887407770381 0.0
0.23200979602057487 0.5454675648594276 0.0
0.23200979602057487 0.572046388941817 0.0
0.23200979602057487 0.5986252130242065 0.0
0.23200979602057487 0.6252040371065959 0.0
0.23200979602057487 0.6517828611889854 0.0
0.23200979602057487 0.678361685271375 0.0
0.23200979602057487 0.7049405093537644 0.0
0.23200979602057487 0.7315193334361538 0.0
0.23200979602057487 0.7580981575185433 0.0
0.23200979602057487 0.7846769816009328 0.0
0.23200979602057487 0.8112558056833223 0.0
0.23200979602057487 0.8378346297657118 0.0
0.23200979602057487 0.8644134538481012 0.0
0.23200979602057487 0.8909922779304906 0.0
0.23200979602057487 0.9175711020128802 0.0
0.23200979602057487 0.9441499260952697 0.0
0.23200979602057487 0.9707287501776591 0.0
0.23200979602057487 0.9973075742600486 0.0
0.23200979602057487 1.0238863983424382 0.0
0.23200979602057487 1.0504652224248274 0.0
0.23200979602057487 1.077044046507217 0.0
0.23200979602057487 1.1036228705896065 0.0
0.23200979602057487 1.130201694671996 0.0
0.23200979602057487 1.1567805187543856 0.0
0.23200979602057487 1.1833593428367748 0.0
0.23200979602057487 1.2099381669191644 0.0
0.23200979602057487 1.2365169910015539 0.0
0.23200979602057487 1.2630958150839433 0.0
0.23200979602057487 1.289674639166333 0.0
0.23200979602057487 1.3162534632487222 0.0
0.26708471176680176 0.013891083211638034 12.15696770935356
0.26708471176680176 0.04046990729402751 14.659872825985175
0.26708471176680176 0.06704873137641698 5.363368107067746
0.26708471176680176 0.09362755545880647 2.681684053533874
0.26708471176680176 0.12020637954119592 0.715115747609033
0.26708471176680176 0.1467852036235854 0.5363368107067745
0.26708471176680176 0.17336402770597487 0.3575578738045167
0.26708471176680176 0.19994285178836435 0.17877893690225816
0.26708471176680176 0.22652167587075384 0.0
0.26708471176680176 0.2531004999531433 0.0
0.26708471176680176 0.27967932403553275 0.17877893690225816
0.26708471176680176 0.3062581481179223 0.17877893690225816
0.26708471176680176 0.3328369722003117 0.0
0.26708471176680176 0.3594157962827012 0.0
0.26708471176680176 0.3859946203650907 0.0
0.26708471176680176 0.4125734444474801 0.0
0.26708471176680176 0.43915226852986966 0.0
0.26708471176680176 0.4657310926122591 0.0
0.26708471176680176 0.49230991669464863 0.0
0.26708471176680176 0.5188887407770381 0.0
0.26708471176680176 0.5454675648594276 0.0
0.26708471176680176 0.572046388941817 0.0
0.26708471176680176 0.5986252130242065 0.0
0.26708471176680176 0.6252040371065959 0.0
0.26708471176680176 0.6517828611889854 0.0
0.26708471176680176 0.678361685271375 0.0
0.26708471176680176 0.7049405093537644 0.0
0.26708471176680176 0.7315193334361538 0.0
0.26708471176680176 0.7580981575185433 0.0
0.26708471176680176 0.7846769816009328 0.0
0.26708471176680176 0.8112558056833223 0.0
0.26708471176680176 0.8378346297657118 0.0
0.26708471176680176 0.8644134538481012 0.0
0.26708471176680176 0.8909922779304906 0.0
0.26708471176680176 0.9175711020128802 0.0
0.26708471176680176 0.9441499260952697 0.0
0.26708471176680176 0.9707287501776591 0.0
0.26708471176680176 0.9973075742600486 0.0
0.26708471176680176 1.0238863983424382 0.0
0.26708471176680176 1.0504652224248274 0.0
0.26708471176680176 1.077044046507217 0.0
0.26708471176680176 1.1036228705896065 0.0
0.26708471176680176 1.130201694671996 0.0
0.26708471176680176 1.1567805187543856 0.0
0.26708471176680176 1.1833593428367748 0.0
0.26708471176680176 1.2099381669191644 0.0
0.26708471176680176 1.2365169910015539 0.0
0.26708471176680176 1.2630958150839433 0.0
0.26708471176680176 1.289674639166333 0.0
0.26708471176680176 1.3162534632487222 0.0
0.30215962751302866 0.013891083211638034 9.11772578201517
0.30215962751302866 0.04046990729402751 13.765978141473884
0.30215962751302866 0.06704873137641698 5.00581023326323
0.30215962751302866 0.09362755545880647 1.9665683059248409
0.30215962751302866 0.12020637954119592 0.715115747609033
0.30215962751302866 0.1467852036235854 0.0
0.30215962751302866 0.17336402770597487 0.0
0.30215962751302866 0.19994285178836435 0.17877893690225816
0.30215962751302866 0.22652167587075384 0.17877893690225816
0.30215962751302866 0.2531004999531433 0.0
0.30215962751302866 0.27967932403553275 0.0
0.30215962751302866 0.3062581481179223 0.0
0.30215962751302866 0.3328369722003117 0.0
0.30215962751302866 0.3594157962827012 0.0
0.30215962751302866 0.3859946203650907 0.0
0.30215962751302866 0.4125734444474801 0.0
0.30215962751302866 0.43915226852986966 0.0
0.30215962751302866 0.4657310926122591 0.0
0.30215962751302866 0.49230991669464863 0.0
0.30215962751302866 0.5188887407770381 0.0
0.30215962751302866 0.5454675648594276 0.1787789369022578
0.30215962751302866 0.572046388941817 0.0
0.30215962751302866 0.5986252130242065 0.0
0.30215962751302866 0.6252040371065959 0.1787789369022578
0.30215962751302866 0.6517828611889854 0.0
0.30215962751302866 0.678361685271375 0.0
0.30215962751302866 0.7049405093537644 0.0
0.30215962751302866 0.7315193334361538 0.0
0.30215962751302866 0.7580981575185433 0.0
0.30215962751302866 0.7846769816009328 0.0
0.30215962751302866 0.8112558056833223 0.0
0.30215962751302866 0.8378346297657118 0.0
0.30215962751302866 0.8644134538481012 0.0
0.30215962751302866 0.8909922779304906 0.0
0.30215962751302866 0.9175711020128802 0.0
0.30215962751302866 0.9441499260952697 0.0
0.30215962751302866 0.9707287501776591 0.0
0.30215962751302866 0.9973075742600486 0.0
0.30215962751302866 1.0238863983424382 0.0
0.30215962751302866 1.0504652224248274 0.0
0.30215962751302866 1.077044046507217 0.0
0.30215962751302866 1.1036228705896065 0.0
0.30215962751302866 1.130201694671996 0.0
0.30215962751302866 1.1567805187543856 0.0
0.30215962751302866 1.1833593428367748 0.0
0.30215962751302866 1.2099381669191644 0.0
0.30215962751302866 1.2365169910015539 0.0
0.30215962751302866 1.2630958150839433 0.0
0.30215962751302866 1.289674639166333 0.0
0.30215962751302866 1.3162534632487222 0.0
0.33723454325925556 0.013891083211638034 7.508715349894846
0.33723454325925556 0.04046990729402751 11.9781887724513
0.33723454325925556 0.06704873137641698 5.89970491777452
0.33723454325925556 0.09362755545880647 3.396799801142907
0.33723454325925556 0.12020637954119592 1.9665683059248409
0.33723454325925556 0.1467852036235854 0.17877893690225816
0.33723454325925556 0.17336402770597487 0.7151157476090334
0.33723454325925556 0.19994285178836435 0.17877893690225816
0.33723454325925556 0.22652167587075384 0.0
0.33723454325925556 0.2531004999531433 0.0
0.33723454325925556 0.27967932403553275 0.0
0.33723454325925556 0.3062581481179223 0.0
0.33723454325925556 0.3328369722003117 0.0
0.33723454325925556 0.3594157962827012 0.0
0.33723454325925556 0.3859946203650907 0.0
0.33723454325925556 0.4125734444474801 0.0
0.33723454325925556 0.43915226852986966 0.17877893690225816
0.33723454325925556 0.4657310926122591 0.0
0.33723454325925556 0.49230991669464863 0.0
0.33723454325925556 0.5188887407770381 0.0
0.33723454325925556 0.5454675648594276 0.0
0.33723454325925556 0.572046388941817 0.0
0.33723454325925556 0.5986252130242065 0.0
0.33723454325925556 0.6252040371065959 0.0
0.33723454325925556 0.6517828611889854 0.0
0.33723454325925556 0.678361685271375 0.0
0.33723454325925556 0.7049405093537644 0.0
0.33723454325925556 0.7315193334361538 0.0
0.33723454325925556 0.7580981575185433 0.0
0.33723454325925556 0.7846769816009328 0.0
0.33723454325925556 0.8112558056833223 0.0
0.33723454325925556 0.8378346297657118 0.0
0.33723454325925556 0.8644134538481012 0.0
0.33723454325925556 0.8909922779304906 0.0
0.33723454325925556 0.9175711020128802 0.0
0.33723454325925556 0.9441499260952697 0.0
0.33723454325925556 0.9707287501776591 0.0
0.33723454325925556 0.9973075742600486 0.0
0.33723454325925556 1.0238863983424382 0.0
0.33723454325925556 1.0504652224248274 0.0
0.33723454325925556 1.077044046507217 0.0
0.33723454325925556 1.1036228705896065 0.0
0.33723454325925556 1.130201694671996 0.0
0.33723454325925556 1.1567805187543856 0.0
0.33723454325925556 1.1833593428367748 0.0
0.33723454325925556 1.2099381669191644 0.0
0.33723454325925556 1.2365169910015539 0.0
0.33723454325925556 1.2630958150839433 0.0
0.33723454325925556 1.289674639166333 0.0
0.33723454325925556 1.3162534632487222 0.0
0.37230945900548246 0.013891083211638034 4.648252359458714
0.37230945900548246 0.04046990729402751 11.263073024842269
0.37230945900548246 0.06704873137641698 5.5421470439700045
0.37230945900548246 0.09362755545880647 2.145347242827099
0.37230945900548246 0.12020637954119592 0.715115747609033
0.37230945900548246 0.1467852036235854 0.8938946845112908
0.37230945900548246 0.17336402770597487 1.0726736214135502
0.37230945900548246 0.19994285178836435 0.17877893690225816
0.37230945900548246 0.22652167587075384 0.17877893690225816
0.37230945900548246 0.2531004999531433 0.17877893690225835
0.37230945900548246 0.27967932403553275 0.17877893690225816
0.37230945900548246 0.3062581481179223 0.17877893690225816
0.37230945900548246 0.3328369722003117 0.0
0.37230945900548246 0.3594157962827012 0.0
0.37230945900548246 0.3859946203650907 0.0
0.37230945900548246 0.4125734444474801 0.17877893690225816
0.37230945900548246 0.43915226852986966 0.0
0.37230945900548246 0.4657310926122591 0.0
0.37230945900548246 0.49230991669464863 0.0
0.37230945900548246 0.5188887407770381 0.0
0.37230945900548246 0.5454675648594276 0.1787789369022578
0.37230945900548246 0.572046388941817 0.0
0.37230945900548246 0.5986252130242065 0.0
0.37230945900548246 0.6252040371065959 0.0
0.37230945900548246 0.6517828611889854 0.0
0.37230945900548246 0.678361685271375 0.0
0.37230945900548246 0.7049405093537644 0.0
0.37230945900548246 0.7315193334361538 0.0
0.37230945900548246 0.7580981575185433 0.0
0.37230945900548246 0.7846769816009328 0.0
0.37230945900548246 0.8112558056833223 0.0
0.37230945900548246 0.8378346297657118 0.0
0.37230945900548246 0.8644134538481012 0.0
0.37230945900548246 0.8909922779304906 0.0
0.37230945900548246 0.9175711020128802 0.0
0.37230945900548246 0.9441499260952697 0.0
0.37230945900548246 0.9707287501776591 0.0
0.37230945900548246 0.9973075742600486 0.0
0.37230945900548246 1.0238863983424382 0.0
0.37230945900548246 1.0504652224248274 0.0
0.37230945900548246 1.077044046507217 0.0
0.37230945900548246 1.1036228705896065 0.0
0.37230945900548246 1.130201694671996 0.0
0.37230945900548246 1.1567805187543856 0.0
0.37230945900548246 1.1833593428367748 0.0
0.37230945900548246 1.2099381669191644 0.0
0.37230945900548246 1.2365169910015539 0.0
0.37230945900548246 1.2630958150839433 0.0
0.37230945900548246 1.289674639166333 0.0
0.37230945900548246 1.3162534632487222 0.0
0.4073843747517094 0.013891083211638034 3.0392419273383853
0.4073843747517094 0.04046990729402751 12.872083456962573
0.4073843747517094 0.06704873137641698 7.329936412992575
0.4073843747517094 0.09362755545880647 2.1453472428270954
0.4073843747517094 0.12020637954119592 2.5029051166316116
0.4073843747517094 0.1467852036235854 0.7151157476090315
0.4073843747517094 0.17336402770597487 0.35755787380451615
0.4073843747517094 0.19994285178836435 0.7151157476090315
0.4073843747517094 0.22652167587075384 0.0
0.4073843747517094 0.2531004999531433 0.0
0.4073843747517094 0.27967932403553275 0.0
0.4073843747517094 0.3062581481179223 0.0
0.4073843747517094 0.3328369722003117 0.0
0.4073843747517094 0.3594157962827012 0.0
0.4073843747517094 0.3859946203650907 0.0
0.4073843747517094 0.4125734444474801 0.0
0.4073843747517094 0.43915226852986966 0.0
0.4073843747517094 0.4657310926122591 0.0
0.4073843747517094 0.49230991669464863 0.0
0.4073843747517094 0.5188887407770381 0.0
0.4073843747517094 0.5454675648594276 0.0
0.4073843747517094 0.572046388941817 0.0
0.4073843747517094 0.5986252130242065 0.0
0.4073843747517094 0.6252040371065959 0.0
0.4073843747517094 0.6517828611889854 0.0
0.4073843747517094 0.678361685271375 0.0
0.4073843747517094 0.7049405093537644 0.0
0.4073843747517094 0.7315193334361538 0.0
0.4073843747517094 0.7580981575185433 0.0
0.4073843747517094 0.7846769816009328 0.0
0.4073843747517094 0.8112558056833223 0.0
0.4073843747517094 0.8378346297657118 0.0
0.4073843747517094 0.8644134538481012 0.0
0.4073843747517094 0.8909922779304906 0.0
0.4073843747517094 0.9175711020128802 0.0
0.4073843747517094 0.9441499260952697 0.0
0.4073843747517094 0.9707287501776591 0.0
0.4073843747517094 0.9973075742600486 0.0
0.4073843747517094 1.0238863983424382 0.0
0.4073843747517094 1.0504652224248274 0.0
0.4073843747517094 1.077044046507217 0.0
0.4073843747517094 1.1036228705896065 0.0
0.4073843747517094 1.130201694671996 0.0
0.4073843747517094 1.1567805187543856 0.0
0.4073843747517094 1.1833593428367748 0.0
0.4073843747517094 1.2099381669191644 0.0
0.4073843747517094 1.2365169910015539 0.0
0.4073843747517094 1.2630958150839433 0.0
0.4073843747517094 1.289674639166333 0.0
0.4073843747517094 1.3162534632487222 0.0
0.4424592904979363 0.013891083211638034 2.6816840535338735
0.4424592904979363 0.04046990729402751 10.90551515103775
0.4424592904979363 0.06704873137641698 5.89970491777452
0.4424592904979363 0.09362755545880647 3.396799801142907
0.4424592904979363 0.12020637954119592 0.8938946845112913
0.4424592904979363 0.1467852036235854 0.7151157476090326
0.4424592904979363 0.17336402770597487 0.3575578738045167
0.4424592904979363 0.19994285178836435 0.5363368107067745
0.4424592904979363 0.22652167587075384 0.3575578738045163
0.4424592904979363 0.2531004999531433 0.0
0.4424592904979363 0.27967932403553275 0.0
0.4424592904979363 0.3062581481179223 0.3575578738045163
0.4424592904979363 0.3328369722003117 0.0
0.4424592904979363 0.3594157962827012 0.0
0.4424592904979363 0.3859946203650907 0.0
0.4424592904979363 0.4125734444474801 0.0
0.4424592904979363 0.43915226852986966 0.0
0.4424592904979363 0.4657310926122591 0.0
0.4424592904979363 0.49230991669464863 0.0
0.4424592904979363 0.5188887407770381 0.0
0.4424592904979363 0.5454675648594276 0.0
0.4424592904979363 0.572046388941817 0.0
0.4424592904979363 0.5986252130242065 0.0
0.4424592904979363 0.6252040371065959 0.0
0.4424592904979363 0.6517828611889854 0.0
0.4424592904979363 0.678361685271375 0.0
0.4424592904979363 0.7049405093537644 0.0
0.4424592904979363 0.7315193334361538 0.0
0.4424592904979363 0.7580981575185433 0.0
0.4424592904979363 0.7846769816009328 0.0
0.4424592904979363 0.8112558056833223 0.0
0.4424592904979363 0.8378346297657118 0.0
0.4424592904979363 0.8644134538481012 0.0
0.4424592904979363 0.8909922779304906 0.0
0.4424592904979363 0.9175711020128802 0.0
0.4424592904979363 0.9441499260952697 0.0
0.4424592904979363 0.9707287501776591 0.0
0.4424592904979363 0.9973075742600486 0.0
0.4424592904979363 1.0238863983424382 0.17877893690225855
0.4424592904979363 1.0504652224248274 0.0
0.4424592904979363 1.077044046507217 0.0
0.4424592904979363 1.1036228705896065 0.0
0.4424592904979363 1.130201694671996 0.0
0.4424592904979363 1.1567805187543856 0.0
0.4424592904979363 1.1833593428367748 0.0
0.4424592904979363 1.2099381669191644 0.0
0.4424592904979363 1.2365169910015539 0.0
0.4424592904979363 1.2630958150839433 0.0
0.4424592904979363 1.289674639166333 0.0
0.4424592904979363 1.3162534632487222 0.0
0.4775342062441632 0.013891083211638034 2.5029051166316156
0.4775342062441632 0.04046990729402751 11.9781887724513
0.4775342062441632 0.06704873137641698 8.760167908210652
0.4775342062441632 0.09362755545880647 4.469473422556457
0.4775342062441632 0.12020637954119592 1.7877893690225826
0.4775342062441632 0.1467852036235854 1.072673621413549
0.4775342062441632 0.17336402770597487 1.2514525583158085
0.4775342062441632 0.19994285178836435 0.17877893690225816
0.4775342062441632 0.22652167587075384 0.3575578738045163
0.4775342062441632 0.2531004999531433 0.0
0.4775342062441632 0.27967932403553275 0.17877893690225816
0.4775342062441632 0.3062581481179223 0.0
0.4775342062441632 0.3328369722003117 0.0
0.4775342062441632 0.3594157962827012 0.3575578738045171
0.4775342062441632 0.3859946203650907 0.17877893690225816
0.4775342062441632 0.4125734444474801 0.0
0.4775342062441632 0.43915226852986966 0.0
0.4775342062441632 0.4657310926122591 0.0
0.4775342062441632 0.49230991669464863 0.0
0.4775342062441632 0.5188887407770381 0.0
0.4775342062441632 0.5454675648594276 0.0
0.4775342062441632 0.572046388941817 0.0
0.4775342062441632 0.5986252130242065 0.0
0.4775342062441632 0.6252040371065959 0.0
0.4775342062441632 0.6517828611889854 0.0
0.4775342062441632 0.678361685271375 0.1787789369022578
0.4775342062441632 0.7049405093537644 0.0
0.4775342062441632 0.7315193334361538 0.0
0.4775342062441632 0.7580981575185433 0.0
0.4775342062441632 0.7846769816009328 0.0
0.4775342062441632 0.8112558056833223 0.0
0.4775342062441632 0.8378346297657118 0.0
0.4775342062441632 0.8644134538481012 0.0
0.4775342062441632 0.8909922779304906 0.0
0.4775342062441632 0.9175711020128802 0.0
0.4775342062441632 0.9441499260952697 0.0
0.4775342062441632 0.9707287501776591 0.0
0.4775342062441632 0.9973075742600486 0.0
0.4775342062441632 1.0238863983424382 0.0
0.4775342062441632 1.0504652224248274 0.0
0.4775342062441632 1.077044046507217 0.0
0.4775342062441632 1.1036228705896065 0.0
0.4775342062441632 1.130201694671996 0.0
0.4775342062441632 1.1567805187543856 0.0
0.4775342062441632 1.1833593428367748 0.0
0.4775342062441632 1.2099381669191644 0.0
0.4775342062441632 1.2365169910015539 0.0
0.4775342062441632 1.2630958150839433 0.0
0.4775342062441632 1.289674639166333 0.0
0.4775342062441632 1.3162534632487222 0.0
0.5126091219903901 0.013891083211638034 1.609010432120324
0.5126091219903901 0.04046990729402751 8.402610034406136
0.5126091219903901 0.06704873137641698 6.793599602285811
0.5126091219903901 0.09362755545880647 4.827031296360973
0.5126091219903901 0.12020637954119592 1.7877893690225826
0.5126091219903901 0.1467852036235854 1.4302314952180653
0.5126091219903901 0.17336402770597487 0.5363368107067751
0.5126091219903901 0.19994285178836435 0.7151157476090326
0.5126091219903901 0.22652167587075384 0.5363368107067745
0.5126091219903901 0.2531004999531433 0.3575578738045167
0.5126091219903901 0.27967932403553275 0.0
0.5126091219903901 0.3062581481179223 0.0
0.5126091219903901 0.3328369722003117 0.17877893690225816
0.5126091219903901 0.3594157962827012 0.17877893690225855
0.5126091219903901 0.3859946203650907 0.0
0.5126091219903901 0.4125734444474801 0.0
0.5126091219903901 0.43915226852986966 0.0
0.5126091219903901 0.4657310926122591 0.0
0.5126091219903901 0.49230991669464863 0.0
0.5126091219903901 0.5188887407770381 0.17877893690225855
0.5126091219903901 0.5454675648594276 0.0
0.5126091219903901 0.572046388941817 0.0
0.5126091219903901 0.5986252130242065 0.0
0.5126091219903901 0.6252040371065959 0.0
0.5126091219903901 0.6517828611889854 0.0
0.5126091219903901 0.678361685271375 0.0
0.5126091219903901 0.7049405093537644 0.0
0.5126091219903901 0.7315193334361538 0.0
0.5126091219903901 0.7580981575185433 0.0
0.5126091219903901 0.7846769816009328 0.0
0.5126091219903901 0.8112558056833223 0.0
0.5126091219903901 0.8378346297657118 0.0
0.5126091219903901 0.8644134538481012 0.0
0.5126091219903901 0.8909922779304906 0.0
0.5126091219903901 0.9175711020128802 0.0
0.5126091219903901 0.9441499260952697 0.0
0.5126091219903901 0.9707287501776591 0.0
0.5126091219903901 0.9973075742600486 0.0
0.5126091219903901 1.0238863983424382 0.0
0.5126091219903901 1.0504652224248274 0.0
0.5126091219903901 1.077044046507217 0.0
0.5126091219903901 1.1036228705896065 0.0
0.5126091219903901 1.130201694671996 0.0
0.5126091219903901 1.1567805187543856 0.0
0.5126091219903901 1.1833593428367748 0.0
0.5126091219903901 1.2099381669191644 0.0
0.5126091219903901 1.2365169910015539 0.0
0.5126091219903901 1.2630958150839433 0.0
0.5126091219903901 1.289674639166333 0.0
0.5126091219903901 1.3162534632487222 0.0
0.547684037736617 0.013891083211638034 0.8938946845112912
0.547684037736617 0.04046990729402751 7.6874942867971034
0.547684037736617 0.06704873137641698 5.363368107067746
0.547684037736617 0.09362755545880647 2.860462990436132
0.547684037736617 0.12020637954119592 3.754357674947424
0.547684037736617 0.1467852036235854 1.4302314952180653
0.547684037736617 0.17336402770597487 0.8938946845112917
0.547684037736617 0.19994285178836435 0.5363368107067745
0.547684037736617 0.22652167587075384 0.5363368107067745
0.547684037736617 0.2531004999531433 0.8938946845112917
0.547684037736617 0.27967932403553275 0.3575578738045163
0.547684037736617 0.3062581481179223 0.17877893690225816
0.547684037736617 0.3328369722003117 0.0
0.547684037736617 0.3594157962827012 0.0
0.547684037736617 0.3859946203650907 0.0
0.547684037736617 0.4125734444474801 0.0
0.547684037736617 0.43915226852986966 0.17877893690225816
0.547684037736617 0.4657310926122591 0.0
0.547684037736617 0.49230991669464863 0.0
0.547684037736617 0.5188887407770381 0.17877893690225855
0.547684037736617 0.5454675648594276 0.0
0.547684037736617 0.572046388941817 0.0
0.547684037736617 0.5986252130242065 0.0
0.547684037736617 0.6252040371065959 0.0
0.547684037736617 0.6517828611889854 0.17877893690225855
0.547684037736617 0.678361685271375 0.0
0.547684037736617 0.7049405093537644 0.0
0.547684037736617 0.7315193334361538 0.0
0.547684037736617 0.7580981575185433 0.0
0.547684037736617 0.7846769816009328 0.0
0.547684037736617 0.8112558056833223 0.0
0.547684037736617 0.8378346297657118 0.0
0.547684037736617 0.8644134538481012 0.0
0.547684037736617 0.8909922779304906 0.1787789369022578
0.547684037736617 0.9175711020128802 0.0
0.547684037736617 0.9441499260952697 0.0
0.547684037736617 0.9707287501776591 0.0
0.547684037736617 0.9973075742600486 0.0
0.547684037736617 1.0238863983424382 0.0
0.547684037736617 1.0504652224248274 0.0
0.547684037736617 1.077044046507217 0.0
0.547684037736617 1.1036228705896065 0.0
0.547684037736617 1.130201694671996 0.0
0.547684037736617 1.1567805187543856 0.0
0.547684037736617 1.1833593428367748 0.0
0.547684037736617 1.2099381669191644 0.0
0.547684037736617 1.2365169910015539 0.0
0.547684037736617 1.2630958150839433 0.0
0.547684037736617 1.289674639166333 0.0
0.547684037736617 1.3162534632487222 0.0
0.5827589534828439 0.013891083211638034 0.715115747609033
0.5827589534828439 0.04046990729402751 9.11772578201517
0.5827589534828439 0.06704873137641698 7.329936412992587
0.5827589534828439 0.09362755545880647 4.11191554875194
0.5827589534828439 0.12020637954119592 1.9665683059248409
0.5827589534828439 0.1467852036235854 0.7151157476090326
0.5827589534828439 0.17336402770597487 0.3575578738045167
0.5827589534828439 0.19994285178836435 1.2514525583158072
0.5827589534828439 0.22652167587075384 0.8938946845112908
0.5827589534828439 0.2531004999531433 0.7151157476090334
0.5827589534828439 0.27967932403553275 0.5363368107067745
0.5827589534828439 0.3062581481179223 0.17877893690225816
0.5827589534828439 0.3328369722003117 0.17877893690225816
0.5827589534828439 0.3594157962827012 0.0
0.5827589534828439 0.3859946203650907 0.17877893690225816
0.5827589534828439 0.4125734444474801 0.0
0.5827589534828439 0.43915226852986966 0.0
0.5827589534828439 0.4657310926122591 0.0
0.5827589534828439 0.49230991669464863 0.0
0.5827589534828439 0.5188887407770381 0.17877893690225855
0.5827589534828439 0.5454675648594276 0.0
0.5827589534828439 0.572046388941817 0.0
0.5827589534828439 0.5986252130242065 0.0
0.5827589534828439 0.6252040371065959 0.0
0.5827589534828439 0.6517828611889854 0.0
0.5827589534828439 0.678361685271375 0.0
0.5827589534828439 0.7049405093537644 0.0
0.5827589534828439 0.7315193334361538 0.0
0.5827589534828439 0.7580981575185433 0.0
0.5827589534828439 0.7846769816009328 0.0
0.5827589534828439 0.8112558056833223 0.0
0.5827589534828439 0.8378346297657118 0.17877893690225855
0.5827589534828439 0.8644134538481012 0.17877893690225855
0.5827589534828439 0.8909922779304906 0.0
0.5827589534828439 0.9175711020128802 0.0
0.5827589534828439 0.9441499260952697 0.0
0.5827589534828439 0.9707287501776591 0.0
0.5827589534828439 0.9973075742600486 0.0
0.5827589534828439 1.0238863983424382 0.0
0.5827589534828439 1.0504652224248274 0.0
0.5827589534828439 1.077044046507217 0.0
0.5827589534828439 1.1036228705896065 0.0
0.5827589534828439 1.130201694671996 0.0
0.5827589534828439 1.1567805187543856 0.0
0.5827589534828439 1.1833593428367748 0.0
0.5827589534828439 1.2099381669191644 0.0
0.5827589534828439 1.2365169910015539 0.0
0.5827589534828439 1.2630958150839433 0.0
0.5827589534828439 1.289674639166333 0.0
0.5827589534828439 1.3162534632487222 0.0
0.6178338692290708 0.013891083211638034 0.5363368107067746
0.6178338692290708 0.04046990729402751 7.329936412992588
0.6178338692290708 0.06704873137641698 5.89970491777452
0.6178338692290708 0.09362755545880647 5.005810233263232
0.6178338692290708 0.12020637954119592 2.860462990436132
0.6178338692290708 0.1467852036235854 0.7151157476090326
0.6178338692290708 0.17336402770597487 1.4302314952180668
0.6178338692290708 0.19994285178836435 0.3575578738045163
0.6178338692290708 0.22652167587075384 0.3575578738045163
0.6178338692290708 0.2531004999531433 0.17877893690225835
0.6178338692290708 0.27967932403553275 0.3575578738045163
0.6178338692290708 0.3062581481179223 0.17877893690225816
0.6178338692290708 0.3328369722003117 0.0
0.6178338692290708 0.3594157962827012 0.3575578738045171
0.6178338692290708 0.3859946203650907 0.0
0.6178338692290708 0.4125734444474801 0.0
0.6178338692290708 0.43915226852986966 0.0
0.6178338692290708 0.4657310926122591 0.5363368107067745
0.6178338692290708 0.49230991669464863 0.0
0.6178338692290708 0.5188887407770381 0.0
0.6178338692290708 0.5454675648594276 0.0
0.6178338692290708 0.572046388941817 0.0
0.6178338692290708 0.5986252130242065 0.0
0.6178338692290708 0.6252040371065959 0.0
0.6178338692290708 0.6517828611889854 0.0
0.6178338692290708 0.678361685271375 0.0
0.6178338692290708 0.7049405093537644 0.0
0.6178338692290708 0.7315193334361538 0.17877893690225855
0.6178338692290708 0.7580981575185433 0.0
0.6178338692290708 0.7846769816009328 0.0
0.6178338692290708 0.8112558056833223 0.0
0.6178338692290708 0.8378346297657118 0.0
0.6178338692290708 0.8644134538481012 0.0
0.6178338692290708 0.8909922779304906 0.0
0.6178338692290708 0.9175711020128802 0.0
0.6178338692290708 0.9441499260952697 0.0
0.6178338692290708 0.9707287501776591 0.0
0.6178338692290708 0.9973075742600486 0.0
0.6178338692290708 1.0238863983424382 0.0
0.6178338692290708 1.0504652224248274 0.0
0.6178338692290708 1.077044046507217 0.0
0.6178338692290708 1.1036228705896065 0.0
0.6178338692290708 1.130201694671996 0.0
0.6178338692290708 1.1567805187543856 0.0
0.6178338692290708 1.1833593428367748 0.0
0.6178338692290708 1.2099381669191644 0.0
0.6178338692290708 1.2365169910015539 0.0
0.6178338692290708 1.2630958150839433 0.0
0.6178338692290708 1.289674639166333 0.0
0.6178338692290708 1.3162534632487222 0.0
0.6529087849752977 0.013891083211638034 0.3575578738045165
0.6529087849752977 0.04046990729402751 7.151157476090329
0.6529087849752977 0.06704873137641698 5.5421470439700045
0.6529087849752977 0.09362755545880647 5.18458917016549
0.6529087849752977 0.12020637954119592 2.860462990436132
0.6529087849752977 0.1467852036235854 2.324126179729356
0.6529087849752977 0.17336402770597487 1.0726736214135502
0.6529087849752977 0.19994285178836435 0.3575578738045163
0.6529087849752977 0.22652167587075384 0.3575578738045163
0.6529087849752977 0.2531004999531433 0.3575578738045167
0.6529087849752977 0.27967932403553275 0.17877893690225816
0.6529087849752977 0.3062581481179223 0.5363368107067745
0.6529087849752977 0.3328369722003117 0.17877893690225816
0.6529087849752977 0.3594157962827012 0.17877893690225855
0.6529087849752977 0.3859946203650907 0.0
0.6529087849752977 0.4125734444474801 0.0
0.6529087849752977 0.43915226852986966 0.0
0.6529087849752977 0.4657310926122591 0.0
0.6529087849752977 0.49230991669464863 0.0
0.6529087849752977 0.5188887407770381 0.0
0.6529087849752977 0.5454675648594276 0.0
0.6529087849752977 0.572046388941817 0.0
0.6529087849752977 0.5986252130242065 0.17877893690225855
0.6529087849752977 0.6252040371065959 0.1787789369022578
0.6529087849752977 0.6517828611889854 0.17877893690225855
0.6529087849752977 0.678361685271375 0.0
0.6529087849752977 0.7049405093537644 0.0
0.6529087849752977 0.7315193334361538 0.0
0.6529087849752977 0.7580981575185433 0.0
0.6529087849752977 0.7846769816009328 0.0
0.6529087849752977 0.8112558056833223 0.0
0.6529087849752977 0.8378346297657118 0.0
0.6529087849752977 0.8644134538481012 0.0
0.6529087849752977 0.8909922779304906 0.0
0.6529087849752977 0.9175711020128802 0.0
0.6529087849752977 0.9441499260952697 0.0
0.6529087849752977 0.9707287501776591 0.0
0.6529087849752977 0.9973075742600486 0.0
0.6529087849752977 1.0238863983424382 0.0
0.6529087849752977 1.0504652224248274 0.0
0.6529087849752977 1.077044046507217 0.0
0.6529087849752977 1.1036228705896065 0.0
0.6529087849752977 1.130201694671996 0.0
0.6529087849752977 1.1567805187543856 0.0
0.6529087849752977 1.1833593428367748 0.0
0.6529087849752977 1.2099381669191644 0.0
0.6529087849752977 1.2365169910015539 0.0
0.6529087849752977 1.2630958150839433 0.0
0.6529087849752977 1.289674639166333 0.0
0.6529087849752977 1.3162534632487222 0.0
0.6879837007215246 0.013891083211638034 0.17877893690225824
0.6879837007215246 0.04046990729402751 7.151157476090329
0.6879837007215246 0.06704873137641698 6.97237853918807
0.6879837007215246 0.09362755545880647 4.648252359458715
0.6879837007215246 0.12020637954119592 4.827031296360973
0.6879837007215246 0.1467852036235854 1.96656830592484
0.6879837007215246 0.17336402770597487 1.0726736214135502
0.6879837007215246 0.19994285178836435 1.4302314952180653
0.6879837007215246 0.22652167587075384 0.7151157476090326
0.6879837007215246 0.2531004999531433 0.5363368107067751
0.6879837007215246 0.27967932403553275 0.0
0.6879837007215246 0.3062581481179223 0.3575578738045163
0.6879837007215246 0.3328369722003117 0.3575578738045163
0.6879837007215246 0.3594157962827012 0.0
0.6879837007215246 0.3859946203650907 0.0
0.6879837007215246 0.4125734444474801 0.17877893690225816
0.6879837007215246 0.43915226852986966 0.17877893690225816
0.6879837007215246 0.4657310926122591 0.17877893690225816
0.6879837007215246 0.49230991669464863 0.17877893690225816
0.6879837007215246 0.5188887407770381 0.17877893690225855
0.6879837007215246 0.5454675648594276 0.0
0.6879837007215246 0.572046388941817 0.0
0.6879837007215246 0.5986252130242065 0.0
0.6879837007215246 0.6252040371065959 0.0
0.6879837007215246 0.6517828611889854 0.0
0.6879837007215246 0.678361685271375 0.0
0.6879837007215246 0.7049405093537644 0.0
0.6879837007215246 0.7315193334361538 0.0
0.6879837007215246 0.7580981575185433 0.0
0.6879837007215246 0.7846769816009328 0.0
0.6879837007215246 0.8112558056833223 0.0
0.6879837007215246 0.8378346297657118 0.0
0.6879837007215246 0.8644134538481012 0.0
0.6879837007215246 0.8909922779304906 0.0
0.6879837007215246 0.9175711020128802 0.0
0.6879837007215246 0.9441499260952697 0.0
0.6879837007215246 0.9707287501776591 0.0
0.6879837007215246 0.9973075742600486 0.0
0.6879837007215246 1.0238863983424382 0.0
0.6879837007215246 1.0504652224248274 0.0
0.6879837007215246 1.077044046507217 0.0
0.6879837007215246 1.1036228705896065 0.0
0.6879837007215246 1.130201694671996 0.0
0.6879837007215246 1.1567805187543856 0.0
0.6879837007215246 1.1833593428367748 0.0
0.6879837007215246 1.2099381669191644 0.0
0.6879837007215246 1.2365169910015539 0.0
0.6879837007215246 1.2630958150839433 0.0
0.6879837007215246 1.289674639166333 0.0
0.6879837007215246 1.3162534632487222 0.17877893690225855
0.7230586164677515 0.013891083211638034 0.3575578738045165
0.7230586164677515 0.04046990729402751 8.045052160601621
0.7230586164677515 0.06704873137641698 7.687494286797103
0.7230586164677515 0.09362755545880647 4.290694485654198
0.7230586164677515 0.12020637954119592 3.396799801142907
0.7230586164677515 0.1467852036235854 2.5029051166316143
0.7230586164677515 0.17336402770597487 1.0726736214135502
0.7230586164677515 0.19994285178836435 0.5363368107067745
0.7230586164677515 0.22652167587075384 0.7151157476090326
0.7230586164677515 0.2531004999531433 0.8938946845112917
0.7230586164677515 0.27967932403553275 0.3575578738045163
0.7230586164677515 0.3062581481179223 0.0
0.7230586164677515 0.3328369722003117 0.0
0.7230586164677515 0.3594157962827012 0.0
0.7230586164677515 0.3859946203650907 0.0
0.7230586164677515 0.4125734444474801 0.0
0.7230586164677515 0.43915226852986966 0.0
0.7230586164677515 0.4657310926122591 0.0
0.7230586164677515 0.49230991669464863 0.17877893690225816
0.7230586164677515 0.5188887407770381 0.0
0.7230586164677515 0.5454675648594276 0.0
0.7230586164677515 0.572046388941817 0.3575578738045171
0.7230586164677515 0.5986252130242065 0.0
0.7230586164677515 0.6252040371065959 0.0
0.7230586164677515 0.6517828611889854 0.0
0.7230586164677515 0.678361685271375 0.1787789369022578
0.7230586164677515 0.7049405093537644 0.17877893690225855
0.7230586164677515 0.7315193334361538 0.17877893690225855
0.7230586164677515 0.7580981575185433 0.3575578738045156
0.7230586164677515 0.7846769816009328 0.0
0.7230586164677515 0.8112558056833223 0.0
0.7230586164677515 0.8378346297657118 0.0
0.7230586164677515 0.8644134538481012 0.0
0.7230586164677515 0.8909922779304906 0.0
0.7230586164677515 0.9175711020128802 0.0
0.7230586164677515 0.9441499260952697 0.0
0.7230586164677515 0.9707287501776591 0.0
0.7230586164677515 0.9973075742600486 0.0
0.7230586164677515 1.0238863983424382 0.0
0.7230586164677515 1.0504652224248274 0.0
0.7230586164677515 1.077044046507217 0.0
0.7230586164677515 1.1036228705896065 0.0
0.7230586164677515 1.130201694671996 0.0
0.7230586164677515 1.1567805187543856 0.0
0.7230586164677515 1.1833593428367748 0.0
0.7230586164677515 1.2099381669191644 0.0
0.7230586164677515 1.2365169910015539 0.0
0.7230586164677515 1.2630958150839433 0.0
0.7230586164677515 1.289674639166333 0.0
0.7230586164677515 1.3162534632487222 0.0
0.7581335322139784 0.013891083211638034 0.5363368107067746
0.7581335322139784 0.04046990729402751 7.151157476090329
0.7581335322139784 0.06704873137641698 5.363368107067746
0.7581335322139784 0.09362755545880647 3.0392419273383906
0.7581335322139784 0.12020637954119592 1.9665683059248409
0.7581335322139784 0.1467852036235854 1.7877893690225817
0.7581335322139784 0.17336402770597487 0.5363368107067751
0.7581335322139784 0.19994285178836435 0.8938946845112908
0.7581335322139784 0.22652167587075384 0.17877893690225816
0.7581335322139784 0.2531004999531433 0.7151157476090334
0.7581335322139784 0.27967932403553275 0.17877893690225816
0.7581335322139784 0.3062581481179223 0.17877893690225816
0.7581335322139784 0.3328369722003117 0.3575578738045163
0.7581335322139784 0.3594157962827012 0.17877893690225855
0.7581335322139784 0.3859946203650907 0.17877893690225816
0.7581335322139784 0.4125734444474801 0.0
0.7581335322139784 0.43915226852986966 0.0
0.7581335322139784 0.4657310926122591 0.0
0.7581335322139784 0.49230991669464863 0.17877893690225816
0.7581335322139784 0.5188887407770381 0.0
0.7581335322139784 0.5454675648594276 0.1787789369022578
0.7581335322139784 0.572046388941817 0.0
0.7581335322139784 0.5986252130242065 0.0
0.7581335322139784 0.6252040371065959 0.0
0.7581335322139784 0.6517828611889854 0.0
0.7581335322139784 0.678361685271375 0.1787789369022578
0.7581335322139784 0.7049405093537644 0.0
0.7581335322139784 0.7315193334361538 0.0
0.7581335322139784 0.7580981575185433 0.0
0.7581335322139784 0.7846769816009328 0.0
0.7581335322139784 0.8112558056833223 0.0
0.7581335322139784 0.8378346297657118 0.0
0.7581335322139784 0.8644134538481012 0.0
0.7581335322139784 0.8909922779304906 0.0
0.7581335322139784 0.9175711020128802 0.0
0.7581335322139784 0.9441499260952697 0.0
0.7581335322139784 0.9707287501776591 0.0
0.7581335322139784 0.9973075742600486 0.0
0.7581335322139784 1.0238863983424382 0.0
0.7581335322139784 1.0504652224248274 0.0
0.7581335322139784 1.077044046507217 0.0
0.7581335322139784 1.1036228705896065 0.0
0.7581335322139784 1.130201694671996 0.0
0.7581335322139784 1.1567805187543856 0.0
0.7581335322139784 1.1833593428367748 0.0
0.7581335322139784 1.2099381669191644 0.0
0.7581335322139784 1.2365169910015539 0.0
0.7581335322139784 1.2630958150839433 0.0
0.7581335322139784 1.289674639166333 0.0
0.7581335322139784 1.3162534632487222 0.0
0.7932084479602053 0.013891083211638034 0.17877893690225824
0.7932084479602053 0.04046990729402751 6.793599602285813
0.7932084479602053 0.06704873137641698 8.581388971308394
0.7932084479602053 0.09362755545880647 3.396799801142907
0.7932084479602053 0.12020637954119592 2.681684053533874
0.7932084479602053 0.1467852036235854 3.0392419273383893
0.7932084479602053 0.17336402770597487 0.7151157476090334
0.7932084479602053 0.19994285178836435 0.0
0.7932084479602053 0.22652167587075384 0.5363368107067745
0.7932084479602053 0.2531004999531433 0.8938946845112917
0.7932084479602053 0.27967932403553275 0.8938946845112908
0.7932084479602053 0.3062581481179223 0.5363368107067745
0.7932084479602053 0.3328369722003117 0.3575578738045163
0.7932084479602053 0.3594157962827012 0.17877893690225855
0.7932084479602053 0.3859946203650907 0.17877893690225816
0.7932084479602053 0.4125734444474801 0.0
0.7932084479602053 0.43915226852986966 0.0
0.7932084479602053 0.4657310926122591 0.0
0.7932084479602053 0.49230991669464863 0.0
0.7932084479602053 0.5188887407770381 0.0
0.7932084479602053 0.5454675648594276 0.0
0.7932084479602053 0.572046388941817 0.0
0.7932084479602053 0.5986252130242065 0.0
0.7932084479602053 0.6252040371065959 0.0
0.7932084479602053 0.6517828611889854 0.0
0.7932084479602053 0.678361685271375 0.0
0.7932084479602053 0.7049405093537644 0.0
0.7932084479602053 0.7315193334361538 0.0
0.7932084479602053 0.7580981575185433 0.0
0.7932084479602053 0.7846769816009328 0.0
0.7932084479602053 0.8112558056833223 0.0
0.7932084479602053 0.8378346297657118 0.0
0.7932084479602053 0.8644134538481012 0.0
0.7932084479602053 0.8909922779304906 0.0
0.7932084479602053 0.9175711020128802 0.0
0.7932084479602053 0.9441499260952697 0.0
0.7932084479602053 0.9707287501776591 0.0
0.7932084479602053 0.9973075742600486 0.0
0.7932084479602053 1.0238863983424382 0.0
0.7932084479602053 1.0504652224248274 0.0
0.7932084479602053 1.077044046507217 0.0
0.7932084479602053 1.1036228705896065 0.0
0.7932084479602053 1.130201694671996 0.0
0.7932084479602053 1.1567805187543856 0.0
0.7932084479602053 1.1833593428367748 0.0
0.7932084479602053 1.2099381669191644 0.0
0.7932084479602053 1.2365169910015539 0.0
0.7932084479602053 1.2630958150839433 0.0
0.7932084479602053 1.289674639166333 0.0
0.7932084479602053 1.3162534632487222 0.0
0.8282833637064322 0.013891083211638034 0.17877893690225768
0.8282833637064322 0.04046990729402751 5.8997049177745025
0.8282833637064322 0.06704873137641698 3.5755787380451527
0.8282833637064322 0.09362755545880647 3.5755787380451536
0.8282833637064322 0.12020637954119592 1.7877893690225768
0.8282833637064322 0.1467852036235854 2.324126179729349
0.8282833637064322 0.17336402770597487 0.7151157476090312
0.8282833637064322 0.19994285178836435 0.35755787380451515
0.8282833637064322 0.22652167587075384 0.5363368107067727
0.8282833637064322 0.2531004999531433 0.5363368107067733
0.8282833637064322 0.27967932403553275 0.35755787380451515
0.8282833637064322 0.3062581481179223 0.0
0.8282833637064322 0.3328369722003117 0.0
0.8282833637064322 0.3594157962827012 0.178778936902258
0.8282833637064322 0.3859946203650907 0.0
0.8282833637064322 0.4125734444474801 0.0
0.8282833637064322 0.43915226852986966 0.0
0.8282833637064322 0.4657310926122591 0.0
0.8282833637064322 0.49230991669464863 0.0
0.8282833637064322 0.5188887407770381 0.0
0.8282833637064322 0.5454675648594276 0.0
0.8282833637064322 0.572046388941817 0.0
0.8282833637064322 0.5986252130242065 0.0
0.8282833637064322 0.6252040371065959 0.0
0.8282833637064322 0.6517828611889854 0.178778936902258
0.8282833637064322 0.678361685271375 0.1787789369022572
0.8282833637064322 0.7049405093537644 0.0
0.8282833637064322 0.7315193334361538 0.178778936902258
0.8282833637064322 0.7580981575185433 0.0
0.8282833637064322 0.7846769816009328 0.0
0.8282833637064322 0.8112558056833223 0.0
0.8282833637064322 0.8378346297657118 0.0
0.8282833637064322 0.8644134538481012 0.0
0.8282833637064322 0.8909922779304906 0.0
0.8282833637064322 0.9175711020128802 0.0
0.8282833637064322 0.9441499260952697 0.0
0.8282833637064322 0.9707287501776591 0.0
0.8282833637064322 0.9973075742600486 0.0
0.8282833637064322 1.0238863983424382 0.0
0.8282833637064322 1.0504652224248274 0.0
0.8282833637064322 1.077044046507217 0.0
0.8282833637064322 1.1036228705896065 0.0
0.8282833637064322 1.130201694671996 0.0
0.8282833637064322 1.1567805187543856 0.0
0.8282833637064322 1.1833593428367748 0.0
0.8282833637064322 1.2099381669191644 0.0
0.8282833637064322 1.2365169910015539 0.0
0.8282833637064322 1.2630958150839433 0.0
0.8282833637064322 1.289674639166333 0.0
0.8282833637064322 1.3162534632487222 0.0
0.8633582794526592 0.013891083211638034 0.17877893690225824
0.8633582794526592 0.04046990729402751 5.184589170165489
0.8633582794526592 0.06704873137641698 4.290694485654197
0.8633582794526592 0.09362755545880647 2.681684053533874
0.8633582794526592 0.12020637954119592 1.9665683059248409
0.8633582794526592 0.1467852036235854 0.7151157476090326
0.8633582794526592 0.17336402770597487 0.7151157476090334
0.8633582794526592 0.19994285178836435 0.3575578738045163
0.8633582794526592 0.22652167587075384 0.0
0.8633582794526592 0.2531004999531433 0.0
0.8633582794526592 0.27967932403553275 0.17877893690225816
0.8633582794526592 0.3062581481179223 0.7151157476090326
0.8633582794526592 0.3328369722003117 0.0
0.8633582794526592 0.3594157962827012 0.17877893690225855
0.8633582794526592 0.3859946203650907 0.17877893690225816
0.8633582794526592 0.4125734444474801 0.0
0.8633582794526592 0.43915226852986966 0.0
0.8633582794526592 0.4657310926122591 0.0
0.8633582794526592 0.49230991669464863 0.0
0.8633582794526592 0.5188887407770381 0.0
0.8633582794526592 0.5454675648594276 0.0
0.8633582794526592 0.572046388941817 0.0
0.8633582794526592 0.5986252130242065 0.0
0.8633582794526592 0.6252040371065959 0.0
0.8633582794526592 0.6517828611889854 0.0
0.8633582794526592 0.678361685271375 0.0
0.8633582794526592 0.7049405093537644 0.0
0.8633582794526592 0.7315193334361538 0.0
0.8633582794526592 0.7580981575185433 0.0
0.8633582794526592 0.7846769816009328 0.0
0.8633582794526592 0.8112558056833223 0.0
0.8633582794526592 0.8378346297657118 0.0
0.8633582794526592 0.8644134538481012 0.0
0.8633582794526592 0.8909922779304906 0.0
0.8633582794526592 0.9175711020128802 0.0
0.8633582794526592 0.9441499260952697 0.0
0.8633582794526592 0.9707287501776591 0.0
0.8633582794526592 0.9973075742600486 0.0
0.8633582794526592 1.0238863983424382 0.0
0.8633582794526592 1.0504652224248274 0.0
0.8633582794526592 1.077044046507217 0.0
0.8633582794526592 1.1036228705896065 0.0
0.8633582794526592 1.130201694671996 0.0
0.8633582794526592 1.1567805187543856 0.0
0.8633582794526592 1.1833593428367748 0.0
0.8633582794526592 1.2099381669191644 0.0
0.8633582794526592 1.2365169910015539 0.0
0.8633582794526592 1.2630958150839433 0.0
0.8633582794526592 1.289674639166333 0.0
0.8633582794526592 1.3162534632487222 0.0
0.8984331951988861 0.013891083211638034 0.0
0.8984331951988861 0.04046990729402751 5.363368107067747
0.8984331951988861 0.06704873137641698 2.502905116631615
0.8984331951988861 0.09362755545880647 2.3241261797293573
0.8984331951988861 0.12020637954119592 1.430231495218066
0.8984331951988861 0.1467852036235854 0.7151157476090326
0.8984331951988861 0.17336402770597487 0.5363368107067751
0.8984331951988861 0.19994285178836435 0.3575578738045163
0.8984331951988861 0.22652167587075384 0.0
0.8984331951988861 0.2531004999531433 0.0
0.8984331951988861 0.27967932403553275 0.0
0.8984331951988861 0.3062581481179223 0.3575578738045163
0.8984331951988861 0.3328369722003117 0.0
0.8984331951988861 0.3594157962827012 0.17877893690225855
0.8984331951988861 0.3859946203650907 0.0
0.8984331951988861 0.4125734444474801 0.0
0.8984331951988861 0.43915226852986966 0.0
0.8984331951988861 0.4657310926122591 0.17877893690225816
0.8984331951988861 0.49230991669464863 0.17877893690225816
0.8984331951988861 0.5188887407770381 0.0
0.8984331951988861 0.5454675648594276 0.1787789369022578
0.8984331951988861 0.572046388941817 0.0
0.8984331951988861 0.5986252130242065 0.0
0.8984331951988861 0.6252040371065959 0.3575578738045156
0.8984331951988861 0.6517828611889854 0.0
0.8984331951988861 0.678361685271375 0.0
0.8984331951988861 0.7049405093537644 0.0
0.8984331951988861 0.7315193334361538 0.0
0.8984331951988861 0.7580981575185433 0.0
0.8984331951988861 0.7846769816009328 0.0
0.8984331951988861 0.8112558056833223 0.0
0.8984331951988861 0.8378346297657118 0.0
0.8984331951988861 0.8644134538481012 0.0
0.8984331951988861 0.8909922779304906 0.0
0.8984331951988861 0.9175711020128802 0.0
0.8984331951988861 0.9441499260952697 0.0
0.8984331951988861 0.9707287501776591 0.0
0.8984331951988861 0.9973075742600486 0.0
0.8984331951988861 1.0238863983424382 0.0
0.8984331951988861 1.0504652224248274 0.0
0.8984331951988861 1.077044046507217 0.0
0.8984331951988861 1.1036228705896065 0.0
0.8984331951988861 1.130201694671996 0.0
0.8984331951988861 1.1567805187543856 0.0
0.8984331951988861 1.1833593428367748 0.0
0.8984331951988861 1.2099381669191644 0.0
0.8984331951988861 1.2365169910015539 0.0
0.8984331951988861 1.2630958150839433 0.0
0.8984331951988861 1.289674639166333 0.0
0.8984331951988861 1.3162534632487222 0.0
0.933508110945113 0.013891083211638034 0.0
0.933508110945113 0.04046990729402751 5.184589170165489
0.933508110945113 0.06704873137641698 3.754357674947422
0.933508110945113 0.09362755545880647 2.502905116631616
0.933508110945113 0.12020637954119592 0.8938946845112913
0.933508110945113 0.1467852036235854 0.5363368107067745
0.933508110945113 0.17336402770597487 0.5363368107067751
0.933508110945113 0.19994285178836435 0.7151157476090326
0.933508110945113 0.22652167587075384 0.3575578738045163
0.933508110945113 0.2531004999531433 0.17877893690225835
0.933508110945113 0.27967932403553275 0.0
0.933508110945113 0.3062581481179223 0.0
0.933508110945113 0.3328369722003117 0.0
0.933508110945113 0.3594157962827012 0.3575578738045171
0.933508110945113 0.3859946203650907 0.3575578738045163
0.933508110945113 0.4125734444474801 0.0
0.933508110945113 0.43915226852986966 0.0
0.933508110945113 0.4657310926122591 0.17877893690225816
0.933508110945113 0.49230991669464863 0.0
0.933508110945113 0.5188887407770381 0.0
0.933508110945113 0.5454675648594276 0.0
0.933508110945113 0.572046388941817 0.0
0.933508110945113 0.5986252130242065 0.0
0.933508110945113 0.6252040371065959 0.0
0.933508110945113 0.6517828611889854 0.0
0.933508110945113 0.678361685271375 0.0
0.933508110945113 0.7049405093537644 0.0
0.933508110945113 0.7315193334361538 0.0
0.933508110945113 0.7580981575185433 0.0
0.933508110945113 0.7846769816009328 0.0
0.933508110945113 0.8112558056833223 0.0
0.933508110945113 0.8378346297657118 0.0
0.933508110945113 0.8644134538481012 0.0
0.933508110945113 0.8909922779304906 0.0
0.933508110945113 0.9175711020128802 0.17877893690225855
0.933508110945113 0.9441499260952697 0.0
0.933508110945113 0.9707287501776591 0.0
0.933508110945113 0.9973075742600486 0.0
0.933508110945113 1.0238863983424382 0.0
0.933508110945113 1.0504652224248274 0.0
0.933508110945113 1.077044046507217 0.0
0.933508110945113 1.1036228705896065 0.0
0.933508110945113 1.130201694671996 0.0
0.933508110945113 1.1567805187543856 0.0
0.933508110945113 1.1833593428367748 0.0
0.933508110945113 1.2099381669191644 0.0
0.933508110945113 1.2365169910015539 0.0
0.933508110945113 1.2630958150839433 0.0
0.933508110945113 1.289674639166333 0.0
0.933508110945113 1.3162534632487222 0.0
0.9685830266913399 0.013891083211638034 0.0
0.9685830266913399 0.04046990729402751 3.9331366118496813
0.9685830266913399 0.06704873137641698 3.5755787380451642
0.9685830266913399 0.09362755545880647 3.396799801142907
0.9685830266913399 0.12020637954119592 1.7877893690225826
0.9685830266913399 0.1467852036235854 0.5363368107067745
0.9685830266913399 0.17336402770597487 0.3575578738045167
0.9685830266913399 0.19994285178836435 0.7151157476090326
0.9685830266913399 0.22652167587075384 0.5363368107067745
0.9685830266913399 0.2531004999531433 0.0
0.9685830266913399 0.27967932403553275 0.0
0.9685830266913399 0.3062581481179223 0.17877893690225816
0.9685830266913399 0.3328369722003117 0.0
0.9685830266913399 0.3594157962827012 0.0
0.9685830266913399 0.3859946203650907 0.0
0.9685830266913399 0.4125734444474801 0.17877893690225816
0.9685830266913399 0.43915226852986966 0.0
0.9685830266913399 0.4657310926122591 0.0
0.9685830266913399 0.49230991669464863 0.0
0.9685830266913399 0.5188887407770381 0.0
0.9685830266913399 0.5454675648594276 0.0
0.9685830266913399 0.572046388941817 0.0
0.9685830266913399 0.5986252130242065 0.0
0.9685830266913399 0.6252040371065959 0.0
0.9685830266913399 0.6517828611889854 0.0
0.9685830266913399 0.678361685271375 0.0
0.9685830266913399 0.7049405093537644 0.0
0.9685830266913399 0.7315193334361538 0.0
0.9685830266913399 0.7580981575185433 0.0
0.9685830266913399 0.7846769816009328 0.0
0.9685830266913399 0.8112558056833223 0.0
0.9685830266913399 0.8378346297657118 0.0
0.9685830266913399 0.8644134538481012 0.0
0.9685830266913399 0.8909922779304906 0.0
0.9685830266913399 0.9175711020128802 0.0
0.9685830266913399 0.9441499260952697 0.0
0.9685830266913399 0.9707287501776591 0.0
0.9685830266913399 0.9973075742600486 0.0
0.9685830266913399 1.0238863983424382 0.0
0.9685830266913399 1.0504652224248274 0.0
0.9685830266913399 1.077044046507217 0.0
0.9685830266913399 1.1036228705896065 0.0
0.9685830266913399 1.130201694671996 0.0
0.9685830266913399 1.1567805187543856 0.0
0.9685830266913399 1.1833593428367748 0.0
0.9685830266913399 1.2099381669191644 0.0
0.9685830266913399 1.2365169910015539 0.0
0.9685830266913399 1.2630958150839433 0.0
0.9685830266913399 1.289674639166333 0.0
0.9685830266913399 1.3162534632487222 0.0
1.0036579424375667 0.013891083211638034 0.0
1.0036579424375667 0.04046990729402751 4.469473422556456
1.0036579424375667 0.06704873137641698 3.2180208642406476
1.0036579424375667 0.09362755545880647 2.681684053533874
1.0036579424375667 0.12020637954119592 1.9665683059248409
1.0036579424375667 0.1467852036235854 1.072673621413549
1.0036579424375667 0.17336402770597487 0.5363368107067751
1.0036579424375667 0.19994285178836435 0.0
1.0036579424375667 0.22652167587075384 0.5363368107067745
1.0036579424375667 0.2531004999531433 0.17877893690225835
1.0036579424375667 0.27967932403553275 0.0
1.0036579424375667 0.3062581481179223 0.3575578738045163
1.0036579424375667 0.3328369722003117 0.0
1.0036579424375667 0.3594157962827012 0.0
1.0036579424375667 0.3859946203650907 0.17877893690225816
1.0036579424375667 0.4125734444474801 0.0
1.0036579424375667 0.43915226852986966 0.0
1.0036579424375667 0.4657310926122591 0.0
1.0036579424375667 0.49230991669464863 0.0
1.0036579424375667 0.5188887407770381 0.0
1.0036579424375667 0.5454675648594276 0.1787789369022578
1.0036579424375667 0.572046388941817 0.0
1.0036579424375667 0.5986252130242065 0.17877893690225855
1.0036579424375667 0.6252040371065959 0.0
1.0036579424375667 0.6517828611889854 0.0
1.0036579424375667 0.678361685271375 0.0
1.0036579424375667 0.7049405093537644 0.0
1.0036579424375667 0.7315193334361538 0.0
1.0036579424375667 0.7580981575185433 0.0
1.0036579424375667 0.7846769816009328 0.0
1.0036579424375667 0.8112558056833223 0.0
1.0036579424375667 0.8378346297657118 0.0
1.0036579424375667 0.8644134538481012 0.0
1.0036579424375667 0.8909922779304906 0.0
1.0036579424375667 0.9175711020128802 0.0
1.0036579424375667 0.9441499260952697 0.0
1.0036579424375667 0.9707287501776591 0.0
1.0036579424375667 0.9973075742600486 0.0
1.0036579424375667 1.0238863983424382 0.0
1.0036579424375667 1.0504652224248274 0.0
1.0036579424375667 1.077044046507217 0.0
1.0036579424375667 1.1036228705896065 0.0
1.0036579424375667 1.130201694671996 0.0
1.0036579424375667 1.1567805187543856 0.0
1.0036579424375667 1.1833593428367748 0.0
1.0036579424375667 1.2099381669191644 0.0
1.0036579424375667 1.2365169910015539 0.0
1.0036579424375667 1.2630958150839433 0.0
1.0036579424375667 1.289674639166333 0.0
1.0036579424375667 1.3162534632487222 0.0
1.0387328581837938 0.013891083211638034 0.0
1.0387328581837938 0.04046990729402751 1.7877893690225823
1.0387328581837938 0.06704873137641698 1.6090104321203238
1.0387328581837938 0.09362755545880647 1.430231495218066
1.0387328581837938 0.12020637954119592 2.860462990436132
1.0387328581837938 0.1467852036235854 1.072673621413549
1.0387328581837938 0.17336402770597487 0.17877893690225835
1.0387328581837938 0.19994285178836435 0.17877893690225816
1.0387328581837938 0.22652167587075384 1.072673621413549
1.0387328581837938 0.2531004999531433 0.3575578738045167
1.0387328581837938 0.27967932403553275 0.17877893690225816
1.0387328581837938 0.3062581481179223 0.0
1.0387328581837938 0.3328369722003117 0.0
1.0387328581837938 0.3594157962827012 0.0
1.0387328581837938 0.3859946203650907 0.17877893690225816
1.0387328581837938 0.4125734444474801 0.0
1.0387328581837938 0.43915226852986966 0.17877893690225816
1.0387328581837938 0.4657310926122591 0.0
1.0387328581837938 0.49230991669464863 0.0
1.0387328581837938 0.5188887407770381 0.0
1.0387328581837938 0.5454675648594276 0.0
1.0387328581837938 0.572046388941817 0.0
1.0387328581837938 0.5986252130242065 0.0
1.0387328581837938 0.6252040371065959 0.0
1.0387328581837938 0.6517828611889854 0.0
1.0387328581837938 0.678361685271375 0.0
1.0387328581837938 0.7049405093537644 0.0
1.0387328581837938 0.7315193334361538 0.0
1.0387328581837938 0.7580981575185433 0.0
1.0387328581837938 0.7846769816009328 0.0
1.0387328581837938 0.8112558056833223 0.0
1.0387328581837938 0.8378346297657118 0.0
1.0387328581837938 0.8644134538481012 0.0
1.0387328581837938 0.8909922779304906 0.0
1.0387328581837938 0.9175711020128802 0.0
1.0387328581837938 0.9441499260952697 0.0
1.0387328581837938 0.9707287501776591 0.0
1.0387328581837938 0.9973075742600486 0.0
1.0387328581837938 1.0238863983424382 0.0
1.0387328581837938 1.0504652224248274 0.0
1.0387328581837938 1.077044046507217 0.0
1.0387328581837938 1.1036228705896065 0.0
1.0387328581837938 1.130201694671996 0.0
1.0387328581837938 1.1567805187543856 0.0
1.0387328581837938 1.1833593428367748 0.0
1.0387328581837938 1.2099381669191644 0.0
1.0387328581837938 1.2365169910015539 0.0
1.0387328581837938 1.2630958150839433 0.0
1.0387328581837938 1.289674639166333 0.0
1.0387328581837938 1.3162534632487222 0.0
1.0738077739300205 0.013891083211638034 0.0
1.0738077739300205 0.04046990729402751 5.542147043970005
1.0738077739300205 0.06704873137641698 1.6090104321203238
1.0738077739300205 0.09362755545880647 2.502905116631616
1.0738077739300205 0.12020637954119592 0.8938946845112913
1.0738077739300205 0.1467852036235854 0.7151157476090326
1.0738077739300205 0.17336402770597487 0.3575578738045167
1.0738077739300205 0.19994285178836435 0.3575578738045163
1.0738077739300205 0.22652167587075384 0.17877893690225816
1.0738077739300205 0.2531004999531433 0.0
1.0738077739300205 0.27967932403553275 0.0
1.0738077739300205 0.3062581481179223 0.17877893690225816
1.0738077739300205 0.3328369722003117 0.0
1.0738077739300205 0.3594157962827012 0.3575578738045171
1.0738077739300205 0.3859946203650907 0.0
1.0738077739300205 0.4125734444474801 0.0
1.0738077739300205 0.43915226852986966 0.0
1.0738077739300205 0.4657310926122591 0.0
1.0738077739300205 0.49230991669464863 0.0
1.0738077739300205 0.5188887407770381 0.0
1.0738077739300205 0.5454675648594276 0.0
1.0738077739300205 0.572046388941817 0.0
1.0738077739300205 0.5986252130242065 0.0
1.0738077739300205 0.6252040371065959 0.0
1.0738077739300205 0.6517828611889854 0.0
1.0738077739300205 0.678361685271375 0.0
1.0738077739300205 0.7049405093537644 0.0
1.0738077739300205 0.7315193334361538 0.0
1.0738077739300205 0.7580981575185433 0.0
1.0738077739300205 0.7846769816009328 0.0
1.0738077739300205 0.8112558056833223 0.0
1.0738077739300205 0.8378346297657118 0.0
1.0738077739300205 0.8644134538481012 0.0
1.0738077739300205 0.8909922779304906 0.0
1.0738077739300205 0.9175711020128802 0.0
1.0738077739300205 0.9441499260952697 0.0
1.0738077739300205 0.9707287501776591 0.0
1.0738077739300205 0.9973075742600486 0.0
1.0738077739300205 1.0238863983424382 0.0
1.0738077739300205 1.0504652224248274 0.0
1.0738077739300205 1.077044046507217 0.0
1.0738077739300205 1.1036228705896065 0.0
1.0738077739300205 1.130201694671996 0.0
1.0738077739300205 1.1567805187543856 0.0
1.0738077739300205 1.1833593428367748 0.0
1.0738077739300205 1.2099381669191644 0.0
1.0738077739300205 1.2365169910015539 0.0
1.0738077739300205 1.2630958150839433 0.0
1.0738077739300205 1.289674639166333 0.0
1.0738077739300205 1.3162534632487222 0.0
1.1088826896762476 0.013891083211638034 0.0
1.1088826896762476 0.04046990729402751 2.5029051166316156
1.1088826896762476 0.06704873137641698 3.5755787380451642
1.1088826896762476 0.09362755545880647 1.9665683059248409
1.1088826896762476 0.12020637954119592 1.430231495218066
1.1088826896762476 0.1467852036235854 0.7151157476090326
1.1088826896762476 0.17336402770597487 0.17877893690225835
1.1088826896762476 0.19994285178836435 0.0
1.1088826896762476 0.22652167587075384 0.17877893690225816
1.1088826896762476 0.2531004999531433 0.0
1.1088826896762476 0.27967932403553275 0.0
1.1088826896762476 0.3062581481179223 0.0
1.1088826896762476 0.3328369722003117 0.0
1.1088826896762476 0.3594157962827012 0.0
1.1088826896762476 0.3859946203650907 0.0
1.1088826896762476 0.4125734444474801 0.17877893690225816
1.1088826896762476 0.43915226852986966 0.0
1.1088826896762476 0.4657310926122591 0.0
1.1088826896762476 0.49230991669464863 0.0
1.1088826896762476 0.5188887407770381 0.0
1.1088826896762476 0.5454675648594276 0.0
1.1088826896762476 0.572046388941817 0.0
1.1088826896762476 0.5986252130242065 0.0
1.1088826896762476 0.6252040371065959 0.0
1.1088826896762476 0.6517828611889854 0.0
1.1088826896762476 0.678361685271375 0.0
1.1088826896762476 0.7049405093537644 0.0
1.1088826896762476 0.7315193334361538 0.0
1.1088826896762476 0.7580981575185433 0.0
1.1088826896762476 0.7846769816009328 0.0
1.1088826896762476 0.8112558056833223 0.0
1.1088826896762476 0.8378346297657118 0.0
1.1088826896762476 0.8644134538481012 0.0
1.1088826896762476 0.8909922779304906 0.0
1.1088826896762476 0.9175711020128802 0.0
1.1088826896762476 0.9441499260952697 0.0
1.1088826896762476 0.9707287501776591 0.0
1.1088826896762476 0.9973075742600486 0.0
1.1088826896762476 1.0238863983424382 0.0
1.1088826896762476 1.0504652224248274 0.0
1.1088826896762476 1.077044046507217 0.0
1.1088826896762476 1.1036228705896065 0.0
1.1088826896762476 1.130201694671996 0.0
1.1088826896762476 1.1567805187543856 0.0
1.1088826896762476 1.1833593428367748 0.0
1.1088826896762476 1.2099381669191644 0.0
1.1088826896762476 1.2365169910015539 0.0
1.1088826896762476 1.2630958150839433 0.0
1.1088826896762476 1.289674639166333 0.0
1.1088826896762476 1.3162534632487222 0.0
1.1439576054224743 0.013891083211638034 0.0
1.1439576054224743 0.04046990729402751 3.754357674947423
1.1439576054224743 0.06704873137641698 2.8604629904361314
1.1439576054224743 0.09362755545880647 0.5363368107067747
1.1439576054224743 0.12020637954119592 0.8938946845112913
1.1439576054224743 0.1467852036235854 0.7151157476090326
1.1439576054224743 0.17336402770597487 0.3575578738045167
1.1439576054224743 0.19994285178836435 0.0
1.1439576054224743 0.22652167587075384 0.17877893690225816
1.1439576054224743 0.2531004999531433 0.0
1.1439576054224743 0.27967932403553275 0.17877893690225816
1.1439576054224743 0.3062581481179223 0.0
1.1439576054224743 0.3328369722003117 0.0
1.1439576054224743 0.3594157962827012 0.0
1.1439576054224743 0.3859946203650907 0.17877893690225816
1.1439576054224743 0.4125734444474801 0.0
1.1439576054224743 0.43915226852986966 0.0
1.1439576054224743 0.4657310926122591 0.0
1.1439576054224743 0.49230991669464863 0.0
1.1439576054224743 0.5188887407770381 0.0
1.1439576054224743 0.5454675648594276 0.0
1.1439576054224743 0.572046388941817 0.0
1.1439576054224743 0.5986252130242065 0.0
1.1439576054224743 0.6252040371065959 0.0
1.1439576054224743 0.6517828611889854 0.17877893690225855
1.1439576054224743 0.678361685271375 0.0
1.1439576054224743 0.7049405093537644 0.0
1.1439576054224743 0.7315193334361538 0.0
1.1439576054224743 0.7580981575185433 0.0
1.1439576054224743 0.7846769816009328 0.0
1.1439576054224743 0.8112558056833223 0.0
1.1439576054224743 0.8378346297657118 0.0
1.1439576054224743 0.8644134538481012 0.0
1.1439576054224743 0.8909922779304906 0.0
1.1439576054224743 0.9175711020128802 0.0
1.1439576054224743 0.9441499260952697 0.0
1.1439576054224743 0.9707287501776591 0.0
1.1439576054224743 0.9973075742600486 0.0
1.1439576054224743 1.0238863983424382 0.0
1.1439576054224743 1.0504652224248274 0.0
1.1439576054224743 1.077044046507217 0.0
1.1439576054224743 1.1036228705896065 0.0
1.1439576054224743 1.130201694671996 0.0
1.1439576054224743 1.1567805187543856 0.0
1.1439576054224743 1.1833593428367748 0.0
1.1439576054224743 1.2099381669191644 0.0
1.1439576054224743 1.2365169910015539 0.0
1.1439576054224743 1.2630958150839433 0.0
1.1439576054224743 1.289674639166333 0.0
1.1439576054224743 1.3162534632487222 0.0
1.1790325211687014 0.013891083211638034 0.0
1.1790325211687014 0.04046990729402751 1.609010432120324
1.1790325211687014 0.06704873137641698 2.1453472428270985
1.1790325211687014 0.09362755545880647 1.7877893690225826
1.1790325211687014 0.12020637954119592 0.715115747609033
1.1790325211687014 0.1467852036235854 0.3575578738045163
1.1790325211687014 0.17336402770597487 0.3575578738045167
1.1790325211687014 0.19994285178836435 0.17877893690225816
1.1790325211687014 0.22652167587075384 0.3575578738045163
1.1790325211687014 0.2531004999531433 0.17877893690225835
1.1790325211687014 0.27967932403553275 0.0
1.1790325211687014 0.3062581481179223 0.0
1.1790325211687014 0.3328369722003117 0.0
1.1790325211687014 0.3594157962827012 0.17877893690225855
1.1790325211687014 0.3859946203650907 0.0
1.1790325211687014 0.4125734444474801 0.0
1.1790325211687014 0.43915226852986966 0.0
1.1790325211687014 0.4657310926122591 0.0
1.1790325211687014 0.49230991669464863 0.0
1.1790325211687014 0.5188887407770381 0.0
1.1790325211687014 0.5454675648594276 0.0
1.1790325211687014 0.572046388941817 0.17877893690225855
1.1790325211687014 0.5986252130242065 0.0
1.1790325211687014 0.6252040371065959 0.0
1.1790325211687014 0.6517828611889854 0.17877893690225855
1.1790325211687014 0.678361685271375 0.0
1.1790325211687014 0.7049405093537644 0.17877893690225855
1.1790325211687014 0.7315193334361538 0.0
1.1790325211687014 0.7580981575185433 0.0
1.1790325211687014 0.7846769816009328 0.0
1.1790325211687014 0.8112558056833223 0.0
1.1790325211687014 0.8378346297657118 0.0
1.1790325211687014 0.8644134538481012 0.0
1.1790325211687014 0.8909922779304906 0.0
1.1790325211687014 0.9175711020128802 0.0
1.1790325211687014 0.9441499260952697 0.0
1.1790325211687014 0.9707287501776591 0.0
1.1790325211687014 0.9973075742600486 0.0
1.1790325211687014 1.0238863983424382 0.0
1.1790325211687014 1.0504652224248274 0.0
1.1790325211687014 1.077044046507217 0.0
1.1790325211687014 1.1036228705896065 0.0
1.1790325211687014 1.130201694671996 0.0
1.1790325211687014 1.1567805187543856 0.0
1.1790325211687014 1.1833593428367748 0.0
1.1790325211687014 1.2099381669191644 0.0
1.1790325211687014 1.2365169910015539 0.0
1.1790325211687014 1.2630958150839433 0.0
1.1790325211687014 1.289674639166333 0.0
1.1790325211687014 1.3162534632487222 0.0
1.214107436914928 0.013891083211638034 0.0
1.214107436914928 0.04046990729402751 3.5755787380451647
1.214107436914928 0.06704873137641698 3.3967998011429055
1.214107436914928 0.09362755545880647 2.3241261797293573
1.214107436914928 0.12020637954119592 0.5363368107067747
1.214107436914928 0.1467852036235854 0.3575578738045163
1.214107436914928 0.17336402770597487 0.17877893690225835
1.214107436914928 0.19994285178836435 0.0
1.214107436914928 0.22652167587075384 0.17877893690225816
1.214107436914928 0.2531004999531433 0.0
1.214107436914928 0.27967932403553275 0.0
1.214107436914928 0.3062581481179223 0.17877893690225816
1.214107436914928 0.3328369722003117 0.0
1.214107436914928 0.3594157962827012 0.0
1.214107436914928 0.3859946203650907 0.0
1.214107436914928 0.4125734444474801 0.0
1.214107436914928 0.43915226852986966 0.17877893690225816
1.214107436914928 0.4657310926122591 0.0
1.214107436914928 0.49230991669464863 0.17877893690225816
1.214107436914928 0.5188887407770381 0.0
1.214107436914928 0.5454675648594276 0.1787789369022578
1.214107436914928 0.572046388941817 0.17877893690225855
1.214107436914928 0.5986252130242065 0.0
1.214107436914928 0.6252040371065959 0.0
1.214107436914928 0.6517828611889854 0.0
1.214107436914928 0.678361685271375 0.0
1.214107436914928 0.7049405093537644 0.0
1.214107436914928 0.7315193334361538 0.0
1.214107436914928 0.7580981575185433 0.0
1.214107436914928 0.7846769816009328 0.0
1.214107436914928 0.8112558056833223 0.0
1.214107436914928 0.8378346297657118 0.0
1.214107436914928 0.8644134538481012 0.0
1.214107436914928 0.8909922779304906 0.0
1.214107436914928 0.9175711020128802 0.0
1.214107436914928 0.9441499260952697 0.0
1.214107436914928 0.9707287501776591 0.0
1.214107436914928 0.9973075742600486 0.0
1.214107436914928 1.0238863983424382 0.0
1.214107436914928 1.0504652224248274 0.0
1.214107436914928 1.077044046507217 0.0
1.214107436914928 1.1036228705896065 0.0
1.214107436914928 1.130201694671996 0.0
1.214107436914928 1.1567805187543856 0.0
1.214107436914928 1.1833593428367748 0.0
1.214107436914928 1.2099381669191644 0.0
1.214107436914928 1.2365169910015539 0.0
1.214107436914928 1.2630958150839433 0.0
1.214107436914928 1.289674639166333 0.0
1.214107436914928 1.3162534632487222 0.0
1.2491823526611552 0.013891083211638034 0.0
1.2491823526611552 0.04046990729402751 4.648252359458714
1.2491823526611552 0.06704873137641698 1.4302314952180657
1.2491823526611552 0.09362755545880647 1.9665683059248409
1.2491823526611552 0.12020637954119592 0.3575578738045165
1.2491823526611552 0.1467852036235854 0.0
1.2491823526611552 0.17336402770597487 0.17877893690225835
1.2491823526611552 0.19994285178836435 0.0
1.2491823526611552 0.22652167587075384 0.0
1.2491823526611552 0.2531004999531433 0.0
1.2491823526611552 0.27967932403553275 0.0
1.2491823526611552 0.3062581481179223 0.0
1.2491823526611552 0.3328369722003117 0.3575578738045163
1.2491823526611552 0.3594157962827012 0.0
1.2491823526611552 0.3859946203650907 0.0
1.2491823526611552 0.4125734444474801 0.0
1.2491823526611552 0.43915226852986966 0.0
1.2491823526611552 0.4657310926122591 0.0
1.2491823526611552 0.49230991669464863 0.0
1.2491823526611552 0.5188887407770381 0.0
1.2491823526611552 0.5454675648594276 0.0
1.2491823526611552 0.572046388941817 0.0
1.2491823526611552 0.5986252130242065 0.0
1.2491823526611552 0.6252040371065959 0.0
1.2491823526611552 0.6517828611889854 0.0
1.2491823526611552 0.678361685271375 0.0
1.2491823526611552 0.7049405093537644 0.0
1.2491823526611552 0.7315193334361538 0.0
1.2491823526611552 0.7580981575185433 0.0
1.2491823526611552 0.7846769816009328 0.0
1.2491823526611552 0.8112558056833223 0.0
1.2491823526611552 0.8378346297657118 0.0
1.2491823526611552 0.8644134538481012 0.0
1.2491823526611552 0.8909922779304906 0.0
1.2491823526611552 0.9175711020128802 0.0
1.2491823526611552 0.9441499260952697 0.0
1.2491823526611552 0.9707287501776591 0.0
1.2491823526611552 0.9973075742600486 0.0
1.2491823526611552 1.0238863983424382 0.0
1.2491823526611552 1.0504652224248274 0.0
1.2491823526611552 1.077044046507217 0.0
1.2491823526611552 1.1036228705896065 0.0
1.2491823526611552 1.130201694671996 0.0
1.2491823526611552 1.1567805187543856 0.0
1.2491823526611552 1.1833593428367748 0.0
1.2491823526611552 1.2099381669191644 0.0
1.2491823526611552 1.2365169910015539 0.0
1.2491823526611552 1.2630958150839433 0.0
1.2491823526611552 1.289674639166333 0.0
1.2491823526611552 1.3162534632487222 0.0
1.2842572684073819 0.013891083211638034 0.0
1.2842572684073819 0.04046990729402751 4.11191554875194
1.2842572684073819 0.06704873137641698 2.1453472428270985
1.2842572684073819 0.09362755545880647 1.609010432120324
1.2842572684073819 0.12020637954119592 0.5363368107067747
1.2842572684073819 0.1467852036235854 0.17877893690225816
1.2842572684073819 0.17336402770597487 0.8938946845112917
1.2842572684073819 0.19994285178836435 0.0
1.2842572684073819 0.22652167587075384 0.0
1.2842572684073819 0.2531004999531433 0.3575578738045167
1.2842572684073819 0.27967932403553275 0.0
1.2842572684073819 0.3062581481179223 0.0
1.2842572684073819 0.3328369722003117 0.0
1.2842572684073819 0.3594157962827012 0.3575578738045171
1.2842572684073819 0.3859946203650907 0.17877893690225816
1.2842572684073819 0.4125734444474801 0.0
1.2842572684073819 0.43915226852986966 0.0
1.2842572684073819 0.4657310926122591 0.17877893690225816
1.2842572684073819 0.49230991669464863 0.0
1.2842572684073819 0.5188887407770381 0.0
1.2842572684073819 0.5454675648594276 0.0
1.2842572684073819 0.572046388941817 0.0
1.2842572684073819 0.5986252130242065 0.0
1.2842572684073819 0.6252040371065959 0.0
1.2842572684073819 0.6517828611889854 0.0
1.2842572684073819 0.678361685271375 0.0
1.2842572684073819 0.7049405093537644 0.0
1.2842572684073819 0.7315193334361538 0.0
1.2842572684073819 0.7580981575185433 0.0
1.2842572684073819 0.7846769816009328 0.0
1.2842572684073819 0.8112558056833223 0.0
1.2842572684073819 0.8378346297657118 0.0
1.2842572684073819 0.8644134538481012 0.0
1.2842572684073819 0.8909922779304906 0.0
1.2842572684073819 0.9175711020128802 0.0
1.2842572684073819 0.9441499260952697 0.0
1.2842572684073819 0.9707287501776591 0.0
1.2842572684073819 0.9973075742600486 0.0
1.2842572684073819 1.0238863983424382 0.0
1.2842572684073819 1.0504652224248274 0.0
1.2842572684073819 1.077044046507217 0.0
1.2842572684073819 1.1036228705896065 0.0
1.2842572684073819 1.130201694671996 0.0
1.2842572684073819 1.1567805187543856 0.0
1.2842572684073819 1.1833593428367748 0.0
1.2842572684073819 1.2099381669191644 0.0
1.2842572684073819 1.2365169910015539 0.0
1.2842572684073819 1.2630958150839433 0.0
1.2842572684073819 1.289674639166333 0.0
1.2842572684073819 1.3162534632487222 0.0
1.319332184153609 0.013891083211638034 0.0
1.319332184153609 0.04046990729402751 1.7877893690225823
1.319332184153609 0.06704873137641698 3.5755787380451642
1.319332184153609 0.09362755545880647 1.609010432120324
1.319332184153609 0.12020637954119592 0.3575578738045165
1.319332184153609 0.1467852036235854 0.17877893690225816
1.319332184153609 0.17336402770597487 0.17877893690225835
1.319332184153609 0.19994285178836435 0.17877893690225816
1.319332184153609 0.22652167587075384 0.0
1.319332184153609 0.2531004999531433 0.0
1.319332184153609 0.27967932403553275 0.0
1.319332184153609 0.3062581481179223 0.0
1.319332184153609 0.3328369722003117 0.0
1.319332184153609 0.3594157962827012 0.0
1.319332184153609 0.3859946203650907 0.0
1.319332184153609 0.4125734444474801 0.0
1.319332184153609 0.43915226852986966 0.0
1.319332184153609 0.4657310926122591 0.0
1.319332184153609 0.49230991669464863 0.0
1.319332184153609 0.5188887407770381 0.0
1.319332184153609 0.5454675648594276 0.0
1.319332184153609 0.572046388941817 0.0
1.319332184153609 0.5986252130242065 0.0
1.319332184153609 0.6252040371065959 0.0
1.319332184153609 0.6517828611889854 0.0
1.319332184153609 0.678361685271375 0.0
1.319332184153609 0.7049405093537644 0.0
1.319332184153609 0.7315193334361538 0.0
1.319332184153609 0.7580981575185433 0.0
1.319332184153609 0.7846769816009328 0.0
1.319332184153609 0.8112558056833223 0.0
1.319332184153609 0.8378346297657118 0.0
1.319332184153609 0.8644134538481012 0.0
1.319332184153609 0.8909922779304906 0.0
1.319332184153609 0.9175711020128802 0.0
1.319332184153609 0.9441499260952697 0.0
1.319332184153609 0.9707287501776591 0.0
1.319332184153609 0.9973075742600486 0.0
1.319332184153609 1.0238863983424382 0.0
1.319332184153609 1.0504652224248274 0.0
1.319332184153609 1.077044046507217 0.0
1.319332184153609 1.1036228705896065 0.0
1.319332184153609 1.130201694671996 0.0
1.319332184153609 1.1567805187543856 0.0
1.319332184153609 1.1833593428367748 0.0
1.319332184153609 1.2099381669191644 0.0
1.319332184153609 1.2365169910015539 0.0
1.319332184153609 1.2630958150839433 0.0
1.319332184153609 1.289674639166333 0.0
1.319332184153609 1.3162534632487222 0.0
1.3544070998998357 0.013891083211638034 0.0
1.3544070998998357 0.04046990729402751 3.754357674947423
1.3544070998998357 0.06704873137641698 2.324126179729357
1.3544070998998357 0.09362755545880647 0.5363368107067747
1.3544070998998357 0.12020637954119592 0.715115747609033
1.3544070998998357 0.1467852036235854 0.3575578738045163
1.3544070998998357 0.17336402770597487 0.0
1.3544070998998357 0.19994285178836435 0.17877893690225816
1.3544070998998357 0.22652167587075384 0.0
1.3544070998998357 0.2531004999531433 0.17877893690225835
1.3544070998998357 0.27967932403553275 0.0
1.3544070998998357 0.3062581481179223 0.0
1.3544070998998357 0.3328369722003117 0.0
1.3544070998998357 0.3594157962827012 0.0
1.3544070998998357 0.3859946203650907 0.0
1.3544070998998357 0.4125734444474801 0.0
1.3544070998998357 0.43915226852986966 0.0
1.3544070998998357 0.4657310926122591 0.0
1.3544070998998357 0.49230991669464863 0.0
1.3544070998998357 0.5188887407770381 0.0
1.3544070998998357 0.5454675648594276 0.0
1.3544070998998357 0.572046388941817 0.0
1.3544070998998357 0.5986252130242065 0.0
1.3544070998998357 0.6252040371065959 0.0
1.3544070998998357 0.6517828611889854 0.0
1.3544070998998357 0.678361685271375 0.0
1.3544070998998357 0.7049405093537644 0.0
1.3544070998998357 0.7315193334361538 0.0
1.3544070998998357 0.7580981575185433 0.0
1.3544070998998357 0.7846769816009328 0.0
1.3544070998998357 0.8112558056833223 0.0
1.3544070998998357 0.8378346297657118 0.0
1.3544070998998357 0.8644134538481012 0.0
1.3544070998998357 0.8909922779304906 0.0
1.3544070998998357 0.9175711020128802 0.0
1.3544070998998357 0.9441499260952697 0.0
1.3544070998998357 0.9707287501776591 0.0
1.3544070998998357 0.9973075742600486 0.0
1.3544070998998357 1.0238863983424382 0.0
1.3544070998998357 1.0504652224248274 0.0
1.3544070998998357 1.077044046507217 0.0
1.3544070998998357 1.1036228705896065 0.0
1.3544070998998357 1.130201694671996 0.0
1.3544070998998357 1.1567805187543856 0.0
1.3544070998998357 1.1833593428367748 0.0
1.3544070998998357 1.2099381669191644 0.0
1.3544070998998357 1.2365169910015539 0.0
1.3544070998998357 1.2630958150839433 0.0
1.3544070998998357 1.289674639166333 0.0
1.3544070998998357 1.3162534632487222 0.0
1.3894820156460628 0.013891083211638034 0.0
1.3894820156460628 0.04046990729402751 1.2514525583158078
1.3894820156460628 0.06704873137641698 1.4302314952180657
1.3894820156460628 0.09362755545880647 0.5363368107067747
1.3894820156460628 0.12020637954119592 0.8938946845112913
1.3894820156460628 0.1467852036235854 0.3575578738045163
1.3894820156460628 0.17336402770597487 0.0
1.3894820156460628 0.19994285178836435 0.0
1.3894820156460628 0.22652167587075384 0.17877893690225816
1.3894820156460628 0.2531004999531433 0.0
1.3894820156460628 0.27967932403553275 0.0
1.3894820156460628 0.3062581481179223 0.0
1.3894820156460628 0.3328369722003117 0.0
1.3894820156460628 0.3594157962827012 0.0
1.3894820156460628 0.3859946203650907 0.0
1.3894820156460628 0.4125734444474801 0.0
1.3894820156460628 0.43915226852986966 0.0
1.3894820156460628 0.4657310926122591 0.17877893690225816
1.3894820156460628 0.49230991669464863 0.0
1.3894820156460628 0.5188887407770381 0.0
1.3894820156460628 0.5454675648594276 0.0
1.3894820156460628 0.572046388941817 0.0
1.3894820156460628 0.5986252130242065 0.0
1.3894820156460628 0.6252040371065959 0.0
1.3894820156460628 0.6517828611889854 0.0
1.3894820156460628 0.678361685271375 0.0
1.3894820156460628 0.7049405093537644 0.0
1.3894820156460628 0.7315193334361538 0.0
1.3894820156460628 0.7580981575185433 0.0
1.3894820156460628 0.7846769816009328 0.0
1.3894820156460628 0.8112558056833223 0.0
1.3894820156460628 0.8378346297657118 0.0
1.3894820156460628 0.8644134538481012 0.0
1.3894820156460628 0.8909922779304906 0.0
1.3894820156460628 0.9175711020128802 0.0
1.3894820156460628 0.9441499260952697 0.0
1.3894820156460628 0.9707287501776591 0.0
1.3894820156460628 0.9973075742600486 0.0
1.3894820156460628 1.0238863983424382 0.0
1.3894820156460628 1.0504652224248274 0.0
1.3894820156460628 1.077044046507217 0.0
1.3894820156460628 1.1036228705896065 0.0
1.3894820156460628 1.130201694671996 0.0
1.3894820156460628 1.1567805187543856 0.0
1.3894820156460628 1.1833593428367748 0.0
1.3894820156460628 1.2099381669191644 0.0
1.3894820156460628 1.2365169910015539 0.0
1.3894820156460628 1.2630958150839433 0.0
1.3894820156460628 1.289674639166333 0.0
1.3894820156460628 1.3162534632487222 0.0
1.4245569313922894 0.013891083211638034 0.0
1.4245569313922894 0.04046990729402751 6.614820665383555
1.4245569313922894 0.06704873137641698 1.2514525583158076
1.4245569313922894 0.09362755545880647 0.5363368107067747
1.4245569313922894 0.12020637954119592 0.17877893690225824
1.4245569313922894 0.1467852036235854 0.0
1.4245569313922894 0.17336402770597487 0.0
1.4245569313922894 0.19994285178836435 0.0
1.4245569313922894 0.22652167587075384 0.0
1.4245569313922894 0.2531004999531433 0.17877893690225835
1.4245569313922894 0.27967932403553275 0.0
1.4245569313922894 0.3062581481179223 0.0
1.4245569313922894 0.3328369722003117 0.0
1.4245569313922894 0.3594157962827012 0.0
1.4245569313922894 0.3859946203650907 0.0
1.4245569313922894 0.4125734444474801 0.0
1.4245569313922894 0.43915226852986966 0.0
1.4245569313922894 0.4657310926122591 0.0
1.4245569313922894 0.49230991669464863 0.0
1.4245569313922894 0.5188887407770381 0.0
1.4245569313922894 0.5454675648594276 0.0
1.4245569313922894 0.572046388941817 0.0
1.4245569313922894 0.5986252130242065 0.0
1.4245569313922894 0.6252040371065959 0.0
1.4245569313922894 0.6517828611889854 0.0
1.4245569313922894 0.678361685271375 0.0
1.4245569313922894 0.7049405093537644 0.0
1.4245569313922894 0.7315193334361538 0.0
1.4245569313922894 0.7580981575185433 0.0
1.4245569313922894 0.7846769816009328 0.0
1.4245569313922894 0.8112558056833223 0.0
1.4245569313922894 0.8378346297657118 0.0
1.4245569313922894 0.8644134538481012 0.0
1.4245569313922894 0.8909922779304906 0.0
1.4245569313922894 0.9175711020128802 0.0
1.4245569313922894 0.9441499260952697 0.0
1.4245569313922894 0.9707287501776591 0.0
1.4245569313922894 0.9973075742600486 0.0
1.4245569313922894 1.0238863983424382 0.0
1.4245569313922894 1.0504652224248274 0.0
1.4245569313922894 1.077044046507217 0.0
1.4245569313922894 1.1036228705896065 0.0
1.4245569313922894 1.130201694671996 0.0
1.4245569313922894 1.1567805187543856 0.0
1.4245569313922894 1.1833593428367748 0.0
1.4245569313922894 1.2099381669191644 0.0
1.4245569313922894 1.2365169910015539 0.0
1.4245569313922894 1.2630958150839433 0.0
1.4245569313922894 1.289674639166333 0.0
1.4245569313922894 1.3162534632487222 0.0
1.4596318471385166 0.013891083211638034 0.0
1.4596318471385166 0.04046990729402751 0.3575578738045165
1.4596318471385166 0.06704873137641698 0.5363368107067746
1.4596318471385166 0.09362755545880647 0.0
1.4596318471385166 0.12020637954119592 0.3575578738045165
1.4596318471385166 0.1467852036235854 0.0
1.4596318471385166 0.17336402770597487 0.0
1.4596318471385166 0.19994285178836435 0.0
1.4596318471385166 0.22652167587075384 0.0
1.4596318471385166 0.2531004999531433 0.17877893690225835
1.4596318471385166 0.27967932403553275 0.0
1.4596318471385166 0.3062581481179223 0.0
1.4596318471385166 0.3328369722003117 0.0
1.4596318471385166 0.3594157962827012 0.0
1.4596318471385166 0.3859946203650907 0.0
1.4596318471385166 0.4125734444474801 0.0
1.4596318471385166 0.43915226852986966 0.0
1.4596318471385166 0.4657310926122591 0.0
1.4596318471385166 0.49230991669464863 0.0
1.4596318471385166 0.5188887407770381 0.0
1.4596318471385166 0.5454675648594276 0.0
1.4596318471385166 0.572046388941817 0.0
1.4596318471385166 0.5986252130242065 0.0
1.4596318471385166 0.6252040371065959 0.0
1.4596318471385166 0.6517828611889854 0.0
1.4596318471385166 0.678361685271375 0.0
1.4596318471385166 0.7049405093537644 0.0
1.4596318471385166 0.7315193334361538 0.0
1.4596318471385166 0.7580981575185433 0.0
1.4596318471385166 0.7846769816009328 0.0
1.4596318471385166 0.8112558056833223 0.0
1.4596318471385166 0.8378346297657118 0.0
1.4596318471385166 0.8644134538481012 0.0
1.4596318471385166 0.8909922779304906 0.0
1.4596318471385166 0.9175711020128802 0.0
1.4596318471385166 0.9441499260952697 0.0
1.4596318471385166 0.9707287501776591 0.0
1.4596318471385166 0.9973075742600486 0.0
1.4596318471385166 1.0238863983424382 0.0
1.4596318471385166 1.0504652224248274 0.0
1.4596318471385166 1.077044046507217 0.0
1.4596318471385166 1.1036228705896065 0.0
1.4596318471385166 1.130201694671996 0.0
1.4596318471385166 1.1567805187543856 0.0
1.4596318471385166 1.1833593428367748 0.0
1.4596318471385166 1.2099381669191644 0.0
1.4596318471385166 1.2365169910015539 0.0
1.4596318471385166 1.2630958150839433 0.0
1.4596318471385166 1.289674639166333 0.0
1.4596318471385166 1.3162534632487222 0.0
1.4947067628847432 0.013891083211638034 0.0
1.4947067628847432 0.04046990729402751 9.654062592721946
1.4947067628847432 0.06704873137641698 3.933136611849681
1.4947067628847432 0.09362755545880647 0.17877893690225824
1.4947067628847432 0.12020637954119592 0.0
1.4947067628847432 0.1467852036235854 0.0
1.4947067628847432 0.17336402770597487 0.17877893690225835
1.4947067628847432 0.19994285178836435 0.0
1.4947067628847432 0.22652167587075384 0.0
1.4947067628847432 0.2531004999531433 0.0
1.4947067628847432 0.27967932403553275 0.0
1.4947067628847432 0.3062581481179223 0.0
1.4947067628847432 0.3328369722003117 0.0
1.4947067628847432 0.3594157962827012 0.0
1.4947067628847432 0.3859946203650907 0.0
1.4947067628847432 0.4125734444474801 0.0
1.4947067628847432 0.43915226852986966 0.0
1.4947067628847432 0.4657310926122591 0.0
1.4947067628847432 0.49230991669464863 0.0
1.4947067628847432 0.5188887407770381 0.0
1.4947067628847432 0.5454675648594276 0.0
1.4947067628847432 0.572046388941817 0.0
1.4947067628847432 0.5986252130242065 0.0
1.4947067628847432 0.6252040371065959 0.0
1.4947067628847432 0.6517828611889854 0.0
1.4947067628847432 0.678361685271375 0.0
1.4947067628847432 0.7049405093537644 0.0
1.4947067628847432 0.7315193334361538 0.0
1.4947067628847432 0.7580981575185433 0.0
1.4947067628847432 0.7846769816009328 0.0
1.4947067628847432 0.8112558056833223 0.0
1.4947067628847432 0.8378346297657118 0.0
1.4947067628847432 0.8644134538481012 0.0
1.4947067628847432 0.8909922779304906 0.0
1.4947067628847432 0.9175711020128802 0.0
1.4947067628847432 0.9441499260952697 0.0
1.4947067628847432 0.9707287501776591 0.0
1.4947067628847432 0.9973075742600486 0.0
1.4947067628847432 1.0238863983424382 0.0
1.4947067628847432 1.0504652224248274 0.0
1.4947067628847432 1.077044046507217 0.0
1.4947067628847432 1.1036228705896065 0.0
1.4947067628847432 1.130201694671996 0.0
1.4947067628847432 1.1567805187543856 0.0
1.4947067628847432 1.1833593428367748 0.0
1.4947067628847432 1.2099381669191644 0.0
1.4947067628847432 1.2365169910015539 0.0
1.4947067628847432 1.2630958150839433 0.0
1.4947067628847432 1.289674639166333 0.0
1.4947067628847432 1.3162534632487222 0.0
1.5297816786309704 0.013891083211638034 0.0
1.5297816786309704 0.04046990729402751 3.03924192733839
1.5297816786309704 0.06704873137641698 0.3575578738045164
1.5297816786309704 0.09362755545880647 0.715115747609033
1.5297816786309704 0.12020637954119592 0.0
1.5297816786309704 0.1467852036235854 0.17877893690225816
1.5297816786309704 0.17336402770597487 0.0
1.5297816786309704 0.19994285178836435 0.0
1.5297816786309704 0.22652167587075384 0.0
1.5297816786309704 0.2531004999531433 0.0
1.5297816786309704 0.27967932403553275 0.0
1.5297816786309704 0.3062581481179223 0.0
1.5297816786309704 0.3328369722003117 0.0
1.5297816786309704 0.3594157962827012 0.0
1.5297816786309704 0.3859946203650907 0.0
1.5297816786309704 0.4125734444474801 0.0
1.5297816786309704 0.43915226852986966 0.0
1.5297816786309704 0.4657310926122591 0.0
1.5297816786309704 0.49230991669464863 0.0
1.5297816786309704 0.5188887407770381 0.0
1.5297816786309704 0.5454675648594276 0.0
1.5297816786309704 0.572046388941817 0.0
1.5297816786309704 0.5986252130242065 0.0
1.5297816786309704 0.6252040371065959 0.0
1.5297816786309704 0.6517828611889854 0.0
1.5297816786309704 0.678361685271375 0.0
1.5297816786309704 0.7049405093537644 0.0
1.5297816786309704 0.7315193334361538 0.0
1.5297816786309704 0.7580981575185433 0.0
1.5297816786309704 0.7846769816009328 0.0
1.5297816786309704 0.8112558056833223 0.0
1.5297816786309704 0.8378346297657118 0.0
1.5297816786309704 0.8644134538481012 0.0
1.5297816786309704 0.8909922779304906 0.0
1.5297816786309704 0.9175711020128802 0.0
1.5297816786309704 0.9441499260952697 0.0
1.5297816786309704 0.9707287501776591 0.0
1.5297816786309704 0.9973075742600486 0.0
1.5297816786309704 1.0238863983424382 0.0
1.5297816786309704 1.0504652224248274 0.0
1.5297816786309704 1.077044046507217 0.0
1.5297816786309704 1.1036228705896065 0.0
1.5297816786309704 1.130201694671996 0.0
1.5297816786309704 1.1567805187543856 0.0
1.5297816786309704 1.1833593428367748 0.0
1.5297816786309704 1.2099381669191644 0.0
1.5297816786309704 1.2365169910015539 0.0
1.5297816786309704 1.2630958150839433 0.0
1.5297816786309704 1.289674639166333 0.0
1.5297816786309704 1.3162534632487222 0.0
1.564856594377197 0.013891083211638034 0.0
1.564856594377197 0.04046990729402751 6.07848385467678
1.564856594377197 0.06704873137641698 0.5363368107067746
1.564856594377197 0.09362755545880647 1.609010432120324
1.564856594377197 0.12020637954119592 0.3575578738045165
1.564856594377197 0.1467852036235854 0.0
1.564856594377197 0.17336402770597487 0.0
1.564856594377197 0.19994285178836435 0.0
1.564856594377197 0.22652167587075384 0.0
1.564856594377197 0.2531004999531433 0.0
1.564856594377197 0.27967932403553275 0.0
1.564856594377197 0.3062581481179223 0.0
1.564856594377197 0.3328369722003117 0.0
1.564856594377197 0.3594157962827012 0.0
1.564856594377197 0.3859946203650907 0.0
1.564856594377197 0.4125734444474801 0.0
1.564856594377197 0.43915226852986966 0.0
1.564856594377197 0.4657310926122591 0.0
1.564856594377197 0.49230991669464863 0.0
1.564856594377197 0.5188887407770381 0.0
1.564856594377197 0.5454675648594276 0.0
1.564856594377197 0.572046388941817 0.0
1.564856594377197 0.5986252130242065 0.0
1.564856594377197 0.6252040371065959 0.0
1.564856594377197 0.6517828611889854 0.0
1.564856594377197 0.678361685271375 0.0
1.564856594377197 0.7049405093537644 0.0
1.564856594377197 0.7315193334361538 0.0
1.564856594377197 0.7580981575185433 0.0
1.564856594377197 0.7846769816009328 0.0
1.564856594377197 0.8112558056833223 0.0
1.564856594377197 0.8378346297657118 0.0
1.564856594377197 0.8644134538481012 0.0
1.564856594377197 0.8909922779304906 0.0
1.564856594377197 0.9175711020128802 0.0
1.564856594377197 0.9441499260952697 0.0
1.564856594377197 0.9707287501776591 0.0
1.564856594377197 0.9973075742600486 0.0
1.564856594377197 1.0238863983424382 0.0
1.564856594377197 1.0504652224248274 0.0
1.564856594377197 1.077044046507217 0.0
1.564856594377197 1.1036228705896065 0.0
1.564856594377197 1.130201694671996 0.0
1.564856594377197 1.1567805187543856 0.0
1.564856594377197 1.1833593428367748 0.0
1.564856594377197 1.2099381669191644 0.0
1.564856594377197 1.2365169910015539 0.0
1.564856594377197 1.2630958150839433 0.0
1.564856594377197 1.289674639166333 0.0
1.564856594377197 1.3162534632487222 0.0
1.5999315101234242 0.013891083211638034 0.0
1.5999315101234242 0.04046990729402751 0.0
1.5999315101234242 0.06704873137641698 0.0
1.5999315101234242 0.09362755545880647 0.0
1.5999315101234242 0.12020637954119592 0.0
1.5999315101234242 0.1467852036235854 0.0
1.5999315101234242 0.17336402770597487 0.0
1.5999315101234242 0.19994285178836435 0.0
1.5999315101234242 0.22652167587075384 0.0
1.5999315101234242 0.2531004999531433 0.0
1.5999315101234242 0.27967932403553275 0.0
1.5999315101234242 0.3062581481179223 0.0
1.5999315101234242 0.3328369722003117 0.0
1.5999315101234242 0.3594157962827012 0.0
1.5999315101234242 0.3859946203650907 0.0
1.5999315101234242 0.4125734444474801 0.0
1.5999315101234242 0.43915226852986966 0.0
1.5999315101234242 0.4657310926122591 0.0
1.5999315101234242 0.49230991669464863 0.0
1.5999315101234242 0.5188887407770381 0.0
1.5999315101234242 0.5454675648594276 0.0
1.5999315101234242 0.572046388941817 0.0
1.5999315101234242 0.5986252130242065 0.0
1.5999315101234242 0.6252040371065959 0.0
1.5999315101234242 0.6517828611889854 0.0
1.5999315101234242 0.678361685271375 0.0
1.5999315101234242 0.7049405093537644 0.0
1.5999315101234242 0.7315193334361538 0.0
1.5999315101234242 0.7580981575185433 0.0
1.5999315101234242 0.7846769816009328 0.0
1.5999315101234242 0.8112558056833223 0.0
1.5999315101234242 0.8378346297657118 0.0
1.5999315101234242 0.8644134538481012 0.0
1.5999315101234242 0.8909922779304906 0.0
1.5999315101234242 0.9175711020128802 0.0
1.5999315101234242 0.9441499260952697 0.0
1.5999315101234242 0.9707287501776591 0.0
1.5999315101234242 0.9973075742600486 0.0
1.5999315101234242 1.0238863983424382 0.0
1.5999315101234242 1.0504652224248274 0.0
1.5999315101234242 1.077044046507217 0.0
1.5999315101234242 1.1036228705896065 0.0
1.5999315101234242 1.130201694671996 0.0
1.5999315101234242 1.1567805187543856 0.0
1.5999315101234242 1.1833593428367748 0.0
1.5999315101234242 1.2099381669191644 0.0
1.5999315101234242 1.2365169910015539 0.0
1.5999315101234242 1.2630958150839433 0.0
1.5999315101234242 1.289674639166333 0.0
1.5999315101234242 1.3162534632487222 0.0
1.6350064258696508 0.013891083211638034 0.0
1.6350064258696508 0.04046990729402751 0.3575578738045165
1.6350064258696508 0.06704873137641698 0.0
1.6350064258696508 0.09362755545880647 0.0
1.6350064258696508 0.12020637954119592 0.0
1.6350064258696508 0.1467852036235854 0.0
1.6350064258696508 0.17336402770597487 0.0
1.6350064258696508 0.19994285178836435 0.0
1.6350064258696508 0.22652167587075384 0.0
1.6350064258696508 0.2531004999531433 0.3575578738045167
1.6350064258696508 0.27967932403553275 0.0
1.6350064258696508 0.3062581481179223 0.0
1.6350064258696508 0.3328369722003117 0.0
1.6350064258696508 0.3594157962827012 0.0
1.6350064258696508 0.3859946203650907 0.0
1.6350064258696508 0.4125734444474801 0.0
1.6350064258696508 0.43915226852986966 0.0
1.6350064258696508 0.4657310926122591 0.0
1.6350064258696508 0.49230991669464863 0.0
1.6350064258696508 0.5188887407770381 0.0
1.6350064258696508 0.5454675648594276 0.0
1.6350064258696508 0.572046388941817 0.0
1.6350064258696508 0.5986252130242065 0.0
1.6350064258696508 0.6252040371065959 0.0
1.6350064258696508 0.6517828611889854 0.0
1.6350064258696508 0.678361685271375 0.0
1.6350064258696508 0.7049405093537644 0.0
1.6350064258696508 0.7315193334361538 0.0
1.6350064258696508 0.7580981575185433 0.0
1.6350064258696508 0.7846769816009328 0.0
1.6350064258696508 0.8112558056833223 0.0
1.6350064258696508 0.8378346297657118 0.0
1.6350064258696508 0.8644134538481012 0.0
1.6350064258696508 0.8909922779304906 0.0
1.6350064258696508 0.9175711020128802 0.0
1.6350064258696508 0.9441499260952697 0.0
1.6350064258696508 0.9707287501776591 0.0
1.6350064258696508 0.9973075742600486 0.0
1.6350064258696508 1.0238863983424382 0.0
1.6350064258696508 1.0504652224248274 0.0
1.6350064258696508 1.077044046507217 0.0
1.6350064258696508 1.1036228705896065 0.0
1.6350064258696508 1.130201694671996 0.0
1.6350064258696508 1.1567805187543856 0.0
1.6350064258696508 1.1833593428367748 0.0
1.6350064258696508 1.2099381669191644 0.0
1.6350064258696508 1.2365169910015539 0.0
1.6350064258696508 1.2630958150839433 0.0
1.6350064258696508 1.289674639166333 0.0
1.6350064258696508 1.3162534632487222 0.0
1.670081341615878 0.013891083211638034 0.0
1.670081341615878 0.04046990729402751 0.0
1.670081341615878 0.06704873137641698 0.35755787380451415
1.670081341615878 0.09362755545880647 0.7151157476090285
1.670081341615878 0.12020637954119592 0.0
1.670081341615878 0.1467852036235854 0.3575578738045141
1.670081341615878 0.17336402770597487 0.0
1.670081341615878 0.19994285178836435 0.0
1.670081341615878 0.22652167587075384 0.0
1.670081341615878 0.2531004999531433 0.0
1.670081341615878 0.27967932403553275 0.0
1.670081341615878 0.3062581481179223 0.0
1.670081341615878 0.3328369722003117 0.0
1.670081341615878 0.3594157962827012 0.0
1.670081341615878 0.3859946203650907 0.0
1.670081341615878 0.4125734444474801 0.0
1.670081341615878 0.43915226852986966 0.0
1.670081341615878 0.4657310926122591 0.0
1.670081341615878 0.49230991669464863 0.0
1.670081341615878 0.5188887407770381 0.0
1.670081341615878 0.5454675648594276 0.0
1.670081341615878 0.572046388941817 0.0
1.670081341615878 0.5986252130242065 0.0
1.670081341615878 0.6252040371065959 0.0
1.670081341615878 0.6517828611889854 0.0
1.670081341615878 0.678361685271375 0.0
1.670081341615878 0.7049405093537644 0.0
1.670081341615878 0.7315193334361538 0.0
1.670081341615878 0.7580981575185433 0.0
1.670081341615878 0.7846769816009328 0.0
1.670081341615878 0.8112558056833223 0.0
1.670081341615878 0.8378346297657118 0.0
1.670081341615878 0.8644134538481012 0.0
1.670081341615878 0.8909922779304906 0.0
1.670081341615878 0.9175711020128802 0.0
1.670081341615878 0.9441499260952697 0.0
1.670081341615878 0.9707287501776591 0.0
1.670081341615878 0.9973075742600486 0.0
1.670081341615878 1.0238863983424382 0.0
1.670081341615878 1.0504652224248274 0.0
1.670081341615878 1.077044046507217 0.0
1.670081341615878 1.1036228705896065 0.0
1.670081341615878 1.130201694671996 0.0
1.670081341615878 1.1567805187543856 0.0
1.670081341615878 1.1833593428367748 0.0
1.670081341615878 1.2099381669191644 0.0
1.670081341615878 1.2365169910015539 0.0
1.670081341615878 1.2630958150839433 0.0
1.670081341615878 1.289674639166333 0.0
1.670081341615878 1.3162534632487222 0.0
1.705156257362105 0.013891083211638034 0.0
1.705156257362105 0.04046990729402751 0.0
1.705156257362105 0.06704873137641698 0.7151157476090328
1.705156257362105 0.09362755545880647 0.0
1.705156257362105 0.12020637954119592 0.3575578738045165
1.705156257362105 0.1467852036235854 0.0
1.705156257362105 0.17336402770597487 0.0
1.705156257362105 0.19994285178836435 0.0
1.705156257362105 0.22652167587075384 0.0
1.705156257362105 0.2531004999531433 0.0
1.705156257362105 0.27967932403553275 0.0
1.705156257362105 0.3062581481179223 0.0
1.705156257362105 0.3328369722003117 0.0
1.705156257362105 0.3594157962827012 0.0
1.705156257362105 0.3859946203650907 0.0
1.705156257362105 0.4125734444474801 0.0
1.705156257362105 0.43915226852986966 0.0
1.705156257362105 0.4657310926122591 0.0
1.705156257362105 0.49230991669464863 0.0
1.705156257362105 0.5188887407770381 0.0
1.705156257362105 0.5454675648594276 0.0
1.705156257362105 0.572046388941817 0.0
1.705156257362105 0.5986252130242065 0.0
1.705156257362105 0.6252040371065959 0.0
1.705156257362105 0.6517828611889854 0.0
1.705156257362105 0.678361685271375 0.0
1.705156257362105 0.7049405093537644 0.0
1.705156257362105 0.7315193334361538 0.0
1.705156257362105 0.7580981575185433 0.0
1.705156257362105 0.7846769816009328 0.0
1.705156257362105 0.8112558056833223 0.0
1.705156257362105 0.8378346297657118 0.0
1.705156257362105 0.8644134538481012 0.0
1.705156257362105 0.8909922779304906 0.0
1.705156257362105 0.9175711020128802 0.0
1.705156257362105 0.9441499260952697 0.0
1.705156257362105 0.9707287501776591 0.0
1.705156257362105 0.9973075742600486 0.0
1.705156257362105 1.0238863983424382 0.0
1.705156257362105 1.0504652224248274 0.0
1.705156257362105 1.077044046507217 0.0
1.705156257362105 1.1036228705896065 0.0
1.705156257362105 1.130201694671996 0.0
1.705156257362105 1.1567805187543856 0.0
1.705156257362105 1.1833593428367748 0.0
1.705156257362105 1.2099381669191644 0.0
1.705156257362105 1.2365169910015539 0.0
1.705156257362105 1.2630958150839433 0.0
1.705156257362105 1.289674639166333 0.0
1.705156257362105 1.3162534632487222 0.0
1.7402311731083318 0.013891083211638034 0.0
1.7402311731083318 0.04046990729402751 0.0
1.7402311731083318 0.06704873137641698 0.0
1.7402311731083318 0.09362755545880647 0.17877893690225824
1.7402311731083318 0.12020637954119592 0.3575578738045165
1.7402311731083318 0.1467852036235854 0.3575578738045163
1.7402311731083318 0.17336402770597487 0.0
1.7402311731083318 0.19994285178836435 0.0
1.7402311731083318 0.22652167587075384 0.0
1.7402311731083318 0.2531004999531433 0.0
1.7402311731083318 0.27967932403553275 0.0
1.7402311731083318 0.3062581481179223 0.0
1.7402311731083318 0.3328369722003117 0.0
1.7402311731083318 0.3594157962827012 0.0
1.7402311731083318 0.3859946203650907 0.0
1.7402311731083318 0.4125734444474801 0.0
1.7402311731083318 0.43915226852986966 0.0
1.7402311731083318 0.4657310926122591 0.0
1.7402311731083318 0.49230991669464863 0.0
1.7402311731083318 0.5188887407770381 0.0
1.7402311731083318 0.5454675648594276 0.0
1.7402311731083318 0.572046388941817 0.0
1.7402311731083318 0.5986252130242065 0.0
1.7402311731083318 0.6252040371065959 0.0
1.7402311731083318 0.6517828611889854 0.0
1.7402311731083318 0.678361685271375 0.0
1.7402311731083318 0.7049405093537644 0.0
1.7402311731083318 0.7315193334361538 0.0
1.7402311731083318 0.7580981575185433 0.0
1.7402311731083318 0.7846769816009328 0.0
1.7402311731083318 0.8112558056833223 0.0
1.7402311731083318 0.8378346297657118 0.0
1.7402311731083318 0.8644134538481012 0.0
1.7402311731083318 0.8909922779304906 0.0
1.7402311731083318 0.9175711020128802 0.0
1.7402311731083318 0.9441499260952697 0.0
1.7402311731083318 0.9707287501776591 0.0
1.7402311731083318 0.9973075742600486 0.0
1.7402311731083318 1.0238863983424382 0.0
1.7402311731083318 1.0504652224248274 0.0
1.7402311731083318 1.077044046507217 0.0
1.7402311731083318 1.1036228705896065 0.0
1.7402311731083318 1.130201694671996 0.0
1.7402311731083318 1.1567805187543856 0.0
1.7402311731083318 1.1833593428367748 0.0
1.7402311731083318 1.2099381669191644 0.0
1.7402311731083318 1.2365169910015539 0.0
1.7402311731083318 1.2630958150839433 0.0
1.7402311731083318 1.289674639166333 0.0
1.7402311731083318 1.3162534632487222 0.0


==> sections/graphs/data/2d_histograms/2d_histogram_ambiguous_mnist_softmax_POVI_SGD.csv <==
xcenter ycenter weight
0.01868233371467795 0.0027976147789740935 209.37066027242648
0.01868233371467795 0.008211886148783378 0.0
0.01868233371467795 0.013626157518592662 0.0
0.01868233371467795 0.019040428888401947 0.0
0.01868233371467795 0.024454700258211233 0.0
0.01868233371467795 0.02986897162802052 0.0
0.01868233371467795 0.0352832429978298 0.0
0.01868233371467795 0.04069751436763909 0.0
0.01868233371467795 0.04611178573744837 0.0
0.01868233371467795 0.05152605710725766 0.0
0.01868233371467795 0.05694032847706694 0.0
0.01868233371467795 0.062354599846876226 0.0
0.01868233371467795 0.06776887121668551 0.0
0.01868233371467795 0.0731831425864948 0.0
0.01868233371467795 0.07859741395630408 0.0
0.01868233371467795 0.08401168532611336 0.0
0.01868233371467795 0.08942595669592265 0.0
0.01868233371467795 0.09484022806573193 0.0
0.01868233371467795 0.10025449943554121 0.0
0.01868233371467795 0.1056687708053505 0.0
0.01868233371467795 0.1110830421751598 0.0
0.01868233371467795 0.11649731354496907 0.0
0.01868233371467795 0.12191158491477835 0.0
0.01868233371467795 0.12732585628458765 0.0
0.01868233371467795 0.1327401276543969 0.0
0.01868233371467795 0.13815439902420623 0.0
0.01868233371467795 0.1435686703940155 0.0
0.01868233371467795 0.14898294176382476 0.0
0.01868233371467795 0.15439721313363408 0.0
0.01868233371467795 0.15981148450344335 0.0
0.01868233371467795 0.16522575587325264 0.0
0.01868233371467795 0.17064002724306193 0.0
0.01868233371467795 0.1760542986128712 0.0
0.01868233371467795 0.1814685699826805 0.0
0.01868233371467795 0.18688284135248978 0.0
0.01868233371467795 0.19229711272229905 0.0
0.01868233371467795 0.19771138409210837 0.0
0.01868233371467795 0.20312565546191763 0.0
0.01868233371467795 0.2085399268317269 0.0
0.01868233371467795 0.21395419820153622 0.0
0.01868233371467795 0.21936846957134548 0.0
0.01868233371467795 0.22478274094115475 0.0
0.01868233371467795 0.23019701231096407 0.0
0.01868233371467795 0.23561128368077333 0.0
0.01868233371467795 0.24102555505058262 0.0
0.01868233371467795 0.24643982642039192 0.0
0.01868233371467795 0.2518540977902012 0.0
0.01868233371467795 0.2572683691600105 0.0
0.01868233371467795 0.26268264052981977 0.0
0.01868233371467795 0.26809691189962903 0.0
0.054115499009494666 0.0027976147789740935 335.340559606459
0.054115499009494666 0.008211886148783378 5.2125475586496215
0.054115499009494666 0.013626157518592662 0.0
0.054115499009494666 0.019040428888401947 0.0
0.054115499009494666 0.024454700258211233 0.0
0.054115499009494666 0.02986897162802052 0.0
0.054115499009494666 0.0352832429978298 0.0
0.054115499009494666 0.04069751436763909 0.0
0.054115499009494666 0.04611178573744837 0.0
0.054115499009494666 0.05152605710725766 0.0
0.054115499009494666 0.05694032847706694 0.0
0.054115499009494666 0.062354599846876226 0.0
0.054115499009494666 0.06776887121668551 0.0
0.054115499009494666 0.0731831425864948 0.0
0.054115499009494666 0.07859741395630408 0.0
0.054115499009494666 0.08401168532611336 0.0
0.054115499009494666 0.08942595669592265 0.0
0.054115499009494666 0.09484022806573193 0.0
0.054115499009494666 0.10025449943554121 0.0
0.054115499009494666 0.1056687708053505 0.0
0.054115499009494666 0.1110830421751598 0.0
0.054115499009494666 0.11649731354496907 0.0
0.054115499009494666 0.12191158491477835 0.0
0.054115499009494666 0.12732585628458765 0.0
0.054115499009494666 0.1327401276543969 0.0
0.054115499009494666 0.13815439902420623 0.0
0.054115499009494666 0.1435686703940155 0.0
0.054115499009494666 0.14898294176382476 0.0
0.054115499009494666 0.15439721313363408 0.0
0.054115499009494666 0.15981148450344335 0.0
0.054115499009494666 0.16522575587325264 0.0
0.054115499009494666 0.17064002724306193 0.0
0.054115499009494666 0.1760542986128712 0.0
0.054115499009494666 0.1814685699826805 0.0
0.054115499009494666 0.18688284135248978 0.0
0.054115499009494666 0.19229711272229905 0.0
0.054115499009494666 0.19771138409210837 0.0
0.054115499009494666 0.20312565546191763 0.0
0.054115499009494666 0.2085399268317269 0.0
0.054115499009494666 0.21395419820153622 0.0
0.054115499009494666 0.21936846957134548 0.0
0.054115499009494666 0.22478274094115475 0.0
0.054115499009494666 0.23019701231096407 0.0
0.054115499009494666 0.23561128368077333 0.0
0.054115499009494666 0.24102555505058262 0.0
0.054115499009494666 0.24643982642039192 0.0
0.054115499009494666 0.2518540977902012 0.0
0.054115499009494666 0.2572683691600105 0.0
0.054115499009494666 0.26268264052981977 0.0
0.054115499009494666 0.26809691189962903 0.0
0.08954866430431138 0.0027976147789740935 296.24645291658686
0.08954866430431138 0.008211886148783378 31.27528535189773
0.08954866430431138 0.013626157518592662 0.8687579264416038
0.08954866430431138 0.019040428888401947 0.8687579264416034
0.08954866430431138 0.024454700258211233 0.0
0.08954866430431138 0.02986897162802052 0.0
0.08954866430431138 0.0352832429978298 0.0
0.08954866430431138 0.04069751436763909 0.0
0.08954866430431138 0.04611178573744837 0.0
0.08954866430431138 0.05152605710725766 0.0
0.08954866430431138 0.05694032847706694 0.0
0.08954866430431138 0.062354599846876226 0.0
0.08954866430431138 0.06776887121668551 0.0
0.08954866430431138 0.0731831425864948 0.0
0.08954866430431138 0.07859741395630408 0.0
0.08954866430431138 0.08401168532611336 0.0
0.08954866430431138 0.08942595669592265 0.0
0.08954866430431138 0.09484022806573193 0.0
0.08954866430431138 0.10025449943554121 0.0
0.08954866430431138 0.1056687708053505 0.0
0.08954866430431138 0.1110830421751598 0.0
0.08954866430431138 0.11649731354496907 0.0
0.08954866430431138 0.12191158491477835 0.0
0.08954866430431138 0.12732585628458765 0.0
0.08954866430431138 0.1327401276543969 0.0
0.08954866430431138 0.13815439902420623 0.0
0.08954866430431138 0.1435686703940155 0.0
0.08954866430431138 0.14898294176382476 0.0
0.08954866430431138 0.15439721313363408 0.0
0.08954866430431138 0.15981148450344335 0.0
0.08954866430431138 0.16522575587325264 0.0
0.08954866430431138 0.17064002724306193 0.0
0.08954866430431138 0.1760542986128712 0.0
0.08954866430431138 0.1814685699826805 0.0
0.08954866430431138 0.18688284135248978 0.0
0.08954866430431138 0.19229711272229905 0.0
0.08954866430431138 0.19771138409210837 0.0
0.08954866430431138 0.20312565546191763 0.0
0.08954866430431138 0.2085399268317269 0.0
0.08954866430431138 0.21395419820153622 0.0
0.08954866430431138 0.21936846957134548 0.0
0.08954866430431138 0.22478274094115475 0.0
0.08954866430431138 0.23019701231096407 0.0
0.08954866430431138 0.23561128368077333 0.0
0.08954866430431138 0.24102555505058262 0.0
0.08954866430431138 0.24643982642039192 0.0
0.08954866430431138 0.2518540977902012 0.0
0.08954866430431138 0.2572683691600105 0.0
0.08954866430431138 0.26268264052981977 0.0
0.08954866430431138 0.26809691189962903 0.0
0.1249818295991281 0.0027976147789740935 182.43916455273674
0.1249818295991281 0.008211886148783378 100.77591946722602
0.1249818295991281 0.013626157518592662 9.556337190857642
0.1249818295991281 0.019040428888401947 0.8687579264416034
0.1249818295991281 0.024454700258211233 0.0
0.1249818295991281 0.02986897162802052 0.868757926441604
0.1249818295991281 0.0352832429978298 0.0
0.1249818295991281 0.04069751436763909 0.0
0.1249818295991281 0.04611178573744837 0.0
0.1249818295991281 0.05152605710725766 0.0
0.1249818295991281 0.05694032847706694 0.0
0.1249818295991281 0.062354599846876226 0.0
0.1249818295991281 0.06776887121668551 0.0
0.1249818295991281 0.0731831425864948 0.0
0.1249818295991281 0.07859741395630408 0.0
0.1249818295991281 0.08401168532611336 0.0
0.1249818295991281 0.08942595669592265 0.0
0.1249818295991281 0.09484022806573193 0.0
0.1249818295991281 0.10025449943554121 0.0
0.1249818295991281 0.1056687708053505 0.0
0.1249818295991281 0.1110830421751598 0.0
0.1249818295991281 0.11649731354496907 0.0
0.1249818295991281 0.12191158491477835 0.0
0.1249818295991281 0.12732585628458765 0.0
0.1249818295991281 0.1327401276543969 0.0
0.1249818295991281 0.13815439902420623 0.0
0.1249818295991281 0.1435686703940155 0.0
0.1249818295991281 0.14898294176382476 0.0
0.1249818295991281 0.15439721313363408 0.0
0.1249818295991281 0.15981148450344335 0.0
0.1249818295991281 0.16522575587325264 0.0
0.1249818295991281 0.17064002724306193 0.0
0.1249818295991281 0.1760542986128712 0.0
0.1249818295991281 0.1814685699826805 0.0
0.1249818295991281 0.18688284135248978 0.0
0.1249818295991281 0.19229711272229905 0.0
0.1249818295991281 0.19771138409210837 0.0
0.1249818295991281 0.20312565546191763 0.0
0.1249818295991281 0.2085399268317269 0.0
0.1249818295991281 0.21395419820153622 0.0
0.1249818295991281 0.21936846957134548 0.0
0.1249818295991281 0.22478274094115475 0.0
0.1249818295991281 0.23019701231096407 0.0
0.1249818295991281 0.23561128368077333 0.0
0.1249818295991281 0.24102555505058262 0.0
0.1249818295991281 0.24643982642039192 0.0
0.1249818295991281 0.2518540977902012 0.0
0.1249818295991281 0.2572683691600105 0.0
0.1249818295991281 0.26268264052981977 0.0
0.1249818295991281 0.26809691189962903 0.0
0.1604149948939448 0.0027976147789740935 114.67604629029167
0.1604149948939448 0.008211886148783378 125.10114140759092
0.1604149948939448 0.013626157518592662 12.162610970182453
0.1604149948939448 0.019040428888401947 4.343789632208017
0.1604149948939448 0.024454700258211233 0.8687579264416034
0.1604149948939448 0.02986897162802052 0.0
0.1604149948939448 0.0352832429978298 0.0
0.1604149948939448 0.04069751436763909 0.0
0.1604149948939448 0.04611178573744837 0.0
0.1604149948939448 0.05152605710725766 0.0
0.1604149948939448 0.05694032847706694 0.0
0.1604149948939448 0.062354599846876226 0.0
0.1604149948939448 0.06776887121668551 0.0
0.1604149948939448 0.0731831425864948 0.0
0.1604149948939448 0.07859741395630408 0.0
0.1604149948939448 0.08401168532611336 0.0
0.1604149948939448 0.08942595669592265 0.0
0.1604149948939448 0.09484022806573193 0.0
0.1604149948939448 0.10025449943554121 0.0
0.1604149948939448 0.1056687708053505 0.0
0.1604149948939448 0.1110830421751598 0.0
0.1604149948939448 0.11649731354496907 0.0
0.1604149948939448 0.12191158491477835 0.0
0.1604149948939448 0.12732585628458765 0.0
0.1604149948939448 0.1327401276543969 0.0
0.1604149948939448 0.13815439902420623 0.0
0.1604149948939448 0.1435686703940155 0.0
0.1604149948939448 0.14898294176382476 0.0
0.1604149948939448 0.15439721313363408 0.0
0.1604149948939448 0.15981148450344335 0.0
0.1604149948939448 0.16522575587325264 0.0
0.1604149948939448 0.17064002724306193 0.0
0.1604149948939448 0.1760542986128712 0.0
0.1604149948939448 0.1814685699826805 0.0
0.1604149948939448 0.18688284135248978 0.0
0.1604149948939448 0.19229711272229905 0.0
0.1604149948939448 0.19771138409210837 0.0
0.1604149948939448 0.20312565546191763 0.0
0.1604149948939448 0.2085399268317269 0.0
0.1604149948939448 0.21395419820153622 0.0
0.1604149948939448 0.21936846957134548 0.0
0.1604149948939448 0.22478274094115475 0.0
0.1604149948939448 0.23019701231096407 0.0
0.1604149948939448 0.23561128368077333 0.0
0.1604149948939448 0.24102555505058262 0.0
0.1604149948939448 0.24643982642039192 0.0
0.1604149948939448 0.2518540977902012 0.0
0.1604149948939448 0.2572683691600105 0.0
0.1604149948939448 0.26268264052981977 0.0
0.1604149948939448 0.26809691189962903 0.0
0.19584816018876153 0.0027976147789740935 46.9129280278466
0.19584816018876153 0.008211886148783378 119.88859384894128
0.19584816018876153 0.013626157518592662 27.80025364613132
0.19584816018876153 0.019040428888401947 6.0813054850912245
0.19584816018876153 0.024454700258211233 0.8687579264416034
0.19584816018876153 0.02986897162802052 0.868757926441604
0.19584816018876153 0.0352832429978298 0.0
0.19584816018876153 0.04069751436763909 0.0
0.19584816018876153 0.04611178573744837 0.0
0.19584816018876153 0.05152605710725766 0.0
0.19584816018876153 0.05694032847706694 0.0
0.19584816018876153 0.062354599846876226 0.0
0.19584816018876153 0.06776887121668551 0.0
0.19584816018876153 0.0731831425864948 0.0
0.19584816018876153 0.07859741395630408 0.0
0.19584816018876153 0.08401168532611336 0.0
0.19584816018876153 0.08942595669592265 0.0
0.19584816018876153 0.09484022806573193 0.0
0.19584816018876153 0.10025449943554121 0.0
0.19584816018876153 0.1056687708053505 0.0
0.19584816018876153 0.1110830421751598 0.0
0.19584816018876153 0.11649731354496907 0.0
0.19584816018876153 0.12191158491477835 0.0
0.19584816018876153 0.12732585628458765 0.0
0.19584816018876153 0.1327401276543969 0.0
0.19584816018876153 0.13815439902420623 0.0
0.19584816018876153 0.1435686703940155 0.0
0.19584816018876153 0.14898294176382476 0.0
0.19584816018876153 0.15439721313363408 0.0
0.19584816018876153 0.15981148450344335 0.0
0.19584816018876153 0.16522575587325264 0.0
0.19584816018876153 0.17064002724306193 0.0
0.19584816018876153 0.1760542986128712 0.0
0.19584816018876153 0.1814685699826805 0.0
0.19584816018876153 0.18688284135248978 0.0
0.19584816018876153 0.19229711272229905 0.0
0.19584816018876153 0.19771138409210837 0.0
0.19584816018876153 0.20312565546191763 0.0
0.19584816018876153 0.2085399268317269 0.0
0.19584816018876153 0.21395419820153622 0.0
0.19584816018876153 0.21936846957134548 0.0
0.19584816018876153 0.22478274094115475 0.0
0.19584816018876153 0.23019701231096407 0.0
0.19584816018876153 0.23561128368077333 0.0
0.19584816018876153 0.24102555505058262 0.0
0.19584816018876153 0.24643982642039192 0.0
0.19584816018876153 0.2518540977902012 0.0
0.19584816018876153 0.2572683691600105 0.0
0.19584816018876153 0.26268264052981977 0.0
0.19584816018876153 0.26809691189962903 0.0
0.23128132548357824 0.0027976147789740935 26.062737793248107
0.23128132548357824 0.008211886148783378 117.28232006961649
0.23128132548357824 0.013626157518592662 31.275285351897733
0.23128132548357824 0.019040428888401947 11.293853043740846
0.23128132548357824 0.024454700258211233 3.4750317057664137
0.23128132548357824 0.02986897162802052 0.868757926441604
0.23128132548357824 0.0352832429978298 0.0
0.23128132548357824 0.04069751436763909 0.0
0.23128132548357824 0.04611178573744837 0.8687579264416034
0.23128132548357824 0.05152605710725766 0.0
0.23128132548357824 0.05694032847706694 0.0
0.23128132548357824 0.062354599846876226 0.0
0.23128132548357824 0.06776887121668551 0.0
0.23128132548357824 0.0731831425864948 0.0
0.23128132548357824 0.07859741395630408 0.0
0.23128132548357824 0.08401168532611336 0.0
0.23128132548357824 0.08942595669592265 0.0
0.23128132548357824 0.09484022806573193 0.0
0.23128132548357824 0.10025449943554121 0.0
0.23128132548357824 0.1056687708053505 0.0
0.23128132548357824 0.1110830421751598 0.0
0.23128132548357824 0.11649731354496907 0.0
0.23128132548357824 0.12191158491477835 0.0
0.23128132548357824 0.12732585628458765 0.0
0.23128132548357824 0.1327401276543969 0.0
0.23128132548357824 0.13815439902420623 0.0
0.23128132548357824 0.1435686703940155 0.0
0.23128132548357824 0.14898294176382476 0.0
0.23128132548357824 0.15439721313363408 0.0
0.23128132548357824 0.15981148450344335 0.0
0.23128132548357824 0.16522575587325264 0.0
0.23128132548357824 0.17064002724306193 0.0
0.23128132548357824 0.1760542986128712 0.0
0.23128132548357824 0.1814685699826805 0.0
0.23128132548357824 0.18688284135248978 0.0
0.23128132548357824 0.19229711272229905 0.0
0.23128132548357824 0.19771138409210837 0.0
0.23128132548357824 0.20312565546191763 0.0
0.23128132548357824 0.2085399268317269 0.0
0.23128132548357824 0.21395419820153622 0.0
0.23128132548357824 0.21936846957134548 0.0
0.23128132548357824 0.22478274094115475 0.0
0.23128132548357824 0.23019701231096407 0.0
0.23128132548357824 0.23561128368077333 0.0
0.23128132548357824 0.24102555505058262 0.0
0.23128132548357824 0.24643982642039192 0.0
0.23128132548357824 0.2518540977902012 0.0
0.23128132548357824 0.2572683691600105 0.0
0.23128132548357824 0.26268264052981977 0.0
0.23128132548357824 0.26809691189962903 0.0
0.26671449077839493 0.0027976147789740935 8.687579264416035
0.26671449077839493 0.008211886148783378 99.0384036143428
0.26671449077839493 0.013626157518592662 37.35659083698896
0.26671449077839493 0.019040428888401947 19.112674381715276
0.26671449077839493 0.024454700258211233 6.0813054850912245
0.26671449077839493 0.02986897162802052 2.6062737793248116
0.26671449077839493 0.0352832429978298 0.8687579264416034
0.26671449077839493 0.04069751436763909 0.0
0.26671449077839493 0.04611178573744837 0.0
0.26671449077839493 0.05152605710725766 0.8687579264416034
0.26671449077839493 0.05694032847706694 0.0
0.26671449077839493 0.062354599846876226 0.0
0.26671449077839493 0.06776887121668551 0.0
0.26671449077839493 0.0731831425864948 0.0
0.26671449077839493 0.07859741395630408 0.0
0.26671449077839493 0.08401168532611336 0.0
0.26671449077839493 0.08942595669592265 0.0
0.26671449077839493 0.09484022806573193 0.0
0.26671449077839493 0.10025449943554121 0.0
0.26671449077839493 0.1056687708053505 0.0
0.26671449077839493 0.1110830421751598 0.0
0.26671449077839493 0.11649731354496907 0.0
0.26671449077839493 0.12191158491477835 0.0
0.26671449077839493 0.12732585628458765 0.0
0.26671449077839493 0.1327401276543969 0.0
0.26671449077839493 0.13815439902420623 0.0
0.26671449077839493 0.1435686703940155 0.0
0.26671449077839493 0.14898294176382476 0.0
0.26671449077839493 0.15439721313363408 0.0
0.26671449077839493 0.15981148450344335 0.0
0.26671449077839493 0.16522575587325264 0.0
0.26671449077839493 0.17064002724306193 0.0
0.26671449077839493 0.1760542986128712 0.0
0.26671449077839493 0.1814685699826805 0.0
0.26671449077839493 0.18688284135248978 0.0
0.26671449077839493 0.19229711272229905 0.0
0.26671449077839493 0.19771138409210837 0.0
0.26671449077839493 0.20312565546191763 0.0
0.26671449077839493 0.2085399268317269 0.0
0.26671449077839493 0.21395419820153622 0.0
0.26671449077839493 0.21936846957134548 0.0
0.26671449077839493 0.22478274094115475 0.0
0.26671449077839493 0.23019701231096407 0.0
0.26671449077839493 0.23561128368077333 0.0
0.26671449077839493 0.24102555505058262 0.0
0.26671449077839493 0.24643982642039192 0.0
0.26671449077839493 0.2518540977902012 0.0
0.26671449077839493 0.2572683691600105 0.0
0.26671449077839493 0.26268264052981977 0.0
0.26671449077839493 0.26809691189962903 0.0
0.3021476560732117 0.0027976147789740935 5.2125475586496215
0.3021476560732117 0.008211886148783378 86.87579264416036
0.3021476560732117 0.013626157518592662 53.86299143937943
0.3021476560732117 0.019040428888401947 15.637642675948861
0.3021476560732117 0.024454700258211233 6.9500634115328275
0.3021476560732117 0.02986897162802052 5.212547558649623
0.3021476560732117 0.0352832429978298 0.8687579264416034
0.3021476560732117 0.04069751436763909 0.0
0.3021476560732117 0.04611178573744837 0.0
0.3021476560732117 0.05152605710725766 0.0
0.3021476560732117 0.05694032847706694 0.0
0.3021476560732117 0.062354599846876226 0.0
0.3021476560732117 0.06776887121668551 0.0
0.3021476560732117 0.0731831425864948 0.0
0.3021476560732117 0.07859741395630408 0.0
0.3021476560732117 0.08401168532611336 0.0
0.3021476560732117 0.08942595669592265 0.0
0.3021476560732117 0.09484022806573193 0.0
0.3021476560732117 0.10025449943554121 0.0
0.3021476560732117 0.1056687708053505 0.0
0.3021476560732117 0.1110830421751598 0.0
0.3021476560732117 0.11649731354496907 0.0
0.3021476560732117 0.12191158491477835 0.0
0.3021476560732117 0.12732585628458765 0.0
0.3021476560732117 0.1327401276543969 0.0
0.3021476560732117 0.13815439902420623 0.0
0.3021476560732117 0.1435686703940155 0.0
0.3021476560732117 0.14898294176382476 0.0
0.3021476560732117 0.15439721313363408 0.0
0.3021476560732117 0.15981148450344335 0.0
0.3021476560732117 0.16522575587325264 0.0
0.3021476560732117 0.17064002724306193 0.0
0.3021476560732117 0.1760542986128712 0.0
0.3021476560732117 0.1814685699826805 0.0
0.3021476560732117 0.18688284135248978 0.0
0.3021476560732117 0.19229711272229905 0.0
0.3021476560732117 0.19771138409210837 0.0
0.3021476560732117 0.20312565546191763 0.0
0.3021476560732117 0.2085399268317269 0.0
0.3021476560732117 0.21395419820153622 0.0
0.3021476560732117 0.21936846957134548 0.0
0.3021476560732117 0.22478274094115475 0.0
0.3021476560732117 0.23019701231096407 0.0
0.3021476560732117 0.23561128368077333 0.0
0.3021476560732117 0.24102555505058262 0.0
0.3021476560732117 0.24643982642039192 0.0
0.3021476560732117 0.2518540977902012 0.0
0.3021476560732117 0.2572683691600105 0.0
0.3021476560732117 0.26268264052981977 0.0
0.3021476560732117 0.26809691189962903 0.0
0.33758082136802836 0.0027976147789740935 2.6062737793248107
0.33758082136802836 0.008211886148783378 77.31945545330271
0.33758082136802836 0.013626157518592662 39.96286461631377
0.33758082136802836 0.019040428888401947 12.162610970182449
0.33758082136802836 0.024454700258211233 6.9500634115328275
0.33758082136802836 0.02986897162802052 7.818821337974437
0.33758082136802836 0.0352832429978298 0.0
0.33758082136802836 0.04069751436763909 0.8687579264416034
0.33758082136802836 0.04611178573744837 0.0
0.33758082136802836 0.05152605710725766 0.0
0.33758082136802836 0.05694032847706694 0.0
0.33758082136802836 0.062354599846876226 0.0
0.33758082136802836 0.06776887121668551 0.0
0.33758082136802836 0.0731831425864948 0.8687579264416047
0.33758082136802836 0.07859741395630408 0.0
0.33758082136802836 0.08401168532611336 0.0
0.33758082136802836 0.08942595669592265 0.0
0.33758082136802836 0.09484022806573193 0.0
0.33758082136802836 0.10025449943554121 0.0
0.33758082136802836 0.1056687708053505 0.0
0.33758082136802836 0.1110830421751598 0.0
0.33758082136802836 0.11649731354496907 0.0
0.33758082136802836 0.12191158491477835 0.0
0.33758082136802836 0.12732585628458765 0.0
0.33758082136802836 0.1327401276543969 0.0
0.33758082136802836 0.13815439902420623 0.0
0.33758082136802836 0.1435686703940155 0.0
0.33758082136802836 0.14898294176382476 0.0
0.33758082136802836 0.15439721313363408 0.0
0.33758082136802836 0.15981148450344335 0.0
0.33758082136802836 0.16522575587325264 0.0
0.33758082136802836 0.17064002724306193 0.0
0.33758082136802836 0.1760542986128712 0.0
0.33758082136802836 0.1814685699826805 0.0
0.33758082136802836 0.18688284135248978 0.0
0.33758082136802836 0.19229711272229905 0.0
0.33758082136802836 0.19771138409210837 0.0
0.33758082136802836 0.20312565546191763 0.0
0.33758082136802836 0.2085399268317269 0.0
0.33758082136802836 0.21395419820153622 0.0
0.33758082136802836 0.21936846957134548 0.0
0.33758082136802836 0.22478274094115475 0.0
0.33758082136802836 0.23019701231096407 0.0
0.33758082136802836 0.23561128368077333 0.0
0.33758082136802836 0.24102555505058262 0.0
0.33758082136802836 0.24643982642039192 0.0
0.33758082136802836 0.2518540977902012 0.0
0.33758082136802836 0.2572683691600105 0.0
0.33758082136802836 0.26268264052981977 0.0
0.33758082136802836 0.26809691189962903 0.0
0.37301398666284513 0.0027976147789740935 0.0
0.37301398666284513 0.008211886148783378 55.600507292262634
0.37301398666284513 0.013626157518592662 42.56913839563858
0.37301398666284513 0.019040428888401947 31.275285351897722
0.37301398666284513 0.024454700258211233 8.687579264416033
0.37301398666284513 0.02986897162802052 5.212547558649623
0.37301398666284513 0.0352832429978298 4.343789632208017
0.37301398666284513 0.04069751436763909 0.8687579264416034
0.37301398666284513 0.04611178573744837 0.8687579264416034
0.37301398666284513 0.05152605710725766 0.8687579264416034
0.37301398666284513 0.05694032847706694 0.0
0.37301398666284513 0.062354599846876226 0.0
0.37301398666284513 0.06776887121668551 0.0
0.37301398666284513 0.0731831425864948 0.8687579264416047
0.37301398666284513 0.07859741395630408 0.0
0.37301398666284513 0.08401168532611336 0.0
0.37301398666284513 0.08942595669592265 0.0
0.37301398666284513 0.09484022806573193 0.0
0.37301398666284513 0.10025449943554121 0.0
0.37301398666284513 0.1056687708053505 0.0
0.37301398666284513 0.1110830421751598 0.0
0.37301398666284513 0.11649731354496907 0.0
0.37301398666284513 0.12191158491477835 0.0
0.37301398666284513 0.12732585628458765 0.0
0.37301398666284513 0.1327401276543969 0.0
0.37301398666284513 0.13815439902420623 0.0
0.37301398666284513 0.1435686703940155 0.0
0.37301398666284513 0.14898294176382476 0.0
0.37301398666284513 0.15439721313363408 0.0
0.37301398666284513 0.15981148450344335 0.0
0.37301398666284513 0.16522575587325264 0.0
0.37301398666284513 0.17064002724306193 0.0
0.37301398666284513 0.1760542986128712 0.0
0.37301398666284513 0.1814685699826805 0.0
0.37301398666284513 0.18688284135248978 0.0
0.37301398666284513 0.19229711272229905 0.0
0.37301398666284513 0.19771138409210837 0.0
0.37301398666284513 0.20312565546191763 0.0
0.37301398666284513 0.2085399268317269 0.0
0.37301398666284513 0.21395419820153622 0.0
0.37301398666284513 0.21936846957134548 0.0
0.37301398666284513 0.22478274094115475 0.0
0.37301398666284513 0.23019701231096407 0.0
0.37301398666284513 0.23561128368077333 0.0
0.37301398666284513 0.24102555505058262 0.0
0.37301398666284513 0.24643982642039192 0.0
0.37301398666284513 0.2518540977902012 0.0
0.37301398666284513 0.2572683691600105 0.0
0.37301398666284513 0.26268264052981977 0.0
0.37301398666284513 0.26809691189962903 0.0
0.4084471519576618 0.0027976147789740935 0.8687579264416037
0.4084471519576618 0.008211886148783378 42.569138395638575
0.4084471519576618 0.013626157518592662 46.912928027846604
0.4084471519576618 0.019040428888401947 18.243916455273673
0.4084471519576618 0.024454700258211233 6.9500634115328275
0.4084471519576618 0.02986897162802052 5.212547558649623
0.4084471519576618 0.0352832429978298 2.6062737793248103
0.4084471519576618 0.04069751436763909 0.0
0.4084471519576618 0.04611178573744837 0.8687579264416034
0.4084471519576618 0.05152605710725766 0.0
0.4084471519576618 0.05694032847706694 0.0
0.4084471519576618 0.062354599846876226 0.0
0.4084471519576618 0.06776887121668551 0.0
0.4084471519576618 0.0731831425864948 0.0
0.4084471519576618 0.07859741395630408 0.0
0.4084471519576618 0.08401168532611336 0.0
0.4084471519576618 0.08942595669592265 0.0
0.4084471519576618 0.09484022806573193 0.0
0.4084471519576618 0.10025449943554121 0.0
0.4084471519576618 0.1056687708053505 0.0
0.4084471519576618 0.1110830421751598 0.0
0.4084471519576618 0.11649731354496907 0.0
0.4084471519576618 0.12191158491477835 0.0
0.4084471519576618 0.12732585628458765 0.0
0.4084471519576618 0.1327401276543969 0.0
0.4084471519576618 0.13815439902420623 0.0
0.4084471519576618 0.1435686703940155 0.0
0.4084471519576618 0.14898294176382476 0.0
0.4084471519576618 0.15439721313363408 0.0
0.4084471519576618 0.15981148450344335 0.0
0.4084471519576618 0.16522575587325264 0.0
0.4084471519576618 0.17064002724306193 0.0
0.4084471519576618 0.1760542986128712 0.0
0.4084471519576618 0.1814685699826805 0.0
0.4084471519576618 0.18688284135248978 0.0
0.4084471519576618 0.19229711272229905 0.0
0.4084471519576618 0.19771138409210837 0.0
0.4084471519576618 0.20312565546191763 0.0
0.4084471519576618 0.2085399268317269 0.0
0.4084471519576618 0.21395419820153622 0.0
0.4084471519576618 0.21936846957134548 0.0
0.4084471519576618 0.22478274094115475 0.0
0.4084471519576618 0.23019701231096407 0.0
0.4084471519576618 0.23561128368077333 0.0
0.4084471519576618 0.24102555505058262 0.0
0.4084471519576618 0.24643982642039192 0.0
0.4084471519576618 0.2518540977902012 0.0
0.4084471519576618 0.2572683691600105 0.0
0.4084471519576618 0.26268264052981977 0.0
0.4084471519576618 0.26809691189962903 0.0
0.44388031725247856 0.0027976147789740935 0.8687579264416037
0.44388031725247856 0.008211886148783378 27.800253646131317
0.44388031725247856 0.013626157518592662 31.275285351897733
0.44388031725247856 0.019040428888401947 21.718948161040082
0.44388031725247856 0.024454700258211233 13.031368896624052
0.44388031725247856 0.02986897162802052 5.212547558649623
0.44388031725247856 0.0352832429978298 2.6062737793248103
0.44388031725247856 0.04069751436763909 0.8687579264416034
0.44388031725247856 0.04611178573744837 3.4750317057664137
0.44388031725247856 0.05152605710725766 0.8687579264416034
0.44388031725247856 0.05694032847706694 1.7375158528832069
0.44388031725247856 0.062354599846876226 0.0
0.44388031725247856 0.06776887121668551 0.8687579264416023
0.44388031725247856 0.0731831425864948 0.8687579264416047
0.44388031725247856 0.07859741395630408 0.0
0.44388031725247856 0.08401168532611336 0.0
0.44388031725247856 0.08942595669592265 0.0
0.44388031725247856 0.09484022806573193 0.0
0.44388031725247856 0.10025449943554121 0.0
0.44388031725247856 0.1056687708053505 0.0
0.44388031725247856 0.1110830421751598 0.0
0.44388031725247856 0.11649731354496907 0.0
0.44388031725247856 0.12191158491477835 0.0
0.44388031725247856 0.12732585628458765 0.0
0.44388031725247856 0.1327401276543969 0.0
0.44388031725247856 0.13815439902420623 0.0
0.44388031725247856 0.1435686703940155 0.0
0.44388031725247856 0.14898294176382476 0.0
0.44388031725247856 0.15439721313363408 0.0
0.44388031725247856 0.15981148450344335 0.0
0.44388031725247856 0.16522575587325264 0.0
0.44388031725247856 0.17064002724306193 0.0
0.44388031725247856 0.1760542986128712 0.0
0.44388031725247856 0.1814685699826805 0.0
0.44388031725247856 0.18688284135248978 0.0
0.44388031725247856 0.19229711272229905 0.0
0.44388031725247856 0.19771138409210837 0.0
0.44388031725247856 0.20312565546191763 0.0
0.44388031725247856 0.2085399268317269 0.0
0.44388031725247856 0.21395419820153622 0.0
0.44388031725247856 0.21936846957134548 0.0
0.44388031725247856 0.22478274094115475 0.0
0.44388031725247856 0.23019701231096407 0.0
0.44388031725247856 0.23561128368077333 0.0
0.44388031725247856 0.24102555505058262 0.0
0.44388031725247856 0.24643982642039192 0.0
0.44388031725247856 0.2518540977902012 0.0
0.44388031725247856 0.2572683691600105 0.0
0.44388031725247856 0.26268264052981977 0.0
0.44388031725247856 0.26809691189962903 0.0
0.4793134825472952 0.0027976147789740935 1.7375158528832073
0.4793134825472952 0.008211886148783378 36.487832910547354
0.4793134825472952 0.013626157518592662 42.56913839563858
0.4793134825472952 0.019040428888401947 19.981432308156876
0.4793134825472952 0.024454700258211233 11.293853043740846
0.4793134825472952 0.02986897162802052 12.162610970182456
0.4793134825472952 0.0352832429978298 6.0813054850912245
0.4793134825472952 0.04069751436763909 1.7375158528832069
0.4793134825472952 0.04611178573744837 0.8687579264416034
0.4793134825472952 0.05152605710725766 0.8687579264416034
0.4793134825472952 0.05694032847706694 0.8687579264416034
0.4793134825472952 0.062354599846876226 0.0
0.4793134825472952 0.06776887121668551 0.0
0.4793134825472952 0.0731831425864948 0.0
0.4793134825472952 0.07859741395630408 0.0
0.4793134825472952 0.08401168532611336 0.8687579264416047
0.4793134825472952 0.08942595669592265 0.0
0.4793134825472952 0.09484022806573193 0.0
0.4793134825472952 0.10025449943554121 0.8687579264416047
0.4793134825472952 0.1056687708053505 0.0
0.4793134825472952 0.1110830421751598 0.0
0.4793134825472952 0.11649731354496907 0.0
0.4793134825472952 0.12191158491477835 0.0
0.4793134825472952 0.12732585628458765 0.0
0.4793134825472952 0.1327401276543969 0.0
0.4793134825472952 0.13815439902420623 0.0
0.4793134825472952 0.1435686703940155 0.0
0.4793134825472952 0.14898294176382476 0.0
0.4793134825472952 0.15439721313363408 0.0
0.4793134825472952 0.15981148450344335 0.0
0.4793134825472952 0.16522575587325264 0.0
0.4793134825472952 0.17064002724306193 0.0
0.4793134825472952 0.1760542986128712 0.0
0.4793134825472952 0.1814685699826805 0.0
0.4793134825472952 0.18688284135248978 0.0
0.4793134825472952 0.19229711272229905 0.0
0.4793134825472952 0.19771138409210837 0.0
0.4793134825472952 0.20312565546191763 0.0
0.4793134825472952 0.2085399268317269 0.0
0.4793134825472952 0.21395419820153622 0.0
0.4793134825472952 0.21936846957134548 0.0
0.4793134825472952 0.22478274094115475 0.0
0.4793134825472952 0.23019701231096407 0.0
0.4793134825472952 0.23561128368077333 0.0
0.4793134825472952 0.24102555505058262 0.0
0.4793134825472952 0.24643982642039192 0.0
0.4793134825472952 0.2518540977902012 0.0
0.4793134825472952 0.2572683691600105 0.0
0.4793134825472952 0.26268264052981977 0.0
0.4793134825472952 0.26809691189962903 0.0
0.5147466478421119 0.0027976147789740935 0.0
0.5147466478421119 0.008211886148783378 19.98143230815691
0.5147466478421119 0.013626157518592662 36.48783291054741
0.5147466478421119 0.019040428888401947 25.193979866806536
0.5147466478421119 0.024454700258211233 13.031368896624071
0.5147466478421119 0.02986897162802052 8.687579264416053
0.5147466478421119 0.0352832429978298 0.8687579264416049
0.5147466478421119 0.04069751436763909 0.8687579264416049
0.5147466478421119 0.04611178573744837 1.7375158528832098
0.5147466478421119 0.05152605710725766 0.8687579264416049
0.5147466478421119 0.05694032847706694 0.8687579264416049
0.5147466478421119 0.062354599846876226 0.868757926441606
0.5147466478421119 0.06776887121668551 0.8687579264416038
0.5147466478421119 0.0731831425864948 0.868757926441606
0.5147466478421119 0.07859741395630408 0.0
0.5147466478421119 0.08401168532611336 0.0
0.5147466478421119 0.08942595669592265 0.0
0.5147466478421119 0.09484022806573193 0.8687579264416038
0.5147466478421119 0.10025449943554121 0.868757926441606
0.5147466478421119 0.1056687708053505 0.0
0.5147466478421119 0.1110830421751598 0.0
0.5147466478421119 0.11649731354496907 0.0
0.5147466478421119 0.12191158491477835 0.0
0.5147466478421119 0.12732585628458765 0.0
0.5147466478421119 0.1327401276543969 0.0
0.5147466478421119 0.13815439902420623 0.0
0.5147466478421119 0.1435686703940155 0.0
0.5147466478421119 0.14898294176382476 0.0
0.5147466478421119 0.15439721313363408 0.0
0.5147466478421119 0.15981148450344335 0.0
0.5147466478421119 0.16522575587325264 0.0
0.5147466478421119 0.17064002724306193 0.0
0.5147466478421119 0.1760542986128712 0.0
0.5147466478421119 0.1814685699826805 0.0
0.5147466478421119 0.18688284135248978 0.0
0.5147466478421119 0.19229711272229905 0.0
0.5147466478421119 0.19771138409210837 0.0
0.5147466478421119 0.20312565546191763 0.0
0.5147466478421119 0.2085399268317269 0.0
0.5147466478421119 0.21395419820153622 0.0
0.5147466478421119 0.21936846957134548 0.0
0.5147466478421119 0.22478274094115475 0.0
0.5147466478421119 0.23019701231096407 0.0
0.5147466478421119 0.23561128368077333 0.0
0.5147466478421119 0.24102555505058262 0.0
0.5147466478421119 0.24643982642039192 0.0
0.5147466478421119 0.2518540977902012 0.0
0.5147466478421119 0.2572683691600105 0.0
0.5147466478421119 0.26268264052981977 0.0
0.5147466478421119 0.26809691189962903 0.0
0.5501798131369287 0.0027976147789740935 0.0
0.5501798131369287 0.008211886148783378 11.293853043740828
0.5501798131369287 0.013626157518592662 26.931495719689675
0.5501798131369287 0.019040428888401947 18.24391645527364
0.5501798131369287 0.024454700258211233 13.03136889662403
0.5501798131369287 0.02986897162802052 6.081305485091219
0.5501798131369287 0.0352832429978298 7.818821337974418
0.5501798131369287 0.04069751436763909 3.4750317057664084
0.5501798131369287 0.04611178573744837 0.8687579264416021
0.5501798131369287 0.05152605710725766 2.606273779324806
0.5501798131369287 0.05694032847706694 0.8687579264416021
0.5501798131369287 0.062354599846876226 0.8687579264416032
0.5501798131369287 0.06776887121668551 0.868757926441601
0.5501798131369287 0.0731831425864948 0.8687579264416032
0.5501798131369287 0.07859741395630408 1.737515852883202
0.5501798131369287 0.08401168532611336 0.0
0.5501798131369287 0.08942595669592265 0.0
0.5501798131369287 0.09484022806573193 0.0
0.5501798131369287 0.10025449943554121 0.0
0.5501798131369287 0.1056687708053505 0.0
0.5501798131369287 0.1110830421751598 0.0
0.5501798131369287 0.11649731354496907 0.0
0.5501798131369287 0.12191158491477835 0.0
0.5501798131369287 0.12732585628458765 0.0
0.5501798131369287 0.1327401276543969 0.0
0.5501798131369287 0.13815439902420623 0.0
0.5501798131369287 0.1435686703940155 0.0
0.5501798131369287 0.14898294176382476 0.0
0.5501798131369287 0.15439721313363408 0.0
0.5501798131369287 0.15981148450344335 0.0
0.5501798131369287 0.16522575587325264 0.0
0.5501798131369287 0.17064002724306193 0.0
0.5501798131369287 0.1760542986128712 0.0
0.5501798131369287 0.1814685699826805 0.0
0.5501798131369287 0.18688284135248978 0.0
0.5501798131369287 0.19229711272229905 0.0
0.5501798131369287 0.19771138409210837 0.0
0.5501798131369287 0.20312565546191763 0.0
0.5501798131369287 0.2085399268317269 0.0
0.5501798131369287 0.21395419820153622 0.0
0.5501798131369287 0.21936846957134548 0.0
0.5501798131369287 0.22478274094115475 0.0
0.5501798131369287 0.23019701231096407 0.0
0.5501798131369287 0.23561128368077333 0.0
0.5501798131369287 0.24102555505058262 0.0
0.5501798131369287 0.24643982642039192 0.0
0.5501798131369287 0.2518540977902012 0.0
0.5501798131369287 0.2572683691600105 0.0
0.5501798131369287 0.26268264052981977 0.0
0.5501798131369287 0.26809691189962903 0.0
0.5856129784317454 0.0027976147789740935 0.8687579264416022
0.5856129784317454 0.008211886148783378 18.243916455273645
0.5856129784317454 0.013626157518592662 39.96286461631371
0.5856129784317454 0.019040428888401947 32.14404327833928
0.5856129784317454 0.024454700258211233 11.293853043740826
0.5856129784317454 0.02986897162802052 6.081305485091219
0.5856129784317454 0.0352832429978298 4.3437896322080105
0.5856129784317454 0.04069751436763909 4.3437896322080105
0.5856129784317454 0.04611178573744837 1.7375158528832042
0.5856129784317454 0.05152605710725766 4.3437896322080105
0.5856129784317454 0.05694032847706694 3.4750317057664084
0.5856129784317454 0.062354599846876226 0.0
0.5856129784317454 0.06776887121668551 0.0
0.5856129784317454 0.0731831425864948 0.0
0.5856129784317454 0.07859741395630408 2.6062737793248028
0.5856129784317454 0.08401168532611336 0.8687579264416032
0.5856129784317454 0.08942595669592265 0.0
0.5856129784317454 0.09484022806573193 0.0
0.5856129784317454 0.10025449943554121 0.0
0.5856129784317454 0.1056687708053505 0.0
0.5856129784317454 0.1110830421751598 0.0
0.5856129784317454 0.11649731354496907 0.0
0.5856129784317454 0.12191158491477835 0.8687579264416032
0.5856129784317454 0.12732585628458765 0.0
0.5856129784317454 0.1327401276543969 0.868757926441601
0.5856129784317454 0.13815439902420623 0.0
0.5856129784317454 0.1435686703940155 0.0
0.5856129784317454 0.14898294176382476 0.0
0.5856129784317454 0.15439721313363408 0.0
0.5856129784317454 0.15981148450344335 0.0
0.5856129784317454 0.16522575587325264 0.0
0.5856129784317454 0.17064002724306193 0.0
0.5856129784317454 0.1760542986128712 0.0
0.5856129784317454 0.1814685699826805 0.0
0.5856129784317454 0.18688284135248978 0.0
0.5856129784317454 0.19229711272229905 0.0
0.5856129784317454 0.19771138409210837 0.0
0.5856129784317454 0.20312565546191763 0.0
0.5856129784317454 0.2085399268317269 0.0
0.5856129784317454 0.21395419820153622 0.0
0.5856129784317454 0.21936846957134548 0.0
0.5856129784317454 0.22478274094115475 0.0
0.5856129784317454 0.23019701231096407 0.0
0.5856129784317454 0.23561128368077333 0.0
0.5856129784317454 0.24102555505058262 0.0
0.5856129784317454 0.24643982642039192 0.0
0.5856129784317454 0.2518540977902012 0.0
0.5856129784317454 0.2572683691600105 0.0
0.5856129784317454 0.26268264052981977 0.0
0.5856129784317454 0.26809691189962903 0.0
0.6210461437265622 0.0027976147789740935 0.0
0.6210461437265622 0.008211886148783378 13.90012682306568
0.6210461437265622 0.013626157518592662 31.275285351897782
0.6210461437265622 0.019040428888401947 35.6190749841058
0.6210461437265622 0.024454700258211233 18.243916455273702
0.6210461437265622 0.02986897162802052 8.687579264416053
0.6210461437265622 0.0352832429978298 4.343789632208024
0.6210461437265622 0.04069751436763909 4.343789632208024
0.6210461437265622 0.04611178573744837 0.8687579264416049
0.6210461437265622 0.05152605710725766 0.8687579264416049
0.6210461437265622 0.05694032847706694 0.8687579264416049
0.6210461437265622 0.062354599846876226 2.6062737793248174
0.6210461437265622 0.06776887121668551 0.8687579264416038
0.6210461437265622 0.0731831425864948 1.737515852883212
0.6210461437265622 0.07859741395630408 1.7375158528832075
0.6210461437265622 0.08401168532611336 0.868757926441606
0.6210461437265622 0.08942595669592265 0.0
0.6210461437265622 0.09484022806573193 0.0
0.6210461437265622 0.10025449943554121 0.0
0.6210461437265622 0.1056687708053505 1.7375158528832075
0.6210461437265622 0.1110830421751598 0.0
0.6210461437265622 0.11649731354496907 0.0
0.6210461437265622 0.12191158491477835 0.0
0.6210461437265622 0.12732585628458765 0.0
0.6210461437265622 0.1327401276543969 0.0
0.6210461437265622 0.13815439902420623 0.0
0.6210461437265622 0.1435686703940155 0.0
0.6210461437265622 0.14898294176382476 0.0
0.6210461437265622 0.15439721313363408 0.0
0.6210461437265622 0.15981148450344335 0.0
0.6210461437265622 0.16522575587325264 0.0
0.6210461437265622 0.17064002724306193 0.0
0.6210461437265622 0.1760542986128712 0.0
0.6210461437265622 0.1814685699826805 0.0
0.6210461437265622 0.18688284135248978 0.0
0.6210461437265622 0.19229711272229905 0.0
0.6210461437265622 0.19771138409210837 0.0
0.6210461437265622 0.20312565546191763 0.0
0.6210461437265622 0.2085399268317269 0.0
0.6210461437265622 0.21395419820153622 0.0
0.6210461437265622 0.21936846957134548 0.0
0.6210461437265622 0.22478274094115475 0.0
0.6210461437265622 0.23019701231096407 0.0
0.6210461437265622 0.23561128368077333 0.0
0.6210461437265622 0.24102555505058262 0.0
0.6210461437265622 0.24643982642039192 0.0
0.6210461437265622 0.2518540977902012 0.0
0.6210461437265622 0.2572683691600105 0.0
0.6210461437265622 0.26268264052981977 0.0
0.6210461437265622 0.26809691189962903 0.0
0.6564793090213787 0.0027976147789740935 0.0
0.6564793090213787 0.008211886148783378 16.506400602390496
0.6564793090213787 0.013626157518592662 27.800253646131363
0.6564793090213787 0.019040428888401947 36.487832910547404
0.6564793090213787 0.024454700258211233 13.900126823065678
0.6564793090213787 0.02986897162802052 7.818821337974449
0.6564793090213787 0.0352832429978298 7.818821337974443
0.6564793090213787 0.04069751436763909 6.950063411532839
0.6564793090213787 0.04611178573744837 6.950063411532839
0.6564793090213787 0.05152605710725766 0.8687579264416049
0.6564793090213787 0.05694032847706694 0.8687579264416049
0.6564793090213787 0.062354599846876226 1.737515852883212
0.6564793090213787 0.06776887121668551 0.8687579264416038
0.6564793090213787 0.0731831425864948 0.0
0.6564793090213787 0.07859741395630408 1.7375158528832075
0.6564793090213787 0.08401168532611336 0.0
0.6564793090213787 0.08942595669592265 0.0
0.6564793090213787 0.09484022806573193 0.0
0.6564793090213787 0.10025449943554121 1.737515852883212
0.6564793090213787 0.1056687708053505 0.0
0.6564793090213787 0.1110830421751598 0.0
0.6564793090213787 0.11649731354496907 0.0
0.6564793090213787 0.12191158491477835 0.0
0.6564793090213787 0.12732585628458765 0.0
0.6564793090213787 0.1327401276543969 0.0
0.6564793090213787 0.13815439902420623 0.0
0.6564793090213787 0.1435686703940155 0.8687579264416082
0.6564793090213787 0.14898294176382476 0.0
0.6564793090213787 0.15439721313363408 0.0
0.6564793090213787 0.15981148450344335 0.0
0.6564793090213787 0.16522575587325264 0.0
0.6564793090213787 0.17064002724306193 0.0
0.6564793090213787 0.1760542986128712 0.0
0.6564793090213787 0.1814685699826805 0.0
0.6564793090213787 0.18688284135248978 0.0
0.6564793090213787 0.19229711272229905 0.0
0.6564793090213787 0.19771138409210837 0.0
0.6564793090213787 0.20312565546191763 0.0
0.6564793090213787 0.2085399268317269 0.0
0.6564793090213787 0.21395419820153622 0.0
0.6564793090213787 0.21936846957134548 0.0
0.6564793090213787 0.22478274094115475 0.0
0.6564793090213787 0.23019701231096407 0.0
0.6564793090213787 0.23561128368077333 0.0
0.6564793090213787 0.24102555505058262 0.0
0.6564793090213787 0.24643982642039192 0.0
0.6564793090213787 0.2518540977902012 0.0
0.6564793090213787 0.2572683691600105 0.0
0.6564793090213787 0.26268264052981977 0.0
0.6564793090213787 0.26809691189962903 0.0
0.6919124743161955 0.0027976147789740935 0.0
0.6919124743161955 0.008211886148783378 6.081305485091216
0.6919124743161955 0.013626157518592662 39.96286461631371
0.6919124743161955 0.019040428888401947 38.22534876343049
0.6919124743161955 0.024454700258211233 23.45646401392326
0.6919124743161955 0.02986897162802052 9.55633719085763
0.6919124743161955 0.0352832429978298 6.081305485091215
0.6919124743161955 0.04069751436763909 4.3437896322080105
0.6919124743161955 0.04611178573744837 1.7375158528832042
0.6919124743161955 0.05152605710725766 1.7375158528832042
0.6919124743161955 0.05694032847706694 3.4750317057664084
0.6919124743161955 0.062354599846876226 0.0
0.6919124743161955 0.06776887121668551 0.868757926441601
0.6919124743161955 0.0731831425864948 0.0
0.6919124743161955 0.07859741395630408 0.0
0.6919124743161955 0.08401168532611336 0.0
0.6919124743161955 0.08942595669592265 1.7375158528832064
0.6919124743161955 0.09484022806573193 0.0
0.6919124743161955 0.10025449943554121 0.0
0.6919124743161955 0.1056687708053505 0.868757926441601
0.6919124743161955 0.1110830421751598 0.0
0.6919124743161955 0.11649731354496907 0.0
0.6919124743161955 0.12191158491477835 0.0
0.6919124743161955 0.12732585628458765 0.0
0.6919124743161955 0.1327401276543969 0.0
0.6919124743161955 0.13815439902420623 0.0
0.6919124743161955 0.1435686703940155 0.0
0.6919124743161955 0.14898294176382476 0.0
0.6919124743161955 0.15439721313363408 0.0
0.6919124743161955 0.15981148450344335 0.0
0.6919124743161955 0.16522575587325264 0.0
0.6919124743161955 0.17064002724306193 0.0
0.6919124743161955 0.1760542986128712 0.0
0.6919124743161955 0.1814685699826805 0.0
0.6919124743161955 0.18688284135248978 0.0
0.6919124743161955 0.19229711272229905 0.0
0.6919124743161955 0.19771138409210837 0.0
0.6919124743161955 0.20312565546191763 0.0
0.6919124743161955 0.2085399268317269 0.0
0.6919124743161955 0.21395419820153622 0.0
0.6919124743161955 0.21936846957134548 0.0
0.6919124743161955 0.22478274094115475 0.0
0.6919124743161955 0.23019701231096407 0.0
0.6919124743161955 0.23561128368077333 0.0
0.6919124743161955 0.24102555505058262 0.0
0.6919124743161955 0.24643982642039192 0.0
0.6919124743161955 0.2518540977902012 0.0
0.6919124743161955 0.2572683691600105 0.0
0.6919124743161955 0.26268264052981977 0.0
0.6919124743161955 0.26809691189962903 0.0
0.7273456396110123 0.0027976147789740935 0.0
0.7273456396110123 0.008211886148783378 15.63764267594884
0.7273456396110123 0.013626157518592662 36.4878329105473
0.7273456396110123 0.019040428888401947 39.9628646163137
0.7273456396110123 0.024454700258211233 21.718948161040053
0.7273456396110123 0.02986897162802052 10.425095117299232
0.7273456396110123 0.0352832429978298 8.687579264416021
0.7273456396110123 0.04069751436763909 2.606273779324806
0.7273456396110123 0.04611178573744837 4.3437896322080105
0.7273456396110123 0.05152605710725766 3.4750317057664084
0.7273456396110123 0.05694032847706694 2.606273779324806
0.7273456396110123 0.062354599846876226 4.343789632208016
0.7273456396110123 0.06776887121668551 0.0
0.7273456396110123 0.0731831425864948 1.7375158528832064
0.7273456396110123 0.07859741395630408 0.868757926441601
0.7273456396110123 0.08401168532611336 0.0
0.7273456396110123 0.08942595669592265 1.7375158528832064
0.7273456396110123 0.09484022806573193 1.737515852883202
0.7273456396110123 0.10025449943554121 0.0
0.7273456396110123 0.1056687708053505 0.868757926441601
0.7273456396110123 0.1110830421751598 0.8687579264416032
0.7273456396110123 0.11649731354496907 0.0
0.7273456396110123 0.12191158491477835 0.0
0.7273456396110123 0.12732585628458765 0.0
0.7273456396110123 0.1327401276543969 0.868757926441601
0.7273456396110123 0.13815439902420623 0.0
0.7273456396110123 0.1435686703940155 0.0
0.7273456396110123 0.14898294176382476 0.0
0.7273456396110123 0.15439721313363408 0.0
0.7273456396110123 0.15981148450344335 0.0
0.7273456396110123 0.16522575587325264 0.0
0.7273456396110123 0.17064002724306193 0.0
0.7273456396110123 0.1760542986128712 0.0
0.7273456396110123 0.1814685699826805 0.0
0.7273456396110123 0.18688284135248978 0.0
0.7273456396110123 0.19229711272229905 0.0
0.7273456396110123 0.19771138409210837 0.0
0.7273456396110123 0.20312565546191763 0.0
0.7273456396110123 0.2085399268317269 0.0
0.7273456396110123 0.21395419820153622 0.0
0.7273456396110123 0.21936846957134548 0.0
0.7273456396110123 0.22478274094115475 0.0
0.7273456396110123 0.23019701231096407 0.0
0.7273456396110123 0.23561128368077333 0.0
0.7273456396110123 0.24102555505058262 0.0
0.7273456396110123 0.24643982642039192 0.0
0.7273456396110123 0.2518540977902012 0.0
0.7273456396110123 0.2572683691600105 0.0
0.7273456396110123 0.26268264052981977 0.0
0.7273456396110123 0.26809691189962903 0.0
0.762778804905829 0.0027976147789740935 0.0
0.762778804905829 0.008211886148783378 11.293853043740864
0.762778804905829 0.013626157518592662 36.48783291054741
0.762778804905829 0.019040428888401947 29.537769499014562
0.762778804905829 0.024454700258211233 23.45646401392333
0.762778804905829 0.02986897162802052 12.162610970182474
0.762778804905829 0.0352832429978298 7.818821337974443
0.762778804905829 0.04069751436763909 6.081305485091233
0.762778804905829 0.04611178573744837 1.7375158528832098
0.762778804905829 0.05152605710725766 1.7375158528832098
0.762778804905829 0.05694032847706694 2.6062737793248147
0.762778804905829 0.062354599846876226 2.6062737793248174
0.762778804905829 0.06776887121668551 0.8687579264416038
0.762778804905829 0.0731831425864948 0.868757926441606
0.762778804905829 0.07859741395630408 0.0
0.762778804905829 0.08401168532611336 0.868757926441606
0.762778804905829 0.08942595669592265 0.0
0.762778804905829 0.09484022806573193 0.8687579264416038
0.762778804905829 0.10025449943554121 0.0
0.762778804905829 0.1056687708053505 0.8687579264416038
0.762778804905829 0.1110830421751598 0.868757926441606
0.762778804905829 0.11649731354496907 0.0
0.762778804905829 0.12191158491477835 0.0
0.762778804905829 0.12732585628458765 0.0
0.762778804905829 0.1327401276543969 0.0
0.762778804905829 0.13815439902420623 0.0
0.762778804905829 0.1435686703940155 0.8687579264416082
0.762778804905829 0.14898294176382476 0.0
0.762778804905829 0.15439721313363408 0.0
0.762778804905829 0.15981148450344335 0.0
0.762778804905829 0.16522575587325264 0.0
0.762778804905829 0.17064002724306193 0.0
0.762778804905829 0.1760542986128712 0.0
0.762778804905829 0.1814685699826805 0.0
0.762778804905829 0.18688284135248978 0.0
0.762778804905829 0.19229711272229905 0.0
0.762778804905829 0.19771138409210837 0.0
0.762778804905829 0.20312565546191763 0.0
0.762778804905829 0.2085399268317269 0.0
0.762778804905829 0.21395419820153622 0.0
0.762778804905829 0.21936846957134548 0.0
0.762778804905829 0.22478274094115475 0.0
0.762778804905829 0.23019701231096407 0.0
0.762778804905829 0.23561128368077333 0.0
0.762778804905829 0.24102555505058262 0.0
0.762778804905829 0.24643982642039192 0.0
0.762778804905829 0.2518540977902012 0.0
0.762778804905829 0.2572683691600105 0.0
0.762778804905829 0.26268264052981977 0.0
0.762778804905829 0.26809691189962903 0.0
0.7982119702006456 0.0027976147789740935 0.0
0.7982119702006456 0.008211886148783378 13.031368896624075
0.7982119702006456 0.013626157518592662 30.40652742545618
0.7982119702006456 0.019040428888401947 33.88155913122259
0.7982119702006456 0.024454700258211233 21.718948161040117
0.7982119702006456 0.02986897162802052 8.687579264416053
0.7982119702006456 0.0352832429978298 6.081305485091233
0.7982119702006456 0.04069751436763909 5.2125475586496295
0.7982119702006456 0.04611178573744837 7.818821337974443
0.7982119702006456 0.05152605710725766 3.4750317057664195
0.7982119702006456 0.05694032847706694 1.7375158528832098
0.7982119702006456 0.062354599846876226 2.6062737793248174
0.7982119702006456 0.06776887121668551 1.7375158528832075
0.7982119702006456 0.0731831425864948 0.868757926441606
0.7982119702006456 0.07859741395630408 0.8687579264416038
0.7982119702006456 0.08401168532611336 0.0
0.7982119702006456 0.08942595669592265 0.0
0.7982119702006456 0.09484022806573193 0.8687579264416038
0.7982119702006456 0.10025449943554121 0.0
0.7982119702006456 0.1056687708053505 0.0
0.7982119702006456 0.1110830421751598 0.0
0.7982119702006456 0.11649731354496907 0.8687579264416038
0.7982119702006456 0.12191158491477835 0.0
0.7982119702006456 0.12732585628458765 0.0
0.7982119702006456 0.1327401276543969 0.0
0.7982119702006456 0.13815439902420623 0.0
0.7982119702006456 0.1435686703940155 0.0
0.7982119702006456 0.14898294176382476 0.0
0.7982119702006456 0.15439721313363408 0.0
0.7982119702006456 0.15981148450344335 0.0
0.7982119702006456 0.16522575587325264 0.0
0.7982119702006456 0.17064002724306193 0.0
0.7982119702006456 0.1760542986128712 0.0
0.7982119702006456 0.1814685699826805 0.0
0.7982119702006456 0.18688284135248978 0.0
0.7982119702006456 0.19229711272229905 0.0
0.7982119702006456 0.19771138409210837 0.0
0.7982119702006456 0.20312565546191763 0.0
0.7982119702006456 0.2085399268317269 0.0
0.7982119702006456 0.21395419820153622 0.0
0.7982119702006456 0.21936846957134548 0.0
0.7982119702006456 0.22478274094115475 0.0
0.7982119702006456 0.23019701231096407 0.0
0.7982119702006456 0.23561128368077333 0.0
0.7982119702006456 0.24102555505058262 0.0
0.7982119702006456 0.24643982642039192 0.0
0.7982119702006456 0.2518540977902012 0.0
0.7982119702006456 0.2572683691600105 0.0
0.7982119702006456 0.26268264052981977 0.0
0.7982119702006456 0.26809691189962903 0.0
0.8336451354954624 0.0027976147789740935 0.0
0.8336451354954624 0.008211886148783378 19.112674381715248
0.8336451354954624 0.013626157518592662 31.275285351897683
0.8336451354954624 0.019040428888401947 28.669011572572867
0.8336451354954624 0.024454700258211233 22.587706087481653
0.8336451354954624 0.02986897162802052 13.031368896624038
0.8336451354954624 0.0352832429978298 7.818821337974418
0.8336451354954624 0.04069751436763909 5.212547558649612
0.8336451354954624 0.04611178573744837 6.081305485091215
0.8336451354954624 0.05152605710725766 1.7375158528832042
0.8336451354954624 0.05694032847706694 2.606273779324806
0.8336451354954624 0.062354599846876226 2.6062737793248094
0.8336451354954624 0.06776887121668551 0.0
0.8336451354954624 0.0731831425864948 1.7375158528832064
0.8336451354954624 0.07859741395630408 0.868757926441601
0.8336451354954624 0.08401168532611336 0.0
0.8336451354954624 0.08942595669592265 0.8687579264416032
0.8336451354954624 0.09484022806573193 0.0
0.8336451354954624 0.10025449943554121 0.0
0.8336451354954624 0.1056687708053505 0.0
0.8336451354954624 0.1110830421751598 0.8687579264416032
0.8336451354954624 0.11649731354496907 0.0
0.8336451354954624 0.12191158491477835 0.0
0.8336451354954624 0.12732585628458765 0.0
0.8336451354954624 0.1327401276543969 0.0
0.8336451354954624 0.13815439902420623 0.0
0.8336451354954624 0.1435686703940155 0.0
0.8336451354954624 0.14898294176382476 0.0
0.8336451354954624 0.15439721313363408 0.0
0.8336451354954624 0.15981148450344335 0.0
0.8336451354954624 0.16522575587325264 0.0
0.8336451354954624 0.17064002724306193 0.868757926441601
0.8336451354954624 0.1760542986128712 0.0
0.8336451354954624 0.1814685699826805 0.0
0.8336451354954624 0.18688284135248978 0.0
0.8336451354954624 0.19229711272229905 0.0
0.8336451354954624 0.19771138409210837 0.0
0.8336451354954624 0.20312565546191763 0.0
0.8336451354954624 0.2085399268317269 0.0
0.8336451354954624 0.21395419820153622 0.0
0.8336451354954624 0.21936846957134548 0.0
0.8336451354954624 0.22478274094115475 0.0
0.8336451354954624 0.23019701231096407 0.0
0.8336451354954624 0.23561128368077333 0.0
0.8336451354954624 0.24102555505058262 0.0
0.8336451354954624 0.24643982642039192 0.0
0.8336451354954624 0.2518540977902012 0.0
0.8336451354954624 0.2572683691600105 0.0
0.8336451354954624 0.26268264052981977 0.0
0.8336451354954624 0.26809691189962903 0.0
0.8690783007902791 0.0027976147789740935 0.0
0.8690783007902791 0.008211886148783378 2.6062737793248063
0.8690783007902791 0.013626157518592662 21.71894816104006
0.8690783007902791 0.019040428888401947 17.375158528832042
0.8690783007902791 0.024454700258211233 12.16261097018243
0.8690783007902791 0.02986897162802052 12.162610970182438
0.8690783007902791 0.0352832429978298 5.212547558649612
0.8690783007902791 0.04069751436763909 1.7375158528832042
0.8690783007902791 0.04611178573744837 3.4750317057664084
0.8690783007902791 0.05152605710725766 0.8687579264416021
0.8690783007902791 0.05694032847706694 1.7375158528832042
0.8690783007902791 0.062354599846876226 1.7375158528832064
0.8690783007902791 0.06776887121668551 0.0
0.8690783007902791 0.0731831425864948 2.6062737793248094
0.8690783007902791 0.07859741395630408 0.868757926441601
0.8690783007902791 0.08401168532611336 0.8687579264416032
0.8690783007902791 0.08942595669592265 0.0
0.8690783007902791 0.09484022806573193 0.868757926441601
0.8690783007902791 0.10025449943554121 0.8687579264416032
0.8690783007902791 0.1056687708053505 0.0
0.8690783007902791 0.1110830421751598 0.0
0.8690783007902791 0.11649731354496907 0.0
0.8690783007902791 0.12191158491477835 0.0
0.8690783007902791 0.12732585628458765 0.8687579264416032
0.8690783007902791 0.1327401276543969 0.0
0.8690783007902791 0.13815439902420623 0.0
0.8690783007902791 0.1435686703940155 0.0
0.8690783007902791 0.14898294176382476 0.0
0.8690783007902791 0.15439721313363408 0.0
0.8690783007902791 0.15981148450344335 0.0
0.8690783007902791 0.16522575587325264 0.0
0.8690783007902791 0.17064002724306193 0.0
0.8690783007902791 0.1760542986128712 0.0
0.8690783007902791 0.1814685699826805 0.0
0.8690783007902791 0.18688284135248978 0.0
0.8690783007902791 0.19229711272229905 0.0
0.8690783007902791 0.19771138409210837 0.0
0.8690783007902791 0.20312565546191763 0.0
0.8690783007902791 0.2085399268317269 0.0
0.8690783007902791 0.21395419820153622 0.0
0.8690783007902791 0.21936846957134548 0.0
0.8690783007902791 0.22478274094115475 0.0
0.8690783007902791 0.23019701231096407 0.0
0.8690783007902791 0.23561128368077333 0.0
0.8690783007902791 0.24102555505058262 0.0
0.8690783007902791 0.24643982642039192 0.0
0.8690783007902791 0.2518540977902012 0.0
0.8690783007902791 0.2572683691600105 0.0
0.8690783007902791 0.26268264052981977 0.0
0.8690783007902791 0.26809691189962903 0.0
0.9045114660850959 0.0027976147789740935 0.0
0.9045114660850959 0.008211886148783378 4.343789632208025
0.9045114660850959 0.013626157518592662 28.669011572572966
0.9045114660850959 0.019040428888401947 13.900126823065678
0.9045114660850959 0.024454700258211233 7.818821337974443
0.9045114660850959 0.02986897162802052 8.687579264416053
0.9045114660850959 0.0352832429978298 9.556337190857654
0.9045114660850959 0.04069751436763909 0.8687579264416049
0.9045114660850959 0.04611178573744837 0.0
0.9045114660850959 0.05152605710725766 0.8687579264416049
0.9045114660850959 0.05694032847706694 0.0
0.9045114660850959 0.062354599846876226 1.737515852883212
0.9045114660850959 0.06776887121668551 0.8687579264416038
0.9045114660850959 0.0731831425864948 0.868757926441606
0.9045114660850959 0.07859741395630408 0.0
0.9045114660850959 0.08401168532611336 0.0
0.9045114660850959 0.08942595669592265 0.0
0.9045114660850959 0.09484022806573193 1.7375158528832075
0.9045114660850959 0.10025449943554121 0.0
0.9045114660850959 0.1056687708053505 0.0
0.9045114660850959 0.1110830421751598 0.0
0.9045114660850959 0.11649731354496907 0.8687579264416038
0.9045114660850959 0.12191158491477835 0.0
0.9045114660850959 0.12732585628458765 0.868757926441606
0.9045114660850959 0.1327401276543969 0.0
0.9045114660850959 0.13815439902420623 0.0
0.9045114660850959 0.1435686703940155 0.0
0.9045114660850959 0.14898294176382476 0.0
0.9045114660850959 0.15439721313363408 0.0
0.9045114660850959 0.15981148450344335 0.0
0.9045114660850959 0.16522575587325264 0.0
0.9045114660850959 0.17064002724306193 0.0
0.9045114660850959 0.1760542986128712 0.0
0.9045114660850959 0.1814685699826805 0.0
0.9045114660850959 0.18688284135248978 0.8687579264416038
0.9045114660850959 0.19229711272229905 0.0
0.9045114660850959 0.19771138409210837 0.0
0.9045114660850959 0.20312565546191763 0.0
0.9045114660850959 0.2085399268317269 0.0
0.9045114660850959 0.21395419820153622 0.0
0.9045114660850959 0.21936846957134548 0.0
0.9045114660850959 0.22478274094115475 0.0
0.9045114660850959 0.23019701231096407 0.0
0.9045114660850959 0.23561128368077333 0.0
0.9045114660850959 0.24102555505058262 0.0
0.9045114660850959 0.24643982642039192 0.0
0.9045114660850959 0.2518540977902012 0.0
0.9045114660850959 0.2572683691600105 0.0
0.9045114660850959 0.26268264052981977 0.0
0.9045114660850959 0.26809691189962903 0.0
0.9399446313799125 0.0027976147789740935 0.0
0.9399446313799125 0.008211886148783378 1.73751585288321
0.9399446313799125 0.013626157518592662 18.243916455273705
0.9399446313799125 0.019040428888401947 20.850190234598518
0.9399446313799125 0.024454700258211233 12.162610970182467
0.9399446313799125 0.02986897162802052 6.081305485091237
0.9399446313799125 0.0352832429978298 0.8687579264416049
0.9399446313799125 0.04069751436763909 2.6062737793248147
0.9399446313799125 0.04611178573744837 1.7375158528832098
0.9399446313799125 0.05152605710725766 0.8687579264416049
0.9399446313799125 0.05694032847706694 0.8687579264416049
0.9399446313799125 0.062354599846876226 0.868757926441606
0.9399446313799125 0.06776887121668551 0.0
0.9399446313799125 0.0731831425864948 1.737515852883212
0.9399446313799125 0.07859741395630408 0.0
0.9399446313799125 0.08401168532611336 1.737515852883212
0.9399446313799125 0.08942595669592265 0.0
0.9399446313799125 0.09484022806573193 0.0
0.9399446313799125 0.10025449943554121 0.868757926441606
0.9399446313799125 0.1056687708053505 0.8687579264416038
0.9399446313799125 0.1110830421751598 0.0
0.9399446313799125 0.11649731354496907 0.0
0.9399446313799125 0.12191158491477835 0.0
0.9399446313799125 0.12732585628458765 0.0
0.9399446313799125 0.1327401276543969 0.0
0.9399446313799125 0.13815439902420623 0.8687579264416038
0.9399446313799125 0.1435686703940155 0.8687579264416082
0.9399446313799125 0.14898294176382476 0.0
0.9399446313799125 0.15439721313363408 0.0
0.9399446313799125 0.15981148450344335 0.0
0.9399446313799125 0.16522575587325264 0.0
0.9399446313799125 0.17064002724306193 0.0
0.9399446313799125 0.1760542986128712 0.0
0.9399446313799125 0.1814685699826805 0.0
0.9399446313799125 0.18688284135248978 0.0
0.9399446313799125 0.19229711272229905 0.0
0.9399446313799125 0.19771138409210837 0.0
0.9399446313799125 0.20312565546191763 0.0
0.9399446313799125 0.2085399268317269 0.0
0.9399446313799125 0.21395419820153622 0.0
0.9399446313799125 0.21936846957134548 0.0
0.9399446313799125 0.22478274094115475 0.0
0.9399446313799125 0.23019701231096407 0.0
0.9399446313799125 0.23561128368077333 0.0
0.9399446313799125 0.24102555505058262 0.0
0.9399446313799125 0.24643982642039192 0.0
0.9399446313799125 0.2518540977902012 0.0
0.9399446313799125 0.2572683691600105 0.0
0.9399446313799125 0.26268264052981977 0.0
0.9399446313799125 0.26809691189962903 0.0
0.9753777966747292 0.0027976147789740935 0.0
0.9753777966747292 0.008211886148783378 2.6062737793248063
0.9753777966747292 0.013626157518592662 14.76888474950724
0.9753777966747292 0.019040428888401947 13.03136889662403
0.9753777966747292 0.024454700258211233 12.16261097018243
0.9753777966747292 0.02986897162802052 6.081305485091219
0.9753777966747292 0.0352832429978298 3.4750317057664084
0.9753777966747292 0.04069751436763909 6.950063411532817
0.9753777966747292 0.04611178573744837 0.0
0.9753777966747292 0.05152605710725766 3.4750317057664084
0.9753777966747292 0.05694032847706694 2.606273779324806
0.9753777966747292 0.062354599846876226 0.8687579264416032
0.9753777966747292 0.06776887121668551 0.0
0.9753777966747292 0.0731831425864948 0.0
0.9753777966747292 0.07859741395630408 0.0
0.9753777966747292 0.08401168532611336 0.0
0.9753777966747292 0.08942595669592265 0.8687579264416032
0.9753777966747292 0.09484022806573193 0.0
0.9753777966747292 0.10025449943554121 0.8687579264416032
0.9753777966747292 0.1056687708053505 0.0
0.9753777966747292 0.1110830421751598 0.0
0.9753777966747292 0.11649731354496907 0.0
0.9753777966747292 0.12191158491477835 0.0
0.9753777966747292 0.12732585628458765 0.0
0.9753777966747292 0.1327401276543969 0.0
0.9753777966747292 0.13815439902420623 0.0
0.9753777966747292 0.1435686703940155 0.0
0.9753777966747292 0.14898294176382476 0.0
0.9753777966747292 0.15439721313363408 0.0
0.9753777966747292 0.15981148450344335 0.0
0.9753777966747292 0.16522575587325264 0.0
0.9753777966747292 0.17064002724306193 0.0
0.9753777966747292 0.1760542986128712 0.0
0.9753777966747292 0.1814685699826805 0.0
0.9753777966747292 0.18688284135248978 0.0
0.9753777966747292 0.19229711272229905 0.0
0.9753777966747292 0.19771138409210837 0.0
0.9753777966747292 0.20312565546191763 0.0
0.9753777966747292 0.2085399268317269 0.0
0.9753777966747292 0.21395419820153622 0.0
0.9753777966747292 0.21936846957134548 0.0
0.9753777966747292 0.22478274094115475 0.0
0.9753777966747292 0.23019701231096407 0.0
0.9753777966747292 0.23561128368077333 0.0
0.9753777966747292 0.24102555505058262 0.0
0.9753777966747292 0.24643982642039192 0.0
0.9753777966747292 0.2518540977902012 0.0
0.9753777966747292 0.2572683691600105 0.0
0.9753777966747292 0.26268264052981977 0.0
0.9753777966747292 0.26809691189962903 0.0
1.010810961969546 0.0027976147789740935 0.0
1.010810961969546 0.008211886148783378 2.6062737793248063
1.010810961969546 0.013626157518592662 5.2125475586496135
1.010810961969546 0.019040428888401947 12.16261097018243
1.010810961969546 0.024454700258211233 13.03136889662403
1.010810961969546 0.02986897162802052 6.95006341153282
1.010810961969546 0.0352832429978298 0.8687579264416021
1.010810961969546 0.04069751436763909 7.818821337974418
1.010810961969546 0.04611178573744837 0.0
1.010810961969546 0.05152605710725766 2.606273779324806
1.010810961969546 0.05694032847706694 4.3437896322080105
1.010810961969546 0.062354599846876226 2.6062737793248094
1.010810961969546 0.06776887121668551 0.0
1.010810961969546 0.0731831425864948 0.0
1.010810961969546 0.07859741395630408 0.868757926441601
1.010810961969546 0.08401168532611336 0.0
1.010810961969546 0.08942595669592265 0.8687579264416032
1.010810961969546 0.09484022806573193 0.0
1.010810961969546 0.10025449943554121 0.8687579264416032
1.010810961969546 0.1056687708053505 0.868757926441601
1.010810961969546 0.1110830421751598 0.8687579264416032
1.010810961969546 0.11649731354496907 0.0
1.010810961969546 0.12191158491477835 0.0
1.010810961969546 0.12732585628458765 0.0
1.010810961969546 0.1327401276543969 0.868757926441601
1.010810961969546 0.13815439902420623 0.0
1.010810961969546 0.1435686703940155 0.0
1.010810961969546 0.14898294176382476 0.0
1.010810961969546 0.15439721313363408 0.0
1.010810961969546 0.15981148450344335 0.0
1.010810961969546 0.16522575587325264 0.0
1.010810961969546 0.17064002724306193 0.0
1.010810961969546 0.1760542986128712 0.0
1.010810961969546 0.1814685699826805 0.0
1.010810961969546 0.18688284135248978 0.0
1.010810961969546 0.19229711272229905 0.0
1.010810961969546 0.19771138409210837 0.0
1.010810961969546 0.20312565546191763 0.0
1.010810961969546 0.2085399268317269 0.0
1.010810961969546 0.21395419820153622 0.0
1.010810961969546 0.21936846957134548 0.0
1.010810961969546 0.22478274094115475 0.0
1.010810961969546 0.23019701231096407 0.0
1.010810961969546 0.23561128368077333 0.0
1.010810961969546 0.24102555505058262 0.0
1.010810961969546 0.24643982642039192 0.0
1.010810961969546 0.2518540977902012 0.0
1.010810961969546 0.2572683691600105 0.0
1.010810961969546 0.26268264052981977 0.0
1.010810961969546 0.26809691189962903 0.0
1.0462441272643628 0.0027976147789740935 0.0
1.0462441272643628 0.008211886148783378 2.6062737793248227
1.0462441272643628 0.013626157518592662 19.981432308156982
1.0462441272643628 0.019040428888401947 13.90012682306572
1.0462441272643628 0.024454700258211233 13.031368896624112
1.0462441272643628 0.02986897162802052 10.425095117299298
1.0462441272643628 0.0352832429978298 12.162610970182506
1.0462441272643628 0.04069751436763909 0.8687579264416075
1.0462441272643628 0.04611178573744837 1.737515852883215
1.0462441272643628 0.05152605710725766 0.8687579264416075
1.0462441272643628 0.05694032847706694 0.8687579264416075
1.0462441272643628 0.062354599846876226 0.0
1.0462441272643628 0.06776887121668551 1.7375158528832126
1.0462441272643628 0.0731831425864948 0.0
1.0462441272643628 0.07859741395630408 0.8687579264416063
1.0462441272643628 0.08401168532611336 0.0
1.0462441272643628 0.08942595669592265 0.0
1.0462441272643628 0.09484022806573193 0.0
1.0462441272643628 0.10025449943554121 0.0
1.0462441272643628 0.1056687708053505 0.0
1.0462441272643628 0.1110830421751598 0.0
1.0462441272643628 0.11649731354496907 0.0
1.0462441272643628 0.12191158491477835 0.0
1.0462441272643628 0.12732585628458765 1.7375158528832173
1.0462441272643628 0.1327401276543969 0.0
1.0462441272643628 0.13815439902420623 0.0
1.0462441272643628 0.1435686703940155 0.0
1.0462441272643628 0.14898294176382476 0.8687579264416063
1.0462441272643628 0.15439721313363408 0.0
1.0462441272643628 0.15981148450344335 0.0
1.0462441272643628 0.16522575587325264 0.0
1.0462441272643628 0.17064002724306193 0.8687579264416063
1.0462441272643628 0.1760542986128712 0.0
1.0462441272643628 0.1814685699826805 0.8687579264416109
1.0462441272643628 0.18688284135248978 0.0
1.0462441272643628 0.19229711272229905 0.0
1.0462441272643628 0.19771138409210837 0.0
1.0462441272643628 0.20312565546191763 0.0
1.0462441272643628 0.2085399268317269 0.0
1.0462441272643628 0.21395419820153622 0.0
1.0462441272643628 0.21936846957134548 0.0
1.0462441272643628 0.22478274094115475 0.0
1.0462441272643628 0.23019701231096407 0.0
1.0462441272643628 0.23561128368077333 0.0
1.0462441272643628 0.24102555505058262 0.0
1.0462441272643628 0.24643982642039192 0.0
1.0462441272643628 0.2518540977902012 0.0
1.0462441272643628 0.2572683691600105 0.0
1.0462441272643628 0.26268264052981977 0.0
1.0462441272643628 0.26809691189962903 0.0
1.0816772925591793 0.0027976147789740935 0.0
1.0816772925591793 0.008211886148783378 4.343789632208011
1.0816772925591793 0.013626157518592662 9.556337190857626
1.0816772925591793 0.019040428888401947 9.556337190857622
1.0816772925591793 0.024454700258211233 13.03136889662403
1.0816772925591793 0.02986897162802052 3.47503170576641
1.0816772925591793 0.0352832429978298 1.7375158528832042
1.0816772925591793 0.04069751436763909 0.8687579264416021
1.0816772925591793 0.04611178573744837 2.606273779324806
1.0816772925591793 0.05152605710725766 0.8687579264416021
1.0816772925591793 0.05694032847706694 2.606273779324806
1.0816772925591793 0.062354599846876226 0.0
1.0816772925591793 0.06776887121668551 1.737515852883202
1.0816772925591793 0.0731831425864948 0.0
1.0816772925591793 0.07859741395630408 0.0
1.0816772925591793 0.08401168532611336 0.8687579264416032
1.0816772925591793 0.08942595669592265 0.0
1.0816772925591793 0.09484022806573193 0.0
1.0816772925591793 0.10025449943554121 0.8687579264416032
1.0816772925591793 0.1056687708053505 1.737515852883202
1.0816772925591793 0.1110830421751598 0.0
1.0816772925591793 0.11649731354496907 0.0
1.0816772925591793 0.12191158491477835 0.8687579264416032
1.0816772925591793 0.12732585628458765 0.0
1.0816772925591793 0.1327401276543969 0.868757926441601
1.0816772925591793 0.13815439902420623 0.0
1.0816772925591793 0.1435686703940155 0.8687579264416054
1.0816772925591793 0.14898294176382476 0.0
1.0816772925591793 0.15439721313363408 0.0
1.0816772925591793 0.15981148450344335 0.0
1.0816772925591793 0.16522575587325264 0.0
1.0816772925591793 0.17064002724306193 0.0
1.0816772925591793 0.1760542986128712 0.0
1.0816772925591793 0.1814685699826805 0.0
1.0816772925591793 0.18688284135248978 0.0
1.0816772925591793 0.19229711272229905 0.0
1.0816772925591793 0.19771138409210837 0.0
1.0816772925591793 0.20312565546191763 0.0
1.0816772925591793 0.2085399268317269 0.0
1.0816772925591793 0.21395419820153622 0.0
1.0816772925591793 0.21936846957134548 0.0
1.0816772925591793 0.22478274094115475 0.0
1.0816772925591793 0.23019701231096407 0.0
1.0816772925591793 0.23561128368077333 0.0
1.0816772925591793 0.24102555505058262 0.0
1.0816772925591793 0.24643982642039192 0.0
1.0816772925591793 0.2518540977902012 0.0
1.0816772925591793 0.2572683691600105 0.0
1.0816772925591793 0.26268264052981977 0.0
1.0816772925591793 0.26809691189962903 0.0
1.117110457853996 0.0027976147789740935 0.0
1.117110457853996 0.008211886148783378 0.8687579264416022
1.117110457853996 0.013626157518592662 6.950063411532819
1.117110457853996 0.019040428888401947 13.03136889662403
1.117110457853996 0.024454700258211233 6.950063411532817
1.117110457853996 0.02986897162802052 3.47503170576641
1.117110457853996 0.0352832429978298 3.4750317057664084
1.117110457853996 0.04069751436763909 1.7375158528832042
1.117110457853996 0.04611178573744837 1.7375158528832042
1.117110457853996 0.05152605710725766 0.8687579264416021
1.117110457853996 0.05694032847706694 0.0
1.117110457853996 0.062354599846876226 0.0
1.117110457853996 0.06776887121668551 0.0
1.117110457853996 0.0731831425864948 0.0
1.117110457853996 0.07859741395630408 0.0
1.117110457853996 0.08401168532611336 0.8687579264416032
1.117110457853996 0.08942595669592265 2.6062737793248094
1.117110457853996 0.09484022806573193 0.868757926441601
1.117110457853996 0.10025449943554121 0.0
1.117110457853996 0.1056687708053505 0.868757926441601
1.117110457853996 0.1110830421751598 0.0
1.117110457853996 0.11649731354496907 0.868757926441601
1.117110457853996 0.12191158491477835 0.0
1.117110457853996 0.12732585628458765 0.0
1.117110457853996 0.1327401276543969 0.0
1.117110457853996 0.13815439902420623 0.0
1.117110457853996 0.1435686703940155 0.0
1.117110457853996 0.14898294176382476 0.0
1.117110457853996 0.15439721313363408 0.0
1.117110457853996 0.15981148450344335 0.0
1.117110457853996 0.16522575587325264 0.0
1.117110457853996 0.17064002724306193 0.0
1.117110457853996 0.1760542986128712 0.0
1.117110457853996 0.1814685699826805 0.0
1.117110457853996 0.18688284135248978 0.0
1.117110457853996 0.19229711272229905 0.0
1.117110457853996 0.19771138409210837 0.0
1.117110457853996 0.20312565546191763 0.0
1.117110457853996 0.2085399268317269 0.0
1.117110457853996 0.21395419820153622 0.0
1.117110457853996 0.21936846957134548 0.0
1.117110457853996 0.22478274094115475 0.0
1.117110457853996 0.23019701231096407 0.0
1.117110457853996 0.23561128368077333 0.0
1.117110457853996 0.24102555505058262 0.0
1.117110457853996 0.24643982642039192 0.0
1.117110457853996 0.2518540977902012 0.0
1.117110457853996 0.2572683691600105 0.0
1.117110457853996 0.26268264052981977 0.0
1.117110457853996 0.26809691189962903 0.0
1.1525436231488129 0.0027976147789740935 0.0
1.1525436231488129 0.008211886148783378 0.0
1.1525436231488129 0.013626157518592662 1.7375158528832046
1.1525436231488129 0.019040428888401947 8.687579264416021
1.1525436231488129 0.024454700258211233 5.212547558649612
1.1525436231488129 0.02986897162802052 7.818821337974423
1.1525436231488129 0.0352832429978298 3.4750317057664084
1.1525436231488129 0.04069751436763909 0.8687579264416021
1.1525436231488129 0.04611178573744837 1.7375158528832042
1.1525436231488129 0.05152605710725766 0.8687579264416021
1.1525436231488129 0.05694032847706694 0.8687579264416021
1.1525436231488129 0.062354599846876226 0.0
1.1525436231488129 0.06776887121668551 0.0
1.1525436231488129 0.0731831425864948 0.0
1.1525436231488129 0.07859741395630408 0.0
1.1525436231488129 0.08401168532611336 0.0
1.1525436231488129 0.08942595669592265 0.0
1.1525436231488129 0.09484022806573193 0.868757926441601
1.1525436231488129 0.10025449943554121 0.8687579264416032
1.1525436231488129 0.1056687708053505 0.0
1.1525436231488129 0.1110830421751598 0.8687579264416032
1.1525436231488129 0.11649731354496907 0.0
1.1525436231488129 0.12191158491477835 0.0
1.1525436231488129 0.12732585628458765 0.0
1.1525436231488129 0.1327401276543969 0.0
1.1525436231488129 0.13815439902420623 0.0
1.1525436231488129 0.1435686703940155 0.0
1.1525436231488129 0.14898294176382476 0.0
1.1525436231488129 0.15439721313363408 0.0
1.1525436231488129 0.15981148450344335 0.0
1.1525436231488129 0.16522575587325264 0.0
1.1525436231488129 0.17064002724306193 0.0
1.1525436231488129 0.1760542986128712 0.0
1.1525436231488129 0.1814685699826805 0.0
1.1525436231488129 0.18688284135248978 0.0
1.1525436231488129 0.19229711272229905 0.0
1.1525436231488129 0.19771138409210837 0.0
1.1525436231488129 0.20312565546191763 0.0
1.1525436231488129 0.2085399268317269 0.0
1.1525436231488129 0.21395419820153622 0.0
1.1525436231488129 0.21936846957134548 0.0
1.1525436231488129 0.22478274094115475 0.0
1.1525436231488129 0.23019701231096407 0.0
1.1525436231488129 0.23561128368077333 0.0
1.1525436231488129 0.24102555505058262 0.0
1.1525436231488129 0.24643982642039192 0.0
1.1525436231488129 0.2518540977902012 0.0
1.1525436231488129 0.2572683691600105 0.0
1.1525436231488129 0.26268264052981977 0.0
1.1525436231488129 0.26809691189962903 0.0
1.1879767884436296 0.0027976147789740935 0.0
1.1879767884436296 0.008211886148783378 0.8687579264416022
1.1879767884436296 0.013626157518592662 7.818821337974421
1.1879767884436296 0.019040428888401947 6.081305485091215
1.1879767884436296 0.024454700258211233 6.950063411532817
1.1879767884436296 0.02986897162802052 13.031368896624038
1.1879767884436296 0.0352832429978298 7.818821337974418
1.1879767884436296 0.04069751436763909 0.0
1.1879767884436296 0.04611178573744837 0.0
1.1879767884436296 0.05152605710725766 0.8687579264416021
1.1879767884436296 0.05694032847706694 0.0
1.1879767884436296 0.062354599846876226 1.7375158528832064
1.1879767884436296 0.06776887121668551 0.0
1.1879767884436296 0.0731831425864948 0.0
1.1879767884436296 0.07859741395630408 0.0
1.1879767884436296 0.08401168532611336 0.8687579264416032
1.1879767884436296 0.08942595669592265 0.0
1.1879767884436296 0.09484022806573193 0.0
1.1879767884436296 0.10025449943554121 0.0
1.1879767884436296 0.1056687708053505 0.0
1.1879767884436296 0.1110830421751598 0.0
1.1879767884436296 0.11649731354496907 0.0
1.1879767884436296 0.12191158491477835 0.0
1.1879767884436296 0.12732585628458765 0.0
1.1879767884436296 0.1327401276543969 0.0
1.1879767884436296 0.13815439902420623 0.0
1.1879767884436296 0.1435686703940155 0.8687579264416054
1.1879767884436296 0.14898294176382476 0.0
1.1879767884436296 0.15439721313363408 0.0
1.1879767884436296 0.15981148450344335 0.0
1.1879767884436296 0.16522575587325264 0.0
1.1879767884436296 0.17064002724306193 0.0
1.1879767884436296 0.1760542986128712 0.0
1.1879767884436296 0.1814685699826805 0.0
1.1879767884436296 0.18688284135248978 0.0
1.1879767884436296 0.19229711272229905 0.0
1.1879767884436296 0.19771138409210837 0.0
1.1879767884436296 0.20312565546191763 0.0
1.1879767884436296 0.2085399268317269 0.0
1.1879767884436296 0.21395419820153622 0.0
1.1879767884436296 0.21936846957134548 0.0
1.1879767884436296 0.22478274094115475 0.0
1.1879767884436296 0.23019701231096407 0.0
1.1879767884436296 0.23561128368077333 0.0
1.1879767884436296 0.24102555505058262 0.0
1.1879767884436296 0.24643982642039192 0.0
1.1879767884436296 0.2518540977902012 0.0
1.1879767884436296 0.2572683691600105 0.0
1.1879767884436296 0.26268264052981977 0.0
1.1879767884436296 0.26809691189962903 0.0
1.2234099537384462 0.0027976147789740935 0.0
1.2234099537384462 0.008211886148783378 0.0
1.2234099537384462 0.013626157518592662 2.6062737793248236
1.2234099537384462 0.019040428888401947 13.031368896624112
1.2234099537384462 0.024454700258211233 6.081305485091253
1.2234099537384462 0.02986897162802052 4.343789632208041
1.2234099537384462 0.0352832429978298 0.8687579264416075
1.2234099537384462 0.04069751436763909 0.8687579264416075
1.2234099537384462 0.04611178573744837 0.8687579264416075
1.2234099537384462 0.05152605710725766 0.0
1.2234099537384462 0.05694032847706694 2.6062737793248223
1.2234099537384462 0.062354599846876226 0.8687579264416087
1.2234099537384462 0.06776887121668551 0.0
1.2234099537384462 0.0731831425864948 0.0
1.2234099537384462 0.07859741395630408 0.0
1.2234099537384462 0.08401168532611336 0.8687579264416087
1.2234099537384462 0.08942595669592265 0.0
1.2234099537384462 0.09484022806573193 0.8687579264416063
1.2234099537384462 0.10025449943554121 0.8687579264416087
1.2234099537384462 0.1056687708053505 0.0
1.2234099537384462 0.1110830421751598 0.0
1.2234099537384462 0.11649731354496907 0.0
1.2234099537384462 0.12191158491477835 0.0
1.2234099537384462 0.12732585628458765 0.0
1.2234099537384462 0.1327401276543969 0.0
1.2234099537384462 0.13815439902420623 0.0
1.2234099537384462 0.1435686703940155 0.0
1.2234099537384462 0.14898294176382476 0.0
1.2234099537384462 0.15439721313363408 0.0
1.2234099537384462 0.15981148450344335 0.0
1.2234099537384462 0.16522575587325264 0.0
1.2234099537384462 0.17064002724306193 0.0
1.2234099537384462 0.1760542986128712 0.0
1.2234099537384462 0.1814685699826805 0.0
1.2234099537384462 0.18688284135248978 0.0
1.2234099537384462 0.19229711272229905 0.0
1.2234099537384462 0.19771138409210837 0.8687579264416063
1.2234099537384462 0.20312565546191763 0.0
1.2234099537384462 0.2085399268317269 0.0
1.2234099537384462 0.21395419820153622 0.8687579264416063
1.2234099537384462 0.21936846957134548 0.0
1.2234099537384462 0.22478274094115475 0.0
1.2234099537384462 0.23019701231096407 0.0
1.2234099537384462 0.23561128368077333 0.0
1.2234099537384462 0.24102555505058262 0.0
1.2234099537384462 0.24643982642039192 0.0
1.2234099537384462 0.2518540977902012 0.0
1.2234099537384462 0.2572683691600105 0.0
1.2234099537384462 0.26268264052981977 0.0
1.2234099537384462 0.26809691189962903 0.0
1.258843119033263 0.0027976147789740935 0.0
1.258843119033263 0.008211886148783378 31.27528535189768
1.258843119033263 0.013626157518592662 12.162610970182433
1.258843119033263 0.019040428888401947 9.556337190857622
1.258843119033263 0.024454700258211233 1.7375158528832042
1.258843119033263 0.02986897162802052 4.343789632208013
1.258843119033263 0.0352832429978298 0.0
1.258843119033263 0.04069751436763909 1.7375158528832042
1.258843119033263 0.04611178573744837 6.950063411532817
1.258843119033263 0.05152605710725766 0.0
1.258843119033263 0.05694032847706694 1.7375158528832042
1.258843119033263 0.062354599846876226 0.0
1.258843119033263 0.06776887121668551 0.0
1.258843119033263 0.0731831425864948 0.0
1.258843119033263 0.07859741395630408 0.0
1.258843119033263 0.08401168532611336 0.0
1.258843119033263 0.08942595669592265 0.0
1.258843119033263 0.09484022806573193 0.0
1.258843119033263 0.10025449943554121 0.0
1.258843119033263 0.1056687708053505 0.0
1.258843119033263 0.1110830421751598 0.0
1.258843119033263 0.11649731354496907 0.0
1.258843119033263 0.12191158491477835 0.0
1.258843119033263 0.12732585628458765 0.0
1.258843119033263 0.1327401276543969 0.0
1.258843119033263 0.13815439902420623 0.0
1.258843119033263 0.1435686703940155 0.8687579264416054
1.258843119033263 0.14898294176382476 0.0
1.258843119033263 0.15439721313363408 0.0
1.258843119033263 0.15981148450344335 0.0
1.258843119033263 0.16522575587325264 0.0
1.258843119033263 0.17064002724306193 0.0
1.258843119033263 0.1760542986128712 0.0
1.258843119033263 0.1814685699826805 0.0
1.258843119033263 0.18688284135248978 0.0
1.258843119033263 0.19229711272229905 0.0
1.258843119033263 0.19771138409210837 0.0
1.258843119033263 0.20312565546191763 0.0
1.258843119033263 0.2085399268317269 0.0
1.258843119033263 0.21395419820153622 0.0
1.258843119033263 0.21936846957134548 0.0
1.258843119033263 0.22478274094115475 0.0
1.258843119033263 0.23019701231096407 0.0
1.258843119033263 0.23561128368077333 0.0
1.258843119033263 0.24102555505058262 0.0
1.258843119033263 0.24643982642039192 0.0
1.258843119033263 0.2518540977902012 0.0
1.258843119033263 0.2572683691600105 0.0
1.258843119033263 0.26268264052981977 0.0
1.258843119033263 0.26809691189962903 0.0
1.2942762843280797 0.0027976147789740935 0.0
1.2942762843280797 0.008211886148783378 4.343789632208011
1.2942762843280797 0.013626157518592662 7.818821337974421
1.2942762843280797 0.019040428888401947 5.212547558649612
1.2942762843280797 0.024454700258211233 4.3437896322080105
1.2942762843280797 0.02986897162802052 0.0
1.2942762843280797 0.0352832429978298 0.0
1.2942762843280797 0.04069751436763909 0.8687579264416021
1.2942762843280797 0.04611178573744837 0.0
1.2942762843280797 0.05152605710725766 0.0
1.2942762843280797 0.05694032847706694 0.0
1.2942762843280797 0.062354599846876226 0.0
1.2942762843280797 0.06776887121668551 0.868757926441601
1.2942762843280797 0.0731831425864948 0.8687579264416032
1.2942762843280797 0.07859741395630408 0.0
1.2942762843280797 0.08401168532611336 0.0
1.2942762843280797 0.08942595669592265 0.0
1.2942762843280797 0.09484022806573193 1.737515852883202
1.2942762843280797 0.10025449943554121 0.0
1.2942762843280797 0.1056687708053505 1.737515852883202
1.2942762843280797 0.1110830421751598 0.0
1.2942762843280797 0.11649731354496907 0.0
1.2942762843280797 0.12191158491477835 0.0
1.2942762843280797 0.12732585628458765 0.0
1.2942762843280797 0.1327401276543969 0.0
1.2942762843280797 0.13815439902420623 0.0
1.2942762843280797 0.1435686703940155 0.0
1.2942762843280797 0.14898294176382476 0.0
1.2942762843280797 0.15439721313363408 0.0
1.2942762843280797 0.15981148450344335 0.0
1.2942762843280797 0.16522575587325264 0.0
1.2942762843280797 0.17064002724306193 0.0
1.2942762843280797 0.1760542986128712 0.868757926441601
1.2942762843280797 0.1814685699826805 0.0
1.2942762843280797 0.18688284135248978 0.0
1.2942762843280797 0.19229711272229905 0.0
1.2942762843280797 0.19771138409210837 0.0
1.2942762843280797 0.20312565546191763 0.0
1.2942762843280797 0.2085399268317269 0.0
1.2942762843280797 0.21395419820153622 0.0
1.2942762843280797 0.21936846957134548 0.0
1.2942762843280797 0.22478274094115475 0.0
1.2942762843280797 0.23019701231096407 0.0
1.2942762843280797 0.23561128368077333 0.0
1.2942762843280797 0.24102555505058262 0.0
1.2942762843280797 0.24643982642039192 0.0
1.2942762843280797 0.2518540977902012 0.0
1.2942762843280797 0.2572683691600105 0.0
1.2942762843280797 0.26268264052981977 0.0
1.2942762843280797 0.26809691189962903 0.0
1.3297094496228965 0.0027976147789740935 0.0
1.3297094496228965 0.008211886148783378 0.8687579264416077
1.3297094496228965 0.013626157518592662 30.40652742545627
1.3297094496228965 0.019040428888401947 3.47503170576643
1.3297094496228965 0.024454700258211233 7.818821337974467
1.3297094496228965 0.02986897162802052 0.0
1.3297094496228965 0.0352832429978298 2.6062737793248223
1.3297094496228965 0.04069751436763909 1.737515852883215
1.3297094496228965 0.04611178573744837 0.8687579264416075
1.3297094496228965 0.05152605710725766 0.0
1.3297094496228965 0.05694032847706694 0.0
1.3297094496228965 0.062354599846876226 0.8687579264416087
1.3297094496228965 0.06776887121668551 0.0
1.3297094496228965 0.0731831425864948 0.8687579264416087
1.3297094496228965 0.07859741395630408 0.8687579264416063
1.3297094496228965 0.08401168532611336 0.0
1.3297094496228965 0.08942595669592265 0.8687579264416087
1.3297094496228965 0.09484022806573193 0.0
1.3297094496228965 0.10025449943554121 0.0
1.3297094496228965 0.1056687708053505 0.0
1.3297094496228965 0.1110830421751598 0.0
1.3297094496228965 0.11649731354496907 0.0
1.3297094496228965 0.12191158491477835 0.0
1.3297094496228965 0.12732585628458765 0.0
1.3297094496228965 0.1327401276543969 0.0
1.3297094496228965 0.13815439902420623 0.0
1.3297094496228965 0.1435686703940155 0.0
1.3297094496228965 0.14898294176382476 0.0
1.3297094496228965 0.15439721313363408 0.0
1.3297094496228965 0.15981148450344335 0.8687579264416063
1.3297094496228965 0.16522575587325264 0.8687579264416109
1.3297094496228965 0.17064002724306193 0.0
1.3297094496228965 0.1760542986128712 0.0
1.3297094496228965 0.1814685699826805 0.0
1.3297094496228965 0.18688284135248978 0.0
1.3297094496228965 0.19229711272229905 0.0
1.3297094496228965 0.19771138409210837 0.0
1.3297094496228965 0.20312565546191763 0.0
1.3297094496228965 0.2085399268317269 0.0
1.3297094496228965 0.21395419820153622 0.0
1.3297094496228965 0.21936846957134548 0.0
1.3297094496228965 0.22478274094115475 0.0
1.3297094496228965 0.23019701231096407 0.0
1.3297094496228965 0.23561128368077333 0.0
1.3297094496228965 0.24102555505058262 0.0
1.3297094496228965 0.24643982642039192 0.0
1.3297094496228965 0.2518540977902012 0.0
1.3297094496228965 0.2572683691600105 0.0
1.3297094496228965 0.26268264052981977 0.0
1.3297094496228965 0.26809691189962903 0.0
1.365142614917713 0.0027976147789740935 0.0
1.365142614917713 0.008211886148783378 0.0
1.365142614917713 0.013626157518592662 0.8687579264416023
1.365142614917713 0.019040428888401947 0.8687579264416021
1.365142614917713 0.024454700258211233 5.212547558649612
1.365142614917713 0.02986897162802052 0.8687579264416025
1.365142614917713 0.0352832429978298 0.0
1.365142614917713 0.04069751436763909 3.4750317057664084
1.365142614917713 0.04611178573744837 0.0
1.365142614917713 0.05152605710725766 0.8687579264416021
1.365142614917713 0.05694032847706694 0.0
1.365142614917713 0.062354599846876226 0.0
1.365142614917713 0.06776887121668551 2.6062737793248028
1.365142614917713 0.0731831425864948 0.0
1.365142614917713 0.07859741395630408 0.0
1.365142614917713 0.08401168532611336 0.0
1.365142614917713 0.08942595669592265 0.0
1.365142614917713 0.09484022806573193 0.0
1.365142614917713 0.10025449943554121 0.0
1.365142614917713 0.1056687708053505 0.0
1.365142614917713 0.1110830421751598 0.0
1.365142614917713 0.11649731354496907 0.0
1.365142614917713 0.12191158491477835 0.0
1.365142614917713 0.12732585628458765 0.0
1.365142614917713 0.1327401276543969 0.0
1.365142614917713 0.13815439902420623 0.0
1.365142614917713 0.1435686703940155 0.0
1.365142614917713 0.14898294176382476 0.0
1.365142614917713 0.15439721313363408 0.0
1.365142614917713 0.15981148450344335 0.0
1.365142614917713 0.16522575587325264 0.0
1.365142614917713 0.17064002724306193 0.0
1.365142614917713 0.1760542986128712 0.0
1.365142614917713 0.1814685699826805 0.0
1.365142614917713 0.18688284135248978 0.0
1.365142614917713 0.19229711272229905 0.0
1.365142614917713 0.19771138409210837 0.0
1.365142614917713 0.20312565546191763 0.0
1.365142614917713 0.2085399268317269 0.0
1.365142614917713 0.21395419820153622 0.0
1.365142614917713 0.21936846957134548 0.0
1.365142614917713 0.22478274094115475 0.0
1.365142614917713 0.23019701231096407 0.0
1.365142614917713 0.23561128368077333 0.0
1.365142614917713 0.24102555505058262 0.0
1.365142614917713 0.24643982642039192 0.0
1.365142614917713 0.2518540977902012 0.0
1.365142614917713 0.2572683691600105 0.0
1.365142614917713 0.26268264052981977 0.0
1.365142614917713 0.26809691189962903 0.0
1.4005757802125298 0.0027976147789740935 0.0
1.4005757802125298 0.008211886148783378 0.8687579264416022
1.4005757802125298 0.013626157518592662 20.850190234598454
1.4005757802125298 0.019040428888401947 0.8687579264416021
1.4005757802125298 0.024454700258211233 1.7375158528832042
1.4005757802125298 0.02986897162802052 7.818821337974423
1.4005757802125298 0.0352832429978298 0.0
1.4005757802125298 0.04069751436763909 2.606273779324806
1.4005757802125298 0.04611178573744837 0.8687579264416021
1.4005757802125298 0.05152605710725766 0.0
1.4005757802125298 0.05694032847706694 0.8687579264416021
1.4005757802125298 0.062354599846876226 0.0
1.4005757802125298 0.06776887121668551 0.0
1.4005757802125298 0.0731831425864948 0.0
1.4005757802125298 0.07859741395630408 0.0
1.4005757802125298 0.08401168532611336 0.0
1.4005757802125298 0.08942595669592265 0.0
1.4005757802125298 0.09484022806573193 0.0
1.4005757802125298 0.10025449943554121 0.0
1.4005757802125298 0.1056687708053505 0.0
1.4005757802125298 0.1110830421751598 0.0
1.4005757802125298 0.11649731354496907 0.0
1.4005757802125298 0.12191158491477835 0.0
1.4005757802125298 0.12732585628458765 0.0
1.4005757802125298 0.1327401276543969 0.0
1.4005757802125298 0.13815439902420623 0.0
1.4005757802125298 0.1435686703940155 0.0
1.4005757802125298 0.14898294176382476 0.0
1.4005757802125298 0.15439721313363408 0.0
1.4005757802125298 0.15981148450344335 0.0
1.4005757802125298 0.16522575587325264 0.0
1.4005757802125298 0.17064002724306193 0.0
1.4005757802125298 0.1760542986128712 0.0
1.4005757802125298 0.1814685699826805 0.0
1.4005757802125298 0.18688284135248978 0.0
1.4005757802125298 0.19229711272229905 0.0
1.4005757802125298 0.19771138409210837 0.0
1.4005757802125298 0.20312565546191763 0.0
1.4005757802125298 0.2085399268317269 0.0
1.4005757802125298 0.21395419820153622 0.0
1.4005757802125298 0.21936846957134548 0.0
1.4005757802125298 0.22478274094115475 0.0
1.4005757802125298 0.23019701231096407 0.0
1.4005757802125298 0.23561128368077333 0.0
1.4005757802125298 0.24102555505058262 0.0
1.4005757802125298 0.24643982642039192 0.0
1.4005757802125298 0.2518540977902012 0.0
1.4005757802125298 0.2572683691600105 0.0
1.4005757802125298 0.26268264052981977 0.0
1.4005757802125298 0.26809691189962903 0.0
1.4360089455073466 0.0027976147789740935 0.0
1.4360089455073466 0.008211886148783378 13.900126823065635
1.4360089455073466 0.013626157518592662 4.343789632208012
1.4360089455073466 0.019040428888401947 12.16261097018243
1.4360089455073466 0.024454700258211233 5.212547558649612
1.4360089455073466 0.02986897162802052 0.0
1.4360089455073466 0.0352832429978298 0.0
1.4360089455073466 0.04069751436763909 0.0
1.4360089455073466 0.04611178573744837 0.0
1.4360089455073466 0.05152605710725766 0.0
1.4360089455073466 0.05694032847706694 0.0
1.4360089455073466 0.062354599846876226 0.0
1.4360089455073466 0.06776887121668551 0.868757926441601
1.4360089455073466 0.0731831425864948 0.0
1.4360089455073466 0.07859741395630408 0.0
1.4360089455073466 0.08401168532611336 0.0
1.4360089455073466 0.08942595669592265 0.0
1.4360089455073466 0.09484022806573193 0.0
1.4360089455073466 0.10025449943554121 0.0
1.4360089455073466 0.1056687708053505 0.0
1.4360089455073466 0.1110830421751598 0.0
1.4360089455073466 0.11649731354496907 0.0
1.4360089455073466 0.12191158491477835 0.0
1.4360089455073466 0.12732585628458765 0.0
1.4360089455073466 0.1327401276543969 0.0
1.4360089455073466 0.13815439902420623 0.0
1.4360089455073466 0.1435686703940155 0.0
1.4360089455073466 0.14898294176382476 0.0
1.4360089455073466 0.15439721313363408 0.0
1.4360089455073466 0.15981148450344335 0.0
1.4360089455073466 0.16522575587325264 0.0
1.4360089455073466 0.17064002724306193 0.0
1.4360089455073466 0.1760542986128712 0.0
1.4360089455073466 0.1814685699826805 0.0
1.4360089455073466 0.18688284135248978 0.0
1.4360089455073466 0.19229711272229905 0.0
1.4360089455073466 0.19771138409210837 0.0
1.4360089455073466 0.20312565546191763 0.0
1.4360089455073466 0.2085399268317269 0.0
1.4360089455073466 0.21395419820153622 0.0
1.4360089455073466 0.21936846957134548 0.0
1.4360089455073466 0.22478274094115475 0.0
1.4360089455073466 0.23019701231096407 0.0
1.4360089455073466 0.23561128368077333 0.0
1.4360089455073466 0.24102555505058262 0.0
1.4360089455073466 0.24643982642039192 0.0
1.4360089455073466 0.2518540977902012 0.0
1.4360089455073466 0.2572683691600105 0.0
1.4360089455073466 0.26268264052981977 0.0
1.4360089455073466 0.26809691189962903 0.8687579264416054
1.4714421108021634 0.0027976147789740935 0.0
1.4714421108021634 0.008211886148783378 0.0
1.4714421108021634 0.013626157518592662 2.6062737793248067
1.4714421108021634 0.019040428888401947 13.03136889662403
1.4714421108021634 0.024454700258211233 0.0
1.4714421108021634 0.02986897162802052 3.47503170576641
1.4714421108021634 0.0352832429978298 5.212547558649612
1.4714421108021634 0.04069751436763909 0.8687579264416021
1.4714421108021634 0.04611178573744837 0.0
1.4714421108021634 0.05152605710725766 1.7375158528832042
1.4714421108021634 0.05694032847706694 0.0
1.4714421108021634 0.062354599846876226 0.8687579264416032
1.4714421108021634 0.06776887121668551 0.868757926441601
1.4714421108021634 0.0731831425864948 0.0
1.4714421108021634 0.07859741395630408 0.0
1.4714421108021634 0.08401168532611336 0.0
1.4714421108021634 0.08942595669592265 0.0
1.4714421108021634 0.09484022806573193 0.0
1.4714421108021634 0.10025449943554121 0.0
1.4714421108021634 0.1056687708053505 0.0
1.4714421108021634 0.1110830421751598 0.0
1.4714421108021634 0.11649731354496907 0.0
1.4714421108021634 0.12191158491477835 0.0
1.4714421108021634 0.12732585628458765 0.0
1.4714421108021634 0.1327401276543969 0.0
1.4714421108021634 0.13815439902420623 0.0
1.4714421108021634 0.1435686703940155 0.0
1.4714421108021634 0.14898294176382476 0.0
1.4714421108021634 0.15439721313363408 0.0
1.4714421108021634 0.15981148450344335 0.0
1.4714421108021634 0.16522575587325264 0.0
1.4714421108021634 0.17064002724306193 0.868757926441601
1.4714421108021634 0.1760542986128712 0.0
1.4714421108021634 0.1814685699826805 0.0
1.4714421108021634 0.18688284135248978 0.0
1.4714421108021634 0.19229711272229905 0.0
1.4714421108021634 0.19771138409210837 0.0
1.4714421108021634 0.20312565546191763 0.0
1.4714421108021634 0.2085399268317269 0.0
1.4714421108021634 0.21395419820153622 0.0
1.4714421108021634 0.21936846957134548 0.0
1.4714421108021634 0.22478274094115475 0.0
1.4714421108021634 0.23019701231096407 0.0
1.4714421108021634 0.23561128368077333 0.0
1.4714421108021634 0.24102555505058262 0.0
1.4714421108021634 0.24643982642039192 0.0
1.4714421108021634 0.2518540977902012 0.0
1.4714421108021634 0.2572683691600105 0.0
1.4714421108021634 0.26268264052981977 0.0
1.4714421108021634 0.26809691189962903 0.0
1.50687527609698 0.0027976147789740935 0.0
1.50687527609698 0.008211886148783378 7.818821337974469
1.50687527609698 0.013626157518592662 0.0
1.50687527609698 0.019040428888401947 15.637642675948934
1.50687527609698 0.024454700258211233 0.0
1.50687527609698 0.02986897162802052 1.7375158528832162
1.50687527609698 0.0352832429978298 0.0
1.50687527609698 0.04069751436763909 0.0
1.50687527609698 0.04611178573744837 0.0
1.50687527609698 0.05152605710725766 0.0
1.50687527609698 0.05694032847706694 0.0
1.50687527609698 0.062354599846876226 0.0
1.50687527609698 0.06776887121668551 0.0
1.50687527609698 0.0731831425864948 0.0
1.50687527609698 0.07859741395630408 0.0
1.50687527609698 0.08401168532611336 0.0
1.50687527609698 0.08942595669592265 0.0
1.50687527609698 0.09484022806573193 0.0
1.50687527609698 0.10025449943554121 1.7375158528832173
1.50687527609698 0.1056687708053505 0.0
1.50687527609698 0.1110830421751598 0.0
1.50687527609698 0.11649731354496907 0.0
1.50687527609698 0.12191158491477835 0.0
1.50687527609698 0.12732585628458765 0.0
1.50687527609698 0.1327401276543969 0.8687579264416063
1.50687527609698 0.13815439902420623 0.0
1.50687527609698 0.1435686703940155 0.0
1.50687527609698 0.14898294176382476 0.0
1.50687527609698 0.15439721313363408 0.0
1.50687527609698 0.15981148450344335 0.0
1.50687527609698 0.16522575587325264 0.0
1.50687527609698 0.17064002724306193 0.0
1.50687527609698 0.1760542986128712 0.0
1.50687527609698 0.1814685699826805 0.0
1.50687527609698 0.18688284135248978 0.0
1.50687527609698 0.19229711272229905 0.0
1.50687527609698 0.19771138409210837 0.0
1.50687527609698 0.20312565546191763 0.0
1.50687527609698 0.2085399268317269 0.0
1.50687527609698 0.21395419820153622 0.0
1.50687527609698 0.21936846957134548 0.0
1.50687527609698 0.22478274094115475 0.0
1.50687527609698 0.23019701231096407 0.0
1.50687527609698 0.23561128368077333 0.0
1.50687527609698 0.24102555505058262 0.0
1.50687527609698 0.24643982642039192 0.0
1.50687527609698 0.2518540977902012 0.0
1.50687527609698 0.2572683691600105 0.0
1.50687527609698 0.26268264052981977 0.0
1.50687527609698 0.26809691189962903 0.0
1.5423084413917967 0.0027976147789740935 0.0
1.5423084413917967 0.008211886148783378 0.0
1.5423084413917967 0.013626157518592662 21.71894816104006
1.5423084413917967 0.019040428888401947 2.606273779324806
1.5423084413917967 0.024454700258211233 1.7375158528832042
1.5423084413917967 0.02986897162802052 0.0
1.5423084413917967 0.0352832429978298 0.0
1.5423084413917967 0.04069751436763909 5.212547558649612
1.5423084413917967 0.04611178573744837 0.0
1.5423084413917967 0.05152605710725766 0.0
1.5423084413917967 0.05694032847706694 1.7375158528832042
1.5423084413917967 0.062354599846876226 0.0
1.5423084413917967 0.06776887121668551 0.0
1.5423084413917967 0.0731831425864948 0.0
1.5423084413917967 0.07859741395630408 0.0
1.5423084413917967 0.08401168532611336 0.0
1.5423084413917967 0.08942595669592265 0.0
1.5423084413917967 0.09484022806573193 0.0
1.5423084413917967 0.10025449943554121 0.0
1.5423084413917967 0.1056687708053505 0.0
1.5423084413917967 0.1110830421751598 0.0
1.5423084413917967 0.11649731354496907 0.0
1.5423084413917967 0.12191158491477835 0.0
1.5423084413917967 0.12732585628458765 0.0
1.5423084413917967 0.1327401276543969 0.0
1.5423084413917967 0.13815439902420623 0.0
1.5423084413917967 0.1435686703940155 0.0
1.5423084413917967 0.14898294176382476 0.0
1.5423084413917967 0.15439721313363408 0.0
1.5423084413917967 0.15981148450344335 0.0
1.5423084413917967 0.16522575587325264 0.0
1.5423084413917967 0.17064002724306193 0.0
1.5423084413917967 0.1760542986128712 0.0
1.5423084413917967 0.1814685699826805 0.0
1.5423084413917967 0.18688284135248978 0.0
1.5423084413917967 0.19229711272229905 0.0
1.5423084413917967 0.19771138409210837 0.0
1.5423084413917967 0.20312565546191763 0.0
1.5423084413917967 0.2085399268317269 0.0
1.5423084413917967 0.21395419820153622 0.0
1.5423084413917967 0.21936846957134548 0.0
1.5423084413917967 0.22478274094115475 0.0
1.5423084413917967 0.23019701231096407 0.0
1.5423084413917967 0.23561128368077333 0.0
1.5423084413917967 0.24102555505058262 0.0
1.5423084413917967 0.24643982642039192 0.0
1.5423084413917967 0.2518540977902012 0.0
1.5423084413917967 0.2572683691600105 0.0
1.5423084413917967 0.26268264052981977 0.0
1.5423084413917967 0.26809691189962903 0.0
1.5777416066866135 0.0027976147789740935 0.0
1.5777416066866135 0.008211886148783378 0.0
1.5777416066866135 0.013626157518592662 0.0
1.5777416066866135 0.019040428888401947 0.0
1.5777416066866135 0.024454700258211233 0.0
1.5777416066866135 0.02986897162802052 3.47503170576641
1.5777416066866135 0.0352832429978298 0.0
1.5777416066866135 0.04069751436763909 0.0
1.5777416066866135 0.04611178573744837 0.0
1.5777416066866135 0.05152605710725766 0.8687579264416021
1.5777416066866135 0.05694032847706694 0.0
1.5777416066866135 0.062354599846876226 0.0
1.5777416066866135 0.06776887121668551 0.0
1.5777416066866135 0.0731831425864948 0.0
1.5777416066866135 0.07859741395630408 0.0
1.5777416066866135 0.08401168532611336 0.0
1.5777416066866135 0.08942595669592265 0.0
1.5777416066866135 0.09484022806573193 0.0
1.5777416066866135 0.10025449943554121 0.0
1.5777416066866135 0.1056687708053505 0.0
1.5777416066866135 0.1110830421751598 0.0
1.5777416066866135 0.11649731354496907 0.0
1.5777416066866135 0.12191158491477835 0.0
1.5777416066866135 0.12732585628458765 0.0
1.5777416066866135 0.1327401276543969 0.0
1.5777416066866135 0.13815439902420623 0.0
1.5777416066866135 0.1435686703940155 0.0
1.5777416066866135 0.14898294176382476 0.0
1.5777416066866135 0.15439721313363408 0.0
1.5777416066866135 0.15981148450344335 0.0
1.5777416066866135 0.16522575587325264 0.0
1.5777416066866135 0.17064002724306193 0.0
1.5777416066866135 0.1760542986128712 0.868757926441601
1.5777416066866135 0.1814685699826805 0.0
1.5777416066866135 0.18688284135248978 0.0
1.5777416066866135 0.19229711272229905 0.0
1.5777416066866135 0.19771138409210837 0.0
1.5777416066866135 0.20312565546191763 0.0
1.5777416066866135 0.2085399268317269 0.0
1.5777416066866135 0.21395419820153622 0.0
1.5777416066866135 0.21936846957134548 0.0
1.5777416066866135 0.22478274094115475 0.0
1.5777416066866135 0.23019701231096407 0.0
1.5777416066866135 0.23561128368077333 0.0
1.5777416066866135 0.24102555505058262 0.0
1.5777416066866135 0.24643982642039192 0.0
1.5777416066866135 0.2518540977902012 0.0
1.5777416066866135 0.2572683691600105 0.0
1.5777416066866135 0.26268264052981977 0.0
1.5777416066866135 0.26809691189962903 0.0
1.6131747719814302 0.0027976147789740935 0.0
1.6131747719814302 0.008211886148783378 0.0
1.6131747719814302 0.013626157518592662 0.0
1.6131747719814302 0.019040428888401947 0.0
1.6131747719814302 0.024454700258211233 0.0
1.6131747719814302 0.02986897162802052 0.0
1.6131747719814302 0.0352832429978298 0.8687579264416075
1.6131747719814302 0.04069751436763909 0.8687579264416075
1.6131747719814302 0.04611178573744837 0.0
1.6131747719814302 0.05152605710725766 0.0
1.6131747719814302 0.05694032847706694 0.0
1.6131747719814302 0.062354599846876226 0.0
1.6131747719814302 0.06776887121668551 0.0
1.6131747719814302 0.0731831425864948 0.0
1.6131747719814302 0.07859741395630408 0.0
1.6131747719814302 0.08401168532611336 0.0
1.6131747719814302 0.08942595669592265 0.0
1.6131747719814302 0.09484022806573193 0.0
1.6131747719814302 0.10025449943554121 0.0
1.6131747719814302 0.1056687708053505 0.0
1.6131747719814302 0.1110830421751598 0.0
1.6131747719814302 0.11649731354496907 0.0
1.6131747719814302 0.12191158491477835 0.0
1.6131747719814302 0.12732585628458765 0.0
1.6131747719814302 0.1327401276543969 0.0
1.6131747719814302 0.13815439902420623 0.0
1.6131747719814302 0.1435686703940155 0.0
1.6131747719814302 0.14898294176382476 0.0
1.6131747719814302 0.15439721313363408 0.0
1.6131747719814302 0.15981148450344335 0.0
1.6131747719814302 0.16522575587325264 0.0
1.6131747719814302 0.17064002724306193 0.0
1.6131747719814302 0.1760542986128712 0.0
1.6131747719814302 0.1814685699826805 0.0
1.6131747719814302 0.18688284135248978 0.0
1.6131747719814302 0.19229711272229905 0.0
1.6131747719814302 0.19771138409210837 0.0
1.6131747719814302 0.20312565546191763 0.0
1.6131747719814302 0.2085399268317269 0.0
1.6131747719814302 0.21395419820153622 0.0
1.6131747719814302 0.21936846957134548 0.0
1.6131747719814302 0.22478274094115475 0.0
1.6131747719814302 0.23019701231096407 0.0
1.6131747719814302 0.23561128368077333 0.0
1.6131747719814302 0.24102555505058262 0.0
1.6131747719814302 0.24643982642039192 0.0
1.6131747719814302 0.2518540977902012 0.0
1.6131747719814302 0.2572683691600105 0.0
1.6131747719814302 0.26268264052981977 0.0
1.6131747719814302 0.26809691189962903 0.0
1.6486079372762468 0.0027976147789740935 0.0
1.6486079372762468 0.008211886148783378 0.0
1.6486079372762468 0.013626157518592662 9.556337190857626
1.6486079372762468 0.019040428888401947 6.081305485091215
1.6486079372762468 0.024454700258211233 0.0
1.6486079372762468 0.02986897162802052 0.0
1.6486079372762468 0.0352832429978298 0.0
1.6486079372762468 0.04069751436763909 0.0
1.6486079372762468 0.04611178573744837 0.0
1.6486079372762468 0.05152605710725766 1.7375158528832042
1.6486079372762468 0.05694032847706694 0.0
1.6486079372762468 0.062354599846876226 0.0
1.6486079372762468 0.06776887121668551 0.0
1.6486079372762468 0.0731831425864948 0.0
1.6486079372762468 0.07859741395630408 0.0
1.6486079372762468 0.08401168532611336 0.0
1.6486079372762468 0.08942595669592265 0.0
1.6486079372762468 0.09484022806573193 0.0
1.6486079372762468 0.10025449943554121 0.0
1.6486079372762468 0.1056687708053505 0.0
1.6486079372762468 0.1110830421751598 0.0
1.6486079372762468 0.11649731354496907 0.0
1.6486079372762468 0.12191158491477835 0.0
1.6486079372762468 0.12732585628458765 0.0
1.6486079372762468 0.1327401276543969 0.0
1.6486079372762468 0.13815439902420623 0.0
1.6486079372762468 0.1435686703940155 0.0
1.6486079372762468 0.14898294176382476 0.0
1.6486079372762468 0.15439721313363408 0.0
1.6486079372762468 0.15981148450344335 0.0
1.6486079372762468 0.16522575587325264 0.0
1.6486079372762468 0.17064002724306193 0.0
1.6486079372762468 0.1760542986128712 0.0
1.6486079372762468 0.1814685699826805 0.0
1.6486079372762468 0.18688284135248978 0.0
1.6486079372762468 0.19229711272229905 0.0
1.6486079372762468 0.19771138409210837 0.0
1.6486079372762468 0.20312565546191763 0.0
1.6486079372762468 0.2085399268317269 0.0
1.6486079372762468 0.21395419820153622 0.0
1.6486079372762468 0.21936846957134548 0.0
1.6486079372762468 0.22478274094115475 0.0
1.6486079372762468 0.23019701231096407 0.0
1.6486079372762468 0.23561128368077333 0.0
1.6486079372762468 0.24102555505058262 0.0
1.6486079372762468 0.24643982642039192 0.0
1.6486079372762468 0.2518540977902012 0.0
1.6486079372762468 0.2572683691600105 0.0
1.6486079372762468 0.26268264052981977 0.0
1.6486079372762468 0.26809691189962903 0.0
1.6840411025710635 0.0027976147789740935 0.0
1.6840411025710635 0.008211886148783378 0.0
1.6840411025710635 0.013626157518592662 0.0
1.6840411025710635 0.019040428888401947 0.0
1.6840411025710635 0.024454700258211233 0.0
1.6840411025710635 0.02986897162802052 0.0
1.6840411025710635 0.0352832429978298 0.0
1.6840411025710635 0.04069751436763909 0.0
1.6840411025710635 0.04611178573744837 0.0
1.6840411025710635 0.05152605710725766 0.0
1.6840411025710635 0.05694032847706694 0.0
1.6840411025710635 0.062354599846876226 0.0
1.6840411025710635 0.06776887121668551 0.0
1.6840411025710635 0.0731831425864948 0.0
1.6840411025710635 0.07859741395630408 0.0
1.6840411025710635 0.08401168532611336 0.0
1.6840411025710635 0.08942595669592265 0.0
1.6840411025710635 0.09484022806573193 0.0
1.6840411025710635 0.10025449943554121 1.7375158528832064
1.6840411025710635 0.1056687708053505 0.0
1.6840411025710635 0.1110830421751598 0.0
1.6840411025710635 0.11649731354496907 0.0
1.6840411025710635 0.12191158491477835 0.0
1.6840411025710635 0.12732585628458765 0.0
1.6840411025710635 0.1327401276543969 0.0
1.6840411025710635 0.13815439902420623 0.0
1.6840411025710635 0.1435686703940155 0.0
1.6840411025710635 0.14898294176382476 0.0
1.6840411025710635 0.15439721313363408 0.0
1.6840411025710635 0.15981148450344335 0.0
1.6840411025710635 0.16522575587325264 0.0
1.6840411025710635 0.17064002724306193 0.0
1.6840411025710635 0.1760542986128712 0.0
1.6840411025710635 0.1814685699826805 0.0
1.6840411025710635 0.18688284135248978 0.0
1.6840411025710635 0.19229711272229905 0.0
1.6840411025710635 0.19771138409210837 0.0
1.6840411025710635 0.20312565546191763 0.0
1.6840411025710635 0.2085399268317269 0.0
1.6840411025710635 0.21395419820153622 0.0
1.6840411025710635 0.21936846957134548 0.0
1.6840411025710635 0.22478274094115475 0.0
1.6840411025710635 0.23019701231096407 0.0
1.6840411025710635 0.23561128368077333 0.0
1.6840411025710635 0.24102555505058262 0.0
1.6840411025710635 0.24643982642039192 0.0
1.6840411025710635 0.2518540977902012 0.0
1.6840411025710635 0.2572683691600105 0.0
1.6840411025710635 0.26268264052981977 0.0
1.6840411025710635 0.26809691189962903 0.0
1.7194742678658803 0.0027976147789740935 0.0
1.7194742678658803 0.008211886148783378 0.0
1.7194742678658803 0.013626157518592662 0.0
1.7194742678658803 0.019040428888401947 0.0
1.7194742678658803 0.024454700258211233 1.7375158528832042
1.7194742678658803 0.02986897162802052 0.0
1.7194742678658803 0.0352832429978298 0.0
1.7194742678658803 0.04069751436763909 0.0
1.7194742678658803 0.04611178573744837 0.0
1.7194742678658803 0.05152605710725766 0.0
1.7194742678658803 0.05694032847706694 0.0
1.7194742678658803 0.062354599846876226 0.0
1.7194742678658803 0.06776887121668551 0.0
1.7194742678658803 0.0731831425864948 0.0
1.7194742678658803 0.07859741395630408 0.0
1.7194742678658803 0.08401168532611336 0.0
1.7194742678658803 0.08942595669592265 0.0
1.7194742678658803 0.09484022806573193 0.0
1.7194742678658803 0.10025449943554121 0.0
1.7194742678658803 0.1056687708053505 0.0
1.7194742678658803 0.1110830421751598 0.0
1.7194742678658803 0.11649731354496907 0.0
1.7194742678658803 0.12191158491477835 0.0
1.7194742678658803 0.12732585628458765 0.0
1.7194742678658803 0.1327401276543969 0.0
1.7194742678658803 0.13815439902420623 0.0
1.7194742678658803 0.1435686703940155 0.0
1.7194742678658803 0.14898294176382476 0.0
1.7194742678658803 0.15439721313363408 0.0
1.7194742678658803 0.15981148450344335 0.0
1.7194742678658803 0.16522575587325264 0.8687579264416054
1.7194742678658803 0.17064002724306193 0.0
1.7194742678658803 0.1760542986128712 0.0
1.7194742678658803 0.1814685699826805 0.0
1.7194742678658803 0.18688284135248978 0.0
1.7194742678658803 0.19229711272229905 0.0
1.7194742678658803 0.19771138409210837 0.0
1.7194742678658803 0.20312565546191763 0.0
1.7194742678658803 0.2085399268317269 0.0
1.7194742678658803 0.21395419820153622 0.0
1.7194742678658803 0.21936846957134548 0.0
1.7194742678658803 0.22478274094115475 0.0
1.7194742678658803 0.23019701231096407 0.0
1.7194742678658803 0.23561128368077333 0.0
1.7194742678658803 0.24102555505058262 0.0
1.7194742678658803 0.24643982642039192 0.0
1.7194742678658803 0.2518540977902012 0.0
1.7194742678658803 0.2572683691600105 0.0
1.7194742678658803 0.26268264052981977 0.0
1.7194742678658803 0.26809691189962903 0.0
1.754907433160697 0.0027976147789740935 0.0
1.754907433160697 0.008211886148783378 0.0
1.754907433160697 0.013626157518592662 0.0
1.754907433160697 0.019040428888401947 0.0
1.754907433160697 0.024454700258211233 0.0
1.754907433160697 0.02986897162802052 1.737515852883205
1.754907433160697 0.0352832429978298 0.0
1.754907433160697 0.04069751436763909 0.0
1.754907433160697 0.04611178573744837 0.0
1.754907433160697 0.05152605710725766 0.0
1.754907433160697 0.05694032847706694 0.0
1.754907433160697 0.062354599846876226 0.0
1.754907433160697 0.06776887121668551 0.0
1.754907433160697 0.0731831425864948 0.0
1.754907433160697 0.07859741395630408 0.0
1.754907433160697 0.08401168532611336 1.7375158528832064
1.754907433160697 0.08942595669592265 0.0
1.754907433160697 0.09484022806573193 0.0
1.754907433160697 0.10025449943554121 0.0
1.754907433160697 0.1056687708053505 0.0
1.754907433160697 0.1110830421751598 0.0
1.754907433160697 0.11649731354496907 0.0
1.754907433160697 0.12191158491477835 0.0
1.754907433160697 0.12732585628458765 0.0
1.754907433160697 0.1327401276543969 0.0
1.754907433160697 0.13815439902420623 0.0
1.754907433160697 0.1435686703940155 0.0
1.754907433160697 0.14898294176382476 0.0
1.754907433160697 0.15439721313363408 0.0
1.754907433160697 0.15981148450344335 0.0
1.754907433160697 0.16522575587325264 0.0
1.754907433160697 0.17064002724306193 0.0
1.754907433160697 0.1760542986128712 0.0
1.754907433160697 0.1814685699826805 0.0
1.754907433160697 0.18688284135248978 0.0
1.754907433160697 0.19229711272229905 0.0
1.754907433160697 0.19771138409210837 0.0
1.754907433160697 0.20312565546191763 0.0
1.754907433160697 0.2085399268317269 0.0
1.754907433160697 0.21395419820153622 0.0
1.754907433160697 0.21936846957134548 0.0
1.754907433160697 0.22478274094115475 0.0
1.754907433160697 0.23019701231096407 0.0
1.754907433160697 0.23561128368077333 0.0
1.754907433160697 0.24102555505058262 0.0
1.754907433160697 0.24643982642039192 0.0
1.754907433160697 0.2518540977902012 0.0
1.754907433160697 0.2572683691600105 0.0
1.754907433160697 0.26268264052981977 0.0
1.754907433160697 0.26809691189962903 0.0


==> sections/graphs/data/2d_histograms/2d_histogram_ambiguous_mnist_softmax_POVI_kde_f_WGD_patches_random.csv <==
xcenter ycenter weight
0.01941783427959308 0.01566440605209209 31.135957915899876
0.01941783427959308 0.046502152484608816 0.0
0.01941783427959308 0.07733989891712553 0.0
0.01941783427959308 0.10817764534964226 0.0
0.01941783427959308 0.139015391782159 0.0
0.01941783427959308 0.1698531382146757 0.0
0.01941783427959308 0.20069088464719242 0.0
0.01941783427959308 0.23152863107970917 0.0
0.01941783427959308 0.2623663775122259 0.0
0.01941783427959308 0.2932041239447426 0.0
0.01941783427959308 0.3240418703772593 0.0
0.01941783427959308 0.3548796168097761 0.0
0.01941783427959308 0.3857173632422928 0.0
0.01941783427959308 0.41655510967480947 0.0
0.01941783427959308 0.4473928561073262 0.0
0.01941783427959308 0.47823060253984295 0.0
0.01941783427959308 0.5090683489723596 0.0
0.01941783427959308 0.5399060954048764 0.0
0.01941783427959308 0.5707438418373931 0.0
0.01941783427959308 0.6015815882699098 0.0
0.01941783427959308 0.6324193347024265 0.0
0.01941783427959308 0.6632570811349433 0.0
0.01941783427959308 0.69409482756746 0.0
0.01941783427959308 0.7249325739999768 0.0
0.01941783427959308 0.7557703204324935 0.0
0.01941783427959308 0.7866080668650102 0.0
0.01941783427959308 0.8174458132975269 0.0
0.01941783427959308 0.8482835597300435 0.0
0.01941783427959308 0.8791213061625603 0.0
0.01941783427959308 0.909959052595077 0.0
0.01941783427959308 0.9407967990275938 0.0
0.01941783427959308 0.9716345454601105 0.0
0.01941783427959308 1.0024722918926272 0.0
0.01941783427959308 1.033310038325144 0.0
0.01941783427959308 1.0641477847576606 0.0
0.01941783427959308 1.0949855311901775 0.0
0.01941783427959308 1.1258232776226942 0.0
0.01941783427959308 1.1566610240552109 0.0
0.01941783427959308 1.1874987704877276 0.0
0.01941783427959308 1.2183365169202443 0.0
0.01941783427959308 1.249174263352761 0.0
0.01941783427959308 1.2800120097852776 0.0
0.01941783427959308 1.3108497562177945 0.0
0.01941783427959308 1.3416875026503112 0.0
0.01941783427959308 1.372525249082828 0.0
0.01941783427959308 1.4033629955153446 0.0
0.01941783427959308 1.4342007419478613 0.0
0.01941783427959308 1.4650384883803782 0.0
0.01941783427959308 1.495876234812895 0.0
0.01941783427959308 1.5267139812454116 0.0
0.055349241842050104 0.01566440605209209 49.787449614313324
0.055349241842050104 0.046502152484608816 0.6016610225294662
0.055349241842050104 0.07733989891712553 0.15041525563236652
0.055349241842050104 0.10817764534964226 0.0
0.055349241842050104 0.139015391782159 0.0
0.055349241842050104 0.1698531382146757 0.0
0.055349241842050104 0.20069088464719242 0.0
0.055349241842050104 0.23152863107970917 0.0
0.055349241842050104 0.2623663775122259 0.0
0.055349241842050104 0.2932041239447426 0.0
0.055349241842050104 0.3240418703772593 0.0
0.055349241842050104 0.3548796168097761 0.0
0.055349241842050104 0.3857173632422928 0.0
0.055349241842050104 0.41655510967480947 0.0
0.055349241842050104 0.4473928561073262 0.0
0.055349241842050104 0.47823060253984295 0.0
0.055349241842050104 0.5090683489723596 0.0
0.055349241842050104 0.5399060954048764 0.0
0.055349241842050104 0.5707438418373931 0.0
0.055349241842050104 0.6015815882699098 0.0
0.055349241842050104 0.6324193347024265 0.0
0.055349241842050104 0.6632570811349433 0.0
0.055349241842050104 0.69409482756746 0.0
0.055349241842050104 0.7249325739999768 0.0
0.055349241842050104 0.7557703204324935 0.0
0.055349241842050104 0.7866080668650102 0.0
0.055349241842050104 0.8174458132975269 0.0
0.055349241842050104 0.8482835597300435 0.0
0.055349241842050104 0.8791213061625603 0.0
0.055349241842050104 0.909959052595077 0.0
0.055349241842050104 0.9407967990275938 0.0
0.055349241842050104 0.9716345454601105 0.0
0.055349241842050104 1.0024722918926272 0.0
0.055349241842050104 1.033310038325144 0.0
0.055349241842050104 1.0641477847576606 0.0
0.055349241842050104 1.0949855311901775 0.0
0.055349241842050104 1.1258232776226942 0.0
0.055349241842050104 1.1566610240552109 0.0
0.055349241842050104 1.1874987704877276 0.0
0.055349241842050104 1.2183365169202443 0.0
0.055349241842050104 1.249174263352761 0.0
0.055349241842050104 1.2800120097852776 0.0
0.055349241842050104 1.3108497562177945 0.0
0.055349241842050104 1.3416875026503112 0.0
0.055349241842050104 1.372525249082828 0.0
0.055349241842050104 1.4033629955153446 0.0
0.055349241842050104 1.4342007419478613 0.0
0.055349241842050104 1.4650384883803782 0.0
0.055349241842050104 1.495876234812895 0.0
0.055349241842050104 1.5267139812454116 0.0
0.09128064940450713 0.01566440605209209 45.12457668970996
0.09128064940450713 0.046502152484608816 3.4595508795444307
0.09128064940450713 0.07733989891712553 0.15041525563236652
0.09128064940450713 0.10817764534964226 0.0
0.09128064940450713 0.139015391782159 0.0
0.09128064940450713 0.1698531382146757 0.0
0.09128064940450713 0.20069088464719242 0.15041525563236657
0.09128064940450713 0.23152863107970917 0.0
0.09128064940450713 0.2623663775122259 0.0
0.09128064940450713 0.2932041239447426 0.0
0.09128064940450713 0.3240418703772593 0.0
0.09128064940450713 0.3548796168097761 0.0
0.09128064940450713 0.3857173632422928 0.0
0.09128064940450713 0.41655510967480947 0.0
0.09128064940450713 0.4473928561073262 0.0
0.09128064940450713 0.47823060253984295 0.0
0.09128064940450713 0.5090683489723596 0.0
0.09128064940450713 0.5399060954048764 0.0
0.09128064940450713 0.5707438418373931 0.0
0.09128064940450713 0.6015815882699098 0.0
0.09128064940450713 0.6324193347024265 0.0
0.09128064940450713 0.6632570811349433 0.0
0.09128064940450713 0.69409482756746 0.0
0.09128064940450713 0.7249325739999768 0.0
0.09128064940450713 0.7557703204324935 0.0
0.09128064940450713 0.7866080668650102 0.0
0.09128064940450713 0.8174458132975269 0.0
0.09128064940450713 0.8482835597300435 0.0
0.09128064940450713 0.8791213061625603 0.0
0.09128064940450713 0.909959052595077 0.0
0.09128064940450713 0.9407967990275938 0.0
0.09128064940450713 0.9716345454601105 0.0
0.09128064940450713 1.0024722918926272 0.0
0.09128064940450713 1.033310038325144 0.0
0.09128064940450713 1.0641477847576606 0.0
0.09128064940450713 1.0949855311901775 0.0
0.09128064940450713 1.1258232776226942 0.0
0.09128064940450713 1.1566610240552109 0.0
0.09128064940450713 1.1874987704877276 0.0
0.09128064940450713 1.2183365169202443 0.0
0.09128064940450713 1.249174263352761 0.0
0.09128064940450713 1.2800120097852776 0.0
0.09128064940450713 1.3108497562177945 0.0
0.09128064940450713 1.3416875026503112 0.0
0.09128064940450713 1.372525249082828 0.0
0.09128064940450713 1.4033629955153446 0.0
0.09128064940450713 1.4342007419478613 0.0
0.09128064940450713 1.4650384883803782 0.0
0.09128064940450713 1.495876234812895 0.0
0.09128064940450713 1.5267139812454116 0.0
0.12721205696696414 0.01566440605209209 39.40879697568004
0.12721205696696414 0.046502152484608816 3.760381390809164
0.12721205696696414 0.07733989891712553 1.0529067894265656
0.12721205696696414 0.10817764534964226 0.15041525563236657
0.12721205696696414 0.139015391782159 0.0
0.12721205696696414 0.1698531382146757 0.15041525563236643
0.12721205696696414 0.20069088464719242 0.15041525563236657
0.12721205696696414 0.23152863107970917 0.0
0.12721205696696414 0.2623663775122259 0.0
0.12721205696696414 0.2932041239447426 0.0
0.12721205696696414 0.3240418703772593 0.0
0.12721205696696414 0.3548796168097761 0.0
0.12721205696696414 0.3857173632422928 0.0
0.12721205696696414 0.41655510967480947 0.0
0.12721205696696414 0.4473928561073262 0.0
0.12721205696696414 0.47823060253984295 0.0
0.12721205696696414 0.5090683489723596 0.0
0.12721205696696414 0.5399060954048764 0.0
0.12721205696696414 0.5707438418373931 0.0
0.12721205696696414 0.6015815882699098 0.0
0.12721205696696414 0.6324193347024265 0.0
0.12721205696696414 0.6632570811349433 0.0
0.12721205696696414 0.69409482756746 0.0
0.12721205696696414 0.7249325739999768 0.0
0.12721205696696414 0.7557703204324935 0.0
0.12721205696696414 0.7866080668650102 0.0
0.12721205696696414 0.8174458132975269 0.0
0.12721205696696414 0.8482835597300435 0.0
0.12721205696696414 0.8791213061625603 0.0
0.12721205696696414 0.909959052595077 0.0
0.12721205696696414 0.9407967990275938 0.0
0.12721205696696414 0.9716345454601105 0.0
0.12721205696696414 1.0024722918926272 0.0
0.12721205696696414 1.033310038325144 0.0
0.12721205696696414 1.0641477847576606 0.0
0.12721205696696414 1.0949855311901775 0.0
0.12721205696696414 1.1258232776226942 0.0
0.12721205696696414 1.1566610240552109 0.0
0.12721205696696414 1.1874987704877276 0.0
0.12721205696696414 1.2183365169202443 0.0
0.12721205696696414 1.249174263352761 0.0
0.12721205696696414 1.2800120097852776 0.0
0.12721205696696414 1.3108497562177945 0.0
0.12721205696696414 1.3416875026503112 0.0
0.12721205696696414 1.372525249082828 0.0
0.12721205696696414 1.4033629955153446 0.0
0.12721205696696414 1.4342007419478613 0.0
0.12721205696696414 1.4650384883803782 0.0
0.12721205696696414 1.495876234812895 0.0
0.12721205696696414 1.5267139812454116 0.0
0.1631434645294212 0.01566440605209209 32.48969521659117
0.1631434645294212 0.046502152484608816 6.768686503456494
0.1631434645294212 0.07733989891712553 0.7520762781618325
0.1631434645294212 0.10817764534964226 1.3537373006912992
0.1631434645294212 0.139015391782159 0.15041525563236657
0.1631434645294212 0.1698531382146757 0.15041525563236643
0.1631434645294212 0.20069088464719242 0.0
0.1631434645294212 0.23152863107970917 0.0
0.1631434645294212 0.2623663775122259 0.0
0.1631434645294212 0.2932041239447426 0.0
0.1631434645294212 0.3240418703772593 0.0
0.1631434645294212 0.3548796168097761 0.15041525563236643
0.1631434645294212 0.3857173632422928 0.0
0.1631434645294212 0.41655510967480947 0.0
0.1631434645294212 0.4473928561073262 0.0
0.1631434645294212 0.47823060253984295 0.0
0.1631434645294212 0.5090683489723596 0.0
0.1631434645294212 0.5399060954048764 0.0
0.1631434645294212 0.5707438418373931 0.0
0.1631434645294212 0.6015815882699098 0.0
0.1631434645294212 0.6324193347024265 0.0
0.1631434645294212 0.6632570811349433 0.0
0.1631434645294212 0.69409482756746 0.0
0.1631434645294212 0.7249325739999768 0.0
0.1631434645294212 0.7557703204324935 0.0
0.1631434645294212 0.7866080668650102 0.0
0.1631434645294212 0.8174458132975269 0.0
0.1631434645294212 0.8482835597300435 0.0
0.1631434645294212 0.8791213061625603 0.0
0.1631434645294212 0.909959052595077 0.0
0.1631434645294212 0.9407967990275938 0.0
0.1631434645294212 0.9716345454601105 0.0
0.1631434645294212 1.0024722918926272 0.0
0.1631434645294212 1.033310038325144 0.0
0.1631434645294212 1.0641477847576606 0.0
0.1631434645294212 1.0949855311901775 0.0
0.1631434645294212 1.1258232776226942 0.0
0.1631434645294212 1.1566610240552109 0.0
0.1631434645294212 1.1874987704877276 0.0
0.1631434645294212 1.2183365169202443 0.0
0.1631434645294212 1.249174263352761 0.0
0.1631434645294212 1.2800120097852776 0.0
0.1631434645294212 1.3108497562177945 0.0
0.1631434645294212 1.3416875026503112 0.0
0.1631434645294212 1.372525249082828 0.0
0.1631434645294212 1.4033629955153446 0.0
0.1631434645294212 1.4342007419478613 0.0
0.1631434645294212 1.4650384883803782 0.0
0.1631434645294212 1.495876234812895 0.0
0.1631434645294212 1.5267139812454116 0.0
0.19907487209187819 0.01566440605209209 22.863118856119712
0.19907487209187819 0.046502152484608816 8.573669571044894
0.19907487209187819 0.07733989891712553 1.504152556323665
0.19907487209187819 0.10817764534964226 1.052906789426566
0.19907487209187819 0.139015391782159 0.30083051126473315
0.19907487209187819 0.1698531382146757 0.0
0.19907487209187819 0.20069088464719242 0.30083051126473315
0.19907487209187819 0.23152863107970917 0.15041525563236657
0.19907487209187819 0.2623663775122259 0.0
0.19907487209187819 0.2932041239447426 0.0
0.19907487209187819 0.3240418703772593 0.0
0.19907487209187819 0.3548796168097761 0.0
0.19907487209187819 0.3857173632422928 0.0
0.19907487209187819 0.41655510967480947 0.0
0.19907487209187819 0.4473928561073262 0.0
0.19907487209187819 0.47823060253984295 0.0
0.19907487209187819 0.5090683489723596 0.0
0.19907487209187819 0.5399060954048764 0.0
0.19907487209187819 0.5707438418373931 0.0
0.19907487209187819 0.6015815882699098 0.0
0.19907487209187819 0.6324193347024265 0.0
0.19907487209187819 0.6632570811349433 0.0
0.19907487209187819 0.69409482756746 0.0
0.19907487209187819 0.7249325739999768 0.0
0.19907487209187819 0.7557703204324935 0.0
0.19907487209187819 0.7866080668650102 0.0
0.19907487209187819 0.8174458132975269 0.0
0.19907487209187819 0.8482835597300435 0.0
0.19907487209187819 0.8791213061625603 0.0
0.19907487209187819 0.909959052595077 0.0
0.19907487209187819 0.9407967990275938 0.0
0.19907487209187819 0.9716345454601105 0.0
0.19907487209187819 1.0024722918926272 0.0
0.19907487209187819 1.033310038325144 0.0
0.19907487209187819 1.0641477847576606 0.0
0.19907487209187819 1.0949855311901775 0.0
0.19907487209187819 1.1258232776226942 0.0
0.19907487209187819 1.1566610240552109 0.0
0.19907487209187819 1.1874987704877276 0.0
0.19907487209187819 1.2183365169202443 0.0
0.19907487209187819 1.249174263352761 0.0
0.19907487209187819 1.2800120097852776 0.0
0.19907487209187819 1.3108497562177945 0.0
0.19907487209187819 1.3416875026503112 0.0
0.19907487209187819 1.372525249082828 0.0
0.19907487209187819 1.4033629955153446 0.0
0.19907487209187819 1.4342007419478613 0.0
0.19907487209187819 1.4650384883803782 0.0
0.19907487209187819 1.495876234812895 0.0
0.19907487209187819 1.5267139812454116 0.0
0.2350062796543352 0.01566440605209209 20.60689002163423
0.2350062796543352 0.046502152484608816 12.785296728751167
0.2350062796543352 0.07733989891712553 1.9553983232207661
0.2350062796543352 0.10817764534964226 1.052906789426567
0.2350062796543352 0.139015391782159 0.6016610225294668
0.2350062796543352 0.1698531382146757 0.30083051126473315
0.2350062796543352 0.20069088464719242 0.45124576689710005
0.2350062796543352 0.23152863107970917 0.1504152556323667
0.2350062796543352 0.2623663775122259 0.4512457668970996
0.2350062796543352 0.2932041239447426 0.0
0.2350062796543352 0.3240418703772593 0.0
0.2350062796543352 0.3548796168097761 0.0
0.2350062796543352 0.3857173632422928 0.0
0.2350062796543352 0.41655510967480947 0.0
0.2350062796543352 0.4473928561073262 0.0
0.2350062796543352 0.47823060253984295 0.0
0.2350062796543352 0.5090683489723596 0.0
0.2350062796543352 0.5399060954048764 0.0
0.2350062796543352 0.5707438418373931 0.0
0.2350062796543352 0.6015815882699098 0.0
0.2350062796543352 0.6324193347024265 0.0
0.2350062796543352 0.6632570811349433 0.0
0.2350062796543352 0.69409482756746 0.0
0.2350062796543352 0.7249325739999768 0.1504152556323663
0.2350062796543352 0.7557703204324935 0.0
0.2350062796543352 0.7866080668650102 0.0
0.2350062796543352 0.8174458132975269 0.0
0.2350062796543352 0.8482835597300435 0.0
0.2350062796543352 0.8791213061625603 0.0
0.2350062796543352 0.909959052595077 0.0
0.2350062796543352 0.9407967990275938 0.0
0.2350062796543352 0.9716345454601105 0.0
0.2350062796543352 1.0024722918926272 0.0
0.2350062796543352 1.033310038325144 0.0
0.2350062796543352 1.0641477847576606 0.0
0.2350062796543352 1.0949855311901775 0.0
0.2350062796543352 1.1258232776226942 0.0
0.2350062796543352 1.1566610240552109 0.0
0.2350062796543352 1.1874987704877276 0.0
0.2350062796543352 1.2183365169202443 0.0
0.2350062796543352 1.249174263352761 0.0
0.2350062796543352 1.2800120097852776 0.0
0.2350062796543352 1.3108497562177945 0.0
0.2350062796543352 1.3416875026503112 0.0
0.2350062796543352 1.372525249082828 0.0
0.2350062796543352 1.4033629955153446 0.0
0.2350062796543352 1.4342007419478613 0.0
0.2350062796543352 1.4650384883803782 0.0
0.2350062796543352 1.495876234812895 0.0
0.2350062796543352 1.5267139812454116 0.0
0.27093768721679223 0.01566440605209209 14.590279796339544
0.27093768721679223 0.046502152484608816 10.98031366116275
0.27093768721679223 0.07733989891712553 1.955398323220763
0.27093768721679223 0.10817764534964226 1.2033220450589317
0.27093768721679223 0.139015391782159 0.3008305112647329
0.27093768721679223 0.1698531382146757 0.1504152556323663
0.27093768721679223 0.20069088464719242 0.4512457668970994
0.27093768721679223 0.23152863107970917 0.3008305112647329
0.27093768721679223 0.2623663775122259 0.3008305112647326
0.27093768721679223 0.2932041239447426 0.45124576689709983
0.27093768721679223 0.3240418703772593 0.0
0.27093768721679223 0.3548796168097761 0.0
0.27093768721679223 0.3857173632422928 0.0
0.27093768721679223 0.41655510967480947 0.0
0.27093768721679223 0.4473928561073262 0.0
0.27093768721679223 0.47823060253984295 0.0
0.27093768721679223 0.5090683489723596 0.0
0.27093768721679223 0.5399060954048764 0.0
0.27093768721679223 0.5707438418373931 0.0
0.27093768721679223 0.6015815882699098 0.0
0.27093768721679223 0.6324193347024265 0.0
0.27093768721679223 0.6632570811349433 0.0
0.27093768721679223 0.69409482756746 0.0
0.27093768721679223 0.7249325739999768 0.0
0.27093768721679223 0.7557703204324935 0.0
0.27093768721679223 0.7866080668650102 0.0
0.27093768721679223 0.8174458132975269 0.0
0.27093768721679223 0.8482835597300435 0.0
0.27093768721679223 0.8791213061625603 0.0
0.27093768721679223 0.909959052595077 0.0
0.27093768721679223 0.9407967990275938 0.0
0.27093768721679223 0.9716345454601105 0.0
0.27093768721679223 1.0024722918926272 0.0
0.27093768721679223 1.033310038325144 0.0
0.27093768721679223 1.0641477847576606 0.0
0.27093768721679223 1.0949855311901775 0.0
0.27093768721679223 1.1258232776226942 0.0
0.27093768721679223 1.1566610240552109 0.0
0.27093768721679223 1.1874987704877276 0.0
0.27093768721679223 1.2183365169202443 0.0
0.27093768721679223 1.249174263352761 0.0
0.27093768721679223 1.2800120097852776 0.0
0.27093768721679223 1.3108497562177945 0.0
0.27093768721679223 1.3416875026503112 0.0
0.27093768721679223 1.372525249082828 0.0
0.27093768721679223 1.4033629955153446 0.0
0.27093768721679223 1.4342007419478613 0.0
0.27093768721679223 1.4650384883803782 0.0
0.27093768721679223 1.495876234812895 0.0
0.27093768721679223 1.5267139812454116 0.0
0.3068690947792493 0.01566440605209209 11.431559428059849
0.3068690947792493 0.046502152484608816 10.07782212736855
0.3068690947792493 0.07733989891712553 3.3091356239120606
0.3068690947792493 0.10817764534964226 1.2033220450589317
0.3068690947792493 0.139015391782159 1.0529067894265651
0.3068690947792493 0.1698531382146757 0.0
0.3068690947792493 0.20069088464719242 0.3008305112647329
0.3068690947792493 0.23152863107970917 0.4512457668970994
0.3068690947792493 0.2623663775122259 0.0
0.3068690947792493 0.2932041239447426 0.0
0.3068690947792493 0.3240418703772593 0.0
0.3068690947792493 0.3548796168097761 0.0
0.3068690947792493 0.3857173632422928 0.0
0.3068690947792493 0.41655510967480947 0.0
0.3068690947792493 0.4473928561073262 0.0
0.3068690947792493 0.47823060253984295 0.0
0.3068690947792493 0.5090683489723596 0.0
0.3068690947792493 0.5399060954048764 0.0
0.3068690947792493 0.5707438418373931 0.0
0.3068690947792493 0.6015815882699098 0.0
0.3068690947792493 0.6324193347024265 0.0
0.3068690947792493 0.6632570811349433 0.0
0.3068690947792493 0.69409482756746 0.0
0.3068690947792493 0.7249325739999768 0.0
0.3068690947792493 0.7557703204324935 0.0
0.3068690947792493 0.7866080668650102 0.0
0.3068690947792493 0.8174458132975269 0.0
0.3068690947792493 0.8482835597300435 0.0
0.3068690947792493 0.8791213061625603 0.0
0.3068690947792493 0.909959052595077 0.0
0.3068690947792493 0.9407967990275938 0.0
0.3068690947792493 0.9716345454601105 0.0
0.3068690947792493 1.0024722918926272 0.0
0.3068690947792493 1.033310038325144 0.0
0.3068690947792493 1.0641477847576606 0.0
0.3068690947792493 1.0949855311901775 0.0
0.3068690947792493 1.1258232776226942 0.0
0.3068690947792493 1.1566610240552109 0.0
0.3068690947792493 1.1874987704877276 0.0
0.3068690947792493 1.2183365169202443 0.0
0.3068690947792493 1.249174263352761 0.0
0.3068690947792493 1.2800120097852776 0.0
0.3068690947792493 1.3108497562177945 0.0
0.3068690947792493 1.3416875026503112 0.0
0.3068690947792493 1.372525249082828 0.0
0.3068690947792493 1.4033629955153446 0.0
0.3068690947792493 1.4342007419478613 0.0
0.3068690947792493 1.4650384883803782 0.0
0.3068690947792493 1.495876234812895 0.0
0.3068690947792493 1.5267139812454116 0.0
0.34280050234170634 0.01566440605209209 11.2811441724275
0.34280050234170634 0.046502152484608816 10.829898405530399
0.34280050234170634 0.07733989891712553 3.9107966464415322
0.34280050234170634 0.10817764534964226 1.8049830675884002
0.34280050234170634 0.139015391782159 0.9024915337942001
0.34280050234170634 0.1698531382146757 0.6016610225294663
0.34280050234170634 0.20069088464719242 0.3008305112647334
0.34280050234170634 0.23152863107970917 0.1504152556323667
0.34280050234170634 0.2623663775122259 0.15041525563236657
0.34280050234170634 0.2932041239447426 0.15041525563236682
0.34280050234170634 0.3240418703772593 0.0
0.34280050234170634 0.3548796168097761 0.15041525563236657
0.34280050234170634 0.3857173632422928 0.0
0.34280050234170634 0.41655510967480947 0.0
0.34280050234170634 0.4473928561073262 0.15041525563236682
0.34280050234170634 0.47823060253984295 0.0
0.34280050234170634 0.5090683489723596 0.0
0.34280050234170634 0.5399060954048764 0.0
0.34280050234170634 0.5707438418373931 0.0
0.34280050234170634 0.6015815882699098 0.0
0.34280050234170634 0.6324193347024265 0.0
0.34280050234170634 0.6632570811349433 0.0
0.34280050234170634 0.69409482756746 0.0
0.34280050234170634 0.7249325739999768 0.0
0.34280050234170634 0.7557703204324935 0.0
0.34280050234170634 0.7866080668650102 0.15041525563236682
0.34280050234170634 0.8174458132975269 0.0
0.34280050234170634 0.8482835597300435 0.0
0.34280050234170634 0.8791213061625603 0.0
0.34280050234170634 0.909959052595077 0.0
0.34280050234170634 0.9407967990275938 0.0
0.34280050234170634 0.9716345454601105 0.15041525563236682
0.34280050234170634 1.0024722918926272 0.0
0.34280050234170634 1.033310038325144 0.0
0.34280050234170634 1.0641477847576606 0.0
0.34280050234170634 1.0949855311901775 0.0
0.34280050234170634 1.1258232776226942 0.0
0.34280050234170634 1.1566610240552109 0.0
0.34280050234170634 1.1874987704877276 0.0
0.34280050234170634 1.2183365169202443 0.0
0.34280050234170634 1.249174263352761 0.0
0.34280050234170634 1.2800120097852776 0.0
0.34280050234170634 1.3108497562177945 0.0
0.34280050234170634 1.3416875026503112 0.0
0.34280050234170634 1.372525249082828 0.0
0.34280050234170634 1.4033629955153446 0.0
0.34280050234170634 1.4342007419478613 0.0
0.34280050234170634 1.4650384883803782 0.0
0.34280050234170634 1.495876234812895 0.0
0.34280050234170634 1.5267139812454116 0.0
0.3787319099041633 0.01566440605209209 8.5736695710449
0.3787319099041633 0.046502152484608816 12.1836357062217
0.3787319099041633 0.07733989891712553 4.211627157706266
0.3787319099041633 0.10817764534964226 1.052906789426567
0.3787319099041633 0.139015391782159 0.6016610225294668
0.3787319099041633 0.1698531382146757 0.0
0.3787319099041633 0.20069088464719242 0.6016610225294668
0.3787319099041633 0.23152863107970917 0.1504152556323667
0.3787319099041633 0.2623663775122259 0.4512457668970996
0.3787319099041633 0.2932041239447426 0.15041525563236682
0.3787319099041633 0.3240418703772593 0.15041525563236657
0.3787319099041633 0.3548796168097761 0.0
0.3787319099041633 0.3857173632422928 0.15041525563236682
0.3787319099041633 0.41655510967480947 0.0
0.3787319099041633 0.4473928561073262 0.0
0.3787319099041633 0.47823060253984295 0.15041525563236657
0.3787319099041633 0.5090683489723596 0.0
0.3787319099041633 0.5399060954048764 0.0
0.3787319099041633 0.5707438418373931 0.15041525563236682
0.3787319099041633 0.6015815882699098 0.15041525563236682
0.3787319099041633 0.6324193347024265 0.0
0.3787319099041633 0.6632570811349433 0.0
0.3787319099041633 0.69409482756746 0.0
0.3787319099041633 0.7249325739999768 0.0
0.3787319099041633 0.7557703204324935 0.0
0.3787319099041633 0.7866080668650102 0.0
0.3787319099041633 0.8174458132975269 0.0
0.3787319099041633 0.8482835597300435 0.0
0.3787319099041633 0.8791213061625603 0.0
0.3787319099041633 0.909959052595077 0.0
0.3787319099041633 0.9407967990275938 0.0
0.3787319099041633 0.9716345454601105 0.0
0.3787319099041633 1.0024722918926272 0.0
0.3787319099041633 1.033310038325144 0.0
0.3787319099041633 1.0641477847576606 0.0
0.3787319099041633 1.0949855311901775 0.0
0.3787319099041633 1.1258232776226942 0.0
0.3787319099041633 1.1566610240552109 0.0
0.3787319099041633 1.1874987704877276 0.0
0.3787319099041633 1.2183365169202443 0.0
0.3787319099041633 1.249174263352761 0.0
0.3787319099041633 1.2800120097852776 0.0
0.3787319099041633 1.3108497562177945 0.0
0.3787319099041633 1.3416875026503112 0.0
0.3787319099041633 1.372525249082828 0.0
0.3787319099041633 1.4033629955153446 0.0
0.3787319099041633 1.4342007419478613 0.0
0.3787319099041633 1.4650384883803782 0.0
0.3787319099041633 1.495876234812895 0.0
0.3787319099041633 1.5267139812454116 0.0
0.41466331746662033 0.01566440605209209 8.122423804147786
0.41466331746662033 0.046502152484608816 8.724084826677252
0.41466331746662033 0.07733989891712553 4.362042413338625
0.41466331746662033 0.10817764534964226 1.2033220450589317
0.41466331746662033 0.139015391782159 0.7520762781618322
0.41466331746662033 0.1698531382146757 0.7520762781618315
0.41466331746662033 0.20069088464719242 0.3008305112647329
0.41466331746662033 0.23152863107970917 0.3008305112647329
0.41466331746662033 0.2623663775122259 0.0
0.41466331746662033 0.2932041239447426 0.0
0.41466331746662033 0.3240418703772593 0.0
0.41466331746662033 0.3548796168097761 0.0
0.41466331746662033 0.3857173632422928 0.15041525563236657
0.41466331746662033 0.41655510967480947 0.0
0.41466331746662033 0.4473928561073262 0.0
0.41466331746662033 0.47823060253984295 0.0
0.41466331746662033 0.5090683489723596 0.0
0.41466331746662033 0.5399060954048764 0.15041525563236607
0.41466331746662033 0.5707438418373931 0.0
0.41466331746662033 0.6015815882699098 0.0
0.41466331746662033 0.6324193347024265 0.0
0.41466331746662033 0.6632570811349433 0.0
0.41466331746662033 0.69409482756746 0.15041525563236657
0.41466331746662033 0.7249325739999768 0.0
0.41466331746662033 0.7557703204324935 0.0
0.41466331746662033 0.7866080668650102 0.15041525563236657
0.41466331746662033 0.8174458132975269 0.0
0.41466331746662033 0.8482835597300435 0.0
0.41466331746662033 0.8791213061625603 0.0
0.41466331746662033 0.909959052595077 0.15041525563236657
0.41466331746662033 0.9407967990275938 0.15041525563236607
0.41466331746662033 0.9716345454601105 0.0
0.41466331746662033 1.0024722918926272 0.0
0.41466331746662033 1.033310038325144 0.0
0.41466331746662033 1.0641477847576606 0.0
0.41466331746662033 1.0949855311901775 0.0
0.41466331746662033 1.1258232776226942 0.0
0.41466331746662033 1.1566610240552109 0.0
0.41466331746662033 1.1874987704877276 0.0
0.41466331746662033 1.2183365169202443 0.0
0.41466331746662033 1.249174263352761 0.0
0.41466331746662033 1.2800120097852776 0.0
0.41466331746662033 1.3108497562177945 0.0
0.41466331746662033 1.3416875026503112 0.0
0.41466331746662033 1.372525249082828 0.0
0.41466331746662033 1.4033629955153446 0.0
0.41466331746662033 1.4342007419478613 0.0
0.41466331746662033 1.4650384883803782 0.0
0.41466331746662033 1.495876234812895 0.0
0.41466331746662033 1.5267139812454116 0.0
0.4505947250290774 0.01566440605209209 8.122423804147786
0.4505947250290774 0.046502152484608816 7.520762781618321
0.4505947250290774 0.07733989891712553 3.76038139080916
0.4505947250290774 0.10817764534964226 1.5041525563236644
0.4505947250290774 0.139015391782159 1.353737300691298
0.4505947250290774 0.1698531382146757 0.45124576689709894
0.4505947250290774 0.20069088464719242 0.4512457668970994
0.4505947250290774 0.23152863107970917 0.6016610225294658
0.4505947250290774 0.2623663775122259 0.45124576689709894
0.4505947250290774 0.2932041239447426 0.30083051126473315
0.4505947250290774 0.3240418703772593 0.45124576689709894
0.4505947250290774 0.3548796168097761 0.1504152556323663
0.4505947250290774 0.3857173632422928 0.15041525563236657
0.4505947250290774 0.41655510967480947 0.1504152556323663
0.4505947250290774 0.4473928561073262 0.0
0.4505947250290774 0.47823060253984295 0.0
0.4505947250290774 0.5090683489723596 0.0
0.4505947250290774 0.5399060954048764 0.0
0.4505947250290774 0.5707438418373931 0.15041525563236657
0.4505947250290774 0.6015815882699098 0.0
0.4505947250290774 0.6324193347024265 0.15041525563236607
0.4505947250290774 0.6632570811349433 0.0
0.4505947250290774 0.69409482756746 0.0
0.4505947250290774 0.7249325739999768 0.0
0.4505947250290774 0.7557703204324935 0.0
0.4505947250290774 0.7866080668650102 0.15041525563236657
0.4505947250290774 0.8174458132975269 0.0
0.4505947250290774 0.8482835597300435 0.15041525563236607
0.4505947250290774 0.8791213061625603 0.0
0.4505947250290774 0.909959052595077 0.0
0.4505947250290774 0.9407967990275938 0.0
0.4505947250290774 0.9716345454601105 0.0
0.4505947250290774 1.0024722918926272 0.15041525563236657
0.4505947250290774 1.033310038325144 0.0
0.4505947250290774 1.0641477847576606 0.0
0.4505947250290774 1.0949855311901775 0.0
0.4505947250290774 1.1258232776226942 0.0
0.4505947250290774 1.1566610240552109 0.0
0.4505947250290774 1.1874987704877276 0.0
0.4505947250290774 1.2183365169202443 0.0
0.4505947250290774 1.249174263352761 0.0
0.4505947250290774 1.2800120097852776 0.0
0.4505947250290774 1.3108497562177945 0.0
0.4505947250290774 1.3416875026503112 0.0
0.4505947250290774 1.372525249082828 0.0
0.4505947250290774 1.4033629955153446 0.0
0.4505947250290774 1.4342007419478613 0.0
0.4505947250290774 1.4650384883803782 0.15041525563236552
0.4505947250290774 1.495876234812895 0.0
0.4505947250290774 1.5267139812454116 0.0
0.4865261325915344 0.01566440605209209 4.6628729246033735
0.4865261325915344 0.046502152484608816 7.972008548515445
0.4865261325915344 0.07733989891712553 4.813288180235739
0.4865261325915344 0.10817764534964226 1.3537373006913023
0.4865261325915344 0.139015391782159 0.7520762781618346
0.4865261325915344 0.1698531382146757 0.6016610225294672
0.4865261325915344 0.20069088464719242 0.4512457668971008
0.4865261325915344 0.23152863107970917 0.1504152556323669
0.4865261325915344 0.2623663775122259 0.3008305112647336
0.4865261325915344 0.2932041239447426 0.30083051126473415
0.4865261325915344 0.3240418703772593 0.0
0.4865261325915344 0.3548796168097761 0.0
0.4865261325915344 0.3857173632422928 0.15041525563236707
0.4865261325915344 0.41655510967480947 0.1504152556323668
0.4865261325915344 0.4473928561073262 0.0
0.4865261325915344 0.47823060253984295 0.0
0.4865261325915344 0.5090683489723596 0.0
0.4865261325915344 0.5399060954048764 0.0
0.4865261325915344 0.5707438418373931 0.0
0.4865261325915344 0.6015815882699098 0.30083051126473415
0.4865261325915344 0.6324193347024265 0.0
0.4865261325915344 0.6632570811349433 0.0
0.4865261325915344 0.69409482756746 0.0
0.4865261325915344 0.7249325739999768 0.0
0.4865261325915344 0.7557703204324935 0.0
0.4865261325915344 0.7866080668650102 0.0
0.4865261325915344 0.8174458132975269 0.0
0.4865261325915344 0.8482835597300435 0.0
0.4865261325915344 0.8791213061625603 0.0
0.4865261325915344 0.909959052595077 0.0
0.4865261325915344 0.9407967990275938 0.0
0.4865261325915344 0.9716345454601105 0.0
0.4865261325915344 1.0024722918926272 0.0
0.4865261325915344 1.033310038325144 0.0
0.4865261325915344 1.0641477847576606 0.0
0.4865261325915344 1.0949855311901775 0.0
0.4865261325915344 1.1258232776226942 0.0
0.4865261325915344 1.1566610240552109 0.0
0.4865261325915344 1.1874987704877276 0.0
0.4865261325915344 1.2183365169202443 0.0
0.4865261325915344 1.249174263352761 0.0
0.4865261325915344 1.2800120097852776 0.0
0.4865261325915344 1.3108497562177945 0.0
0.4865261325915344 1.3416875026503112 0.0
0.4865261325915344 1.372525249082828 0.0
0.4865261325915344 1.4033629955153446 0.0
0.4865261325915344 1.4342007419478613 0.0
0.4865261325915344 1.4650384883803782 0.0
0.4865261325915344 1.495876234812895 0.0
0.4865261325915344 1.5267139812454116 0.0
0.5224575401539914 0.01566440605209209 3.7603813908091603
0.5224575401539914 0.046502152484608816 9.927406871736183
0.5224575401539914 0.07733989891712553 6.167025480927022
0.5224575401539914 0.10817764534964226 1.654567811956031
0.5224575401539914 0.139015391782159 0.9024915337941988
0.5224575401539914 0.1698531382146757 0.1504152556323663
0.5224575401539914 0.20069088464719242 0.4512457668970994
0.5224575401539914 0.23152863107970917 0.7520762781618322
0.5224575401539914 0.2623663775122259 0.1504152556323663
0.5224575401539914 0.2932041239447426 0.15041525563236657
0.5224575401539914 0.3240418703772593 0.3008305112647326
0.5224575401539914 0.3548796168097761 0.3008305112647326
0.5224575401539914 0.3857173632422928 0.0
0.5224575401539914 0.41655510967480947 0.0
0.5224575401539914 0.4473928561073262 0.15041525563236657
0.5224575401539914 0.47823060253984295 0.0
0.5224575401539914 0.5090683489723596 0.0
0.5224575401539914 0.5399060954048764 0.0
0.5224575401539914 0.5707438418373931 0.0
0.5224575401539914 0.6015815882699098 0.0
0.5224575401539914 0.6324193347024265 0.0
0.5224575401539914 0.6632570811349433 0.0
0.5224575401539914 0.69409482756746 0.0
0.5224575401539914 0.7249325739999768 0.0
0.5224575401539914 0.7557703204324935 0.0
0.5224575401539914 0.7866080668650102 0.0
0.5224575401539914 0.8174458132975269 0.0
0.5224575401539914 0.8482835597300435 0.15041525563236607
0.5224575401539914 0.8791213061625603 0.0
0.5224575401539914 0.909959052595077 0.0
0.5224575401539914 0.9407967990275938 0.0
0.5224575401539914 0.9716345454601105 0.0
0.5224575401539914 1.0024722918926272 0.0
0.5224575401539914 1.033310038325144 0.0
0.5224575401539914 1.0641477847576606 0.0
0.5224575401539914 1.0949855311901775 0.0
0.5224575401539914 1.1258232776226942 0.0
0.5224575401539914 1.1566610240552109 0.0
0.5224575401539914 1.1874987704877276 0.0
0.5224575401539914 1.2183365169202443 0.0
0.5224575401539914 1.249174263352761 0.0
0.5224575401539914 1.2800120097852776 0.0
0.5224575401539914 1.3108497562177945 0.0
0.5224575401539914 1.3416875026503112 0.0
0.5224575401539914 1.372525249082828 0.0
0.5224575401539914 1.4033629955153446 0.0
0.5224575401539914 1.4342007419478613 0.0
0.5224575401539914 1.4650384883803782 0.0
0.5224575401539914 1.495876234812895 0.0
0.5224575401539914 1.5267139812454116 0.0
0.5583889477164484 0.01566440605209209 3.158720368279695
0.5583889477164484 0.046502152484608816 8.87450008230962
0.5583889477164484 0.07733989891712553 4.061211902073892
0.5583889477164484 0.10817764534964226 1.955398323220764
0.5583889477164484 0.139015391782159 1.654567811956031
0.5583889477164484 0.1698531382146757 0.45124576689709894
0.5583889477164484 0.20069088464719242 0.6016610225294658
0.5583889477164484 0.23152863107970917 0.4512457668970994
0.5583889477164484 0.2623663775122259 0.0
0.5583889477164484 0.2932041239447426 0.6016610225294663
0.5583889477164484 0.3240418703772593 0.3008305112647326
0.5583889477164484 0.3548796168097761 0.3008305112647326
0.5583889477164484 0.3857173632422928 0.15041525563236657
0.5583889477164484 0.41655510967480947 0.1504152556323663
0.5583889477164484 0.4473928561073262 0.0
0.5583889477164484 0.47823060253984295 0.0
0.5583889477164484 0.5090683489723596 0.30083051126473315
0.5583889477164484 0.5399060954048764 0.0
0.5583889477164484 0.5707438418373931 0.0
0.5583889477164484 0.6015815882699098 0.0
0.5583889477164484 0.6324193347024265 0.0
0.5583889477164484 0.6632570811349433 0.0
0.5583889477164484 0.69409482756746 0.0
0.5583889477164484 0.7249325739999768 0.0
0.5583889477164484 0.7557703204324935 0.0
0.5583889477164484 0.7866080668650102 0.0
0.5583889477164484 0.8174458132975269 0.15041525563236657
0.5583889477164484 0.8482835597300435 0.0
0.5583889477164484 0.8791213061625603 0.0
0.5583889477164484 0.909959052595077 0.0
0.5583889477164484 0.9407967990275938 0.0
0.5583889477164484 0.9716345454601105 0.0
0.5583889477164484 1.0024722918926272 0.15041525563236657
0.5583889477164484 1.033310038325144 0.0
0.5583889477164484 1.0641477847576606 0.0
0.5583889477164484 1.0949855311901775 0.0
0.5583889477164484 1.1258232776226942 0.0
0.5583889477164484 1.1566610240552109 0.0
0.5583889477164484 1.1874987704877276 0.0
0.5583889477164484 1.2183365169202443 0.0
0.5583889477164484 1.249174263352761 0.0
0.5583889477164484 1.2800120097852776 0.0
0.5583889477164484 1.3108497562177945 0.0
0.5583889477164484 1.3416875026503112 0.0
0.5583889477164484 1.372525249082828 0.0
0.5583889477164484 1.4033629955153446 0.0
0.5583889477164484 1.4342007419478613 0.0
0.5583889477164484 1.4650384883803782 0.0
0.5583889477164484 1.495876234812895 0.0
0.5583889477164484 1.5267139812454116 0.0
0.5943203552789055 0.01566440605209209 2.406644090117863
0.5943203552789055 0.046502152484608816 8.87450008230962
0.5943203552789055 0.07733989891712553 5.4149492027651895
0.5943203552789055 0.10817764534964226 3.459550879544428
0.5943203552789055 0.139015391782159 1.0529067894265651
0.5943203552789055 0.1698531382146757 0.6016610225294652
0.5943203552789055 0.20069088464719242 0.4512457668970994
0.5943203552789055 0.23152863107970917 0.15041525563236646
0.5943203552789055 0.2623663775122259 0.45124576689709894
0.5943203552789055 0.2932041239447426 0.45124576689709983
0.5943203552789055 0.3240418703772593 0.0
0.5943203552789055 0.3548796168097761 0.45124576689709894
0.5943203552789055 0.3857173632422928 0.0
0.5943203552789055 0.41655510967480947 0.0
0.5943203552789055 0.4473928561073262 0.0
0.5943203552789055 0.47823060253984295 0.0
0.5943203552789055 0.5090683489723596 0.0
0.5943203552789055 0.5399060954048764 0.0
0.5943203552789055 0.5707438418373931 0.0
0.5943203552789055 0.6015815882699098 0.15041525563236657
0.5943203552789055 0.6324193347024265 0.0
0.5943203552789055 0.6632570811349433 0.0
0.5943203552789055 0.69409482756746 0.0
0.5943203552789055 0.7249325739999768 0.0
0.5943203552789055 0.7557703204324935 0.0
0.5943203552789055 0.7866080668650102 0.0
0.5943203552789055 0.8174458132975269 0.15041525563236657
0.5943203552789055 0.8482835597300435 0.0
0.5943203552789055 0.8791213061625603 0.15041525563236657
0.5943203552789055 0.909959052595077 0.0
0.5943203552789055 0.9407967990275938 0.15041525563236607
0.5943203552789055 0.9716345454601105 0.0
0.5943203552789055 1.0024722918926272 0.0
0.5943203552789055 1.033310038325144 0.0
0.5943203552789055 1.0641477847576606 0.0
0.5943203552789055 1.0949855311901775 0.0
0.5943203552789055 1.1258232776226942 0.0
0.5943203552789055 1.1566610240552109 0.15041525563236657
0.5943203552789055 1.1874987704877276 0.0
0.5943203552789055 1.2183365169202443 0.0
0.5943203552789055 1.249174263352761 0.0
0.5943203552789055 1.2800120097852776 0.0
0.5943203552789055 1.3108497562177945 0.0
0.5943203552789055 1.3416875026503112 0.0
0.5943203552789055 1.372525249082828 0.0
0.5943203552789055 1.4033629955153446 0.0
0.5943203552789055 1.4342007419478613 0.0
0.5943203552789055 1.4650384883803782 0.0
0.5943203552789055 1.495876234812895 0.0
0.5943203552789055 1.5267139812454116 0.0
0.6302517628413625 0.01566440605209209 2.256228834485496
0.6302517628413625 0.046502152484608816 9.175330593574351
0.6302517628413625 0.07733989891712553 5.4149492027651895
0.6302517628413625 0.10817764534964226 2.4066440901178634
0.6302517628413625 0.139015391782159 1.353737300691298
0.6302517628413625 0.1698531382146757 0.7520762781618315
0.6302517628413625 0.20069088464719242 0.4512457668970994
0.6302517628413625 0.23152863107970917 0.6016610225294658
0.6302517628413625 0.2623663775122259 0.45124576689709894
0.6302517628413625 0.2932041239447426 0.15041525563236657
0.6302517628413625 0.3240418703772593 0.1504152556323663
0.6302517628413625 0.3548796168097761 0.1504152556323663
0.6302517628413625 0.3857173632422928 0.15041525563236657
0.6302517628413625 0.41655510967480947 0.0
0.6302517628413625 0.4473928561073262 0.0
0.6302517628413625 0.47823060253984295 0.3008305112647326
0.6302517628413625 0.5090683489723596 0.15041525563236657
0.6302517628413625 0.5399060954048764 0.0
0.6302517628413625 0.5707438418373931 0.0
0.6302517628413625 0.6015815882699098 0.0
0.6302517628413625 0.6324193347024265 0.0
0.6302517628413625 0.6632570811349433 0.0
0.6302517628413625 0.69409482756746 0.0
0.6302517628413625 0.7249325739999768 0.0
0.6302517628413625 0.7557703204324935 0.0
0.6302517628413625 0.7866080668650102 0.0
0.6302517628413625 0.8174458132975269 0.0
0.6302517628413625 0.8482835597300435 0.0
0.6302517628413625 0.8791213061625603 0.0
0.6302517628413625 0.909959052595077 0.0
0.6302517628413625 0.9407967990275938 0.0
0.6302517628413625 0.9716345454601105 0.0
0.6302517628413625 1.0024722918926272 0.15041525563236657
0.6302517628413625 1.033310038325144 0.0
0.6302517628413625 1.0641477847576606 0.0
0.6302517628413625 1.0949855311901775 0.0
0.6302517628413625 1.1258232776226942 0.0
0.6302517628413625 1.1566610240552109 0.0
0.6302517628413625 1.1874987704877276 0.0
0.6302517628413625 1.2183365169202443 0.0
0.6302517628413625 1.249174263352761 0.0
0.6302517628413625 1.2800120097852776 0.0
0.6302517628413625 1.3108497562177945 0.0
0.6302517628413625 1.3416875026503112 0.0
0.6302517628413625 1.372525249082828 0.0
0.6302517628413625 1.4033629955153446 0.0
0.6302517628413625 1.4342007419478613 0.0
0.6302517628413625 1.4650384883803782 0.0
0.6302517628413625 1.495876234812895 0.0
0.6302517628413625 1.5267139812454116 0.0
0.6661831704038195 0.01566440605209209 2.557059345750237
0.6661831704038195 0.046502152484608816 9.024915337942014
0.6661831704038195 0.07733989891712553 6.167025480927041
0.6661831704038195 0.10817764534964226 2.7074746013826045
0.6661831704038195 0.139015391782159 0.9024915337942016
0.6661831704038195 0.1698531382146757 0.7520762781618339
0.6661831704038195 0.20069088464719242 0.3008305112647338
0.6661831704038195 0.23152863107970917 0.0
0.6661831704038195 0.2623663775122259 0.6016610225294672
0.6661831704038195 0.2932041239447426 0.4512457668971012
0.6661831704038195 0.3240418703772593 0.1504152556323668
0.6661831704038195 0.3548796168097761 0.0
0.6661831704038195 0.3857173632422928 0.6016610225294683
0.6661831704038195 0.41655510967480947 0.1504152556323668
0.6661831704038195 0.4473928561073262 0.0
0.6661831704038195 0.47823060253984295 0.0
0.6661831704038195 0.5090683489723596 0.0
0.6661831704038195 0.5399060954048764 0.0
0.6661831704038195 0.5707438418373931 0.0
0.6661831704038195 0.6015815882699098 0.0
0.6661831704038195 0.6324193347024265 0.15041525563236652
0.6661831704038195 0.6632570811349433 0.0
0.6661831704038195 0.69409482756746 0.15041525563236707
0.6661831704038195 0.7249325739999768 0.0
0.6661831704038195 0.7557703204324935 0.0
0.6661831704038195 0.7866080668650102 0.0
0.6661831704038195 0.8174458132975269 0.15041525563236707
0.6661831704038195 0.8482835597300435 0.0
0.6661831704038195 0.8791213061625603 0.0
0.6661831704038195 0.909959052595077 0.15041525563236707
0.6661831704038195 0.9407967990275938 0.0
0.6661831704038195 0.9716345454601105 0.0
0.6661831704038195 1.0024722918926272 0.0
0.6661831704038195 1.033310038325144 0.0
0.6661831704038195 1.0641477847576606 0.0
0.6661831704038195 1.0949855311901775 0.0
0.6661831704038195 1.1258232776226942 0.0
0.6661831704038195 1.1566610240552109 0.0
0.6661831704038195 1.1874987704877276 0.0
0.6661831704038195 1.2183365169202443 0.0
0.6661831704038195 1.249174263352761 0.0
0.6661831704038195 1.2800120097852776 0.0
0.6661831704038195 1.3108497562177945 0.0
0.6661831704038195 1.3416875026503112 0.0
0.6661831704038195 1.372525249082828 0.0
0.6661831704038195 1.4033629955153446 0.0
0.6661831704038195 1.4342007419478613 0.0
0.6661831704038195 1.4650384883803782 0.0
0.6661831704038195 1.495876234812895 0.0
0.6661831704038195 1.5267139812454116 0.15041525563236707
0.7021145779662765 0.01566440605209209 2.5570593457502295
0.7021145779662765 0.046502152484608816 11.281144172427481
0.7021145779662765 0.07733989891712553 6.768686503456487
0.7021145779662765 0.10817764534964226 2.8578898570149627
0.7021145779662765 0.139015391782159 1.8049830675883975
0.7021145779662765 0.1698531382146757 0.45124576689709894
0.7021145779662765 0.20069088464719242 0.4512457668970994
0.7021145779662765 0.23152863107970917 0.6016610225294658
0.7021145779662765 0.2623663775122259 0.1504152556323663
0.7021145779662765 0.2932041239447426 0.15041525563236657
0.7021145779662765 0.3240418703772593 0.3008305112647326
0.7021145779662765 0.3548796168097761 0.3008305112647326
0.7021145779662765 0.3857173632422928 0.0
0.7021145779662765 0.41655510967480947 0.1504152556323663
0.7021145779662765 0.4473928561073262 0.0
0.7021145779662765 0.47823060253984295 0.0
0.7021145779662765 0.5090683489723596 0.15041525563236657
0.7021145779662765 0.5399060954048764 0.0
0.7021145779662765 0.5707438418373931 0.15041525563236657
0.7021145779662765 0.6015815882699098 0.0
0.7021145779662765 0.6324193347024265 0.0
0.7021145779662765 0.6632570811349433 0.0
0.7021145779662765 0.69409482756746 0.0
0.7021145779662765 0.7249325739999768 0.0
0.7021145779662765 0.7557703204324935 0.0
0.7021145779662765 0.7866080668650102 0.15041525563236657
0.7021145779662765 0.8174458132975269 0.0
0.7021145779662765 0.8482835597300435 0.0
0.7021145779662765 0.8791213061625603 0.15041525563236657
0.7021145779662765 0.909959052595077 0.0
0.7021145779662765 0.9407967990275938 0.0
0.7021145779662765 0.9716345454601105 0.0
0.7021145779662765 1.0024722918926272 0.0
0.7021145779662765 1.033310038325144 0.0
0.7021145779662765 1.0641477847576606 0.0
0.7021145779662765 1.0949855311901775 0.0
0.7021145779662765 1.1258232776226942 0.0
0.7021145779662765 1.1566610240552109 0.0
0.7021145779662765 1.1874987704877276 0.0
0.7021145779662765 1.2183365169202443 0.0
0.7021145779662765 1.249174263352761 0.0
0.7021145779662765 1.2800120097852776 0.0
0.7021145779662765 1.3108497562177945 0.0
0.7021145779662765 1.3416875026503112 0.0
0.7021145779662765 1.372525249082828 0.0
0.7021145779662765 1.4033629955153446 0.0
0.7021145779662765 1.4342007419478613 0.0
0.7021145779662765 1.4650384883803782 0.0
0.7021145779662765 1.495876234812895 0.0
0.7021145779662765 1.5267139812454116 0.0
0.7380459855287336 0.01566440605209209 1.6545678119560308
0.7380459855287336 0.046502152484608816 7.972008548515421
0.7380459855287336 0.07733989891712553 6.016610225294656
0.7380459855287336 0.10817764534964226 3.158720368279696
0.7380459855287336 0.139015391782159 0.6016610225294658
0.7380459855287336 0.1698531382146757 0.45124576689709894
0.7380459855287336 0.20069088464719242 0.6016610225294658
0.7380459855287336 0.23152863107970917 0.3008305112647329
0.7380459855287336 0.2623663775122259 0.45124576689709894
0.7380459855287336 0.2932041239447426 0.15041525563236657
0.7380459855287336 0.3240418703772593 0.1504152556323663
0.7380459855287336 0.3548796168097761 0.0
0.7380459855287336 0.3857173632422928 0.45124576689709983
0.7380459855287336 0.41655510967480947 0.0
0.7380459855287336 0.4473928561073262 0.15041525563236657
0.7380459855287336 0.47823060253984295 0.0
0.7380459855287336 0.5090683489723596 0.0
0.7380459855287336 0.5399060954048764 0.0
0.7380459855287336 0.5707438418373931 0.0
0.7380459855287336 0.6015815882699098 0.0
0.7380459855287336 0.6324193347024265 0.0
0.7380459855287336 0.6632570811349433 0.0
0.7380459855287336 0.69409482756746 0.0
0.7380459855287336 0.7249325739999768 0.0
0.7380459855287336 0.7557703204324935 0.0
0.7380459855287336 0.7866080668650102 0.0
0.7380459855287336 0.8174458132975269 0.0
0.7380459855287336 0.8482835597300435 0.15041525563236607
0.7380459855287336 0.8791213061625603 0.0
0.7380459855287336 0.909959052595077 0.0
0.7380459855287336 0.9407967990275938 0.0
0.7380459855287336 0.9716345454601105 0.0
0.7380459855287336 1.0024722918926272 0.0
0.7380459855287336 1.033310038325144 0.0
0.7380459855287336 1.0641477847576606 0.0
0.7380459855287336 1.0949855311901775 0.15041525563236552
0.7380459855287336 1.1258232776226942 0.0
0.7380459855287336 1.1566610240552109 0.0
0.7380459855287336 1.1874987704877276 0.0
0.7380459855287336 1.2183365169202443 0.0
0.7380459855287336 1.249174263352761 0.0
0.7380459855287336 1.2800120097852776 0.0
0.7380459855287336 1.3108497562177945 0.0
0.7380459855287336 1.3416875026503112 0.0
0.7380459855287336 1.372525249082828 0.0
0.7380459855287336 1.4033629955153446 0.0
0.7380459855287336 1.4342007419478613 0.0
0.7380459855287336 1.4650384883803782 0.0
0.7380459855287336 1.495876234812895 0.0
0.7380459855287336 1.5267139812454116 0.0
0.7739773930911906 0.01566440605209209 2.40664409011787
0.7739773930911906 0.046502152484608816 8.272839059780178
0.7739773930911906 0.07733989891712553 5.264533947132839
0.7739773930911906 0.10817764534964226 2.8578898570149716
0.7739773930911906 0.139015391782159 1.0529067894265685
0.7739773930911906 0.1698531382146757 0.1504152556323668
0.7739773930911906 0.20069088464719242 0.4512457668971008
0.7739773930911906 0.23152863107970917 0.3008305112647338
0.7739773930911906 0.2623663775122259 0.0
0.7739773930911906 0.2932041239447426 0.4512457668971012
0.7739773930911906 0.3240418703772593 0.3008305112647336
0.7739773930911906 0.3548796168097761 0.0
0.7739773930911906 0.3857173632422928 0.0
0.7739773930911906 0.41655510967480947 0.1504152556323668
0.7739773930911906 0.4473928561073262 0.30083051126473415
0.7739773930911906 0.47823060253984295 0.0
0.7739773930911906 0.5090683489723596 0.0
0.7739773930911906 0.5399060954048764 0.0
0.7739773930911906 0.5707438418373931 0.0
0.7739773930911906 0.6015815882699098 0.0
0.7739773930911906 0.6324193347024265 0.0
0.7739773930911906 0.6632570811349433 0.15041525563236707
0.7739773930911906 0.69409482756746 0.0
0.7739773930911906 0.7249325739999768 0.15041525563236652
0.7739773930911906 0.7557703204324935 0.0
0.7739773930911906 0.7866080668650102 0.0
0.7739773930911906 0.8174458132975269 0.0
0.7739773930911906 0.8482835597300435 0.0
0.7739773930911906 0.8791213061625603 0.0
0.7739773930911906 0.909959052595077 0.0
0.7739773930911906 0.9407967990275938 0.0
0.7739773930911906 0.9716345454601105 0.0
0.7739773930911906 1.0024722918926272 0.0
0.7739773930911906 1.033310038325144 0.0
0.7739773930911906 1.0641477847576606 0.0
0.7739773930911906 1.0949855311901775 0.0
0.7739773930911906 1.1258232776226942 0.0
0.7739773930911906 1.1566610240552109 0.15041525563236707
0.7739773930911906 1.1874987704877276 0.0
0.7739773930911906 1.2183365169202443 0.0
0.7739773930911906 1.249174263352761 0.0
0.7739773930911906 1.2800120097852776 0.0
0.7739773930911906 1.3108497562177945 0.0
0.7739773930911906 1.3416875026503112 0.0
0.7739773930911906 1.372525249082828 0.0
0.7739773930911906 1.4033629955153446 0.0
0.7739773930911906 1.4342007419478613 0.0
0.7739773930911906 1.4650384883803782 0.0
0.7739773930911906 1.495876234812895 0.0
0.7739773930911906 1.5267139812454116 0.0
0.8099088006536476 0.01566440605209209 2.707474601382595
0.8099088006536476 0.046502152484608816 6.016610225294657
0.8099088006536476 0.07733989891712553 4.813288180235725
0.8099088006536476 0.10817764534964226 2.707474601382596
0.8099088006536476 0.139015391782159 1.353737300691298
0.8099088006536476 0.1698531382146757 0.6016610225294652
0.8099088006536476 0.20069088464719242 0.15041525563236646
0.8099088006536476 0.23152863107970917 0.3008305112647329
0.8099088006536476 0.2623663775122259 0.0
0.8099088006536476 0.2932041239447426 0.45124576689709983
0.8099088006536476 0.3240418703772593 0.3008305112647326
0.8099088006536476 0.3548796168097761 0.1504152556323663
0.8099088006536476 0.3857173632422928 0.0
0.8099088006536476 0.41655510967480947 0.0
0.8099088006536476 0.4473928561073262 0.6016610225294663
0.8099088006536476 0.47823060253984295 0.0
0.8099088006536476 0.5090683489723596 0.30083051126473315
0.8099088006536476 0.5399060954048764 0.0
0.8099088006536476 0.5707438418373931 0.15041525563236657
0.8099088006536476 0.6015815882699098 0.0
0.8099088006536476 0.6324193347024265 0.0
0.8099088006536476 0.6632570811349433 0.0
0.8099088006536476 0.69409482756746 0.15041525563236657
0.8099088006536476 0.7249325739999768 0.0
0.8099088006536476 0.7557703204324935 0.0
0.8099088006536476 0.7866080668650102 0.0
0.8099088006536476 0.8174458132975269 0.0
0.8099088006536476 0.8482835597300435 0.0
0.8099088006536476 0.8791213061625603 0.0
0.8099088006536476 0.909959052595077 0.0
0.8099088006536476 0.9407967990275938 0.0
0.8099088006536476 0.9716345454601105 0.0
0.8099088006536476 1.0024722918926272 0.0
0.8099088006536476 1.033310038325144 0.0
0.8099088006536476 1.0641477847576606 0.0
0.8099088006536476 1.0949855311901775 0.0
0.8099088006536476 1.1258232776226942 0.0
0.8099088006536476 1.1566610240552109 0.0
0.8099088006536476 1.1874987704877276 0.0
0.8099088006536476 1.2183365169202443 0.0
0.8099088006536476 1.249174263352761 0.0
0.8099088006536476 1.2800120097852776 0.0
0.8099088006536476 1.3108497562177945 0.0
0.8099088006536476 1.3416875026503112 0.0
0.8099088006536476 1.372525249082828 0.0
0.8099088006536476 1.4033629955153446 0.0
0.8099088006536476 1.4342007419478613 0.0
0.8099088006536476 1.4650384883803782 0.0
0.8099088006536476 1.495876234812895 0.0
0.8099088006536476 1.5267139812454116 0.0
0.8458402082161046 0.01566440605209209 2.707474601382595
0.8458402082161046 0.046502152484608816 5.41494920276519
0.8458402082161046 0.07733989891712553 3.6099661351767938
0.8458402082161046 0.10817764534964226 1.353737300691298
0.8458402082161046 0.139015391782159 1.955398323220764
0.8458402082161046 0.1698531382146757 0.7520762781618315
0.8458402082161046 0.20069088464719242 0.9024915337941988
0.8458402082161046 0.23152863107970917 0.4512457668970994
0.8458402082161046 0.2623663775122259 0.3008305112647326
0.8458402082161046 0.2932041239447426 0.30083051126473315
0.8458402082161046 0.3240418703772593 0.0
0.8458402082161046 0.3548796168097761 0.3008305112647326
0.8458402082161046 0.3857173632422928 0.30083051126473315
0.8458402082161046 0.41655510967480947 0.1504152556323663
0.8458402082161046 0.4473928561073262 0.0
0.8458402082161046 0.47823060253984295 0.0
0.8458402082161046 0.5090683489723596 0.0
0.8458402082161046 0.5399060954048764 0.0
0.8458402082161046 0.5707438418373931 0.30083051126473315
0.8458402082161046 0.6015815882699098 0.0
0.8458402082161046 0.6324193347024265 0.0
0.8458402082161046 0.6632570811349433 0.0
0.8458402082161046 0.69409482756746 0.0
0.8458402082161046 0.7249325739999768 0.15041525563236607
0.8458402082161046 0.7557703204324935 0.0
0.8458402082161046 0.7866080668650102 0.0
0.8458402082161046 0.8174458132975269 0.0
0.8458402082161046 0.8482835597300435 0.0
0.8458402082161046 0.8791213061625603 0.0
0.8458402082161046 0.909959052595077 0.0
0.8458402082161046 0.9407967990275938 0.0
0.8458402082161046 0.9716345454601105 0.0
0.8458402082161046 1.0024722918926272 0.0
0.8458402082161046 1.033310038325144 0.0
0.8458402082161046 1.0641477847576606 0.0
0.8458402082161046 1.0949855311901775 0.0
0.8458402082161046 1.1258232776226942 0.0
0.8458402082161046 1.1566610240552109 0.0
0.8458402082161046 1.1874987704877276 0.0
0.8458402082161046 1.2183365169202443 0.0
0.8458402082161046 1.249174263352761 0.0
0.8458402082161046 1.2800120097852776 0.0
0.8458402082161046 1.3108497562177945 0.0
0.8458402082161046 1.3416875026503112 0.0
0.8458402082161046 1.372525249082828 0.0
0.8458402082161046 1.4033629955153446 0.0
0.8458402082161046 1.4342007419478613 0.0
0.8458402082161046 1.4650384883803782 0.0
0.8458402082161046 1.495876234812895 0.0
0.8458402082161046 1.5267139812454116 0.0
0.8817716157785617 0.01566440605209209 1.804983067588397
0.8817716157785617 0.046502152484608816 5.114118691500459
0.8817716157785617 0.07733989891712553 3.76038139080916
0.8817716157785617 0.10817764534964226 0.7520762781618322
0.8817716157785617 0.139015391782159 1.353737300691298
0.8817716157785617 0.1698531382146757 0.9024915337941979
0.8817716157785617 0.20069088464719242 0.6016610225294658
0.8817716157785617 0.23152863107970917 0.0
0.8817716157785617 0.2623663775122259 0.1504152556323663
0.8817716157785617 0.2932041239447426 0.0
0.8817716157785617 0.3240418703772593 0.3008305112647326
0.8817716157785617 0.3548796168097761 0.1504152556323663
0.8817716157785617 0.3857173632422928 0.15041525563236657
0.8817716157785617 0.41655510967480947 0.1504152556323663
0.8817716157785617 0.4473928561073262 0.0
0.8817716157785617 0.47823060253984295 0.1504152556323663
0.8817716157785617 0.5090683489723596 0.0
0.8817716157785617 0.5399060954048764 0.0
0.8817716157785617 0.5707438418373931 0.15041525563236657
0.8817716157785617 0.6015815882699098 0.0
0.8817716157785617 0.6324193347024265 0.0
0.8817716157785617 0.6632570811349433 0.0
0.8817716157785617 0.69409482756746 0.0
0.8817716157785617 0.7249325739999768 0.0
0.8817716157785617 0.7557703204324935 0.0
0.8817716157785617 0.7866080668650102 0.0
0.8817716157785617 0.8174458132975269 0.0
0.8817716157785617 0.8482835597300435 0.0
0.8817716157785617 0.8791213061625603 0.0
0.8817716157785617 0.909959052595077 0.0
0.8817716157785617 0.9407967990275938 0.0
0.8817716157785617 0.9716345454601105 0.0
0.8817716157785617 1.0024722918926272 0.0
0.8817716157785617 1.033310038325144 0.0
0.8817716157785617 1.0641477847576606 0.0
0.8817716157785617 1.0949855311901775 0.0
0.8817716157785617 1.1258232776226942 0.0
0.8817716157785617 1.1566610240552109 0.0
0.8817716157785617 1.1874987704877276 0.0
0.8817716157785617 1.2183365169202443 0.0
0.8817716157785617 1.249174263352761 0.0
0.8817716157785617 1.2800120097852776 0.0
0.8817716157785617 1.3108497562177945 0.0
0.8817716157785617 1.3416875026503112 0.0
0.8817716157785617 1.372525249082828 0.0
0.8817716157785617 1.4033629955153446 0.0
0.8817716157785617 1.4342007419478613 0.0
0.8817716157785617 1.4650384883803782 0.0
0.8817716157785617 1.495876234812895 0.0
0.8817716157785617 1.5267139812454116 0.0
0.9177030233410187 0.01566440605209209 1.804983067588397
0.9177030233410187 0.046502152484608816 6.016610225294657
0.9177030233410187 0.07733989891712553 1.504152556323664
0.9177030233410187 0.10817764534964226 2.707474601382596
0.9177030233410187 0.139015391782159 0.4512457668970994
0.9177030233410187 0.1698531382146757 0.6016610225294652
0.9177030233410187 0.20069088464719242 0.15041525563236646
0.9177030233410187 0.23152863107970917 1.0529067894265651
0.9177030233410187 0.2623663775122259 0.1504152556323663
0.9177030233410187 0.2932041239447426 0.30083051126473315
0.9177030233410187 0.3240418703772593 0.0
0.9177030233410187 0.3548796168097761 0.1504152556323663
0.9177030233410187 0.3857173632422928 0.15041525563236657
0.9177030233410187 0.41655510967480947 0.0
0.9177030233410187 0.4473928561073262 0.0
0.9177030233410187 0.47823060253984295 0.0
0.9177030233410187 0.5090683489723596 0.0
0.9177030233410187 0.5399060954048764 0.0
0.9177030233410187 0.5707438418373931 0.0
0.9177030233410187 0.6015815882699098 0.0
0.9177030233410187 0.6324193347024265 0.0
0.9177030233410187 0.6632570811349433 0.0
0.9177030233410187 0.69409482756746 0.0
0.9177030233410187 0.7249325739999768 0.0
0.9177030233410187 0.7557703204324935 0.0
0.9177030233410187 0.7866080668650102 0.0
0.9177030233410187 0.8174458132975269 0.0
0.9177030233410187 0.8482835597300435 0.0
0.9177030233410187 0.8791213061625603 0.0
0.9177030233410187 0.909959052595077 0.0
0.9177030233410187 0.9407967990275938 0.0
0.9177030233410187 0.9716345454601105 0.0
0.9177030233410187 1.0024722918926272 0.0
0.9177030233410187 1.033310038325144 0.0
0.9177030233410187 1.0641477847576606 0.0
0.9177030233410187 1.0949855311901775 0.0
0.9177030233410187 1.1258232776226942 0.0
0.9177030233410187 1.1566610240552109 0.0
0.9177030233410187 1.1874987704877276 0.0
0.9177030233410187 1.2183365169202443 0.0
0.9177030233410187 1.249174263352761 0.0
0.9177030233410187 1.2800120097852776 0.0
0.9177030233410187 1.3108497562177945 0.0
0.9177030233410187 1.3416875026503112 0.0
0.9177030233410187 1.372525249082828 0.0
0.9177030233410187 1.4033629955153446 0.0
0.9177030233410187 1.4342007419478613 0.0
0.9177030233410187 1.4650384883803782 0.0
0.9177030233410187 1.495876234812895 0.0
0.9177030233410187 1.5267139812454116 0.0
0.9536344309034757 0.01566440605209209 1.6545678119560359
0.9536344309034757 0.046502152484608816 4.512457668971007
0.9536344309034757 0.07733989891712553 2.707474601382603
0.9536344309034757 0.10817764534964226 1.2033220450589353
0.9536344309034757 0.139015391782159 1.3537373006913023
0.9536344309034757 0.1698531382146757 0.7520762781618339
0.9536344309034757 0.20069088464719242 0.4512457668971008
0.9536344309034757 0.23152863107970917 0.0
0.9536344309034757 0.2623663775122259 0.1504152556323668
0.9536344309034757 0.2932041239447426 0.30083051126473415
0.9536344309034757 0.3240418703772593 0.3008305112647336
0.9536344309034757 0.3548796168097761 0.1504152556323668
0.9536344309034757 0.3857173632422928 0.0
0.9536344309034757 0.41655510967480947 0.0
0.9536344309034757 0.4473928561073262 0.15041525563236707
0.9536344309034757 0.47823060253984295 0.0
0.9536344309034757 0.5090683489723596 0.15041525563236707
0.9536344309034757 0.5399060954048764 0.0
0.9536344309034757 0.5707438418373931 0.0
0.9536344309034757 0.6015815882699098 0.0
0.9536344309034757 0.6324193347024265 0.0
0.9536344309034757 0.6632570811349433 0.0
0.9536344309034757 0.69409482756746 0.15041525563236707
0.9536344309034757 0.7249325739999768 0.0
0.9536344309034757 0.7557703204324935 0.15041525563236707
0.9536344309034757 0.7866080668650102 0.0
0.9536344309034757 0.8174458132975269 0.0
0.9536344309034757 0.8482835597300435 0.0
0.9536344309034757 0.8791213061625603 0.0
0.9536344309034757 0.909959052595077 0.0
0.9536344309034757 0.9407967990275938 0.0
0.9536344309034757 0.9716345454601105 0.0
0.9536344309034757 1.0024722918926272 0.0
0.9536344309034757 1.033310038325144 0.0
0.9536344309034757 1.0641477847576606 0.0
0.9536344309034757 1.0949855311901775 0.0
0.9536344309034757 1.1258232776226942 0.0
0.9536344309034757 1.1566610240552109 0.0
0.9536344309034757 1.1874987704877276 0.0
0.9536344309034757 1.2183365169202443 0.0
0.9536344309034757 1.249174263352761 0.0
0.9536344309034757 1.2800120097852776 0.0
0.9536344309034757 1.3108497562177945 0.0
0.9536344309034757 1.3416875026503112 0.0
0.9536344309034757 1.372525249082828 0.0
0.9536344309034757 1.4033629955153446 0.0
0.9536344309034757 1.4342007419478613 0.0
0.9536344309034757 1.4650384883803782 0.0
0.9536344309034757 1.495876234812895 0.0
0.9536344309034757 1.5267139812454116 0.0
0.9895658384659327 0.01566440605209209 0.6016610225294675
0.9895658384659327 0.046502152484608816 7.671178037250711
0.9895658384659327 0.07733989891712553 1.955398323220769
0.9895658384659327 0.10817764534964226 1.0529067894265685
0.9895658384659327 0.139015391782159 1.3537373006913023
0.9895658384659327 0.1698531382146757 0.1504152556323668
0.9895658384659327 0.20069088464719242 0.3008305112647338
0.9895658384659327 0.23152863107970917 0.1504152556323669
0.9895658384659327 0.2623663775122259 0.1504152556323668
0.9895658384659327 0.2932041239447426 0.30083051126473415
0.9895658384659327 0.3240418703772593 0.3008305112647336
0.9895658384659327 0.3548796168097761 0.0
0.9895658384659327 0.3857173632422928 0.0
0.9895658384659327 0.41655510967480947 0.0
0.9895658384659327 0.4473928561073262 0.0
0.9895658384659327 0.47823060253984295 0.0
0.9895658384659327 0.5090683489723596 0.0
0.9895658384659327 0.5399060954048764 0.0
0.9895658384659327 0.5707438418373931 0.0
0.9895658384659327 0.6015815882699098 0.0
0.9895658384659327 0.6324193347024265 0.0
0.9895658384659327 0.6632570811349433 0.0
0.9895658384659327 0.69409482756746 0.0
0.9895658384659327 0.7249325739999768 0.0
0.9895658384659327 0.7557703204324935 0.0
0.9895658384659327 0.7866080668650102 0.15041525563236707
0.9895658384659327 0.8174458132975269 0.0
0.9895658384659327 0.8482835597300435 0.0
0.9895658384659327 0.8791213061625603 0.15041525563236707
0.9895658384659327 0.909959052595077 0.0
0.9895658384659327 0.9407967990275938 0.0
0.9895658384659327 0.9716345454601105 0.0
0.9895658384659327 1.0024722918926272 0.0
0.9895658384659327 1.033310038325144 0.0
0.9895658384659327 1.0641477847576606 0.0
0.9895658384659327 1.0949855311901775 0.0
0.9895658384659327 1.1258232776226942 0.0
0.9895658384659327 1.1566610240552109 0.0
0.9895658384659327 1.1874987704877276 0.0
0.9895658384659327 1.2183365169202443 0.0
0.9895658384659327 1.249174263352761 0.0
0.9895658384659327 1.2800120097852776 0.0
0.9895658384659327 1.3108497562177945 0.0
0.9895658384659327 1.3416875026503112 0.0
0.9895658384659327 1.372525249082828 0.0
0.9895658384659327 1.4033629955153446 0.0
0.9895658384659327 1.4342007419478613 0.0
0.9895658384659327 1.4650384883803782 0.0
0.9895658384659327 1.495876234812895 0.0
0.9895658384659327 1.5267139812454116 0.0
1.0254972460283898 0.01566440605209209 1.052906789426565
1.0254972460283898 0.046502152484608816 5.114118691500459
1.0254972460283898 0.07733989891712553 2.557059345750229
1.0254972460283898 0.10817764534964226 1.2033220450589317
1.0254972460283898 0.139015391782159 0.9024915337941988
1.0254972460283898 0.1698531382146757 0.1504152556323663
1.0254972460283898 0.20069088464719242 0.0
1.0254972460283898 0.23152863107970917 0.0
1.0254972460283898 0.2623663775122259 0.3008305112647326
1.0254972460283898 0.2932041239447426 0.45124576689709983
1.0254972460283898 0.3240418703772593 0.3008305112647326
1.0254972460283898 0.3548796168097761 0.1504152556323663
1.0254972460283898 0.3857173632422928 0.15041525563236657
1.0254972460283898 0.41655510967480947 0.0
1.0254972460283898 0.4473928561073262 0.0
1.0254972460283898 0.47823060253984295 0.0
1.0254972460283898 0.5090683489723596 0.0
1.0254972460283898 0.5399060954048764 0.0
1.0254972460283898 0.5707438418373931 0.0
1.0254972460283898 0.6015815882699098 0.0
1.0254972460283898 0.6324193347024265 0.0
1.0254972460283898 0.6632570811349433 0.0
1.0254972460283898 0.69409482756746 0.0
1.0254972460283898 0.7249325739999768 0.0
1.0254972460283898 0.7557703204324935 0.0
1.0254972460283898 0.7866080668650102 0.0
1.0254972460283898 0.8174458132975269 0.0
1.0254972460283898 0.8482835597300435 0.15041525563236607
1.0254972460283898 0.8791213061625603 0.0
1.0254972460283898 0.909959052595077 0.0
1.0254972460283898 0.9407967990275938 0.0
1.0254972460283898 0.9716345454601105 0.0
1.0254972460283898 1.0024722918926272 0.0
1.0254972460283898 1.033310038325144 0.0
1.0254972460283898 1.0641477847576606 0.0
1.0254972460283898 1.0949855311901775 0.0
1.0254972460283898 1.1258232776226942 0.0
1.0254972460283898 1.1566610240552109 0.0
1.0254972460283898 1.1874987704877276 0.0
1.0254972460283898 1.2183365169202443 0.0
1.0254972460283898 1.249174263352761 0.0
1.0254972460283898 1.2800120097852776 0.0
1.0254972460283898 1.3108497562177945 0.0
1.0254972460283898 1.3416875026503112 0.0
1.0254972460283898 1.372525249082828 0.0
1.0254972460283898 1.4033629955153446 0.0
1.0254972460283898 1.4342007419478613 0.0
1.0254972460283898 1.4650384883803782 0.0
1.0254972460283898 1.495876234812895 0.0
1.0254972460283898 1.5267139812454116 0.0
1.0614286535908466 0.01566440605209209 0.9024915337941986
1.0614286535908466 0.046502152484608816 2.8578898570149622
1.0614286535908466 0.07733989891712553 1.6545678119560303
1.0614286535908466 0.10817764534964226 0.9024915337941988
1.0614286535908466 0.139015391782159 0.6016610225294658
1.0614286535908466 0.1698531382146757 0.0
1.0614286535908466 0.20069088464719242 0.3008305112647329
1.0614286535908466 0.23152863107970917 0.0
1.0614286535908466 0.2623663775122259 0.1504152556323663
1.0614286535908466 0.2932041239447426 0.0
1.0614286535908466 0.3240418703772593 0.0
1.0614286535908466 0.3548796168097761 0.0
1.0614286535908466 0.3857173632422928 0.45124576689709983
1.0614286535908466 0.41655510967480947 0.1504152556323663
1.0614286535908466 0.4473928561073262 0.0
1.0614286535908466 0.47823060253984295 0.0
1.0614286535908466 0.5090683489723596 0.15041525563236657
1.0614286535908466 0.5399060954048764 0.0
1.0614286535908466 0.5707438418373931 0.0
1.0614286535908466 0.6015815882699098 0.15041525563236657
1.0614286535908466 0.6324193347024265 0.0
1.0614286535908466 0.6632570811349433 0.0
1.0614286535908466 0.69409482756746 0.0
1.0614286535908466 0.7249325739999768 0.0
1.0614286535908466 0.7557703204324935 0.0
1.0614286535908466 0.7866080668650102 0.0
1.0614286535908466 0.8174458132975269 0.0
1.0614286535908466 0.8482835597300435 0.0
1.0614286535908466 0.8791213061625603 0.0
1.0614286535908466 0.909959052595077 0.15041525563236657
1.0614286535908466 0.9407967990275938 0.0
1.0614286535908466 0.9716345454601105 0.0
1.0614286535908466 1.0024722918926272 0.0
1.0614286535908466 1.033310038325144 0.0
1.0614286535908466 1.0641477847576606 0.0
1.0614286535908466 1.0949855311901775 0.0
1.0614286535908466 1.1258232776226942 0.0
1.0614286535908466 1.1566610240552109 0.0
1.0614286535908466 1.1874987704877276 0.0
1.0614286535908466 1.2183365169202443 0.0
1.0614286535908466 1.249174263352761 0.0
1.0614286535908466 1.2800120097852776 0.0
1.0614286535908466 1.3108497562177945 0.0
1.0614286535908466 1.3416875026503112 0.0
1.0614286535908466 1.372525249082828 0.0
1.0614286535908466 1.4033629955153446 0.0
1.0614286535908466 1.4342007419478613 0.0
1.0614286535908466 1.4650384883803782 0.0
1.0614286535908466 1.495876234812895 0.0
1.0614286535908466 1.5267139812454116 0.0
1.0973600611533039 0.01566440605209209 0.15041525563236643
1.0973600611533039 0.046502152484608816 4.21162715770626
1.0973600611533039 0.07733989891712553 3.008305112647328
1.0973600611533039 0.10817764534964226 1.8049830675883975
1.0973600611533039 0.139015391782159 0.4512457668970994
1.0973600611533039 0.1698531382146757 0.1504152556323663
1.0973600611533039 0.20069088464719242 0.15041525563236646
1.0973600611533039 0.23152863107970917 0.15041525563236646
1.0973600611533039 0.2623663775122259 0.1504152556323663
1.0973600611533039 0.2932041239447426 0.0
1.0973600611533039 0.3240418703772593 0.0
1.0973600611533039 0.3548796168097761 0.0
1.0973600611533039 0.3857173632422928 0.0
1.0973600611533039 0.41655510967480947 0.0
1.0973600611533039 0.4473928561073262 0.0
1.0973600611533039 0.47823060253984295 0.3008305112647326
1.0973600611533039 0.5090683489723596 0.0
1.0973600611533039 0.5399060954048764 0.0
1.0973600611533039 0.5707438418373931 0.0
1.0973600611533039 0.6015815882699098 0.0
1.0973600611533039 0.6324193347024265 0.0
1.0973600611533039 0.6632570811349433 0.0
1.0973600611533039 0.69409482756746 0.0
1.0973600611533039 0.7249325739999768 0.0
1.0973600611533039 0.7557703204324935 0.0
1.0973600611533039 0.7866080668650102 0.0
1.0973600611533039 0.8174458132975269 0.0
1.0973600611533039 0.8482835597300435 0.0
1.0973600611533039 0.8791213061625603 0.0
1.0973600611533039 0.909959052595077 0.0
1.0973600611533039 0.9407967990275938 0.0
1.0973600611533039 0.9716345454601105 0.0
1.0973600611533039 1.0024722918926272 0.0
1.0973600611533039 1.033310038325144 0.0
1.0973600611533039 1.0641477847576606 0.0
1.0973600611533039 1.0949855311901775 0.0
1.0973600611533039 1.1258232776226942 0.0
1.0973600611533039 1.1566610240552109 0.0
1.0973600611533039 1.1874987704877276 0.0
1.0973600611533039 1.2183365169202443 0.0
1.0973600611533039 1.249174263352761 0.0
1.0973600611533039 1.2800120097852776 0.0
1.0973600611533039 1.3108497562177945 0.0
1.0973600611533039 1.3416875026503112 0.0
1.0973600611533039 1.372525249082828 0.0
1.0973600611533039 1.4033629955153446 0.0
1.0973600611533039 1.4342007419478613 0.0
1.0973600611533039 1.4650384883803782 0.0
1.0973600611533039 1.495876234812895 0.0
1.0973600611533039 1.5267139812454116 0.0
1.1332914687157607 0.01566440605209209 0.6016610225294657
1.1332914687157607 0.046502152484608816 6.4678559921917556
1.1332914687157607 0.07733989891712553 1.8049830675883969
1.1332914687157607 0.10817764534964226 0.3008305112647329
1.1332914687157607 0.139015391782159 0.3008305112647329
1.1332914687157607 0.1698531382146757 0.1504152556323663
1.1332914687157607 0.20069088464719242 0.3008305112647329
1.1332914687157607 0.23152863107970917 0.15041525563236646
1.1332914687157607 0.2623663775122259 0.0
1.1332914687157607 0.2932041239447426 0.0
1.1332914687157607 0.3240418703772593 0.0
1.1332914687157607 0.3548796168097761 0.0
1.1332914687157607 0.3857173632422928 0.15041525563236657
1.1332914687157607 0.41655510967480947 0.0
1.1332914687157607 0.4473928561073262 0.0
1.1332914687157607 0.47823060253984295 0.0
1.1332914687157607 0.5090683489723596 0.0
1.1332914687157607 0.5399060954048764 0.0
1.1332914687157607 0.5707438418373931 0.0
1.1332914687157607 0.6015815882699098 0.0
1.1332914687157607 0.6324193347024265 0.0
1.1332914687157607 0.6632570811349433 0.0
1.1332914687157607 0.69409482756746 0.0
1.1332914687157607 0.7249325739999768 0.0
1.1332914687157607 0.7557703204324935 0.0
1.1332914687157607 0.7866080668650102 0.0
1.1332914687157607 0.8174458132975269 0.0
1.1332914687157607 0.8482835597300435 0.0
1.1332914687157607 0.8791213061625603 0.0
1.1332914687157607 0.909959052595077 0.0
1.1332914687157607 0.9407967990275938 0.0
1.1332914687157607 0.9716345454601105 0.0
1.1332914687157607 1.0024722918926272 0.0
1.1332914687157607 1.033310038325144 0.0
1.1332914687157607 1.0641477847576606 0.0
1.1332914687157607 1.0949855311901775 0.0
1.1332914687157607 1.1258232776226942 0.0
1.1332914687157607 1.1566610240552109 0.0
1.1332914687157607 1.1874987704877276 0.0
1.1332914687157607 1.2183365169202443 0.0
1.1332914687157607 1.249174263352761 0.0
1.1332914687157607 1.2800120097852776 0.0
1.1332914687157607 1.3108497562177945 0.0
1.1332914687157607 1.3416875026503112 0.0
1.1332914687157607 1.372525249082828 0.0
1.1332914687157607 1.4033629955153446 0.0
1.1332914687157607 1.4342007419478613 0.0
1.1332914687157607 1.4650384883803782 0.0
1.1332914687157607 1.495876234812895 0.0
1.1332914687157607 1.5267139812454116 0.0
1.169222876278218 0.01566440605209209 0.4512457668970993
1.169222876278218 0.046502152484608816 5.7157797140299245
1.169222876278218 0.07733989891712553 1.3537373006912974
1.169222876278218 0.10817764534964226 0.3008305112647329
1.169222876278218 0.139015391782159 0.3008305112647329
1.169222876278218 0.1698531382146757 0.1504152556323663
1.169222876278218 0.20069088464719242 0.7520762781618322
1.169222876278218 0.23152863107970917 0.0
1.169222876278218 0.2623663775122259 0.0
1.169222876278218 0.2932041239447426 0.15041525563236657
1.169222876278218 0.3240418703772593 0.3008305112647326
1.169222876278218 0.3548796168097761 0.0
1.169222876278218 0.3857173632422928 0.0
1.169222876278218 0.41655510967480947 0.0
1.169222876278218 0.4473928561073262 0.0
1.169222876278218 0.47823060253984295 0.0
1.169222876278218 0.5090683489723596 0.0
1.169222876278218 0.5399060954048764 0.15041525563236607
1.169222876278218 0.5707438418373931 0.0
1.169222876278218 0.6015815882699098 0.0
1.169222876278218 0.6324193347024265 0.0
1.169222876278218 0.6632570811349433 0.15041525563236657
1.169222876278218 0.69409482756746 0.0
1.169222876278218 0.7249325739999768 0.0
1.169222876278218 0.7557703204324935 0.0
1.169222876278218 0.7866080668650102 0.0
1.169222876278218 0.8174458132975269 0.0
1.169222876278218 0.8482835597300435 0.0
1.169222876278218 0.8791213061625603 0.0
1.169222876278218 0.909959052595077 0.0
1.169222876278218 0.9407967990275938 0.0
1.169222876278218 0.9716345454601105 0.0
1.169222876278218 1.0024722918926272 0.0
1.169222876278218 1.033310038325144 0.0
1.169222876278218 1.0641477847576606 0.0
1.169222876278218 1.0949855311901775 0.0
1.169222876278218 1.1258232776226942 0.0
1.169222876278218 1.1566610240552109 0.0
1.169222876278218 1.1874987704877276 0.0
1.169222876278218 1.2183365169202443 0.0
1.169222876278218 1.249174263352761 0.0
1.169222876278218 1.2800120097852776 0.0
1.169222876278218 1.3108497562177945 0.0
1.169222876278218 1.3416875026503112 0.0
1.169222876278218 1.372525249082828 0.0
1.169222876278218 1.4033629955153446 0.0
1.169222876278218 1.4342007419478613 0.0
1.169222876278218 1.4650384883803782 0.0
1.169222876278218 1.495876234812895 0.0
1.169222876278218 1.5267139812454116 0.0
1.2051542838406748 0.01566440605209209 0.30083051126473287
1.2051542838406748 0.046502152484608816 3.4595508795444276
1.2051542838406748 0.07733989891712553 1.3537373006912974
1.2051542838406748 0.10817764534964226 0.7520762781618322
1.2051542838406748 0.139015391782159 0.3008305112647329
1.2051542838406748 0.1698531382146757 0.0
1.2051542838406748 0.20069088464719242 0.15041525563236646
1.2051542838406748 0.23152863107970917 0.15041525563236646
1.2051542838406748 0.2623663775122259 0.1504152556323663
1.2051542838406748 0.2932041239447426 0.15041525563236657
1.2051542838406748 0.3240418703772593 0.0
1.2051542838406748 0.3548796168097761 0.0
1.2051542838406748 0.3857173632422928 0.0
1.2051542838406748 0.41655510967480947 0.0
1.2051542838406748 0.4473928561073262 0.15041525563236657
1.2051542838406748 0.47823060253984295 0.0
1.2051542838406748 0.5090683489723596 0.0
1.2051542838406748 0.5399060954048764 0.0
1.2051542838406748 0.5707438418373931 0.0
1.2051542838406748 0.6015815882699098 0.0
1.2051542838406748 0.6324193347024265 0.0
1.2051542838406748 0.6632570811349433 0.0
1.2051542838406748 0.69409482756746 0.0
1.2051542838406748 0.7249325739999768 0.0
1.2051542838406748 0.7557703204324935 0.0
1.2051542838406748 0.7866080668650102 0.0
1.2051542838406748 0.8174458132975269 0.0
1.2051542838406748 0.8482835597300435 0.0
1.2051542838406748 0.8791213061625603 0.0
1.2051542838406748 0.909959052595077 0.0
1.2051542838406748 0.9407967990275938 0.0
1.2051542838406748 0.9716345454601105 0.0
1.2051542838406748 1.0024722918926272 0.0
1.2051542838406748 1.033310038325144 0.0
1.2051542838406748 1.0641477847576606 0.0
1.2051542838406748 1.0949855311901775 0.0
1.2051542838406748 1.1258232776226942 0.0
1.2051542838406748 1.1566610240552109 0.0
1.2051542838406748 1.1874987704877276 0.0
1.2051542838406748 1.2183365169202443 0.0
1.2051542838406748 1.249174263352761 0.0
1.2051542838406748 1.2800120097852776 0.0
1.2051542838406748 1.3108497562177945 0.0
1.2051542838406748 1.3416875026503112 0.0
1.2051542838406748 1.372525249082828 0.0
1.2051542838406748 1.4033629955153446 0.0
1.2051542838406748 1.4342007419478613 0.0
1.2051542838406748 1.4650384883803782 0.0
1.2051542838406748 1.495876234812895 0.0
1.2051542838406748 1.5267139812454116 0.0
1.241085691403132 0.01566440605209209 0.0
1.241085691403132 0.046502152484608816 3.7603813908091603
1.241085691403132 0.07733989891712553 1.8049830675883969
1.241085691403132 0.10817764534964226 0.6016610225294658
1.241085691403132 0.139015391782159 0.3008305112647329
1.241085691403132 0.1698531382146757 0.1504152556323663
1.241085691403132 0.20069088464719242 0.3008305112647329
1.241085691403132 0.23152863107970917 0.0
1.241085691403132 0.2623663775122259 0.0
1.241085691403132 0.2932041239447426 0.0
1.241085691403132 0.3240418703772593 0.0
1.241085691403132 0.3548796168097761 0.0
1.241085691403132 0.3857173632422928 0.15041525563236657
1.241085691403132 0.41655510967480947 0.0
1.241085691403132 0.4473928561073262 0.0
1.241085691403132 0.47823060253984295 0.0
1.241085691403132 0.5090683489723596 0.0
1.241085691403132 0.5399060954048764 0.0
1.241085691403132 0.5707438418373931 0.0
1.241085691403132 0.6015815882699098 0.0
1.241085691403132 0.6324193347024265 0.0
1.241085691403132 0.6632570811349433 0.0
1.241085691403132 0.69409482756746 0.0
1.241085691403132 0.7249325739999768 0.0
1.241085691403132 0.7557703204324935 0.0
1.241085691403132 0.7866080668650102 0.0
1.241085691403132 0.8174458132975269 0.0
1.241085691403132 0.8482835597300435 0.0
1.241085691403132 0.8791213061625603 0.0
1.241085691403132 0.909959052595077 0.0
1.241085691403132 0.9407967990275938 0.0
1.241085691403132 0.9716345454601105 0.0
1.241085691403132 1.0024722918926272 0.0
1.241085691403132 1.033310038325144 0.0
1.241085691403132 1.0641477847576606 0.0
1.241085691403132 1.0949855311901775 0.0
1.241085691403132 1.1258232776226942 0.0
1.241085691403132 1.1566610240552109 0.0
1.241085691403132 1.1874987704877276 0.0
1.241085691403132 1.2183365169202443 0.0
1.241085691403132 1.249174263352761 0.0
1.241085691403132 1.2800120097852776 0.0
1.241085691403132 1.3108497562177945 0.0
1.241085691403132 1.3416875026503112 0.0
1.241085691403132 1.372525249082828 0.0
1.241085691403132 1.4033629955153446 0.0
1.241085691403132 1.4342007419478613 0.0
1.241085691403132 1.4650384883803782 0.0
1.241085691403132 1.495876234812895 0.0
1.241085691403132 1.5267139812454116 0.0
1.277017098965589 0.01566440605209209 1.2033220450589315
1.277017098965589 0.046502152484608816 2.10581357885313
1.277017098965589 0.07733989891712553 2.557059345750229
1.277017098965589 0.10817764534964226 1.353737300691298
1.277017098965589 0.139015391782159 0.0
1.277017098965589 0.1698531382146757 0.1504152556323663
1.277017098965589 0.20069088464719242 0.4512457668970994
1.277017098965589 0.23152863107970917 0.0
1.277017098965589 0.2623663775122259 0.0
1.277017098965589 0.2932041239447426 0.0
1.277017098965589 0.3240418703772593 0.1504152556323663
1.277017098965589 0.3548796168097761 0.1504152556323663
1.277017098965589 0.3857173632422928 0.15041525563236657
1.277017098965589 0.41655510967480947 0.0
1.277017098965589 0.4473928561073262 0.0
1.277017098965589 0.47823060253984295 0.0
1.277017098965589 0.5090683489723596 0.0
1.277017098965589 0.5399060954048764 0.15041525563236607
1.277017098965589 0.5707438418373931 0.0
1.277017098965589 0.6015815882699098 0.0
1.277017098965589 0.6324193347024265 0.0
1.277017098965589 0.6632570811349433 0.0
1.277017098965589 0.69409482756746 0.0
1.277017098965589 0.7249325739999768 0.0
1.277017098965589 0.7557703204324935 0.0
1.277017098965589 0.7866080668650102 0.0
1.277017098965589 0.8174458132975269 0.0
1.277017098965589 0.8482835597300435 0.0
1.277017098965589 0.8791213061625603 0.0
1.277017098965589 0.909959052595077 0.0
1.277017098965589 0.9407967990275938 0.0
1.277017098965589 0.9716345454601105 0.0
1.277017098965589 1.0024722918926272 0.0
1.277017098965589 1.033310038325144 0.0
1.277017098965589 1.0641477847576606 0.0
1.277017098965589 1.0949855311901775 0.0
1.277017098965589 1.1258232776226942 0.0
1.277017098965589 1.1566610240552109 0.0
1.277017098965589 1.1874987704877276 0.0
1.277017098965589 1.2183365169202443 0.0
1.277017098965589 1.249174263352761 0.0
1.277017098965589 1.2800120097852776 0.0
1.277017098965589 1.3108497562177945 0.0
1.277017098965589 1.3416875026503112 0.0
1.277017098965589 1.372525249082828 0.0
1.277017098965589 1.4033629955153446 0.0
1.277017098965589 1.4342007419478613 0.0
1.277017098965589 1.4650384883803782 0.0
1.277017098965589 1.495876234812895 0.0
1.277017098965589 1.5267139812454116 0.0
1.312948506528046 0.01566440605209209 1.5041525563236733
1.312948506528046 0.046502152484608816 1.2033220450589388
1.312948506528046 0.07733989891712553 0.45124576689710194
1.312948506528046 0.10817764534964226 0.15041525563236738
1.312948506528046 0.139015391782159 0.30083051126473476
1.312948506528046 0.1698531382146757 0.15041525563236724
1.312948506528046 0.20069088464719242 0.0
1.312948506528046 0.23152863107970917 0.15041525563236738
1.312948506528046 0.2623663775122259 0.601661022529469
1.312948506528046 0.2932041239447426 0.15041525563236752
1.312948506528046 0.3240418703772593 0.0
1.312948506528046 0.3548796168097761 0.0
1.312948506528046 0.3857173632422928 0.0
1.312948506528046 0.41655510967480947 0.0
1.312948506528046 0.4473928561073262 0.0
1.312948506528046 0.47823060253984295 0.0
1.312948506528046 0.5090683489723596 0.0
1.312948506528046 0.5399060954048764 0.0
1.312948506528046 0.5707438418373931 0.0
1.312948506528046 0.6015815882699098 0.0
1.312948506528046 0.6324193347024265 0.0
1.312948506528046 0.6632570811349433 0.0
1.312948506528046 0.69409482756746 0.0
1.312948506528046 0.7249325739999768 0.0
1.312948506528046 0.7557703204324935 0.0
1.312948506528046 0.7866080668650102 0.0
1.312948506528046 0.8174458132975269 0.0
1.312948506528046 0.8482835597300435 0.0
1.312948506528046 0.8791213061625603 0.0
1.312948506528046 0.909959052595077 0.0
1.312948506528046 0.9407967990275938 0.0
1.312948506528046 0.9716345454601105 0.0
1.312948506528046 1.0024722918926272 0.0
1.312948506528046 1.033310038325144 0.0
1.312948506528046 1.0641477847576606 0.0
1.312948506528046 1.0949855311901775 0.0
1.312948506528046 1.1258232776226942 0.0
1.312948506528046 1.1566610240552109 0.0
1.312948506528046 1.1874987704877276 0.0
1.312948506528046 1.2183365169202443 0.0
1.312948506528046 1.249174263352761 0.0
1.312948506528046 1.2800120097852776 0.0
1.312948506528046 1.3108497562177945 0.0
1.312948506528046 1.3416875026503112 0.0
1.312948506528046 1.372525249082828 0.0
1.312948506528046 1.4033629955153446 0.0
1.312948506528046 1.4342007419478613 0.0
1.312948506528046 1.4650384883803782 0.0
1.312948506528046 1.495876234812895 0.0
1.312948506528046 1.5267139812454116 0.0
1.348879914090503 0.01566440605209209 1.804983067588397
1.348879914090503 0.046502152484608816 1.804983067588397
1.348879914090503 0.07733989891712553 0.752076278161832
1.348879914090503 0.10817764534964226 0.0
1.348879914090503 0.139015391782159 1.353737300691298
1.348879914090503 0.1698531382146757 0.3008305112647326
1.348879914090503 0.20069088464719242 0.0
1.348879914090503 0.23152863107970917 0.0
1.348879914090503 0.2623663775122259 0.1504152556323663
1.348879914090503 0.2932041239447426 0.0
1.348879914090503 0.3240418703772593 0.0
1.348879914090503 0.3548796168097761 0.0
1.348879914090503 0.3857173632422928 0.0
1.348879914090503 0.41655510967480947 0.0
1.348879914090503 0.4473928561073262 0.0
1.348879914090503 0.47823060253984295 0.0
1.348879914090503 0.5090683489723596 0.0
1.348879914090503 0.5399060954048764 0.0
1.348879914090503 0.5707438418373931 0.0
1.348879914090503 0.6015815882699098 0.0
1.348879914090503 0.6324193347024265 0.0
1.348879914090503 0.6632570811349433 0.0
1.348879914090503 0.69409482756746 0.0
1.348879914090503 0.7249325739999768 0.0
1.348879914090503 0.7557703204324935 0.0
1.348879914090503 0.7866080668650102 0.0
1.348879914090503 0.8174458132975269 0.0
1.348879914090503 0.8482835597300435 0.0
1.348879914090503 0.8791213061625603 0.0
1.348879914090503 0.909959052595077 0.0
1.348879914090503 0.9407967990275938 0.0
1.348879914090503 0.9716345454601105 0.0
1.348879914090503 1.0024722918926272 0.0
1.348879914090503 1.033310038325144 0.0
1.348879914090503 1.0641477847576606 0.0
1.348879914090503 1.0949855311901775 0.0
1.348879914090503 1.1258232776226942 0.0
1.348879914090503 1.1566610240552109 0.0
1.348879914090503 1.1874987704877276 0.0
1.348879914090503 1.2183365169202443 0.0
1.348879914090503 1.249174263352761 0.0
1.348879914090503 1.2800120097852776 0.0
1.348879914090503 1.3108497562177945 0.0
1.348879914090503 1.3416875026503112 0.0
1.348879914090503 1.372525249082828 0.0
1.348879914090503 1.4033629955153446 0.0
1.348879914090503 1.4342007419478613 0.0
1.348879914090503 1.4650384883803782 0.0
1.348879914090503 1.495876234812895 0.0
1.348879914090503 1.5267139812454116 0.0
1.3848113216529598 0.01566440605209209 0.0
1.3848113216529598 0.046502152484608816 3.7603813908091603
1.3848113216529598 0.07733989891712553 1.0529067894265647
1.3848113216529598 0.10817764534964226 0.4512457668970994
1.3848113216529598 0.139015391782159 0.6016610225294658
1.3848113216529598 0.1698531382146757 0.45124576689709894
1.3848113216529598 0.20069088464719242 0.0
1.3848113216529598 0.23152863107970917 0.3008305112647329
1.3848113216529598 0.2623663775122259 0.1504152556323663
1.3848113216529598 0.2932041239447426 0.0
1.3848113216529598 0.3240418703772593 0.0
1.3848113216529598 0.3548796168097761 0.0
1.3848113216529598 0.3857173632422928 0.0
1.3848113216529598 0.41655510967480947 0.0
1.3848113216529598 0.4473928561073262 0.0
1.3848113216529598 0.47823060253984295 0.0
1.3848113216529598 0.5090683489723596 0.0
1.3848113216529598 0.5399060954048764 0.0
1.3848113216529598 0.5707438418373931 0.0
1.3848113216529598 0.6015815882699098 0.0
1.3848113216529598 0.6324193347024265 0.0
1.3848113216529598 0.6632570811349433 0.0
1.3848113216529598 0.69409482756746 0.0
1.3848113216529598 0.7249325739999768 0.0
1.3848113216529598 0.7557703204324935 0.0
1.3848113216529598 0.7866080668650102 0.0
1.3848113216529598 0.8174458132975269 0.0
1.3848113216529598 0.8482835597300435 0.0
1.3848113216529598 0.8791213061625603 0.0
1.3848113216529598 0.909959052595077 0.0
1.3848113216529598 0.9407967990275938 0.0
1.3848113216529598 0.9716345454601105 0.0
1.3848113216529598 1.0024722918926272 0.0
1.3848113216529598 1.033310038325144 0.0
1.3848113216529598 1.0641477847576606 0.0
1.3848113216529598 1.0949855311901775 0.0
1.3848113216529598 1.1258232776226942 0.0
1.3848113216529598 1.1566610240552109 0.0
1.3848113216529598 1.1874987704877276 0.0
1.3848113216529598 1.2183365169202443 0.0
1.3848113216529598 1.249174263352761 0.0
1.3848113216529598 1.2800120097852776 0.0
1.3848113216529598 1.3108497562177945 0.0
1.3848113216529598 1.3416875026503112 0.0
1.3848113216529598 1.372525249082828 0.0
1.3848113216529598 1.4033629955153446 0.0
1.3848113216529598 1.4342007419478613 0.0
1.3848113216529598 1.4650384883803782 0.0
1.3848113216529598 1.495876234812895 0.0
1.3848113216529598 1.5267139812454116 0.0
1.420742729215417 0.01566440605209209 2.10581357885313
1.420742729215417 0.046502152484608816 2.707474601382595
1.420742729215417 0.07733989891712553 0.0
1.420742729215417 0.10817764534964226 0.3008305112647329
1.420742729215417 0.139015391782159 0.15041525563236646
1.420742729215417 0.1698531382146757 0.0
1.420742729215417 0.20069088464719242 0.0
1.420742729215417 0.23152863107970917 0.0
1.420742729215417 0.2623663775122259 0.0
1.420742729215417 0.2932041239447426 0.15041525563236657
1.420742729215417 0.3240418703772593 0.0
1.420742729215417 0.3548796168097761 0.0
1.420742729215417 0.3857173632422928 0.0
1.420742729215417 0.41655510967480947 0.0
1.420742729215417 0.4473928561073262 0.0
1.420742729215417 0.47823060253984295 0.0
1.420742729215417 0.5090683489723596 0.0
1.420742729215417 0.5399060954048764 0.0
1.420742729215417 0.5707438418373931 0.0
1.420742729215417 0.6015815882699098 0.0
1.420742729215417 0.6324193347024265 0.0
1.420742729215417 0.6632570811349433 0.0
1.420742729215417 0.69409482756746 0.0
1.420742729215417 0.7249325739999768 0.0
1.420742729215417 0.7557703204324935 0.0
1.420742729215417 0.7866080668650102 0.0
1.420742729215417 0.8174458132975269 0.0
1.420742729215417 0.8482835597300435 0.0
1.420742729215417 0.8791213061625603 0.0
1.420742729215417 0.909959052595077 0.0
1.420742729215417 0.9407967990275938 0.0
1.420742729215417 0.9716345454601105 0.0
1.420742729215417 1.0024722918926272 0.0
1.420742729215417 1.033310038325144 0.0
1.420742729215417 1.0641477847576606 0.0
1.420742729215417 1.0949855311901775 0.0
1.420742729215417 1.1258232776226942 0.0
1.420742729215417 1.1566610240552109 0.0
1.420742729215417 1.1874987704877276 0.0
1.420742729215417 1.2183365169202443 0.0
1.420742729215417 1.249174263352761 0.0
1.420742729215417 1.2800120097852776 0.0
1.420742729215417 1.3108497562177945 0.0
1.420742729215417 1.3416875026503112 0.0
1.420742729215417 1.372525249082828 0.0
1.420742729215417 1.4033629955153446 0.0
1.420742729215417 1.4342007419478613 0.0
1.420742729215417 1.4650384883803782 0.0
1.420742729215417 1.495876234812895 0.0
1.420742729215417 1.5267139812454116 0.0
1.456674136777874 0.01566440605209209 0.0
1.456674136777874 0.046502152484608816 6.618271247824123
1.456674136777874 0.07733989891712553 0.0
1.456674136777874 0.10817764534964226 0.15041525563236646
1.456674136777874 0.139015391782159 0.0
1.456674136777874 0.1698531382146757 0.1504152556323663
1.456674136777874 0.20069088464719242 0.15041525563236646
1.456674136777874 0.23152863107970917 0.0
1.456674136777874 0.2623663775122259 0.0
1.456674136777874 0.2932041239447426 0.0
1.456674136777874 0.3240418703772593 0.0
1.456674136777874 0.3548796168097761 0.0
1.456674136777874 0.3857173632422928 0.0
1.456674136777874 0.41655510967480947 0.0
1.456674136777874 0.4473928561073262 0.0
1.456674136777874 0.47823060253984295 0.0
1.456674136777874 0.5090683489723596 0.0
1.456674136777874 0.5399060954048764 0.0
1.456674136777874 0.5707438418373931 0.0
1.456674136777874 0.6015815882699098 0.0
1.456674136777874 0.6324193347024265 0.0
1.456674136777874 0.6632570811349433 0.0
1.456674136777874 0.69409482756746 0.0
1.456674136777874 0.7249325739999768 0.0
1.456674136777874 0.7557703204324935 0.0
1.456674136777874 0.7866080668650102 0.0
1.456674136777874 0.8174458132975269 0.0
1.456674136777874 0.8482835597300435 0.0
1.456674136777874 0.8791213061625603 0.0
1.456674136777874 0.909959052595077 0.0
1.456674136777874 0.9407967990275938 0.0
1.456674136777874 0.9716345454601105 0.0
1.456674136777874 1.0024722918926272 0.0
1.456674136777874 1.033310038325144 0.0
1.456674136777874 1.0641477847576606 0.0
1.456674136777874 1.0949855311901775 0.0
1.456674136777874 1.1258232776226942 0.0
1.456674136777874 1.1566610240552109 0.0
1.456674136777874 1.1874987704877276 0.0
1.456674136777874 1.2183365169202443 0.0
1.456674136777874 1.249174263352761 0.0
1.456674136777874 1.2800120097852776 0.0
1.456674136777874 1.3108497562177945 0.0
1.456674136777874 1.3416875026503112 0.0
1.456674136777874 1.372525249082828 0.0
1.456674136777874 1.4033629955153446 0.0
1.456674136777874 1.4342007419478613 0.0
1.456674136777874 1.4650384883803782 0.0
1.456674136777874 1.495876234812895 0.0
1.456674136777874 1.5267139812454116 0.0
1.4926055443403312 0.01566440605209209 0.0
1.4926055443403312 0.046502152484608816 1.052906789426565
1.4926055443403312 0.07733989891712553 0.3008305112647328
1.4926055443403312 0.10817764534964226 0.0
1.4926055443403312 0.139015391782159 0.9024915337941988
1.4926055443403312 0.1698531382146757 0.0
1.4926055443403312 0.20069088464719242 0.0
1.4926055443403312 0.23152863107970917 0.0
1.4926055443403312 0.2623663775122259 0.0
1.4926055443403312 0.2932041239447426 0.0
1.4926055443403312 0.3240418703772593 0.0
1.4926055443403312 0.3548796168097761 0.0
1.4926055443403312 0.3857173632422928 0.0
1.4926055443403312 0.41655510967480947 0.0
1.4926055443403312 0.4473928561073262 0.0
1.4926055443403312 0.47823060253984295 0.0
1.4926055443403312 0.5090683489723596 0.0
1.4926055443403312 0.5399060954048764 0.0
1.4926055443403312 0.5707438418373931 0.0
1.4926055443403312 0.6015815882699098 0.0
1.4926055443403312 0.6324193347024265 0.0
1.4926055443403312 0.6632570811349433 0.0
1.4926055443403312 0.69409482756746 0.0
1.4926055443403312 0.7249325739999768 0.0
1.4926055443403312 0.7557703204324935 0.0
1.4926055443403312 0.7866080668650102 0.0
1.4926055443403312 0.8174458132975269 0.0
1.4926055443403312 0.8482835597300435 0.0
1.4926055443403312 0.8791213061625603 0.0
1.4926055443403312 0.909959052595077 0.0
1.4926055443403312 0.9407967990275938 0.0
1.4926055443403312 0.9716345454601105 0.0
1.4926055443403312 1.0024722918926272 0.0
1.4926055443403312 1.033310038325144 0.0
1.4926055443403312 1.0641477847576606 0.0
1.4926055443403312 1.0949855311901775 0.0
1.4926055443403312 1.1258232776226942 0.0
1.4926055443403312 1.1566610240552109 0.0
1.4926055443403312 1.1874987704877276 0.0
1.4926055443403312 1.2183365169202443 0.0
1.4926055443403312 1.249174263352761 0.0
1.4926055443403312 1.2800120097852776 0.0
1.4926055443403312 1.3108497562177945 0.0
1.4926055443403312 1.3416875026503112 0.0
1.4926055443403312 1.372525249082828 0.0
1.4926055443403312 1.4033629955153446 0.0
1.4926055443403312 1.4342007419478613 0.0
1.4926055443403312 1.4650384883803782 0.0
1.4926055443403312 1.495876234812895 0.0
1.4926055443403312 1.5267139812454116 0.0
1.528536951902788 0.01566440605209209 0.30083051126473287
1.528536951902788 0.046502152484608816 8.122423804147786
1.528536951902788 0.07733989891712553 0.1504152556323664
1.528536951902788 0.10817764534964226 0.4512457668970994
1.528536951902788 0.139015391782159 0.0
1.528536951902788 0.1698531382146757 0.0
1.528536951902788 0.20069088464719242 0.0
1.528536951902788 0.23152863107970917 0.0
1.528536951902788 0.2623663775122259 0.0
1.528536951902788 0.2932041239447426 0.0
1.528536951902788 0.3240418703772593 0.0
1.528536951902788 0.3548796168097761 0.0
1.528536951902788 0.3857173632422928 0.0
1.528536951902788 0.41655510967480947 0.0
1.528536951902788 0.4473928561073262 0.0
1.528536951902788 0.47823060253984295 0.0
1.528536951902788 0.5090683489723596 0.0
1.528536951902788 0.5399060954048764 0.0
1.528536951902788 0.5707438418373931 0.0
1.528536951902788 0.6015815882699098 0.0
1.528536951902788 0.6324193347024265 0.0
1.528536951902788 0.6632570811349433 0.0
1.528536951902788 0.69409482756746 0.0
1.528536951902788 0.7249325739999768 0.0
1.528536951902788 0.7557703204324935 0.0
1.528536951902788 0.7866080668650102 0.0
1.528536951902788 0.8174458132975269 0.0
1.528536951902788 0.8482835597300435 0.0
1.528536951902788 0.8791213061625603 0.0
1.528536951902788 0.909959052595077 0.0
1.528536951902788 0.9407967990275938 0.0
1.528536951902788 0.9716345454601105 0.0
1.528536951902788 1.0024722918926272 0.0
1.528536951902788 1.033310038325144 0.0
1.528536951902788 1.0641477847576606 0.0
1.528536951902788 1.0949855311901775 0.0
1.528536951902788 1.1258232776226942 0.0
1.528536951902788 1.1566610240552109 0.0
1.528536951902788 1.1874987704877276 0.0
1.528536951902788 1.2183365169202443 0.0
1.528536951902788 1.249174263352761 0.0
1.528536951902788 1.2800120097852776 0.0
1.528536951902788 1.3108497562177945 0.0
1.528536951902788 1.3416875026503112 0.0
1.528536951902788 1.372525249082828 0.0
1.528536951902788 1.4033629955153446 0.0
1.528536951902788 1.4342007419478613 0.0
1.528536951902788 1.4650384883803782 0.0
1.528536951902788 1.495876234812895 0.0
1.528536951902788 1.5267139812454116 0.0
1.564468359465245 0.01566440605209209 0.0
1.564468359465245 0.046502152484608816 4.211627157706285
1.564468359465245 0.07733989891712553 0.15041525563236732
1.564468359465245 0.10817764534964226 0.15041525563236738
1.564468359465245 0.139015391782159 0.0
1.564468359465245 0.1698531382146757 0.0
1.564468359465245 0.20069088464719242 0.15041525563236738
1.564468359465245 0.23152863107970917 0.0
1.564468359465245 0.2623663775122259 0.0
1.564468359465245 0.2932041239447426 0.0
1.564468359465245 0.3240418703772593 0.0
1.564468359465245 0.3548796168097761 0.0
1.564468359465245 0.3857173632422928 0.0
1.564468359465245 0.41655510967480947 0.0
1.564468359465245 0.4473928561073262 0.0
1.564468359465245 0.47823060253984295 0.0
1.564468359465245 0.5090683489723596 0.0
1.564468359465245 0.5399060954048764 0.0
1.564468359465245 0.5707438418373931 0.0
1.564468359465245 0.6015815882699098 0.0
1.564468359465245 0.6324193347024265 0.0
1.564468359465245 0.6632570811349433 0.0
1.564468359465245 0.69409482756746 0.0
1.564468359465245 0.7249325739999768 0.0
1.564468359465245 0.7557703204324935 0.0
1.564468359465245 0.7866080668650102 0.0
1.564468359465245 0.8174458132975269 0.0
1.564468359465245 0.8482835597300435 0.0
1.564468359465245 0.8791213061625603 0.0
1.564468359465245 0.909959052595077 0.0
1.564468359465245 0.9407967990275938 0.0
1.564468359465245 0.9716345454601105 0.0
1.564468359465245 1.0024722918926272 0.0
1.564468359465245 1.033310038325144 0.0
1.564468359465245 1.0641477847576606 0.0
1.564468359465245 1.0949855311901775 0.0
1.564468359465245 1.1258232776226942 0.0
1.564468359465245 1.1566610240552109 0.0
1.564468359465245 1.1874987704877276 0.0
1.564468359465245 1.2183365169202443 0.0
1.564468359465245 1.249174263352761 0.0
1.564468359465245 1.2800120097852776 0.0
1.564468359465245 1.3108497562177945 0.0
1.564468359465245 1.3416875026503112 0.0
1.564468359465245 1.372525249082828 0.0
1.564468359465245 1.4033629955153446 0.0
1.564468359465245 1.4342007419478613 0.0
1.564468359465245 1.4650384883803782 0.0
1.564468359465245 1.495876234812895 0.0
1.564468359465245 1.5267139812454116 0.0
1.6003997670277021 0.01566440605209209 0.0
1.6003997670277021 0.046502152484608816 1.804983067588397
1.6003997670277021 0.07733989891712553 0.0
1.6003997670277021 0.10817764534964226 0.0
1.6003997670277021 0.139015391782159 1.353737300691298
1.6003997670277021 0.1698531382146757 0.0
1.6003997670277021 0.20069088464719242 0.0
1.6003997670277021 0.23152863107970917 0.0
1.6003997670277021 0.2623663775122259 0.0
1.6003997670277021 0.2932041239447426 0.0
1.6003997670277021 0.3240418703772593 0.0
1.6003997670277021 0.3548796168097761 0.0
1.6003997670277021 0.3857173632422928 0.0
1.6003997670277021 0.41655510967480947 0.0
1.6003997670277021 0.4473928561073262 0.0
1.6003997670277021 0.47823060253984295 0.0
1.6003997670277021 0.5090683489723596 0.0
1.6003997670277021 0.5399060954048764 0.0
1.6003997670277021 0.5707438418373931 0.0
1.6003997670277021 0.6015815882699098 0.0
1.6003997670277021 0.6324193347024265 0.0
1.6003997670277021 0.6632570811349433 0.0
1.6003997670277021 0.69409482756746 0.0
1.6003997670277021 0.7249325739999768 0.0
1.6003997670277021 0.7557703204324935 0.0
1.6003997670277021 0.7866080668650102 0.0
1.6003997670277021 0.8174458132975269 0.0
1.6003997670277021 0.8482835597300435 0.0
1.6003997670277021 0.8791213061625603 0.0
1.6003997670277021 0.909959052595077 0.0
1.6003997670277021 0.9407967990275938 0.0
1.6003997670277021 0.9716345454601105 0.0
1.6003997670277021 1.0024722918926272 0.0
1.6003997670277021 1.033310038325144 0.0
1.6003997670277021 1.0641477847576606 0.0
1.6003997670277021 1.0949855311901775 0.0
1.6003997670277021 1.1258232776226942 0.0
1.6003997670277021 1.1566610240552109 0.0
1.6003997670277021 1.1874987704877276 0.0
1.6003997670277021 1.2183365169202443 0.0
1.6003997670277021 1.249174263352761 0.0
1.6003997670277021 1.2800120097852776 0.0
1.6003997670277021 1.3108497562177945 0.0
1.6003997670277021 1.3416875026503112 0.0
1.6003997670277021 1.372525249082828 0.0
1.6003997670277021 1.4033629955153446 0.0
1.6003997670277021 1.4342007419478613 0.0
1.6003997670277021 1.4650384883803782 0.0
1.6003997670277021 1.495876234812895 0.0
1.6003997670277021 1.5267139812454116 0.0
1.636331174590159 0.01566440605209209 0.0
1.636331174590159 0.046502152484608816 0.15041525563236643
1.636331174590159 0.07733989891712553 0.0
1.636331174590159 0.10817764534964226 0.0
1.636331174590159 0.139015391782159 0.15041525563236646
1.636331174590159 0.1698531382146757 0.0
1.636331174590159 0.20069088464719242 0.0
1.636331174590159 0.23152863107970917 0.0
1.636331174590159 0.2623663775122259 0.0
1.636331174590159 0.2932041239447426 0.0
1.636331174590159 0.3240418703772593 0.0
1.636331174590159 0.3548796168097761 0.0
1.636331174590159 0.3857173632422928 0.0
1.636331174590159 0.41655510967480947 0.0
1.636331174590159 0.4473928561073262 0.0
1.636331174590159 0.47823060253984295 0.0
1.636331174590159 0.5090683489723596 0.0
1.636331174590159 0.5399060954048764 0.0
1.636331174590159 0.5707438418373931 0.0
1.636331174590159 0.6015815882699098 0.0
1.636331174590159 0.6324193347024265 0.0
1.636331174590159 0.6632570811349433 0.0
1.636331174590159 0.69409482756746 0.0
1.636331174590159 0.7249325739999768 0.0
1.636331174590159 0.7557703204324935 0.0
1.636331174590159 0.7866080668650102 0.0
1.636331174590159 0.8174458132975269 0.0
1.636331174590159 0.8482835597300435 0.0
1.636331174590159 0.8791213061625603 0.0
1.636331174590159 0.909959052595077 0.0
1.636331174590159 0.9407967990275938 0.0
1.636331174590159 0.9716345454601105 0.0
1.636331174590159 1.0024722918926272 0.0
1.636331174590159 1.033310038325144 0.0
1.636331174590159 1.0641477847576606 0.0
1.636331174590159 1.0949855311901775 0.0
1.636331174590159 1.1258232776226942 0.0
1.636331174590159 1.1566610240552109 0.0
1.636331174590159 1.1874987704877276 0.0
1.636331174590159 1.2183365169202443 0.0
1.636331174590159 1.249174263352761 0.0
1.636331174590159 1.2800120097852776 0.0
1.636331174590159 1.3108497562177945 0.0
1.636331174590159 1.3416875026503112 0.0
1.636331174590159 1.372525249082828 0.0
1.636331174590159 1.4033629955153446 0.0
1.636331174590159 1.4342007419478613 0.0
1.636331174590159 1.4650384883803782 0.0
1.636331174590159 1.495876234812895 0.0
1.636331174590159 1.5267139812454116 0.0
1.6722625821526163 0.01566440605209209 0.0
1.6722625821526163 0.046502152484608816 2.707474601382595
1.6722625821526163 0.07733989891712553 0.0
1.6722625821526163 0.10817764534964226 0.0
1.6722625821526163 0.139015391782159 0.0
1.6722625821526163 0.1698531382146757 0.0
1.6722625821526163 0.20069088464719242 0.0
1.6722625821526163 0.23152863107970917 0.3008305112647329
1.6722625821526163 0.2623663775122259 0.0
1.6722625821526163 0.2932041239447426 0.0
1.6722625821526163 0.3240418703772593 0.0
1.6722625821526163 0.3548796168097761 0.0
1.6722625821526163 0.3857173632422928 0.0
1.6722625821526163 0.41655510967480947 0.0
1.6722625821526163 0.4473928561073262 0.0
1.6722625821526163 0.47823060253984295 0.0
1.6722625821526163 0.5090683489723596 0.0
1.6722625821526163 0.5399060954048764 0.0
1.6722625821526163 0.5707438418373931 0.0
1.6722625821526163 0.6015815882699098 0.0
1.6722625821526163 0.6324193347024265 0.0
1.6722625821526163 0.6632570811349433 0.0
1.6722625821526163 0.69409482756746 0.0
1.6722625821526163 0.7249325739999768 0.0
1.6722625821526163 0.7557703204324935 0.0
1.6722625821526163 0.7866080668650102 0.0
1.6722625821526163 0.8174458132975269 0.0
1.6722625821526163 0.8482835597300435 0.0
1.6722625821526163 0.8791213061625603 0.0
1.6722625821526163 0.909959052595077 0.0
1.6722625821526163 0.9407967990275938 0.0
1.6722625821526163 0.9716345454601105 0.0
1.6722625821526163 1.0024722918926272 0.0
1.6722625821526163 1.033310038325144 0.0
1.6722625821526163 1.0641477847576606 0.0
1.6722625821526163 1.0949855311901775 0.0
1.6722625821526163 1.1258232776226942 0.0
1.6722625821526163 1.1566610240552109 0.0
1.6722625821526163 1.1874987704877276 0.0
1.6722625821526163 1.2183365169202443 0.0
1.6722625821526163 1.249174263352761 0.0
1.6722625821526163 1.2800120097852776 0.0
1.6722625821526163 1.3108497562177945 0.0
1.6722625821526163 1.3416875026503112 0.0
1.6722625821526163 1.372525249082828 0.0
1.6722625821526163 1.4033629955153446 0.0
1.6722625821526163 1.4342007419478613 0.0
1.6722625821526163 1.4650384883803782 0.0
1.6722625821526163 1.495876234812895 0.0
1.6722625821526163 1.5267139812454116 0.0
1.708193989715073 0.01566440605209209 0.0
1.708193989715073 0.046502152484608816 0.0
1.708193989715073 0.07733989891712553 0.0
1.708193989715073 0.10817764534964226 0.0
1.708193989715073 0.139015391782159 0.0
1.708193989715073 0.1698531382146757 0.0
1.708193989715073 0.20069088464719242 0.0
1.708193989715073 0.23152863107970917 0.0
1.708193989715073 0.2623663775122259 0.0
1.708193989715073 0.2932041239447426 0.0
1.708193989715073 0.3240418703772593 0.0
1.708193989715073 0.3548796168097761 0.0
1.708193989715073 0.3857173632422928 0.0
1.708193989715073 0.41655510967480947 0.0
1.708193989715073 0.4473928561073262 0.0
1.708193989715073 0.47823060253984295 0.0
1.708193989715073 0.5090683489723596 0.0
1.708193989715073 0.5399060954048764 0.0
1.708193989715073 0.5707438418373931 0.0
1.708193989715073 0.6015815882699098 0.0
1.708193989715073 0.6324193347024265 0.0
1.708193989715073 0.6632570811349433 0.0
1.708193989715073 0.69409482756746 0.0
1.708193989715073 0.7249325739999768 0.0
1.708193989715073 0.7557703204324935 0.0
1.708193989715073 0.7866080668650102 0.0
1.708193989715073 0.8174458132975269 0.0
1.708193989715073 0.8482835597300435 0.0
1.708193989715073 0.8791213061625603 0.0
1.708193989715073 0.909959052595077 0.0
1.708193989715073 0.9407967990275938 0.0
1.708193989715073 0.9716345454601105 0.0
1.708193989715073 1.0024722918926272 0.0
1.708193989715073 1.033310038325144 0.0
1.708193989715073 1.0641477847576606 0.0
1.708193989715073 1.0949855311901775 0.0
1.708193989715073 1.1258232776226942 0.0
1.708193989715073 1.1566610240552109 0.0
1.708193989715073 1.1874987704877276 0.0
1.708193989715073 1.2183365169202443 0.0
1.708193989715073 1.249174263352761 0.0
1.708193989715073 1.2800120097852776 0.0
1.708193989715073 1.3108497562177945 0.0
1.708193989715073 1.3416875026503112 0.0
1.708193989715073 1.372525249082828 0.0
1.708193989715073 1.4033629955153446 0.0
1.708193989715073 1.4342007419478613 0.0
1.708193989715073 1.4650384883803782 0.0
1.708193989715073 1.495876234812895 0.0
1.708193989715073 1.5267139812454116 0.0
1.7441253972775304 0.01566440605209209 0.0
1.7441253972775304 0.046502152484608816 0.0
1.7441253972775304 0.07733989891712553 0.0
1.7441253972775304 0.10817764534964226 0.0
1.7441253972775304 0.139015391782159 0.0
1.7441253972775304 0.1698531382146757 0.0
1.7441253972775304 0.20069088464719242 0.0
1.7441253972775304 0.23152863107970917 0.0
1.7441253972775304 0.2623663775122259 0.0
1.7441253972775304 0.2932041239447426 0.0
1.7441253972775304 0.3240418703772593 0.0
1.7441253972775304 0.3548796168097761 0.0
1.7441253972775304 0.3857173632422928 0.0
1.7441253972775304 0.41655510967480947 0.0
1.7441253972775304 0.4473928561073262 0.0
1.7441253972775304 0.47823060253984295 0.0
1.7441253972775304 0.5090683489723596 0.0
1.7441253972775304 0.5399060954048764 0.0
1.7441253972775304 0.5707438418373931 0.0
1.7441253972775304 0.6015815882699098 0.0
1.7441253972775304 0.6324193347024265 0.0
1.7441253972775304 0.6632570811349433 0.0
1.7441253972775304 0.69409482756746 0.0
1.7441253972775304 0.7249325739999768 0.0
1.7441253972775304 0.7557703204324935 0.0
1.7441253972775304 0.7866080668650102 0.0
1.7441253972775304 0.8174458132975269 0.0
1.7441253972775304 0.8482835597300435 0.0
1.7441253972775304 0.8791213061625603 0.0
1.7441253972775304 0.909959052595077 0.0
1.7441253972775304 0.9407967990275938 0.0
1.7441253972775304 0.9716345454601105 0.0
1.7441253972775304 1.0024722918926272 0.0
1.7441253972775304 1.033310038325144 0.0
1.7441253972775304 1.0641477847576606 0.0
1.7441253972775304 1.0949855311901775 0.0
1.7441253972775304 1.1258232776226942 0.0
1.7441253972775304 1.1566610240552109 0.0
1.7441253972775304 1.1874987704877276 0.0
1.7441253972775304 1.2183365169202443 0.0
1.7441253972775304 1.249174263352761 0.0
1.7441253972775304 1.2800120097852776 0.0
1.7441253972775304 1.3108497562177945 0.0
1.7441253972775304 1.3416875026503112 0.0
1.7441253972775304 1.372525249082828 0.0
1.7441253972775304 1.4033629955153446 0.0
1.7441253972775304 1.4342007419478613 0.0
1.7441253972775304 1.4650384883803782 0.0
1.7441253972775304 1.495876234812895 0.0
1.7441253972775304 1.5267139812454116 0.0
1.7800568048399872 0.01566440605209209 0.0
1.7800568048399872 0.046502152484608816 0.0
1.7800568048399872 0.07733989891712553 0.3008305112647328
1.7800568048399872 0.10817764534964226 0.0
1.7800568048399872 0.139015391782159 0.0
1.7800568048399872 0.1698531382146757 0.0
1.7800568048399872 0.20069088464719242 0.0
1.7800568048399872 0.23152863107970917 0.0
1.7800568048399872 0.2623663775122259 0.0
1.7800568048399872 0.2932041239447426 0.0
1.7800568048399872 0.3240418703772593 0.0
1.7800568048399872 0.3548796168097761 0.0
1.7800568048399872 0.3857173632422928 0.0
1.7800568048399872 0.41655510967480947 0.0
1.7800568048399872 0.4473928561073262 0.0
1.7800568048399872 0.47823060253984295 0.0
1.7800568048399872 0.5090683489723596 0.0
1.7800568048399872 0.5399060954048764 0.0
1.7800568048399872 0.5707438418373931 0.0
1.7800568048399872 0.6015815882699098 0.0
1.7800568048399872 0.6324193347024265 0.0
1.7800568048399872 0.6632570811349433 0.0
1.7800568048399872 0.69409482756746 0.0
1.7800568048399872 0.7249325739999768 0.0
1.7800568048399872 0.7557703204324935 0.0
1.7800568048399872 0.7866080668650102 0.0
1.7800568048399872 0.8174458132975269 0.0
1.7800568048399872 0.8482835597300435 0.0
1.7800568048399872 0.8791213061625603 0.0
1.7800568048399872 0.909959052595077 0.0
1.7800568048399872 0.9407967990275938 0.0
1.7800568048399872 0.9716345454601105 0.0
1.7800568048399872 1.0024722918926272 0.0
1.7800568048399872 1.033310038325144 0.0
1.7800568048399872 1.0641477847576606 0.0
1.7800568048399872 1.0949855311901775 0.0
1.7800568048399872 1.1258232776226942 0.0
1.7800568048399872 1.1566610240552109 0.0
1.7800568048399872 1.1874987704877276 0.0
1.7800568048399872 1.2183365169202443 0.0
1.7800568048399872 1.249174263352761 0.0
1.7800568048399872 1.2800120097852776 0.0
1.7800568048399872 1.3108497562177945 0.0
1.7800568048399872 1.3416875026503112 0.0
1.7800568048399872 1.372525249082828 0.0
1.7800568048399872 1.4033629955153446 0.0
1.7800568048399872 1.4342007419478613 0.0
1.7800568048399872 1.4650384883803782 0.0
1.7800568048399872 1.495876234812895 0.0
1.7800568048399872 1.5267139812454116 0.0


==> sections/graphs/data/2d_histograms/2d_histogram_ambiguous_mnist_softmax_en.csv <==
xcenter ycenter weight
0.028961705062538385 0.007537908107042313 4.328934813282895
0.028961705062538385 0.020232906192541124 0.0
0.028961705062538385 0.03292790427803993 0.0
0.028961705062538385 0.04562290236353875 0.0
0.028961705062538385 0.05831790044903755 0.0
0.028961705062538385 0.07101289853453636 0.0
0.028961705062538385 0.08370789662003517 0.0
0.028961705062538385 0.09640289470553398 0.0
0.028961705062538385 0.1090978927910328 0.0
0.028961705062538385 0.12179289087653161 0.0
0.028961705062538385 0.1344878889620304 0.0
0.028961705062538385 0.14718288704752924 0.0
0.028961705062538385 0.15987788513302803 0.0
0.028961705062538385 0.17257288321852685 0.0
0.028961705062538385 0.18526788130402566 0.0
0.028961705062538385 0.19796287938952445 0.0
0.028961705062538385 0.2106578774750233 0.0
0.028961705062538385 0.22335287556052208 0.0
0.028961705062538385 0.2360478736460209 0.0
0.028961705062538385 0.2487428717315197 0.0
0.028961705062538385 0.26143786981701855 0.0
0.028961705062538385 0.27413286790251734 0.0
0.028961705062538385 0.28682786598801613 0.0
0.028961705062538385 0.2995228640735149 0.0
0.028961705062538385 0.31221786215901376 0.0
0.028961705062538385 0.3249128602445126 0.0
0.028961705062538385 0.3376078583300114 0.0
0.028961705062538385 0.3503028564155102 0.0
0.028961705062538385 0.36299785450100897 0.0
0.028961705062538385 0.3756928525865078 0.0
0.028961705062538385 0.38838785067200665 0.0
0.028961705062538385 0.40108284875750544 0.0
0.028961705062538385 0.4137778468430042 0.0
0.028961705062538385 0.426472844928503 0.0
0.028961705062538385 0.43916784301400186 0.0
0.028961705062538385 0.4518628410995007 0.0
0.028961705062538385 0.4645578391849995 0.0
0.028961705062538385 0.4772528372704983 0.0
0.028961705062538385 0.48994783535599706 0.0
0.028961705062538385 0.5026428334414959 0.0
0.028961705062538385 0.5153378315269947 0.0
0.028961705062538385 0.5280328296124935 0.0
0.028961705062538385 0.5407278276979923 0.0
0.028961705062538385 0.5534228257834912 0.0
0.028961705062538385 0.5661178238689899 0.0
0.028961705062538385 0.5788128219544888 0.0
0.028961705062538385 0.5915078200399876 0.0
0.028961705062538385 0.6042028181254864 0.0
0.028961705062538385 0.6168978162109853 0.0
0.028961705062538385 0.629592814296484 0.0
0.062321836184710266 0.007537908107042313 16.528660196171053
0.062321836184710266 0.020232906192541124 0.7870790569605264
0.062321836184710266 0.03292790427803993 0.0
0.062321836184710266 0.04562290236353875 0.0
0.062321836184710266 0.05831790044903755 0.0
0.062321836184710266 0.07101289853453636 0.0
0.062321836184710266 0.08370789662003517 0.0
0.062321836184710266 0.09640289470553398 0.0
0.062321836184710266 0.1090978927910328 0.0
0.062321836184710266 0.12179289087653161 0.0
0.062321836184710266 0.1344878889620304 0.0
0.062321836184710266 0.14718288704752924 0.0
0.062321836184710266 0.15987788513302803 0.0
0.062321836184710266 0.17257288321852685 0.0
0.062321836184710266 0.18526788130402566 0.0
0.062321836184710266 0.19796287938952445 0.0
0.062321836184710266 0.2106578774750233 0.0
0.062321836184710266 0.22335287556052208 0.0
0.062321836184710266 0.2360478736460209 0.0
0.062321836184710266 0.2487428717315197 0.0
0.062321836184710266 0.26143786981701855 0.0
0.062321836184710266 0.27413286790251734 0.0
0.062321836184710266 0.28682786598801613 0.0
0.062321836184710266 0.2995228640735149 0.0
0.062321836184710266 0.31221786215901376 0.0
0.062321836184710266 0.3249128602445126 0.0
0.062321836184710266 0.3376078583300114 0.0
0.062321836184710266 0.3503028564155102 0.0
0.062321836184710266 0.36299785450100897 0.0
0.062321836184710266 0.3756928525865078 0.0
0.062321836184710266 0.38838785067200665 0.0
0.062321836184710266 0.40108284875750544 0.0
0.062321836184710266 0.4137778468430042 0.0
0.062321836184710266 0.426472844928503 0.0
0.062321836184710266 0.43916784301400186 0.0
0.062321836184710266 0.4518628410995007 0.0
0.062321836184710266 0.4645578391849995 0.0
0.062321836184710266 0.4772528372704983 0.0
0.062321836184710266 0.48994783535599706 0.0
0.062321836184710266 0.5026428334414959 0.0
0.062321836184710266 0.5153378315269947 0.0
0.062321836184710266 0.5280328296124935 0.0
0.062321836184710266 0.5407278276979923 0.0
0.062321836184710266 0.5534228257834912 0.0
0.062321836184710266 0.5661178238689899 0.0
0.062321836184710266 0.5788128219544888 0.0
0.062321836184710266 0.5915078200399876 0.0
0.062321836184710266 0.6042028181254864 0.0
0.062321836184710266 0.6168978162109853 0.0
0.062321836184710266 0.629592814296484 0.0
0.09568196730688214 0.007537908107042313 19.676976424013155
0.09568196730688214 0.020232906192541124 2.3612371708815787
0.09568196730688214 0.03292790427803993 0.393539528480263
0.09568196730688214 0.04562290236353875 0.0
0.09568196730688214 0.05831790044903755 0.0
0.09568196730688214 0.07101289853453636 0.0
0.09568196730688214 0.08370789662003517 0.0
0.09568196730688214 0.09640289470553398 0.0
0.09568196730688214 0.1090978927910328 0.0
0.09568196730688214 0.12179289087653161 0.0
0.09568196730688214 0.1344878889620304 0.0
0.09568196730688214 0.14718288704752924 0.0
0.09568196730688214 0.15987788513302803 0.0
0.09568196730688214 0.17257288321852685 0.0
0.09568196730688214 0.18526788130402566 0.0
0.09568196730688214 0.19796287938952445 0.0
0.09568196730688214 0.2106578774750233 0.0
0.09568196730688214 0.22335287556052208 0.0
0.09568196730688214 0.2360478736460209 0.0
0.09568196730688214 0.2487428717315197 0.0
0.09568196730688214 0.26143786981701855 0.0
0.09568196730688214 0.27413286790251734 0.0
0.09568196730688214 0.28682786598801613 0.0
0.09568196730688214 0.2995228640735149 0.0
0.09568196730688214 0.31221786215901376 0.0
0.09568196730688214 0.3249128602445126 0.0
0.09568196730688214 0.3376078583300114 0.0
0.09568196730688214 0.3503028564155102 0.0
0.09568196730688214 0.36299785450100897 0.0
0.09568196730688214 0.3756928525865078 0.0
0.09568196730688214 0.38838785067200665 0.0
0.09568196730688214 0.40108284875750544 0.0
0.09568196730688214 0.4137778468430042 0.0
0.09568196730688214 0.426472844928503 0.0
0.09568196730688214 0.43916784301400186 0.0
0.09568196730688214 0.4518628410995007 0.0
0.09568196730688214 0.4645578391849995 0.0
0.09568196730688214 0.4772528372704983 0.0
0.09568196730688214 0.48994783535599706 0.0
0.09568196730688214 0.5026428334414959 0.0
0.09568196730688214 0.5153378315269947 0.0
0.09568196730688214 0.5280328296124935 0.0
0.09568196730688214 0.5407278276979923 0.0
0.09568196730688214 0.5534228257834912 0.0
0.09568196730688214 0.5661178238689899 0.0
0.09568196730688214 0.5788128219544888 0.0
0.09568196730688214 0.5915078200399876 0.0
0.09568196730688214 0.6042028181254864 0.0
0.09568196730688214 0.6168978162109853 0.0
0.09568196730688214 0.629592814296484 0.0
0.129042098429054 0.007537908107042313 27.54776699361843
0.129042098429054 0.020232906192541124 12.199725382888161
0.129042098429054 0.03292790427803993 4.3289348132828955
0.129042098429054 0.04562290236353875 0.3935395284802633
0.129042098429054 0.05831790044903755 0.0
0.129042098429054 0.07101289853453636 0.0
0.129042098429054 0.08370789662003517 0.0
0.129042098429054 0.09640289470553398 0.0
0.129042098429054 0.1090978927910328 0.0
0.129042098429054 0.12179289087653161 0.0
0.129042098429054 0.1344878889620304 0.0
0.129042098429054 0.14718288704752924 0.0
0.129042098429054 0.15987788513302803 0.0
0.129042098429054 0.17257288321852685 0.0
0.129042098429054 0.18526788130402566 0.0
0.129042098429054 0.19796287938952445 0.0
0.129042098429054 0.2106578774750233 0.0
0.129042098429054 0.22335287556052208 0.0
0.129042098429054 0.2360478736460209 0.0
0.129042098429054 0.2487428717315197 0.0
0.129042098429054 0.26143786981701855 0.0
0.129042098429054 0.27413286790251734 0.0
0.129042098429054 0.28682786598801613 0.0
0.129042098429054 0.2995228640735149 0.0
0.129042098429054 0.31221786215901376 0.0
0.129042098429054 0.3249128602445126 0.0
0.129042098429054 0.3376078583300114 0.0
0.129042098429054 0.3503028564155102 0.0
0.129042098429054 0.36299785450100897 0.0
0.129042098429054 0.3756928525865078 0.0
0.129042098429054 0.38838785067200665 0.0
0.129042098429054 0.40108284875750544 0.0
0.129042098429054 0.4137778468430042 0.0
0.129042098429054 0.426472844928503 0.39353952848026225
0.129042098429054 0.43916784301400186 0.0
0.129042098429054 0.4518628410995007 0.0
0.129042098429054 0.4645578391849995 0.0
0.129042098429054 0.4772528372704983 0.0
0.129042098429054 0.48994783535599706 0.0
0.129042098429054 0.5026428334414959 0.0
0.129042098429054 0.5153378315269947 0.0
0.129042098429054 0.5280328296124935 0.0
0.129042098429054 0.5407278276979923 0.0
0.129042098429054 0.5534228257834912 0.0
0.129042098429054 0.5661178238689899 0.0
0.129042098429054 0.5788128219544888 0.0
0.129042098429054 0.5915078200399876 0.0
0.129042098429054 0.6042028181254864 0.0
0.129042098429054 0.6168978162109853 0.0
0.129042098429054 0.629592814296484 0.0
0.1624022295512259 0.007537908107042313 22.82529265185527
0.1624022295512259 0.020232906192541124 25.186529822736848
0.1624022295512259 0.03292790427803993 5.116013870243422
0.1624022295512259 0.04562290236353875 1.9676976424013168
0.1624022295512259 0.05831790044903755 0.3935395284802633
0.1624022295512259 0.07101289853453636 0.7870790569605263
0.1624022295512259 0.08370789662003517 0.787079056960527
0.1624022295512259 0.09640289470553398 0.0
0.1624022295512259 0.1090978927910328 0.39353952848026313
0.1624022295512259 0.12179289087653161 0.0
0.1624022295512259 0.1344878889620304 0.0
0.1624022295512259 0.14718288704752924 0.0
0.1624022295512259 0.15987788513302803 0.0
0.1624022295512259 0.17257288321852685 0.0
0.1624022295512259 0.18526788130402566 0.0
0.1624022295512259 0.19796287938952445 0.0
0.1624022295512259 0.2106578774750233 0.0
0.1624022295512259 0.22335287556052208 0.0
0.1624022295512259 0.2360478736460209 0.0
0.1624022295512259 0.2487428717315197 0.39353952848026313
0.1624022295512259 0.26143786981701855 0.0
0.1624022295512259 0.27413286790251734 0.0
0.1624022295512259 0.28682786598801613 0.0
0.1624022295512259 0.2995228640735149 0.0
0.1624022295512259 0.31221786215901376 0.0
0.1624022295512259 0.3249128602445126 0.0
0.1624022295512259 0.3376078583300114 0.0
0.1624022295512259 0.3503028564155102 0.7870790569605279
0.1624022295512259 0.36299785450100897 0.0
0.1624022295512259 0.3756928525865078 0.39353952848026397
0.1624022295512259 0.38838785067200665 0.0
0.1624022295512259 0.40108284875750544 0.7870790569605279
0.1624022295512259 0.4137778468430042 0.0
0.1624022295512259 0.426472844928503 0.0
0.1624022295512259 0.43916784301400186 0.0
0.1624022295512259 0.4518628410995007 0.0
0.1624022295512259 0.4645578391849995 0.0
0.1624022295512259 0.4772528372704983 0.0
0.1624022295512259 0.48994783535599706 0.0
0.1624022295512259 0.5026428334414959 0.0
0.1624022295512259 0.5153378315269947 0.0
0.1624022295512259 0.5280328296124935 0.0
0.1624022295512259 0.5407278276979923 0.0
0.1624022295512259 0.5534228257834912 0.0
0.1624022295512259 0.5661178238689899 0.0
0.1624022295512259 0.5788128219544888 0.0
0.1624022295512259 0.5915078200399876 0.0
0.1624022295512259 0.6042028181254864 0.0
0.1624022295512259 0.6168978162109853 0.0
0.1624022295512259 0.629592814296484 0.0
0.19576236067339778 0.007537908107042313 16.528660196171042
0.19576236067339778 0.020232906192541124 21.251134537934202
0.19576236067339778 0.03292790427803993 9.838488212006572
0.19576236067339778 0.04562290236353875 7.083711512644734
0.19576236067339778 0.05831790044903755 1.9676976424013153
0.19576236067339778 0.07101289853453636 1.5741581139210512
0.19576236067339778 0.08370789662003517 1.574158113921053
0.19576236067339778 0.09640289470553398 0.7870790569605256
0.19576236067339778 0.1090978927910328 0.7870790569605256
0.19576236067339778 0.12179289087653161 1.574158113921053
0.19576236067339778 0.1344878889620304 0.7870790569605256
0.19576236067339778 0.14718288704752924 0.3935395284802628
0.19576236067339778 0.15987788513302803 0.0
0.19576236067339778 0.17257288321852685 1.1806185854407911
0.19576236067339778 0.18526788130402566 0.3935395284802628
0.19576236067339778 0.19796287938952445 0.0
0.19576236067339778 0.2106578774750233 0.3935395284802628
0.19576236067339778 0.22335287556052208 0.3935395284802628
0.19576236067339778 0.2360478736460209 0.0
0.19576236067339778 0.2487428717315197 0.0
0.19576236067339778 0.26143786981701855 0.39353952848026197
0.19576236067339778 0.27413286790251734 0.0
0.19576236067339778 0.28682786598801613 0.39353952848026363
0.19576236067339778 0.2995228640735149 0.0
0.19576236067339778 0.31221786215901376 0.0
0.19576236067339778 0.3249128602445126 0.0
0.19576236067339778 0.3376078583300114 0.0
0.19576236067339778 0.3503028564155102 0.0
0.19576236067339778 0.36299785450100897 0.7870790569605239
0.19576236067339778 0.3756928525865078 0.0
0.19576236067339778 0.38838785067200665 0.0
0.19576236067339778 0.40108284875750544 0.0
0.19576236067339778 0.4137778468430042 0.0
0.19576236067339778 0.426472844928503 0.0
0.19576236067339778 0.43916784301400186 0.0
0.19576236067339778 0.4518628410995007 0.0
0.19576236067339778 0.4645578391849995 0.0
0.19576236067339778 0.4772528372704983 0.0
0.19576236067339778 0.48994783535599706 0.0
0.19576236067339778 0.5026428334414959 0.0
0.19576236067339778 0.5153378315269947 0.0
0.19576236067339778 0.5280328296124935 0.0
0.19576236067339778 0.5407278276979923 0.0
0.19576236067339778 0.5534228257834912 0.0
0.19576236067339778 0.5661178238689899 0.0
0.19576236067339778 0.5788128219544888 0.0
0.19576236067339778 0.5915078200399876 0.0
0.19576236067339778 0.6042028181254864 0.0
0.19576236067339778 0.6168978162109853 0.0
0.19576236067339778 0.629592814296484 0.0
0.22912249179556965 0.007537908107042313 9.051409155046056
0.22912249179556965 0.020232906192541124 25.186529822736848
0.22912249179556965 0.03292790427803993 10.625567268967107
0.22912249179556965 0.04562290236353875 8.26433009808553
0.22912249179556965 0.05831790044903755 2.7547766993618437
0.22912249179556965 0.07101289853453636 2.754776699361842
0.22912249179556965 0.08370789662003517 0.787079056960527
0.22912249179556965 0.09640289470553398 1.9676976424013155
0.22912249179556965 0.1090978927910328 1.5741581139210525
0.22912249179556965 0.12179289087653161 0.3935395284802635
0.22912249179556965 0.1344878889620304 0.39353952848026313
0.22912249179556965 0.14718288704752924 1.1806185854407893
0.22912249179556965 0.15987788513302803 0.7870790569605263
0.22912249179556965 0.17257288321852685 0.7870790569605279
0.22912249179556965 0.18526788130402566 0.0
0.22912249179556965 0.19796287938952445 0.39353952848026313
0.22912249179556965 0.2106578774750233 0.0
0.22912249179556965 0.22335287556052208 0.7870790569605263
0.22912249179556965 0.2360478736460209 0.7870790569605279
0.22912249179556965 0.2487428717315197 0.0
0.22912249179556965 0.26143786981701855 0.7870790569605245
0.22912249179556965 0.27413286790251734 0.39353952848026397
0.22912249179556965 0.28682786598801613 0.39353952848026397
0.22912249179556965 0.2995228640735149 0.7870790569605245
0.22912249179556965 0.31221786215901376 0.0
0.22912249179556965 0.3249128602445126 0.7870790569605245
0.22912249179556965 0.3376078583300114 0.0
0.22912249179556965 0.3503028564155102 0.39353952848026397
0.22912249179556965 0.36299785450100897 0.39353952848026225
0.22912249179556965 0.3756928525865078 0.0
0.22912249179556965 0.38838785067200665 0.39353952848026225
0.22912249179556965 0.40108284875750544 0.0
0.22912249179556965 0.4137778468430042 0.0
0.22912249179556965 0.426472844928503 0.0
0.22912249179556965 0.43916784301400186 0.0
0.22912249179556965 0.4518628410995007 0.0
0.22912249179556965 0.4645578391849995 0.0
0.22912249179556965 0.4772528372704983 0.0
0.22912249179556965 0.48994783535599706 0.0
0.22912249179556965 0.5026428334414959 0.0
0.22912249179556965 0.5153378315269947 0.0
0.22912249179556965 0.5280328296124935 0.0
0.22912249179556965 0.5407278276979923 0.0
0.22912249179556965 0.5534228257834912 0.0
0.22912249179556965 0.5661178238689899 0.0
0.22912249179556965 0.5788128219544888 0.0
0.22912249179556965 0.5915078200399876 0.0
0.22912249179556965 0.6042028181254864 0.0
0.22912249179556965 0.6168978162109853 0.0
0.22912249179556965 0.629592814296484 0.0
0.26248262291774155 0.007537908107042313 4.328934813282896
0.26248262291774155 0.020232906192541124 22.03821359489475
0.26248262291774155 0.03292790427803993 20.070515952493427
0.26248262291774155 0.04562290236353875 11.412646325927637
0.26248262291774155 0.05831790044903755 6.690171984164476
0.26248262291774155 0.07101289853453636 2.754776699361842
0.26248262291774155 0.08370789662003517 2.754776699361845
0.26248262291774155 0.09640289470553398 2.754776699361842
0.26248262291774155 0.1090978927910328 1.5741581139210525
0.26248262291774155 0.12179289087653161 1.1806185854407907
0.26248262291774155 0.1344878889620304 1.1806185854407893
0.26248262291774155 0.14718288704752924 0.7870790569605263
0.26248262291774155 0.15987788513302803 1.9676976424013155
0.26248262291774155 0.17257288321852685 0.0
0.26248262291774155 0.18526788130402566 1.1806185854407893
0.26248262291774155 0.19796287938952445 0.39353952848026313
0.26248262291774155 0.2106578774750233 0.7870790569605263
0.26248262291774155 0.22335287556052208 0.39353952848026313
0.26248262291774155 0.2360478736460209 0.0
0.26248262291774155 0.2487428717315197 0.39353952848026313
0.26248262291774155 0.26143786981701855 0.7870790569605245
0.26248262291774155 0.27413286790251734 1.180618585440792
0.26248262291774155 0.28682786598801613 1.180618585440792
0.26248262291774155 0.2995228640735149 0.39353952848026225
0.26248262291774155 0.31221786215901376 1.180618585440792
0.26248262291774155 0.3249128602445126 0.7870790569605245
0.26248262291774155 0.3376078583300114 0.0
0.26248262291774155 0.3503028564155102 0.7870790569605279
0.26248262291774155 0.36299785450100897 0.0
0.26248262291774155 0.3756928525865078 0.39353952848026397
0.26248262291774155 0.38838785067200665 0.0
0.26248262291774155 0.40108284875750544 0.39353952848026397
0.26248262291774155 0.4137778468430042 0.0
0.26248262291774155 0.426472844928503 0.0
0.26248262291774155 0.43916784301400186 0.0
0.26248262291774155 0.4518628410995007 0.0
0.26248262291774155 0.4645578391849995 0.0
0.26248262291774155 0.4772528372704983 0.0
0.26248262291774155 0.48994783535599706 0.0
0.26248262291774155 0.5026428334414959 0.0
0.26248262291774155 0.5153378315269947 0.0
0.26248262291774155 0.5280328296124935 0.0
0.26248262291774155 0.5407278276979923 0.0
0.26248262291774155 0.5534228257834912 0.0
0.26248262291774155 0.5661178238689899 0.0
0.26248262291774155 0.5788128219544888 0.0
0.26248262291774155 0.5915078200399876 0.0
0.26248262291774155 0.6042028181254864 0.0
0.26248262291774155 0.6168978162109853 0.0
0.26248262291774155 0.629592814296484 0.0
0.29584275403991345 0.007537908107042313 2.754776699361841
0.29584275403991345 0.020232906192541124 13.773883496809203
0.29584275403991345 0.03292790427803993 14.95450208224999
0.29584275403991345 0.04562290236353875 9.838488212006576
0.29584275403991345 0.05831790044903755 8.657869626565788
0.29584275403991345 0.07101289853453636 9.444948683526308
0.29584275403991345 0.08370789662003517 5.5095533987236855
0.29584275403991345 0.09640289470553398 1.5741581139210512
0.29584275403991345 0.1090978927910328 1.5741581139210512
0.29584275403991345 0.12179289087653161 1.574158113921053
0.29584275403991345 0.1344878889620304 1.5741581139210512
0.29584275403991345 0.14718288704752924 1.1806185854407885
0.29584275403991345 0.15987788513302803 0.7870790569605256
0.29584275403991345 0.17257288321852685 0.39353952848026363
0.29584275403991345 0.18526788130402566 0.3935395284802628
0.29584275403991345 0.19796287938952445 0.7870790569605256
0.29584275403991345 0.2106578774750233 0.7870790569605256
0.29584275403991345 0.22335287556052208 0.7870790569605256
0.29584275403991345 0.2360478736460209 0.39353952848026363
0.29584275403991345 0.2487428717315197 0.7870790569605256
0.29584275403991345 0.26143786981701855 1.1806185854407856
0.29584275403991345 0.27413286790251734 0.39353952848026363
0.29584275403991345 0.28682786598801613 0.7870790569605273
0.29584275403991345 0.2995228640735149 1.5741581139210479
0.29584275403991345 0.31221786215901376 0.0
0.29584275403991345 0.3249128602445126 0.39353952848026197
0.29584275403991345 0.3376078583300114 0.39353952848026363
0.29584275403991345 0.3503028564155102 0.0
0.29584275403991345 0.36299785450100897 0.0
0.29584275403991345 0.3756928525865078 0.39353952848026363
0.29584275403991345 0.38838785067200665 0.0
0.29584275403991345 0.40108284875750544 0.0
0.29584275403991345 0.4137778468430042 0.39353952848026363
0.29584275403991345 0.426472844928503 0.0
0.29584275403991345 0.43916784301400186 0.0
0.29584275403991345 0.4518628410995007 0.0
0.29584275403991345 0.4645578391849995 0.0
0.29584275403991345 0.4772528372704983 0.0
0.29584275403991345 0.48994783535599706 0.0
0.29584275403991345 0.5026428334414959 0.0
0.29584275403991345 0.5153378315269947 0.0
0.29584275403991345 0.5280328296124935 0.0
0.29584275403991345 0.5407278276979923 0.0
0.29584275403991345 0.5534228257834912 0.0
0.29584275403991345 0.5661178238689899 0.0
0.29584275403991345 0.5788128219544888 0.0
0.29584275403991345 0.5915078200399876 0.0
0.29584275403991345 0.6042028181254864 0.0
0.29584275403991345 0.6168978162109853 0.0
0.29584275403991345 0.629592814296484 0.0
0.3292028851620853 0.007537908107042313 2.754776699361845
0.3292028851620853 0.020232906192541124 11.01910679744738
0.3292028851620853 0.03292790427803993 16.52866019617107
0.3292028851620853 0.04562290236353875 12.199725382888174
0.3292028851620853 0.05831790044903755 9.838488212006592
0.3292028851620853 0.07101289853453636 6.690171984164479
0.3292028851620853 0.08370789662003517 1.1806185854407916
0.3292028851620853 0.09640289470553398 2.3612371708815805
0.3292028851620853 0.1090978927910328 3.1483162278421077
0.3292028851620853 0.12179289087653161 0.3935395284802639
0.3292028851620853 0.1344878889620304 2.3612371708815805
0.3292028851620853 0.14718288704752924 1.1806185854407902
0.3292028851620853 0.15987788513302803 0.7870790569605269
0.3292028851620853 0.17257288321852685 3.541855756322379
0.3292028851620853 0.18526788130402566 0.7870790569605269
0.3292028851620853 0.19796287938952445 1.1806185854407902
0.3292028851620853 0.2106578774750233 1.5741581139210539
0.3292028851620853 0.22335287556052208 0.0
0.3292028851620853 0.2360478736460209 0.3935395284802643
0.3292028851620853 0.2487428717315197 0.0
0.3292028851620853 0.26143786981701855 0.7870790569605253
0.3292028851620853 0.27413286790251734 0.7870790569605286
0.3292028851620853 0.28682786598801613 0.3935395284802643
0.3292028851620853 0.2995228640735149 1.967697642401313
0.3292028851620853 0.31221786215901376 0.0
0.3292028851620853 0.3249128602445126 0.7870790569605253
0.3292028851620853 0.3376078583300114 1.9676976424013215
0.3292028851620853 0.3503028564155102 0.3935395284802643
0.3292028851620853 0.36299785450100897 0.0
0.3292028851620853 0.3756928525865078 0.3935395284802643
0.3292028851620853 0.38838785067200665 0.39353952848026263
0.3292028851620853 0.40108284875750544 0.0
0.3292028851620853 0.4137778468430042 0.3935395284802643
0.3292028851620853 0.426472844928503 0.39353952848026263
0.3292028851620853 0.43916784301400186 0.0
0.3292028851620853 0.4518628410995007 0.0
0.3292028851620853 0.4645578391849995 0.0
0.3292028851620853 0.4772528372704983 0.0
0.3292028851620853 0.48994783535599706 0.0
0.3292028851620853 0.5026428334414959 0.0
0.3292028851620853 0.5153378315269947 0.0
0.3292028851620853 0.5280328296124935 0.0
0.3292028851620853 0.5407278276979923 0.0
0.3292028851620853 0.5534228257834912 0.0
0.3292028851620853 0.5661178238689899 0.0
0.3292028851620853 0.5788128219544888 0.0
0.3292028851620853 0.5915078200399876 0.0
0.3292028851620853 0.6042028181254864 0.0
0.3292028851620853 0.6168978162109853 0.0
0.3292028851620853 0.629592814296484 0.0
0.36256301628425713 0.007537908107042313 0.7870790569605259
0.36256301628425713 0.020232906192541124 7.477251041124996
0.36256301628425713 0.03292790427803993 16.528660196171042
0.36256301628425713 0.04562290236353875 11.412646325927627
0.36256301628425713 0.05831790044903755 10.232027740486837
0.36256301628425713 0.07101289853453636 6.296632455684205
0.36256301628425713 0.08370789662003517 3.5418557563223687
0.36256301628425713 0.09640289470553398 5.509553398723679
0.36256301628425713 0.1090978927910328 3.1483162278421024
0.36256301628425713 0.12179289087653161 3.9353952848026323
0.36256301628425713 0.1344878889620304 1.1806185854407885
0.36256301628425713 0.14718288704752924 4.328934813282891
0.36256301628425713 0.15987788513302803 1.1806185854407885
0.36256301628425713 0.17257288321852685 1.5741581139210545
0.36256301628425713 0.18526788130402566 2.361237170881577
0.36256301628425713 0.19796287938952445 0.7870790569605256
0.36256301628425713 0.2106578774750233 2.7547766993618397
0.36256301628425713 0.22335287556052208 1.1806185854407885
0.36256301628425713 0.2360478736460209 0.39353952848026363
0.36256301628425713 0.2487428717315197 0.7870790569605256
0.36256301628425713 0.26143786981701855 0.39353952848026197
0.36256301628425713 0.27413286790251734 1.1806185854407911
0.36256301628425713 0.28682786598801613 1.1806185854407911
0.36256301628425713 0.2995228640735149 1.1806185854407856
0.36256301628425713 0.31221786215901376 0.7870790569605273
0.36256301628425713 0.3249128602445126 0.7870790569605239
0.36256301628425713 0.3376078583300114 0.7870790569605273
0.36256301628425713 0.3503028564155102 1.1806185854407911
0.36256301628425713 0.36299785450100897 0.0
0.36256301628425713 0.3756928525865078 0.39353952848026363
0.36256301628425713 0.38838785067200665 0.39353952848026197
0.36256301628425713 0.40108284875750544 0.0
0.36256301628425713 0.4137778468430042 0.0
0.36256301628425713 0.426472844928503 0.0
0.36256301628425713 0.43916784301400186 0.0
0.36256301628425713 0.4518628410995007 0.0
0.36256301628425713 0.4645578391849995 0.0
0.36256301628425713 0.4772528372704983 0.0
0.36256301628425713 0.48994783535599706 0.0
0.36256301628425713 0.5026428334414959 0.0
0.36256301628425713 0.5153378315269947 0.0
0.36256301628425713 0.5280328296124935 0.0
0.36256301628425713 0.5407278276979923 0.0
0.36256301628425713 0.5534228257834912 0.0
0.36256301628425713 0.5661178238689899 0.0
0.36256301628425713 0.5788128219544888 0.0
0.36256301628425713 0.5915078200399876 0.0
0.36256301628425713 0.6042028181254864 0.0
0.36256301628425713 0.6168978162109853 0.0
0.36256301628425713 0.629592814296484 0.0
0.3959231474064291 0.007537908107042313 0.39353952848026297
0.3959231474064291 0.020232906192541124 6.690171984164471
0.3959231474064291 0.03292790427803993 10.232027740486835
0.3959231474064291 0.04562290236353875 10.625567268967101
0.3959231474064291 0.05831790044903755 9.838488212006576
0.3959231474064291 0.07101289853453636 7.870790569605257
0.3959231474064291 0.08370789662003517 5.903092927203948
0.3959231474064291 0.09640289470553398 5.509553398723679
0.3959231474064291 0.1090978927910328 4.328934813282891
0.3959231474064291 0.12179289087653161 3.5418557563223687
0.3959231474064291 0.1344878889620304 3.1483162278421024
0.3959231474064291 0.14718288704752924 0.7870790569605256
0.3959231474064291 0.15987788513302803 3.1483162278421024
0.3959231474064291 0.17257288321852685 0.7870790569605273
0.3959231474064291 0.18526788130402566 2.7547766993618397
0.3959231474064291 0.19796287938952445 1.1806185854407885
0.3959231474064291 0.2106578774750233 1.1806185854407885
0.3959231474064291 0.22335287556052208 1.9676976424013142
0.3959231474064291 0.2360478736460209 2.3612371708815822
0.3959231474064291 0.2487428717315197 1.5741581139210512
0.3959231474064291 0.26143786981701855 1.5741581139210479
0.3959231474064291 0.27413286790251734 1.1806185854407911
0.3959231474064291 0.28682786598801613 0.0
0.3959231474064291 0.2995228640735149 1.1806185854407856
0.3959231474064291 0.31221786215901376 1.1806185854407911
0.3959231474064291 0.3249128602445126 2.361237170881571
0.3959231474064291 0.3376078583300114 0.39353952848026363
0.3959231474064291 0.3503028564155102 0.0
0.3959231474064291 0.36299785450100897 0.0
0.3959231474064291 0.3756928525865078 0.0
0.3959231474064291 0.38838785067200665 0.39353952848026197
0.3959231474064291 0.40108284875750544 0.39353952848026363
0.3959231474064291 0.4137778468430042 0.0
0.3959231474064291 0.426472844928503 0.0
0.3959231474064291 0.43916784301400186 0.0
0.3959231474064291 0.4518628410995007 0.0
0.3959231474064291 0.4645578391849995 0.0
0.3959231474064291 0.4772528372704983 0.0
0.3959231474064291 0.48994783535599706 0.0
0.3959231474064291 0.5026428334414959 0.0
0.3959231474064291 0.5153378315269947 0.0
0.3959231474064291 0.5280328296124935 0.0
0.3959231474064291 0.5407278276979923 0.0
0.3959231474064291 0.5534228257834912 0.0
0.3959231474064291 0.5661178238689899 0.0
0.3959231474064291 0.5788128219544888 0.0
0.3959231474064291 0.5915078200399876 0.0
0.3959231474064291 0.6042028181254864 0.0
0.3959231474064291 0.6168978162109853 0.0
0.3959231474064291 0.629592814296484 0.0
0.42928327852860093 0.007537908107042313 0.39353952848026363
0.42928327852860093 0.020232906192541124 6.296632455684218
0.42928327852860093 0.03292790427803993 7.0837115126447445
0.42928327852860093 0.04562290236353875 9.444948683526329
0.42928327852860093 0.05831790044903755 6.690171984164483
0.42928327852860093 0.07101289853453636 7.083711512644742
0.42928327852860093 0.08370789662003517 9.444948683526333
0.42928327852860093 0.09640289470553398 3.935395284802635
0.42928327852860093 0.1090978927910328 3.541855756322371
0.42928327852860093 0.12179289087653161 4.328934813282903
0.42928327852860093 0.1344878889620304 2.754776699361844
0.42928327852860093 0.14718288704752924 1.9676976424013175
0.42928327852860093 0.15987788513302803 1.1806185854407902
0.42928327852860093 0.17257288321852685 1.5741581139210572
0.42928327852860093 0.18526788130402566 1.9676976424013175
0.42928327852860093 0.19796287938952445 1.9676976424013175
0.42928327852860093 0.2106578774750233 0.7870790569605269
0.42928327852860093 0.22335287556052208 3.1483162278421077
0.42928327852860093 0.2360478736460209 1.9676976424013215
0.42928327852860093 0.2487428717315197 1.9676976424013175
0.42928327852860093 0.26143786981701855 0.7870790569605253
0.42928327852860093 0.27413286790251734 1.5741581139210572
0.42928327852860093 0.28682786598801613 1.9676976424013215
0.42928327852860093 0.2995228640735149 1.5741581139210505
0.42928327852860093 0.31221786215901376 1.9676976424013215
0.42928327852860093 0.3249128602445126 1.1806185854407876
0.42928327852860093 0.3376078583300114 0.7870790569605286
0.42928327852860093 0.3503028564155102 0.7870790569605286
0.42928327852860093 0.36299785450100897 0.0
0.42928327852860093 0.3756928525865078 0.0
0.42928327852860093 0.38838785067200665 0.0
0.42928327852860093 0.40108284875750544 0.0
0.42928327852860093 0.4137778468430042 0.0
0.42928327852860093 0.426472844928503 0.0
0.42928327852860093 0.43916784301400186 0.0
0.42928327852860093 0.4518628410995007 0.0
0.42928327852860093 0.4645578391849995 0.0
0.42928327852860093 0.4772528372704983 0.0
0.42928327852860093 0.48994783535599706 0.0
0.42928327852860093 0.5026428334414959 0.0
0.42928327852860093 0.5153378315269947 0.0
0.42928327852860093 0.5280328296124935 0.0
0.42928327852860093 0.5407278276979923 0.0
0.42928327852860093 0.5534228257834912 0.0
0.42928327852860093 0.5661178238689899 0.0
0.42928327852860093 0.5788128219544888 0.0
0.42928327852860093 0.5915078200399876 0.0
0.42928327852860093 0.6042028181254864 0.0
0.42928327852860093 0.6168978162109853 0.0
0.42928327852860093 0.629592814296484 0.0
0.4626434096507728 0.007537908107042313 0.7870790569605259
0.4626434096507728 0.020232906192541124 2.361237170881578
0.4626434096507728 0.03292790427803993 6.296632455684207
0.4626434096507728 0.04562290236353875 9.444948683526313
0.4626434096507728 0.05831790044903755 7.083711512644734
0.4626434096507728 0.07101289853453636 6.296632455684205
0.4626434096507728 0.08370789662003517 7.477251041125002
0.4626434096507728 0.09640289470553398 3.5418557563223647
0.4626434096507728 0.1090978927910328 2.7547766993618397
0.4626434096507728 0.12179289087653161 3.9353952848026323
0.4626434096507728 0.1344878889620304 3.1483162278421024
0.4626434096507728 0.14718288704752924 3.1483162278421024
0.4626434096507728 0.15987788513302803 2.361237170881577
0.4626434096507728 0.17257288321852685 1.1806185854407911
0.4626434096507728 0.18526788130402566 0.7870790569605256
0.4626434096507728 0.19796287938952445 3.1483162278421024
0.4626434096507728 0.2106578774750233 1.9676976424013142
0.4626434096507728 0.22335287556052208 0.3935395284802628
0.4626434096507728 0.2360478736460209 1.9676976424013184
0.4626434096507728 0.2487428717315197 1.9676976424013142
0.4626434096507728 0.26143786981701855 2.361237170881571
0.4626434096507728 0.27413286790251734 0.39353952848026363
0.4626434096507728 0.28682786598801613 0.7870790569605273
0.4626434096507728 0.2995228640735149 0.0
0.4626434096507728 0.31221786215901376 0.39353952848026363
0.4626434096507728 0.3249128602445126 0.0
0.4626434096507728 0.3376078583300114 0.0
0.4626434096507728 0.3503028564155102 0.39353952848026363
0.4626434096507728 0.36299785450100897 0.0
0.4626434096507728 0.3756928525865078 0.7870790569605273
0.4626434096507728 0.38838785067200665 0.39353952848026197
0.4626434096507728 0.40108284875750544 0.0
0.4626434096507728 0.4137778468430042 0.39353952848026363
0.4626434096507728 0.426472844928503 0.0
0.4626434096507728 0.43916784301400186 0.0
0.4626434096507728 0.4518628410995007 0.39353952848026197
0.4626434096507728 0.4645578391849995 0.0
0.4626434096507728 0.4772528372704983 0.0
0.4626434096507728 0.48994783535599706 0.0
0.4626434096507728 0.5026428334414959 0.0
0.4626434096507728 0.5153378315269947 0.0
0.4626434096507728 0.5280328296124935 0.0
0.4626434096507728 0.5407278276979923 0.0
0.4626434096507728 0.5534228257834912 0.0
0.4626434096507728 0.5661178238689899 0.0
0.4626434096507728 0.5788128219544888 0.0
0.4626434096507728 0.5915078200399876 0.0
0.4626434096507728 0.6042028181254864 0.0
0.4626434096507728 0.6168978162109853 0.0
0.4626434096507728 0.629592814296484 0.39353952848026363
0.49600354077294473 0.007537908107042313 0.7870790569605259
0.49600354077294473 0.020232906192541124 2.361237170881578
0.49600354077294473 0.03292790427803993 3.9353952848026292
0.49600354077294473 0.04562290236353875 6.690171984164472
0.49600354077294473 0.05831790044903755 9.838488212006576
0.49600354077294473 0.07101289853453636 9.444948683526308
0.49600354077294473 0.08370789662003517 7.083711512644737
0.49600354077294473 0.09640289470553398 5.903092927203941
0.49600354077294473 0.1090978927910328 5.509553398723679
0.49600354077294473 0.12179289087653161 4.722474341763158
0.49600354077294473 0.1344878889620304 2.7547766993618397
0.49600354077294473 0.14718288704752924 3.9353952848026283
0.49600354077294473 0.15987788513302803 3.9353952848026283
0.49600354077294473 0.17257288321852685 2.3612371708815822
0.49600354077294473 0.18526788130402566 3.5418557563223647
0.49600354077294473 0.19796287938952445 1.9676976424013142
0.49600354077294473 0.2106578774750233 4.328934813282891
0.49600354077294473 0.22335287556052208 0.7870790569605256
0.49600354077294473 0.2360478736460209 0.39353952848026363
0.49600354077294473 0.2487428717315197 1.5741581139210512
0.49600354077294473 0.26143786981701855 3.1483162278420957
0.49600354077294473 0.27413286790251734 4.3289348132829
0.49600354077294473 0.28682786598801613 3.935395284802637
0.49600354077294473 0.2995228640735149 1.5741581139210479
0.49600354077294473 0.31221786215901376 1.1806185854407911
0.49600354077294473 0.3249128602445126 0.39353952848026197
0.49600354077294473 0.3376078583300114 0.0
0.49600354077294473 0.3503028564155102 0.7870790569605273
0.49600354077294473 0.36299785450100897 0.39353952848026197
0.49600354077294473 0.3756928525865078 0.7870790569605273
0.49600354077294473 0.38838785067200665 0.0
0.49600354077294473 0.40108284875750544 0.0
0.49600354077294473 0.4137778468430042 0.0
0.49600354077294473 0.426472844928503 0.39353952848026197
0.49600354077294473 0.43916784301400186 0.0
0.49600354077294473 0.4518628410995007 0.0
0.49600354077294473 0.4645578391849995 0.0
0.49600354077294473 0.4772528372704983 0.39353952848026363
0.49600354077294473 0.48994783535599706 0.0
0.49600354077294473 0.5026428334414959 0.0
0.49600354077294473 0.5153378315269947 0.0
0.49600354077294473 0.5280328296124935 0.0
0.49600354077294473 0.5407278276979923 0.0
0.49600354077294473 0.5534228257834912 0.0
0.49600354077294473 0.5661178238689899 0.0
0.49600354077294473 0.5788128219544888 0.0
0.49600354077294473 0.5915078200399876 0.0
0.49600354077294473 0.6042028181254864 0.0
0.49600354077294473 0.6168978162109853 0.0
0.49600354077294473 0.629592814296484 0.0
0.5293636718951166 0.007537908107042313 0.0
0.5293636718951166 0.020232906192541124 1.9676976424013182
0.5293636718951166 0.03292790427803993 7.0837115126447445
0.5293636718951166 0.04562290236353875 7.870790569605274
0.5293636718951166 0.05831790044903755 9.051409155046064
0.5293636718951166 0.07101289853453636 11.019106797447376
0.5293636718951166 0.08370789662003517 8.264330098085543
0.5293636718951166 0.09640289470553398 4.328934813282898
0.5293636718951166 0.1090978927910328 3.541855756322371
0.5293636718951166 0.12179289087653161 4.722474341763166
0.5293636718951166 0.1344878889620304 5.1160138702434255
0.5293636718951166 0.14718288704752924 3.1483162278421077
0.5293636718951166 0.15987788513302803 2.754776699361844
0.5293636718951166 0.17257288321852685 2.361237170881586
0.5293636718951166 0.18526788130402566 4.328934813282898
0.5293636718951166 0.19796287938952445 3.1483162278421077
0.5293636718951166 0.2106578774750233 3.541855756322371
0.5293636718951166 0.22335287556052208 0.39353952848026347
0.5293636718951166 0.2360478736460209 2.75477669936185
0.5293636718951166 0.2487428717315197 1.5741581139210539
0.5293636718951166 0.26143786981701855 2.361237170881575
0.5293636718951166 0.27413286790251734 1.5741581139210572
0.5293636718951166 0.28682786598801613 0.3935395284802643
0.5293636718951166 0.2995228640735149 0.7870790569605253
0.5293636718951166 0.31221786215901376 1.180618585440793
0.5293636718951166 0.3249128602445126 0.39353952848026263
0.5293636718951166 0.3376078583300114 0.0
0.5293636718951166 0.3503028564155102 0.0
0.5293636718951166 0.36299785450100897 0.0
0.5293636718951166 0.3756928525865078 0.3935395284802643
0.5293636718951166 0.38838785067200665 0.39353952848026263
0.5293636718951166 0.40108284875750544 0.0
0.5293636718951166 0.4137778468430042 0.0
0.5293636718951166 0.426472844928503 0.0
0.5293636718951166 0.43916784301400186 0.0
0.5293636718951166 0.4518628410995007 0.0
0.5293636718951166 0.4645578391849995 0.0
0.5293636718951166 0.4772528372704983 0.0
0.5293636718951166 0.48994783535599706 0.0
0.5293636718951166 0.5026428334414959 0.0
0.5293636718951166 0.5153378315269947 0.0
0.5293636718951166 0.5280328296124935 0.0
0.5293636718951166 0.5407278276979923 0.0
0.5293636718951166 0.5534228257834912 0.0
0.5293636718951166 0.5661178238689899 0.0
0.5293636718951166 0.5788128219544888 0.0
0.5293636718951166 0.5915078200399876 0.0
0.5293636718951166 0.6042028181254864 0.0
0.5293636718951166 0.6168978162109853 0.0
0.5293636718951166 0.629592814296484 0.0
0.5627238030172884 0.007537908107042313 0.0
0.5627238030172884 0.020232906192541124 0.7870790569605273
0.5627238030172884 0.03292790427803993 3.1483162278421086
0.5627238030172884 0.04562290236353875 11.412646325927646
0.5627238030172884 0.05831790044903755 7.477251041125009
0.5627238030172884 0.07101289853453636 3.541855756322371
0.5627238030172884 0.08370789662003517 9.051409155046068
0.5627238030172884 0.09640289470553398 8.657869626565796
0.5627238030172884 0.1090978927910328 3.935395284802635
0.5627238030172884 0.12179289087653161 7.4772510411250135
0.5627238030172884 0.1344878889620304 1.5741581139210539
0.5627238030172884 0.14718288704752924 4.328934813282898
0.5627238030172884 0.15987788513302803 2.754776699361844
0.5627238030172884 0.17257288321852685 4.722474341763172
0.5627238030172884 0.18526788130402566 3.541855756322371
0.5627238030172884 0.19796287938952445 2.754776699361844
0.5627238030172884 0.2106578774750233 2.3612371708815805
0.5627238030172884 0.22335287556052208 2.3612371708815805
0.5627238030172884 0.2360478736460209 1.180618585440793
0.5627238030172884 0.2487428717315197 1.1806185854407902
0.5627238030172884 0.26143786981701855 1.1806185854407876
0.5627238030172884 0.27413286790251734 0.7870790569605286
0.5627238030172884 0.28682786598801613 0.7870790569605286
0.5627238030172884 0.2995228640735149 1.1806185854407876
0.5627238030172884 0.31221786215901376 0.0
0.5627238030172884 0.3249128602445126 0.39353952848026263
0.5627238030172884 0.3376078583300114 0.0
0.5627238030172884 0.3503028564155102 0.7870790569605286
0.5627238030172884 0.36299785450100897 0.7870790569605253
0.5627238030172884 0.3756928525865078 0.0
0.5627238030172884 0.38838785067200665 0.0
0.5627238030172884 0.40108284875750544 0.0
0.5627238030172884 0.4137778468430042 0.0
0.5627238030172884 0.426472844928503 0.0
0.5627238030172884 0.43916784301400186 0.3935395284802643
0.5627238030172884 0.4518628410995007 0.0
0.5627238030172884 0.4645578391849995 0.0
0.5627238030172884 0.4772528372704983 0.0
0.5627238030172884 0.48994783535599706 0.0
0.5627238030172884 0.5026428334414959 0.0
0.5627238030172884 0.5153378315269947 0.0
0.5627238030172884 0.5280328296124935 0.0
0.5627238030172884 0.5407278276979923 0.0
0.5627238030172884 0.5534228257834912 0.0
0.5627238030172884 0.5661178238689899 0.0
0.5627238030172884 0.5788128219544888 0.0
0.5627238030172884 0.5915078200399876 0.0
0.5627238030172884 0.6042028181254864 0.0
0.5627238030172884 0.6168978162109853 0.0
0.5627238030172884 0.629592814296484 0.0
0.5960839341394604 0.007537908107042313 0.0
0.5960839341394604 0.020232906192541124 1.9676976424013117
0.5960839341394604 0.03292790427803993 3.54185575632236
0.5960839341394604 0.04562290236353875 3.5418557563223607
0.5960839341394604 0.05831790044903755 7.083711512644721
0.5960839341394604 0.07101289853453636 6.690171984164456
0.5960839341394604 0.08370789662003517 6.296632455684201
0.5960839341394604 0.09640289470553398 7.083711512644718
0.5960839341394604 0.1090978927910328 3.148316227842097
0.5960839341394604 0.12179289087653161 3.541855756322363
0.5960839341394604 0.1344878889620304 4.722474341763146
0.5960839341394604 0.14718288704752924 5.50955339872367
0.5960839341394604 0.15987788513302803 3.9353952848026217
0.5960839341394604 0.17257288321852685 1.967697642401315
0.5960839341394604 0.18526788130402566 3.541855756322359
0.5960839341394604 0.19796287938952445 1.5741581139210485
0.5960839341394604 0.2106578774750233 3.148316227842097
0.5960839341394604 0.22335287556052208 2.361237170881573
0.5960839341394604 0.2360478736460209 1.5741581139210519
0.5960839341394604 0.2487428717315197 2.361237170881573
0.5960839341394604 0.26143786981701855 2.3612371708815676
0.5960839341394604 0.27413286790251734 0.7870790569605259
0.5960839341394604 0.28682786598801613 0.39353952848026297
0.5960839341394604 0.2995228640735149 0.0
0.5960839341394604 0.31221786215901376 1.1806185854407891
0.5960839341394604 0.3249128602445126 0.0
0.5960839341394604 0.3376078583300114 0.39353952848026297
0.5960839341394604 0.3503028564155102 0.0
0.5960839341394604 0.36299785450100897 0.3935395284802613
0.5960839341394604 0.3756928525865078 0.0
0.5960839341394604 0.38838785067200665 0.0
0.5960839341394604 0.40108284875750544 0.0
0.5960839341394604 0.4137778468430042 0.39353952848026297
0.5960839341394604 0.426472844928503 0.0
0.5960839341394604 0.43916784301400186 0.0
0.5960839341394604 0.4518628410995007 0.0
0.5960839341394604 0.4645578391849995 0.0
0.5960839341394604 0.4772528372704983 0.0
0.5960839341394604 0.48994783535599706 0.0
0.5960839341394604 0.5026428334414959 0.0
0.5960839341394604 0.5153378315269947 0.0
0.5960839341394604 0.5280328296124935 0.0
0.5960839341394604 0.5407278276979923 0.0
0.5960839341394604 0.5534228257834912 0.0
0.5960839341394604 0.5661178238689899 0.0
0.5960839341394604 0.5788128219544888 0.0
0.5960839341394604 0.5915078200399876 0.0
0.5960839341394604 0.6042028181254864 0.0
0.5960839341394604 0.6168978162109853 0.0
0.5960839341394604 0.629592814296484 0.0
0.6294440652616322 0.007537908107042313 0.0
0.6294440652616322 0.020232906192541124 2.3612371708815814
0.6294440652616322 0.03292790427803993 3.935395284802636
0.6294440652616322 0.04562290236353875 3.935395284802637
0.6294440652616322 0.05831790044903755 5.903092927203955
0.6294440652616322 0.07101289853453636 6.690171984164479
0.6294440652616322 0.08370789662003517 7.08371151264475
0.6294440652616322 0.09640289470553398 4.328934813282898
0.6294440652616322 0.1090978927910328 6.2966324556842155
0.6294440652616322 0.12179289087653161 6.690171984164485
0.6294440652616322 0.1344878889620304 6.2966324556842155
0.6294440652616322 0.14718288704752924 3.541855756322371
0.6294440652616322 0.15987788513302803 2.3612371708815805
0.6294440652616322 0.17257288321852685 3.541855756322379
0.6294440652616322 0.18526788130402566 5.1160138702434255
0.6294440652616322 0.19796287938952445 4.328934813282898
0.6294440652616322 0.2106578774750233 1.9676976424013175
0.6294440652616322 0.22335287556052208 3.1483162278421077
0.6294440652616322 0.2360478736460209 2.361237170881586
0.6294440652616322 0.2487428717315197 1.1806185854407902
0.6294440652616322 0.26143786981701855 0.39353952848026263
0.6294440652616322 0.27413286790251734 0.0
0.6294440652616322 0.28682786598801613 1.180618585440793
0.6294440652616322 0.2995228640735149 0.39353952848026263
0.6294440652616322 0.31221786215901376 0.7870790569605286
0.6294440652616322 0.3249128602445126 0.7870790569605253
0.6294440652616322 0.3376078583300114 0.0
0.6294440652616322 0.3503028564155102 0.7870790569605286
0.6294440652616322 0.36299785450100897 0.39353952848026263
0.6294440652616322 0.3756928525865078 0.0
0.6294440652616322 0.38838785067200665 0.39353952848026263
0.6294440652616322 0.40108284875750544 0.0
0.6294440652616322 0.4137778468430042 0.0
0.6294440652616322 0.426472844928503 0.0
0.6294440652616322 0.43916784301400186 1.180618585440793
0.6294440652616322 0.4518628410995007 0.39353952848026263
0.6294440652616322 0.4645578391849995 0.0
0.6294440652616322 0.4772528372704983 0.0
0.6294440652616322 0.48994783535599706 0.0
0.6294440652616322 0.5026428334414959 0.0
0.6294440652616322 0.5153378315269947 0.0
0.6294440652616322 0.5280328296124935 0.0
0.6294440652616322 0.5407278276979923 0.0
0.6294440652616322 0.5534228257834912 0.0
0.6294440652616322 0.5661178238689899 0.0
0.6294440652616322 0.5788128219544888 0.0
0.6294440652616322 0.5915078200399876 0.0
0.6294440652616322 0.6042028181254864 0.0
0.6294440652616322 0.6168978162109853 0.0
0.6294440652616322 0.629592814296484 0.0
0.6628041963838041 0.007537908107042313 0.0
0.6628041963838041 0.020232906192541124 0.39353952848026363
0.6628041963838041 0.03292790427803993 1.967697642401318
0.6628041963838041 0.04562290236353875 4.3289348132829
0.6628041963838041 0.05831790044903755 5.116013870243428
0.6628041963838041 0.07101289853453636 5.1160138702434255
0.6628041963838041 0.08370789662003517 5.11601387024343
0.6628041963838041 0.09640289470553398 6.2966324556842155
0.6628041963838041 0.1090978927910328 3.1483162278421077
0.6628041963838041 0.12179289087653161 4.722474341763166
0.6628041963838041 0.1344878889620304 5.903092927203952
0.6628041963838041 0.14718288704752924 6.2966324556842155
0.6628041963838041 0.15987788513302803 3.935395284802635
0.6628041963838041 0.17257288321852685 2.361237170881586
0.6628041963838041 0.18526788130402566 5.509553398723688
0.6628041963838041 0.19796287938952445 5.1160138702434255
0.6628041963838041 0.2106578774750233 0.7870790569605269
0.6628041963838041 0.22335287556052208 1.5741581139210539
0.6628041963838041 0.2360478736460209 2.361237170881586
0.6628041963838041 0.2487428717315197 1.1806185854407902
0.6628041963838041 0.26143786981701855 0.7870790569605253
0.6628041963838041 0.27413286790251734 1.5741581139210572
0.6628041963838041 0.28682786598801613 0.3935395284802643
0.6628041963838041 0.2995228640735149 1.1806185854407876
0.6628041963838041 0.31221786215901376 0.3935395284802643
0.6628041963838041 0.3249128602445126 0.7870790569605253
0.6628041963838041 0.3376078583300114 0.0
0.6628041963838041 0.3503028564155102 0.7870790569605286
0.6628041963838041 0.36299785450100897 1.1806185854407876
0.6628041963838041 0.3756928525865078 0.3935395284802643
0.6628041963838041 0.38838785067200665 0.0
0.6628041963838041 0.40108284875750544 0.0
0.6628041963838041 0.4137778468430042 0.0
0.6628041963838041 0.426472844928503 0.39353952848026263
0.6628041963838041 0.43916784301400186 0.0
0.6628041963838041 0.4518628410995007 0.0
0.6628041963838041 0.4645578391849995 0.0
0.6628041963838041 0.4772528372704983 0.0
0.6628041963838041 0.48994783535599706 0.0
0.6628041963838041 0.5026428334414959 0.0
0.6628041963838041 0.5153378315269947 0.0
0.6628041963838041 0.5280328296124935 0.0
0.6628041963838041 0.5407278276979923 0.0
0.6628041963838041 0.5534228257834912 0.0
0.6628041963838041 0.5661178238689899 0.0
0.6628041963838041 0.5788128219544888 0.0
0.6628041963838041 0.5915078200399876 0.0
0.6628041963838041 0.6042028181254864 0.0
0.6628041963838041 0.6168978162109853 0.0
0.6628041963838041 0.629592814296484 0.0
0.6961643275059759 0.007537908107042313 0.0
0.6961643275059759 0.020232906192541124 0.7870790569605245
0.6961643275059759 0.03292790427803993 2.3612371708815734
0.6961643275059759 0.04562290236353875 2.3612371708815743
0.6961643275059759 0.05831790044903755 4.7224743417631485
0.6961643275059759 0.07101289853453636 8.657869626565768
0.6961643275059759 0.08370789662003517 7.870790569605252
0.6961643275059759 0.09640289470553398 5.116013870243408
0.6961643275059759 0.1090978927910328 4.722474341763146
0.6961643275059759 0.12179289087653161 7.083711512644726
0.6961643275059759 0.1344878889620304 6.690171984164456
0.6961643275059759 0.14718288704752924 5.50955339872367
0.6961643275059759 0.15987788513302803 1.9676976424013108
0.6961643275059759 0.17257288321852685 3.1483162278421037
0.6961643275059759 0.18526788130402566 3.148316227842097
0.6961643275059759 0.19796287938952445 3.541855756322359
0.6961643275059759 0.2106578774750233 3.9353952848026217
0.6961643275059759 0.22335287556052208 1.1806185854407865
0.6961643275059759 0.2360478736460209 0.7870790569605259
0.6961643275059759 0.2487428717315197 2.754776699361835
0.6961643275059759 0.26143786981701855 1.9676976424013066
0.6961643275059759 0.27413286790251734 1.1806185854407891
0.6961643275059759 0.28682786598801613 0.39353952848026297
0.6961643275059759 0.2995228640735149 0.7870790569605226
0.6961643275059759 0.31221786215901376 0.39353952848026297
0.6961643275059759 0.3249128602445126 0.0
0.6961643275059759 0.3376078583300114 0.0
0.6961643275059759 0.3503028564155102 0.39353952848026297
0.6961643275059759 0.36299785450100897 0.3935395284802613
0.6961643275059759 0.3756928525865078 0.0
0.6961643275059759 0.38838785067200665 0.0
0.6961643275059759 0.40108284875750544 0.0
0.6961643275059759 0.4137778468430042 0.0
0.6961643275059759 0.426472844928503 0.0
0.6961643275059759 0.43916784301400186 0.0
0.6961643275059759 0.4518628410995007 0.0
0.6961643275059759 0.4645578391849995 0.0
0.6961643275059759 0.4772528372704983 0.0
0.6961643275059759 0.48994783535599706 0.0
0.6961643275059759 0.5026428334414959 0.0
0.6961643275059759 0.5153378315269947 0.0
0.6961643275059759 0.5280328296124935 0.0
0.6961643275059759 0.5407278276979923 0.0
0.6961643275059759 0.5534228257834912 0.0
0.6961643275059759 0.5661178238689899 0.0
0.6961643275059759 0.5788128219544888 0.0
0.6961643275059759 0.5915078200399876 0.0
0.6961643275059759 0.6042028181254864 0.0
0.6961643275059759 0.6168978162109853 0.0
0.6961643275059759 0.629592814296484 0.0
0.7295244586281479 0.007537908107042313 0.0
0.7295244586281479 0.020232906192541124 0.0
0.7295244586281479 0.03292790427803993 0.0
0.7295244586281479 0.04562290236353875 3.148316227842109
0.7295244586281479 0.05831790044903755 4.7224743417631645
0.7295244586281479 0.07101289853453636 6.2966324556842155
0.7295244586281479 0.08370789662003517 3.541855756322375
0.7295244586281479 0.09640289470553398 4.328934813282898
0.7295244586281479 0.1090978927910328 7.87079056960527
0.7295244586281479 0.12179289087653161 8.657869626565805
0.7295244586281479 0.1344878889620304 6.2966324556842155
0.7295244586281479 0.14718288704752924 5.509553398723688
0.7295244586281479 0.15987788513302803 4.722474341763161
0.7295244586281479 0.17257288321852685 3.1483162278421144
0.7295244586281479 0.18526788130402566 5.1160138702434255
0.7295244586281479 0.19796287938952445 0.7870790569605269
0.7295244586281479 0.2106578774750233 3.541855756322371
0.7295244586281479 0.22335287556052208 1.9676976424013175
0.7295244586281479 0.2360478736460209 0.7870790569605286
0.7295244586281479 0.2487428717315197 1.9676976424013175
0.7295244586281479 0.26143786981701855 0.7870790569605253
0.7295244586281479 0.27413286790251734 1.5741581139210572
0.7295244586281479 0.28682786598801613 0.7870790569605286
0.7295244586281479 0.2995228640735149 0.0
0.7295244586281479 0.31221786215901376 0.0
0.7295244586281479 0.3249128602445126 0.0
0.7295244586281479 0.3376078583300114 0.0
0.7295244586281479 0.3503028564155102 0.3935395284802643
0.7295244586281479 0.36299785450100897 0.0
0.7295244586281479 0.3756928525865078 0.0
0.7295244586281479 0.38838785067200665 0.0
0.7295244586281479 0.40108284875750544 0.0
0.7295244586281479 0.4137778468430042 0.0
0.7295244586281479 0.426472844928503 0.0
0.7295244586281479 0.43916784301400186 0.0
0.7295244586281479 0.4518628410995007 0.0
0.7295244586281479 0.4645578391849995 0.0
0.7295244586281479 0.4772528372704983 0.0
0.7295244586281479 0.48994783535599706 0.0
0.7295244586281479 0.5026428334414959 0.0
0.7295244586281479 0.5153378315269947 0.0
0.7295244586281479 0.5280328296124935 0.0
0.7295244586281479 0.5407278276979923 0.0
0.7295244586281479 0.5534228257834912 0.0
0.7295244586281479 0.5661178238689899 0.0
0.7295244586281479 0.5788128219544888 0.0
0.7295244586281479 0.5915078200399876 0.0
0.7295244586281479 0.6042028181254864 0.0
0.7295244586281479 0.6168978162109853 0.0
0.7295244586281479 0.629592814296484 0.0
0.7628845897503197 0.007537908107042313 0.0
0.7628845897503197 0.020232906192541124 0.39353952848026363
0.7628845897503197 0.03292790427803993 1.967697642401318
0.7628845897503197 0.04562290236353875 4.7224743417631645
0.7628845897503197 0.05831790044903755 1.9676976424013184
0.7628845897503197 0.07101289853453636 5.1160138702434255
0.7628845897503197 0.08370789662003517 4.328934813282903
0.7628845897503197 0.09640289470553398 7.4772510411250055
0.7628845897503197 0.1090978927910328 5.903092927203952
0.7628845897503197 0.12179289087653161 6.690171984164485
0.7628845897503197 0.1344878889620304 4.722474341763161
0.7628845897503197 0.14718288704752924 3.935395284802635
0.7628845897503197 0.15987788513302803 1.5741581139210539
0.7628845897503197 0.17257288321852685 2.75477669936185
0.7628845897503197 0.18526788130402566 1.9676976424013175
0.7628845897503197 0.19796287938952445 1.5741581139210539
0.7628845897503197 0.2106578774750233 1.9676976424013175
0.7628845897503197 0.22335287556052208 2.754776699361844
0.7628845897503197 0.2360478736460209 1.5741581139210572
0.7628845897503197 0.2487428717315197 1.5741581139210539
0.7628845897503197 0.26143786981701855 1.5741581139210505
0.7628845897503197 0.27413286790251734 0.0
0.7628845897503197 0.28682786598801613 0.7870790569605286
0.7628845897503197 0.2995228640735149 0.7870790569605253
0.7628845897503197 0.31221786215901376 1.180618585440793
0.7628845897503197 0.3249128602445126 0.39353952848026263
0.7628845897503197 0.3376078583300114 0.0
0.7628845897503197 0.3503028564155102 0.0
0.7628845897503197 0.36299785450100897 0.39353952848026263
0.7628845897503197 0.3756928525865078 0.0
0.7628845897503197 0.38838785067200665 0.39353952848026263
0.7628845897503197 0.40108284875750544 0.0
0.7628845897503197 0.4137778468430042 0.0
0.7628845897503197 0.426472844928503 0.0
0.7628845897503197 0.43916784301400186 0.0
0.7628845897503197 0.4518628410995007 0.0
0.7628845897503197 0.4645578391849995 1.9676976424013215
0.7628845897503197 0.4772528372704983 0.0
0.7628845897503197 0.48994783535599706 0.0
0.7628845897503197 0.5026428334414959 0.0
0.7628845897503197 0.5153378315269947 0.0
0.7628845897503197 0.5280328296124935 0.0
0.7628845897503197 0.5407278276979923 0.0
0.7628845897503197 0.5534228257834912 0.0
0.7628845897503197 0.5661178238689899 0.0
0.7628845897503197 0.5788128219544888 0.0
0.7628845897503197 0.5915078200399876 0.0
0.7628845897503197 0.6042028181254864 0.0
0.7628845897503197 0.6168978162109853 0.0
0.7628845897503197 0.629592814296484 0.0
0.7962447208724917 0.007537908107042313 0.0
0.7962447208724917 0.020232906192541124 0.39353952848026225
0.7962447208724917 0.03292790427803993 1.574158113921049
0.7962447208724917 0.04562290236353875 3.1483162278420984
0.7962447208724917 0.05831790044903755 0.3935395284802623
0.7962447208724917 0.07101289853453636 4.722474341763146
0.7962447208724917 0.08370789662003517 1.5741581139210503
0.7962447208724917 0.09640289470553398 3.148316227842097
0.7962447208724917 0.1090978927910328 7.083711512644718
0.7962447208724917 0.12179289087653161 5.116013870243414
0.7962447208724917 0.1344878889620304 1.1806185854407865
0.7962447208724917 0.14718288704752924 5.50955339872367
0.7962447208724917 0.15987788513302803 1.9676976424013108
0.7962447208724917 0.17257288321852685 3.541855756322367
0.7962447208724917 0.18526788130402566 2.361237170881573
0.7962447208724917 0.19796287938952445 1.9676976424013108
0.7962447208724917 0.2106578774750233 1.9676976424013108
0.7962447208724917 0.22335287556052208 1.1806185854407865
0.7962447208724917 0.2360478736460209 1.5741581139210519
0.7962447208724917 0.2487428717315197 2.361237170881573
0.7962447208724917 0.26143786981701855 1.9676976424013066
0.7962447208724917 0.27413286790251734 0.7870790569605259
0.7962447208724917 0.28682786598801613 0.7870790569605259
0.7962447208724917 0.2995228640735149 0.3935395284802613
0.7962447208724917 0.31221786215901376 0.7870790569605259
0.7962447208724917 0.3249128602445126 0.3935395284802613
0.7962447208724917 0.3376078583300114 0.0
0.7962447208724917 0.3503028564155102 0.39353952848026297
0.7962447208724917 0.36299785450100897 0.0
0.7962447208724917 0.3756928525865078 0.0
0.7962447208724917 0.38838785067200665 0.3935395284802613
0.7962447208724917 0.40108284875750544 0.0
0.7962447208724917 0.4137778468430042 0.39353952848026297
0.7962447208724917 0.426472844928503 0.0
0.7962447208724917 0.43916784301400186 0.0
0.7962447208724917 0.4518628410995007 0.0
0.7962447208724917 0.4645578391849995 0.0
0.7962447208724917 0.4772528372704983 0.0
0.7962447208724917 0.48994783535599706 0.0
0.7962447208724917 0.5026428334414959 0.0
0.7962447208724917 0.5153378315269947 0.0
0.7962447208724917 0.5280328296124935 0.0
0.7962447208724917 0.5407278276979923 0.0
0.7962447208724917 0.5534228257834912 0.0
0.7962447208724917 0.5661178238689899 0.0
0.7962447208724917 0.5788128219544888 0.0
0.7962447208724917 0.5915078200399876 0.0
0.7962447208724917 0.6042028181254864 0.0
0.7962447208724917 0.6168978162109853 0.0
0.7962447208724917 0.629592814296484 0.0
0.8296048519946635 0.007537908107042313 0.0
0.8296048519946635 0.020232906192541124 0.7870790569605273
0.8296048519946635 0.03292790427803993 0.7870790569605272
0.8296048519946635 0.04562290236353875 1.9676976424013184
0.8296048519946635 0.05831790044903755 2.7547766993618454
0.8296048519946635 0.07101289853453636 3.935395284802635
0.8296048519946635 0.08370789662003517 5.903092927203959
0.8296048519946635 0.09640289470553398 1.9676976424013175
0.8296048519946635 0.1090978927910328 4.328934813282898
0.8296048519946635 0.12179289087653161 4.722474341763166
0.8296048519946635 0.1344878889620304 3.541855756322371
0.8296048519946635 0.14718288704752924 2.3612371708815805
0.8296048519946635 0.15987788513302803 3.1483162278421077
0.8296048519946635 0.17257288321852685 3.1483162278421144
0.8296048519946635 0.18526788130402566 2.3612371708815805
0.8296048519946635 0.19796287938952445 1.5741581139210539
0.8296048519946635 0.2106578774750233 1.5741581139210539
0.8296048519946635 0.22335287556052208 1.9676976424013175
0.8296048519946635 0.2360478736460209 0.3935395284802643
0.8296048519946635 0.2487428717315197 0.7870790569605269
0.8296048519946635 0.26143786981701855 0.7870790569605253
0.8296048519946635 0.27413286790251734 2.361237170881586
0.8296048519946635 0.28682786598801613 0.7870790569605286
0.8296048519946635 0.2995228640735149 1.1806185854407876
0.8296048519946635 0.31221786215901376 0.7870790569605286
0.8296048519946635 0.3249128602445126 0.7870790569605253
0.8296048519946635 0.3376078583300114 0.7870790569605286
0.8296048519946635 0.3503028564155102 0.0
0.8296048519946635 0.36299785450100897 0.0
0.8296048519946635 0.3756928525865078 0.0
0.8296048519946635 0.38838785067200665 0.39353952848026263
0.8296048519946635 0.40108284875750544 0.0
0.8296048519946635 0.4137778468430042 0.0
0.8296048519946635 0.426472844928503 0.0
0.8296048519946635 0.43916784301400186 0.3935395284802643
0.8296048519946635 0.4518628410995007 0.0
0.8296048519946635 0.4645578391849995 0.3935395284802643
0.8296048519946635 0.4772528372704983 0.0
0.8296048519946635 0.48994783535599706 0.0
0.8296048519946635 0.5026428334414959 0.0
0.8296048519946635 0.5153378315269947 0.0
0.8296048519946635 0.5280328296124935 0.0
0.8296048519946635 0.5407278276979923 0.0
0.8296048519946635 0.5534228257834912 0.0
0.8296048519946635 0.5661178238689899 0.0
0.8296048519946635 0.5788128219544888 0.0
0.8296048519946635 0.5915078200399876 0.0
0.8296048519946635 0.6042028181254864 0.0
0.8296048519946635 0.6168978162109853 0.0
0.8296048519946635 0.629592814296484 0.0
0.8629649831168353 0.007537908107042313 0.0
0.8629649831168353 0.020232906192541124 0.39353952848026363
0.8629649831168353 0.03292790427803993 0.7870790569605272
0.8629649831168353 0.04562290236353875 2.3612371708815822
0.8629649831168353 0.05831790044903755 3.541855756322373
0.8629649831168353 0.07101289853453636 5.903092927203952
0.8629649831168353 0.08370789662003517 3.1483162278421113
0.8629649831168353 0.09640289470553398 4.328934813282898
0.8629649831168353 0.1090978927910328 5.1160138702434255
0.8629649831168353 0.12179289087653161 1.9676976424013197
0.8629649831168353 0.1344878889620304 3.1483162278421077
0.8629649831168353 0.14718288704752924 3.935395284802635
0.8629649831168353 0.15987788513302803 3.935395284802635
0.8629649831168353 0.17257288321852685 2.361237170881586
0.8629649831168353 0.18526788130402566 3.541855756322371
0.8629649831168353 0.19796287938952445 1.5741581139210539
0.8629649831168353 0.2106578774750233 0.7870790569605269
0.8629649831168353 0.22335287556052208 0.0
0.8629649831168353 0.2360478736460209 1.180618585440793
0.8629649831168353 0.2487428717315197 1.5741581139210539
0.8629649831168353 0.26143786981701855 0.7870790569605253
0.8629649831168353 0.27413286790251734 1.5741581139210572
0.8629649831168353 0.28682786598801613 1.180618585440793
0.8629649831168353 0.2995228640735149 0.39353952848026263
0.8629649831168353 0.31221786215901376 0.3935395284802643
0.8629649831168353 0.3249128602445126 0.0
0.8629649831168353 0.3376078583300114 0.0
0.8629649831168353 0.3503028564155102 0.0
0.8629649831168353 0.36299785450100897 0.39353952848026263
0.8629649831168353 0.3756928525865078 0.7870790569605286
0.8629649831168353 0.38838785067200665 0.7870790569605253
0.8629649831168353 0.40108284875750544 0.0
0.8629649831168353 0.4137778468430042 0.0
0.8629649831168353 0.426472844928503 0.0
0.8629649831168353 0.43916784301400186 0.0
0.8629649831168353 0.4518628410995007 0.39353952848026263
0.8629649831168353 0.4645578391849995 0.0
0.8629649831168353 0.4772528372704983 0.0
0.8629649831168353 0.48994783535599706 0.0
0.8629649831168353 0.5026428334414959 0.0
0.8629649831168353 0.5153378315269947 0.0
0.8629649831168353 0.5280328296124935 0.0
0.8629649831168353 0.5407278276979923 0.0
0.8629649831168353 0.5534228257834912 0.0
0.8629649831168353 0.5661178238689899 0.0
0.8629649831168353 0.5788128219544888 0.0
0.8629649831168353 0.5915078200399876 0.0
0.8629649831168353 0.6042028181254864 0.0
0.8629649831168353 0.6168978162109853 0.0
0.8629649831168353 0.629592814296484 0.0
0.8963251142390072 0.007537908107042313 0.0
0.8963251142390072 0.020232906192541124 0.39353952848026363
0.8963251142390072 0.03292790427803993 0.3935395284802636
0.8963251142390072 0.04562290236353875 0.7870790569605273
0.8963251142390072 0.05831790044903755 5.116013870243428
0.8963251142390072 0.07101289853453636 2.3612371708815805
0.8963251142390072 0.08370789662003517 4.722474341763166
0.8963251142390072 0.09640289470553398 6.690171984164479
0.8963251142390072 0.1090978927910328 3.541855756322371
0.8963251142390072 0.12179289087653161 2.7547766993618468
0.8963251142390072 0.1344878889620304 4.328934813282898
0.8963251142390072 0.14718288704752924 3.1483162278421077
0.8963251142390072 0.15987788513302803 3.1483162278421077
0.8963251142390072 0.17257288321852685 2.75477669936185
0.8963251142390072 0.18526788130402566 2.3612371708815805
0.8963251142390072 0.19796287938952445 1.5741581139210539
0.8963251142390072 0.2106578774750233 2.3612371708815805
0.8963251142390072 0.22335287556052208 1.1806185854407902
0.8963251142390072 0.2360478736460209 0.3935395284802643
0.8963251142390072 0.2487428717315197 0.39353952848026347
0.8963251142390072 0.26143786981701855 0.7870790569605253
0.8963251142390072 0.27413286790251734 1.180618585440793
0.8963251142390072 0.28682786598801613 0.3935395284802643
0.8963251142390072 0.2995228640735149 0.7870790569605253
0.8963251142390072 0.31221786215901376 0.0
0.8963251142390072 0.3249128602445126 0.39353952848026263
0.8963251142390072 0.3376078583300114 0.0
0.8963251142390072 0.3503028564155102 0.0
0.8963251142390072 0.36299785450100897 0.0
0.8963251142390072 0.3756928525865078 0.0
0.8963251142390072 0.38838785067200665 0.0
0.8963251142390072 0.40108284875750544 0.0
0.8963251142390072 0.4137778468430042 0.0
0.8963251142390072 0.426472844928503 0.0
0.8963251142390072 0.43916784301400186 0.0
0.8963251142390072 0.4518628410995007 0.0
0.8963251142390072 0.4645578391849995 0.0
0.8963251142390072 0.4772528372704983 0.0
0.8963251142390072 0.48994783535599706 0.0
0.8963251142390072 0.5026428334414959 0.0
0.8963251142390072 0.5153378315269947 0.0
0.8963251142390072 0.5280328296124935 0.0
0.8963251142390072 0.5407278276979923 0.0
0.8963251142390072 0.5534228257834912 0.0
0.8963251142390072 0.5661178238689899 0.0
0.8963251142390072 0.5788128219544888 0.0
0.8963251142390072 0.5915078200399876 0.0
0.8963251142390072 0.6042028181254864 0.0
0.8963251142390072 0.6168978162109853 0.0
0.8963251142390072 0.629592814296484 0.0
0.929685245361179 0.007537908107042313 0.0
0.929685245361179 0.020232906192541124 0.39353952848026225
0.929685245361179 0.03292790427803993 0.7870790569605245
0.929685245361179 0.04562290236353875 2.3612371708815743
0.929685245361179 0.05831790044903755 3.1483162278420984
0.929685245361179 0.07101289853453636 3.148316227842097
0.929685245361179 0.08370789662003517 2.754776699361838
0.929685245361179 0.09640289470553398 3.148316227842097
0.929685245361179 0.1090978927910328 3.148316227842097
0.929685245361179 0.12179289087653161 2.361237170881575
0.929685245361179 0.1344878889620304 2.754776699361835
0.929685245361179 0.14718288704752924 2.754776699361835
0.929685245361179 0.15987788513302803 0.0
0.929685245361179 0.17257288321852685 3.1483162278421037
0.929685245361179 0.18526788130402566 1.1806185854407865
0.929685245361179 0.19796287938952445 1.1806185854407865
0.929685245361179 0.2106578774750233 0.7870790569605243
0.929685245361179 0.22335287556052208 1.1806185854407865
0.929685245361179 0.2360478736460209 0.7870790569605259
0.929685245361179 0.2487428717315197 1.1806185854407865
0.929685245361179 0.26143786981701855 0.7870790569605226
0.929685245361179 0.27413286790251734 0.7870790569605259
0.929685245361179 0.28682786598801613 0.39353952848026297
0.929685245361179 0.2995228640735149 0.0
0.929685245361179 0.31221786215901376 0.0
0.929685245361179 0.3249128602445126 0.0
0.929685245361179 0.3376078583300114 0.39353952848026297
0.929685245361179 0.3503028564155102 0.39353952848026297
0.929685245361179 0.36299785450100897 0.0
0.929685245361179 0.3756928525865078 0.0
0.929685245361179 0.38838785067200665 0.0
0.929685245361179 0.40108284875750544 0.0
0.929685245361179 0.4137778468430042 0.0
0.929685245361179 0.426472844928503 0.0
0.929685245361179 0.43916784301400186 0.0
0.929685245361179 0.4518628410995007 0.0
0.929685245361179 0.4645578391849995 0.0
0.929685245361179 0.4772528372704983 0.0
0.929685245361179 0.48994783535599706 0.0
0.929685245361179 0.5026428334414959 0.0
0.929685245361179 0.5153378315269947 0.0
0.929685245361179 0.5280328296124935 0.0
0.929685245361179 0.5407278276979923 0.0
0.929685245361179 0.5534228257834912 0.0
0.929685245361179 0.5661178238689899 0.0
0.929685245361179 0.5788128219544888 0.0
0.929685245361179 0.5915078200399876 0.0
0.929685245361179 0.6042028181254864 0.0
0.929685245361179 0.6168978162109853 0.0
0.929685245361179 0.629592814296484 0.0
0.963045376483351 0.007537908107042313 0.0
0.963045376483351 0.020232906192541124 0.0
0.963045376483351 0.03292790427803993 0.0
0.963045376483351 0.04562290236353875 0.7870790569605273
0.963045376483351 0.05831790044903755 2.3612371708815822
0.963045376483351 0.07101289853453636 4.328934813282898
0.963045376483351 0.08370789662003517 1.9676976424013197
0.963045376483351 0.09640289470553398 5.903092927203952
0.963045376483351 0.1090978927910328 2.3612371708815805
0.963045376483351 0.12179289087653161 0.7870790569605278
0.963045376483351 0.1344878889620304 2.754776699361844
0.963045376483351 0.14718288704752924 1.9676976424013175
0.963045376483351 0.15987788513302803 1.1806185854407902
0.963045376483351 0.17257288321852685 3.1483162278421144
0.963045376483351 0.18526788130402566 1.9676976424013175
0.963045376483351 0.19796287938952445 0.7870790569605269
0.963045376483351 0.2106578774750233 1.1806185854407902
0.963045376483351 0.22335287556052208 2.3612371708815805
0.963045376483351 0.2360478736460209 0.0
0.963045376483351 0.2487428717315197 2.754776699361844
0.963045376483351 0.26143786981701855 0.7870790569605253
0.963045376483351 0.27413286790251734 0.0
0.963045376483351 0.28682786598801613 0.3935395284802643
0.963045376483351 0.2995228640735149 0.7870790569605253
0.963045376483351 0.31221786215901376 0.0
0.963045376483351 0.3249128602445126 0.0
0.963045376483351 0.3376078583300114 0.0
0.963045376483351 0.3503028564155102 0.7870790569605286
0.963045376483351 0.36299785450100897 0.0
0.963045376483351 0.3756928525865078 0.0
0.963045376483351 0.38838785067200665 0.0
0.963045376483351 0.40108284875750544 0.0
0.963045376483351 0.4137778468430042 0.0
0.963045376483351 0.426472844928503 0.0
0.963045376483351 0.43916784301400186 0.0
0.963045376483351 0.4518628410995007 0.0
0.963045376483351 0.4645578391849995 0.0
0.963045376483351 0.4772528372704983 0.0
0.963045376483351 0.48994783535599706 0.0
0.963045376483351 0.5026428334414959 0.0
0.963045376483351 0.5153378315269947 0.0
0.963045376483351 0.5280328296124935 0.0
0.963045376483351 0.5407278276979923 0.0
0.963045376483351 0.5534228257834912 0.0
0.963045376483351 0.5661178238689899 0.0
0.963045376483351 0.5788128219544888 0.0
0.963045376483351 0.5915078200399876 0.0
0.963045376483351 0.6042028181254864 0.0
0.963045376483351 0.6168978162109853 0.0
0.963045376483351 0.629592814296484 0.0
0.9964055076055229 0.007537908107042313 0.0
0.9964055076055229 0.020232906192541124 0.0
0.9964055076055229 0.03292790427803993 0.0
0.9964055076055229 0.04562290236353875 1.1806185854407871
0.9964055076055229 0.05831790044903755 1.5741581139210492
0.9964055076055229 0.07101289853453636 1.9676976424013108
0.9964055076055229 0.08370789662003517 7.083711512644726
0.9964055076055229 0.09640289470553398 4.328934813282884
0.9964055076055229 0.1090978927910328 1.5741581139210485
0.9964055076055229 0.12179289087653161 4.72247434176315
0.9964055076055229 0.1344878889620304 2.754776699361835
0.9964055076055229 0.14718288704752924 4.722474341763146
0.9964055076055229 0.15987788513302803 0.7870790569605243
0.9964055076055229 0.17257288321852685 1.1806185854407891
0.9964055076055229 0.18526788130402566 0.39353952848026214
0.9964055076055229 0.19796287938952445 3.9353952848026217
0.9964055076055229 0.2106578774750233 0.7870790569605243
0.9964055076055229 0.22335287556052208 1.5741581139210485
0.9964055076055229 0.2360478736460209 0.39353952848026297
0.9964055076055229 0.2487428717315197 0.39353952848026214
0.9964055076055229 0.26143786981701855 0.0
0.9964055076055229 0.27413286790251734 2.754776699361841
0.9964055076055229 0.28682786598801613 1.1806185854407891
0.9964055076055229 0.2995228640735149 0.0
0.9964055076055229 0.31221786215901376 1.1806185854407891
0.9964055076055229 0.3249128602445126 0.3935395284802613
0.9964055076055229 0.3376078583300114 0.0
0.9964055076055229 0.3503028564155102 0.0
0.9964055076055229 0.36299785450100897 0.3935395284802613
0.9964055076055229 0.3756928525865078 0.0
0.9964055076055229 0.38838785067200665 0.0
0.9964055076055229 0.40108284875750544 0.0
0.9964055076055229 0.4137778468430042 0.0
0.9964055076055229 0.426472844928503 0.0
0.9964055076055229 0.43916784301400186 0.0
0.9964055076055229 0.4518628410995007 0.0
0.9964055076055229 0.4645578391849995 0.0
0.9964055076055229 0.4772528372704983 0.0
0.9964055076055229 0.48994783535599706 0.0
0.9964055076055229 0.5026428334414959 0.0
0.9964055076055229 0.5153378315269947 0.0
0.9964055076055229 0.5280328296124935 0.0
0.9964055076055229 0.5407278276979923 0.0
0.9964055076055229 0.5534228257834912 0.0
0.9964055076055229 0.5661178238689899 0.0
0.9964055076055229 0.5788128219544888 0.0
0.9964055076055229 0.5915078200399876 0.0
0.9964055076055229 0.6042028181254864 0.0
0.9964055076055229 0.6168978162109853 0.0
0.9964055076055229 0.629592814296484 0.0
1.0297656387276948 0.007537908107042313 0.0
1.0297656387276948 0.020232906192541124 0.0
1.0297656387276948 0.03292790427803993 0.3935395284802636
1.0297656387276948 0.04562290236353875 2.3612371708815822
1.0297656387276948 0.05831790044903755 1.1806185854407911
1.0297656387276948 0.07101289853453636 0.39353952848026347
1.0297656387276948 0.08370789662003517 1.1806185854407916
1.0297656387276948 0.09640289470553398 1.5741581139210539
1.0297656387276948 0.1090978927910328 4.722474341763161
1.0297656387276948 0.12179289087653161 3.1483162278421113
1.0297656387276948 0.1344878889620304 2.754776699361844
1.0297656387276948 0.14718288704752924 1.1806185854407902
1.0297656387276948 0.15987788513302803 1.9676976424013175
1.0297656387276948 0.17257288321852685 0.7870790569605286
1.0297656387276948 0.18526788130402566 1.1806185854407902
1.0297656387276948 0.19796287938952445 2.3612371708815805
1.0297656387276948 0.2106578774750233 1.5741581139210539
1.0297656387276948 0.22335287556052208 1.1806185854407902
1.0297656387276948 0.2360478736460209 0.0
1.0297656387276948 0.2487428717315197 0.0
1.0297656387276948 0.26143786981701855 0.0
1.0297656387276948 0.27413286790251734 0.3935395284802643
1.0297656387276948 0.28682786598801613 0.0
1.0297656387276948 0.2995228640735149 0.39353952848026263
1.0297656387276948 0.31221786215901376 0.0
1.0297656387276948 0.3249128602445126 0.0
1.0297656387276948 0.3376078583300114 0.3935395284802643
1.0297656387276948 0.3503028564155102 0.0
1.0297656387276948 0.36299785450100897 0.0
1.0297656387276948 0.3756928525865078 0.0
1.0297656387276948 0.38838785067200665 0.0
1.0297656387276948 0.40108284875750544 0.0
1.0297656387276948 0.4137778468430042 0.0
1.0297656387276948 0.426472844928503 0.0
1.0297656387276948 0.43916784301400186 0.0
1.0297656387276948 0.4518628410995007 0.0
1.0297656387276948 0.4645578391849995 0.0
1.0297656387276948 0.4772528372704983 0.0
1.0297656387276948 0.48994783535599706 0.0
1.0297656387276948 0.5026428334414959 0.0
1.0297656387276948 0.5153378315269947 0.0
1.0297656387276948 0.5280328296124935 0.0
1.0297656387276948 0.5407278276979923 0.0
1.0297656387276948 0.5534228257834912 0.0
1.0297656387276948 0.5661178238689899 0.0
1.0297656387276948 0.5788128219544888 0.0
1.0297656387276948 0.5915078200399876 0.0
1.0297656387276948 0.6042028181254864 0.0
1.0297656387276948 0.6168978162109853 0.0
1.0297656387276948 0.629592814296484 0.0
1.0631257698498666 0.007537908107042313 0.0
1.0631257698498666 0.020232906192541124 0.0
1.0631257698498666 0.03292790427803993 1.1806185854407905
1.0631257698498666 0.04562290236353875 1.5741581139210545
1.0631257698498666 0.05831790044903755 1.9676976424013184
1.0631257698498666 0.07101289853453636 0.7870790569605269
1.0631257698498666 0.08370789662003517 2.361237170881583
1.0631257698498666 0.09640289470553398 1.9676976424013175
1.0631257698498666 0.1090978927910328 3.1483162278421077
1.0631257698498666 0.12179289087653161 1.1806185854407916
1.0631257698498666 0.1344878889620304 4.722474341763161
1.0631257698498666 0.14718288704752924 1.1806185854407902
1.0631257698498666 0.15987788513302803 1.5741581139210539
1.0631257698498666 0.17257288321852685 1.9676976424013215
1.0631257698498666 0.18526788130402566 0.39353952848026347
1.0631257698498666 0.19796287938952445 0.39353952848026347
1.0631257698498666 0.2106578774750233 0.39353952848026347
1.0631257698498666 0.22335287556052208 1.1806185854407902
1.0631257698498666 0.2360478736460209 1.180618585440793
1.0631257698498666 0.2487428717315197 0.0
1.0631257698498666 0.26143786981701855 2.754776699361838
1.0631257698498666 0.27413286790251734 0.3935395284802643
1.0631257698498666 0.28682786598801613 3.1483162278421144
1.0631257698498666 0.2995228640735149 0.7870790569605253
1.0631257698498666 0.31221786215901376 0.3935395284802643
1.0631257698498666 0.3249128602445126 0.0
1.0631257698498666 0.3376078583300114 0.0
1.0631257698498666 0.3503028564155102 0.3935395284802643
1.0631257698498666 0.36299785450100897 0.0
1.0631257698498666 0.3756928525865078 0.0
1.0631257698498666 0.38838785067200665 0.0
1.0631257698498666 0.40108284875750544 0.0
1.0631257698498666 0.4137778468430042 0.0
1.0631257698498666 0.426472844928503 0.0
1.0631257698498666 0.43916784301400186 0.0
1.0631257698498666 0.4518628410995007 0.0
1.0631257698498666 0.4645578391849995 0.0
1.0631257698498666 0.4772528372704983 0.0
1.0631257698498666 0.48994783535599706 0.0
1.0631257698498666 0.5026428334414959 0.0
1.0631257698498666 0.5153378315269947 0.0
1.0631257698498666 0.5280328296124935 0.0
1.0631257698498666 0.5407278276979923 0.0
1.0631257698498666 0.5534228257834912 0.0
1.0631257698498666 0.5661178238689899 0.0
1.0631257698498666 0.5788128219544888 0.0
1.0631257698498666 0.5915078200399876 0.0
1.0631257698498666 0.6042028181254864 0.0
1.0631257698498666 0.6168978162109853 0.0
1.0631257698498666 0.629592814296484 0.0
1.0964859009720385 0.007537908107042313 0.0
1.0964859009720385 0.020232906192541124 0.0
1.0964859009720385 0.03292790427803993 1.1806185854407905
1.0964859009720385 0.04562290236353875 1.1806185854407911
1.0964859009720385 0.05831790044903755 0.39353952848026363
1.0964859009720385 0.07101289853453636 1.5741581139210539
1.0964859009720385 0.08370789662003517 3.9353952848026394
1.0964859009720385 0.09640289470553398 1.9676976424013175
1.0964859009720385 0.1090978927910328 4.722474341763161
1.0964859009720385 0.12179289087653161 1.9676976424013197
1.0964859009720385 0.1344878889620304 3.541855756322371
1.0964859009720385 0.14718288704752924 4.722474341763161
1.0964859009720385 0.15987788513302803 0.39353952848026347
1.0964859009720385 0.17257288321852685 0.3935395284802643
1.0964859009720385 0.18526788130402566 0.7870790569605269
1.0964859009720385 0.19796287938952445 0.39353952848026347
1.0964859009720385 0.2106578774750233 0.0
1.0964859009720385 0.22335287556052208 0.39353952848026347
1.0964859009720385 0.2360478736460209 0.7870790569605286
1.0964859009720385 0.2487428717315197 0.0
1.0964859009720385 0.26143786981701855 0.0
1.0964859009720385 0.27413286790251734 0.0
1.0964859009720385 0.28682786598801613 0.0
1.0964859009720385 0.2995228640735149 0.0
1.0964859009720385 0.31221786215901376 0.0
1.0964859009720385 0.3249128602445126 0.0
1.0964859009720385 0.3376078583300114 0.0
1.0964859009720385 0.3503028564155102 0.0
1.0964859009720385 0.36299785450100897 0.0
1.0964859009720385 0.3756928525865078 0.0
1.0964859009720385 0.38838785067200665 0.0
1.0964859009720385 0.40108284875750544 0.0
1.0964859009720385 0.4137778468430042 0.0
1.0964859009720385 0.426472844928503 0.39353952848026263
1.0964859009720385 0.43916784301400186 0.0
1.0964859009720385 0.4518628410995007 0.0
1.0964859009720385 0.4645578391849995 0.0
1.0964859009720385 0.4772528372704983 0.0
1.0964859009720385 0.48994783535599706 0.0
1.0964859009720385 0.5026428334414959 0.0
1.0964859009720385 0.5153378315269947 0.0
1.0964859009720385 0.5280328296124935 0.0
1.0964859009720385 0.5407278276979923 0.0
1.0964859009720385 0.5534228257834912 0.0
1.0964859009720385 0.5661178238689899 0.0
1.0964859009720385 0.5788128219544888 0.0
1.0964859009720385 0.5915078200399876 0.0
1.0964859009720385 0.6042028181254864 0.0
1.0964859009720385 0.6168978162109853 0.0
1.0964859009720385 0.629592814296484 0.0
1.1298460320942103 0.007537908107042313 0.0
1.1298460320942103 0.020232906192541124 0.0
1.1298460320942103 0.03292790427803993 0.3935395284802636
1.1298460320942103 0.04562290236353875 0.39353952848026363
1.1298460320942103 0.05831790044903755 1.5741581139210545
1.1298460320942103 0.07101289853453636 4.722474341763161
1.1298460320942103 0.08370789662003517 0.7870790569605278
1.1298460320942103 0.09640289470553398 3.935395284802635
1.1298460320942103 0.1090978927910328 1.9676976424013175
1.1298460320942103 0.12179289087653161 4.328934813282903
1.1298460320942103 0.1344878889620304 1.5741581139210539
1.1298460320942103 0.14718288704752924 1.1806185854407902
1.1298460320942103 0.15987788513302803 1.5741581139210539
1.1298460320942103 0.17257288321852685 1.180618585440793
1.1298460320942103 0.18526788130402566 0.39353952848026347
1.1298460320942103 0.19796287938952445 0.7870790569605269
1.1298460320942103 0.2106578774750233 0.0
1.1298460320942103 0.22335287556052208 0.39353952848026347
1.1298460320942103 0.2360478736460209 0.0
1.1298460320942103 0.2487428717315197 0.0
1.1298460320942103 0.26143786981701855 0.0
1.1298460320942103 0.27413286790251734 0.3935395284802643
1.1298460320942103 0.28682786598801613 0.0
1.1298460320942103 0.2995228640735149 0.0
1.1298460320942103 0.31221786215901376 0.0
1.1298460320942103 0.3249128602445126 0.0
1.1298460320942103 0.3376078583300114 0.0
1.1298460320942103 0.3503028564155102 0.0
1.1298460320942103 0.36299785450100897 0.0
1.1298460320942103 0.3756928525865078 0.0
1.1298460320942103 0.38838785067200665 0.0
1.1298460320942103 0.40108284875750544 0.0
1.1298460320942103 0.4137778468430042 0.0
1.1298460320942103 0.426472844928503 0.0
1.1298460320942103 0.43916784301400186 0.3935395284802643
1.1298460320942103 0.4518628410995007 0.0
1.1298460320942103 0.4645578391849995 0.0
1.1298460320942103 0.4772528372704983 0.0
1.1298460320942103 0.48994783535599706 0.0
1.1298460320942103 0.5026428334414959 0.0
1.1298460320942103 0.5153378315269947 0.0
1.1298460320942103 0.5280328296124935 0.0
1.1298460320942103 0.5407278276979923 0.0
1.1298460320942103 0.5534228257834912 0.0
1.1298460320942103 0.5661178238689899 0.0
1.1298460320942103 0.5788128219544888 0.0
1.1298460320942103 0.5915078200399876 0.0
1.1298460320942103 0.6042028181254864 0.0
1.1298460320942103 0.6168978162109853 0.0
1.1298460320942103 0.629592814296484 0.0
1.1632061632163821 0.007537908107042313 0.0
1.1632061632163821 0.020232906192541124 0.0
1.1632061632163821 0.03292790427803993 0.0
1.1632061632163821 0.04562290236353875 3.541855756322373
1.1632061632163821 0.05831790044903755 1.5741581139210545
1.1632061632163821 0.07101289853453636 6.2966324556842155
1.1632061632163821 0.08370789662003517 3.9353952848026394
1.1632061632163821 0.09640289470553398 2.3612371708815805
1.1632061632163821 0.1090978927910328 2.754776699361844
1.1632061632163821 0.12179289087653161 1.5741581139210556
1.1632061632163821 0.1344878889620304 3.1483162278421077
1.1632061632163821 0.14718288704752924 1.1806185854407902
1.1632061632163821 0.15987788513302803 0.0
1.1632061632163821 0.17257288321852685 0.7870790569605286
1.1632061632163821 0.18526788130402566 0.0
1.1632061632163821 0.19796287938952445 0.0
1.1632061632163821 0.2106578774750233 0.0
1.1632061632163821 0.22335287556052208 0.0
1.1632061632163821 0.2360478736460209 1.9676976424013215
1.1632061632163821 0.2487428717315197 0.0
1.1632061632163821 0.26143786981701855 0.0
1.1632061632163821 0.27413286790251734 0.3935395284802643
1.1632061632163821 0.28682786598801613 0.0
1.1632061632163821 0.2995228640735149 0.0
1.1632061632163821 0.31221786215901376 0.0
1.1632061632163821 0.3249128602445126 0.0
1.1632061632163821 0.3376078583300114 0.0
1.1632061632163821 0.3503028564155102 0.0
1.1632061632163821 0.36299785450100897 0.0
1.1632061632163821 0.3756928525865078 0.0
1.1632061632163821 0.38838785067200665 0.0
1.1632061632163821 0.40108284875750544 0.0
1.1632061632163821 0.4137778468430042 0.0
1.1632061632163821 0.426472844928503 0.0
1.1632061632163821 0.43916784301400186 0.0
1.1632061632163821 0.4518628410995007 0.0
1.1632061632163821 0.4645578391849995 0.0
1.1632061632163821 0.4772528372704983 0.0
1.1632061632163821 0.48994783535599706 0.0
1.1632061632163821 0.5026428334414959 0.0
1.1632061632163821 0.5153378315269947 0.0
1.1632061632163821 0.5280328296124935 0.0
1.1632061632163821 0.5407278276979923 0.0
1.1632061632163821 0.5534228257834912 0.0
1.1632061632163821 0.5661178238689899 0.0
1.1632061632163821 0.5788128219544888 0.0
1.1632061632163821 0.5915078200399876 0.0
1.1632061632163821 0.6042028181254864 0.0
1.1632061632163821 0.6168978162109853 0.0
1.1632061632163821 0.629592814296484 0.0
1.1965662943385542 0.007537908107042313 0.0
1.1965662943385542 0.020232906192541124 0.0
1.1965662943385542 0.03292790427803993 1.5741581139210439
1.1965662943385542 0.04562290236353875 1.1806185854407834
1.1965662943385542 0.05831790044903755 0.0
1.1965662943385542 0.07101289853453636 0.7870790569605217
1.1965662943385542 0.08370789662003517 1.5741581139210452
1.1965662943385542 0.09640289470553398 3.935395284802609
1.1965662943385542 0.1090978927910328 4.328934813282869
1.1965662943385542 0.12179289087653161 2.754776699361829
1.1965662943385542 0.1344878889620304 1.5741581139210434
1.1965662943385542 0.14718288704752924 0.7870790569605217
1.1965662943385542 0.15987788513302803 0.7870790569605217
1.1965662943385542 0.17257288321852685 0.3935395284802617
1.1965662943385542 0.18526788130402566 0.39353952848026086
1.1965662943385542 0.19796287938952445 0.0
1.1965662943385542 0.2106578774750233 1.5741581139210434
1.1965662943385542 0.22335287556052208 0.39353952848026086
1.1965662943385542 0.2360478736460209 0.0
1.1965662943385542 0.2487428717315197 0.0
1.1965662943385542 0.26143786981701855 0.78707905696052
1.1965662943385542 0.27413286790251734 0.3935395284802617
1.1965662943385542 0.28682786598801613 0.0
1.1965662943385542 0.2995228640735149 0.39353952848026
1.1965662943385542 0.31221786215901376 0.0
1.1965662943385542 0.3249128602445126 0.0
1.1965662943385542 0.3376078583300114 0.0
1.1965662943385542 0.3503028564155102 0.0
1.1965662943385542 0.36299785450100897 0.0
1.1965662943385542 0.3756928525865078 0.0
1.1965662943385542 0.38838785067200665 0.0
1.1965662943385542 0.40108284875750544 0.0
1.1965662943385542 0.4137778468430042 0.0
1.1965662943385542 0.426472844928503 0.0
1.1965662943385542 0.43916784301400186 0.0
1.1965662943385542 0.4518628410995007 0.0
1.1965662943385542 0.4645578391849995 0.0
1.1965662943385542 0.4772528372704983 0.0
1.1965662943385542 0.48994783535599706 0.0
1.1965662943385542 0.5026428334414959 0.0
1.1965662943385542 0.5153378315269947 0.0
1.1965662943385542 0.5280328296124935 0.0
1.1965662943385542 0.5407278276979923 0.0
1.1965662943385542 0.5534228257834912 0.0
1.1965662943385542 0.5661178238689899 0.0
1.1965662943385542 0.5788128219544888 0.0
1.1965662943385542 0.5915078200399876 0.0
1.1965662943385542 0.6042028181254864 0.0
1.1965662943385542 0.6168978162109853 0.0
1.1965662943385542 0.629592814296484 0.0
1.229926425460726 0.007537908107042313 0.0
1.229926425460726 0.020232906192541124 0.0
1.229926425460726 0.03292790427803993 0.3935395284802636
1.229926425460726 0.04562290236353875 0.39353952848026363
1.229926425460726 0.05831790044903755 1.9676976424013184
1.229926425460726 0.07101289853453636 1.1806185854407902
1.229926425460726 0.08370789662003517 0.7870790569605278
1.229926425460726 0.09640289470553398 3.541855756322371
1.229926425460726 0.1090978927910328 3.541855756322371
1.229926425460726 0.12179289087653161 1.5741581139210556
1.229926425460726 0.1344878889620304 1.1806185854407902
1.229926425460726 0.14718288704752924 0.0
1.229926425460726 0.15987788513302803 0.39353952848026347
1.229926425460726 0.17257288321852685 0.0
1.229926425460726 0.18526788130402566 0.0
1.229926425460726 0.19796287938952445 0.7870790569605269
1.229926425460726 0.2106578774750233 0.7870790569605269
1.229926425460726 0.22335287556052208 0.39353952848026347
1.229926425460726 0.2360478736460209 0.3935395284802643
1.229926425460726 0.2487428717315197 0.0
1.229926425460726 0.26143786981701855 0.0
1.229926425460726 0.27413286790251734 0.0
1.229926425460726 0.28682786598801613 0.0
1.229926425460726 0.2995228640735149 0.0
1.229926425460726 0.31221786215901376 0.0
1.229926425460726 0.3249128602445126 0.0
1.229926425460726 0.3376078583300114 0.0
1.229926425460726 0.3503028564155102 0.0
1.229926425460726 0.36299785450100897 0.0
1.229926425460726 0.3756928525865078 0.0
1.229926425460726 0.38838785067200665 0.0
1.229926425460726 0.40108284875750544 0.0
1.229926425460726 0.4137778468430042 0.0
1.229926425460726 0.426472844928503 0.0
1.229926425460726 0.43916784301400186 0.0
1.229926425460726 0.4518628410995007 0.0
1.229926425460726 0.4645578391849995 0.0
1.229926425460726 0.4772528372704983 0.0
1.229926425460726 0.48994783535599706 0.0
1.229926425460726 0.5026428334414959 0.0
1.229926425460726 0.5153378315269947 0.0
1.229926425460726 0.5280328296124935 0.0
1.229926425460726 0.5407278276979923 0.0
1.229926425460726 0.5534228257834912 0.0
1.229926425460726 0.5661178238689899 0.0
1.229926425460726 0.5788128219544888 0.0
1.229926425460726 0.5915078200399876 0.0
1.229926425460726 0.6042028181254864 0.0
1.229926425460726 0.6168978162109853 0.0
1.229926425460726 0.629592814296484 0.0
1.263286556582898 0.007537908107042313 0.0
1.263286556582898 0.020232906192541124 0.0
1.263286556582898 0.03292790427803993 0.0
1.263286556582898 0.04562290236353875 1.1806185854407911
1.263286556582898 0.05831790044903755 0.0
1.263286556582898 0.07101289853453636 2.754776699361844
1.263286556582898 0.08370789662003517 1.5741581139210556
1.263286556582898 0.09640289470553398 0.7870790569605269
1.263286556582898 0.1090978927910328 3.935395284802635
1.263286556582898 0.12179289087653161 3.1483162278421113
1.263286556582898 0.1344878889620304 0.39353952848026347
1.263286556582898 0.14718288704752924 0.7870790569605269
1.263286556582898 0.15987788513302803 0.39353952848026347
1.263286556582898 0.17257288321852685 0.0
1.263286556582898 0.18526788130402566 0.39353952848026347
1.263286556582898 0.19796287938952445 0.0
1.263286556582898 0.2106578774750233 0.0
1.263286556582898 0.22335287556052208 0.39353952848026347
1.263286556582898 0.2360478736460209 0.0
1.263286556582898 0.2487428717315197 0.0
1.263286556582898 0.26143786981701855 0.0
1.263286556582898 0.27413286790251734 0.0
1.263286556582898 0.28682786598801613 0.0
1.263286556582898 0.2995228640735149 0.0
1.263286556582898 0.31221786215901376 0.0
1.263286556582898 0.3249128602445126 0.0
1.263286556582898 0.3376078583300114 0.0
1.263286556582898 0.3503028564155102 0.0
1.263286556582898 0.36299785450100897 0.0
1.263286556582898 0.3756928525865078 0.0
1.263286556582898 0.38838785067200665 0.0
1.263286556582898 0.40108284875750544 0.0
1.263286556582898 0.4137778468430042 0.0
1.263286556582898 0.426472844928503 0.0
1.263286556582898 0.43916784301400186 0.0
1.263286556582898 0.4518628410995007 0.0
1.263286556582898 0.4645578391849995 0.0
1.263286556582898 0.4772528372704983 0.0
1.263286556582898 0.48994783535599706 0.0
1.263286556582898 0.5026428334414959 0.0
1.263286556582898 0.5153378315269947 0.0
1.263286556582898 0.5280328296124935 0.0
1.263286556582898 0.5407278276979923 0.0
1.263286556582898 0.5534228257834912 0.0
1.263286556582898 0.5661178238689899 0.0
1.263286556582898 0.5788128219544888 0.0
1.263286556582898 0.5915078200399876 0.0
1.263286556582898 0.6042028181254864 0.0
1.263286556582898 0.6168978162109853 0.0
1.263286556582898 0.629592814296484 0.0
1.2966466877050697 0.007537908107042313 0.0
1.2966466877050697 0.020232906192541124 0.0
1.2966466877050697 0.03292790427803993 0.3935395284802636
1.2966466877050697 0.04562290236353875 0.0
1.2966466877050697 0.05831790044903755 4.3289348132829
1.2966466877050697 0.07101289853453636 1.1806185854407902
1.2966466877050697 0.08370789662003517 1.1806185854407916
1.2966466877050697 0.09640289470553398 1.9676976424013175
1.2966466877050697 0.1090978927910328 1.5741581139210539
1.2966466877050697 0.12179289087653161 0.3935395284802639
1.2966466877050697 0.1344878889620304 1.5741581139210539
1.2966466877050697 0.14718288704752924 0.7870790569605269
1.2966466877050697 0.15987788513302803 0.7870790569605269
1.2966466877050697 0.17257288321852685 0.0
1.2966466877050697 0.18526788130402566 0.39353952848026347
1.2966466877050697 0.19796287938952445 0.39353952848026347
1.2966466877050697 0.2106578774750233 0.0
1.2966466877050697 0.22335287556052208 0.0
1.2966466877050697 0.2360478736460209 0.0
1.2966466877050697 0.2487428717315197 0.0
1.2966466877050697 0.26143786981701855 0.0
1.2966466877050697 0.27413286790251734 0.0
1.2966466877050697 0.28682786598801613 0.0
1.2966466877050697 0.2995228640735149 0.0
1.2966466877050697 0.31221786215901376 0.0
1.2966466877050697 0.3249128602445126 0.0
1.2966466877050697 0.3376078583300114 0.0
1.2966466877050697 0.3503028564155102 0.0
1.2966466877050697 0.36299785450100897 0.0
1.2966466877050697 0.3756928525865078 0.0
1.2966466877050697 0.38838785067200665 0.0
1.2966466877050697 0.40108284875750544 0.0
1.2966466877050697 0.4137778468430042 0.0
1.2966466877050697 0.426472844928503 0.0
1.2966466877050697 0.43916784301400186 0.0
1.2966466877050697 0.4518628410995007 0.0
1.2966466877050697 0.4645578391849995 0.0
1.2966466877050697 0.4772528372704983 0.0
1.2966466877050697 0.48994783535599706 0.0
1.2966466877050697 0.5026428334414959 0.0
1.2966466877050697 0.5153378315269947 0.0
1.2966466877050697 0.5280328296124935 0.0
1.2966466877050697 0.5407278276979923 0.0
1.2966466877050697 0.5534228257834912 0.0
1.2966466877050697 0.5661178238689899 0.0
1.2966466877050697 0.5788128219544888 0.0
1.2966466877050697 0.5915078200399876 0.0
1.2966466877050697 0.6042028181254864 0.0
1.2966466877050697 0.6168978162109853 0.0
1.2966466877050697 0.629592814296484 0.0
1.3300068188272416 0.007537908107042313 0.0
1.3300068188272416 0.020232906192541124 0.0
1.3300068188272416 0.03292790427803993 0.0
1.3300068188272416 0.04562290236353875 0.0
1.3300068188272416 0.05831790044903755 5.509553398723691
1.3300068188272416 0.07101289853453636 0.7870790569605269
1.3300068188272416 0.08370789662003517 1.9676976424013197
1.3300068188272416 0.09640289470553398 0.39353952848026347
1.3300068188272416 0.1090978927910328 2.754776699361844
1.3300068188272416 0.12179289087653161 1.5741581139210556
1.3300068188272416 0.1344878889620304 0.39353952848026347
1.3300068188272416 0.14718288704752924 0.39353952848026347
1.3300068188272416 0.15987788513302803 0.39353952848026347
1.3300068188272416 0.17257288321852685 0.0
1.3300068188272416 0.18526788130402566 0.0
1.3300068188272416 0.19796287938952445 0.0
1.3300068188272416 0.2106578774750233 0.0
1.3300068188272416 0.22335287556052208 0.0
1.3300068188272416 0.2360478736460209 0.0
1.3300068188272416 0.2487428717315197 0.39353952848026347
1.3300068188272416 0.26143786981701855 0.0
1.3300068188272416 0.27413286790251734 0.0
1.3300068188272416 0.28682786598801613 0.0
1.3300068188272416 0.2995228640735149 0.0
1.3300068188272416 0.31221786215901376 0.0
1.3300068188272416 0.3249128602445126 0.0
1.3300068188272416 0.3376078583300114 0.0
1.3300068188272416 0.3503028564155102 0.0
1.3300068188272416 0.36299785450100897 0.0
1.3300068188272416 0.3756928525865078 0.0
1.3300068188272416 0.38838785067200665 0.0
1.3300068188272416 0.40108284875750544 0.0
1.3300068188272416 0.4137778468430042 0.0
1.3300068188272416 0.426472844928503 0.0
1.3300068188272416 0.43916784301400186 0.0
1.3300068188272416 0.4518628410995007 0.0
1.3300068188272416 0.4645578391849995 0.0
1.3300068188272416 0.4772528372704983 0.0
1.3300068188272416 0.48994783535599706 0.0
1.3300068188272416 0.5026428334414959 0.0
1.3300068188272416 0.5153378315269947 0.0
1.3300068188272416 0.5280328296124935 0.0
1.3300068188272416 0.5407278276979923 0.0
1.3300068188272416 0.5534228257834912 0.0
1.3300068188272416 0.5661178238689899 0.0
1.3300068188272416 0.5788128219544888 0.0
1.3300068188272416 0.5915078200399876 0.0
1.3300068188272416 0.6042028181254864 0.0
1.3300068188272416 0.6168978162109853 0.0
1.3300068188272416 0.629592814296484 0.0
1.3633669499494134 0.007537908107042313 0.0
1.3633669499494134 0.020232906192541124 0.0
1.3633669499494134 0.03292790427803993 1.5741581139210543
1.3633669499494134 0.04562290236353875 0.39353952848026363
1.3633669499494134 0.05831790044903755 1.5741581139210545
1.3633669499494134 0.07101289853453636 0.7870790569605269
1.3633669499494134 0.08370789662003517 1.5741581139210556
1.3633669499494134 0.09640289470553398 3.541855756322371
1.3633669499494134 0.1090978927910328 1.5741581139210539
1.3633669499494134 0.12179289087653161 0.7870790569605278
1.3633669499494134 0.1344878889620304 1.5741581139210539
1.3633669499494134 0.14718288704752924 1.1806185854407902
1.3633669499494134 0.15987788513302803 0.0
1.3633669499494134 0.17257288321852685 0.0
1.3633669499494134 0.18526788130402566 0.0
1.3633669499494134 0.19796287938952445 0.0
1.3633669499494134 0.2106578774750233 0.0
1.3633669499494134 0.22335287556052208 0.0
1.3633669499494134 0.2360478736460209 0.0
1.3633669499494134 0.2487428717315197 0.0
1.3633669499494134 0.26143786981701855 0.0
1.3633669499494134 0.27413286790251734 0.0
1.3633669499494134 0.28682786598801613 0.0
1.3633669499494134 0.2995228640735149 0.0
1.3633669499494134 0.31221786215901376 0.0
1.3633669499494134 0.3249128602445126 0.0
1.3633669499494134 0.3376078583300114 0.0
1.3633669499494134 0.3503028564155102 0.0
1.3633669499494134 0.36299785450100897 0.0
1.3633669499494134 0.3756928525865078 0.0
1.3633669499494134 0.38838785067200665 0.0
1.3633669499494134 0.40108284875750544 0.0
1.3633669499494134 0.4137778468430042 0.0
1.3633669499494134 0.426472844928503 0.0
1.3633669499494134 0.43916784301400186 0.0
1.3633669499494134 0.4518628410995007 0.0
1.3633669499494134 0.4645578391849995 0.0
1.3633669499494134 0.4772528372704983 0.0
1.3633669499494134 0.48994783535599706 0.0
1.3633669499494134 0.5026428334414959 0.0
1.3633669499494134 0.5153378315269947 0.0
1.3633669499494134 0.5280328296124935 0.0
1.3633669499494134 0.5407278276979923 0.0
1.3633669499494134 0.5534228257834912 0.0
1.3633669499494134 0.5661178238689899 0.0
1.3633669499494134 0.5788128219544888 0.0
1.3633669499494134 0.5915078200399876 0.0
1.3633669499494134 0.6042028181254864 0.0
1.3633669499494134 0.6168978162109853 0.0
1.3633669499494134 0.629592814296484 0.0
1.3967270810715853 0.007537908107042313 0.0
1.3967270810715853 0.020232906192541124 0.0
1.3967270810715853 0.03292790427803993 0.0
1.3967270810715853 0.04562290236353875 1.1806185854407834
1.3967270810715853 0.05831790044903755 2.7547766993618272
1.3967270810715853 0.07101289853453636 0.0
1.3967270810715853 0.08370789662003517 0.3935395284802613
1.3967270810715853 0.09640289470553398 3.541855756322348
1.3967270810715853 0.1090978927910328 0.39353952848026086
1.3967270810715853 0.12179289087653161 0.0
1.3967270810715853 0.1344878889620304 1.1806185854407825
1.3967270810715853 0.14718288704752924 0.0
1.3967270810715853 0.15987788513302803 0.39353952848026086
1.3967270810715853 0.17257288321852685 0.0
1.3967270810715853 0.18526788130402566 0.0
1.3967270810715853 0.19796287938952445 0.0
1.3967270810715853 0.2106578774750233 0.0
1.3967270810715853 0.22335287556052208 0.7870790569605217
1.3967270810715853 0.2360478736460209 0.0
1.3967270810715853 0.2487428717315197 0.0
1.3967270810715853 0.26143786981701855 0.0
1.3967270810715853 0.27413286790251734 0.0
1.3967270810715853 0.28682786598801613 0.0
1.3967270810715853 0.2995228640735149 0.0
1.3967270810715853 0.31221786215901376 0.0
1.3967270810715853 0.3249128602445126 0.0
1.3967270810715853 0.3376078583300114 0.0
1.3967270810715853 0.3503028564155102 0.0
1.3967270810715853 0.36299785450100897 0.0
1.3967270810715853 0.3756928525865078 0.0
1.3967270810715853 0.38838785067200665 0.0
1.3967270810715853 0.40108284875750544 0.0
1.3967270810715853 0.4137778468430042 0.0
1.3967270810715853 0.426472844928503 0.0
1.3967270810715853 0.43916784301400186 0.0
1.3967270810715853 0.4518628410995007 0.0
1.3967270810715853 0.4645578391849995 0.0
1.3967270810715853 0.4772528372704983 0.0
1.3967270810715853 0.48994783535599706 0.0
1.3967270810715853 0.5026428334414959 0.0
1.3967270810715853 0.5153378315269947 0.0
1.3967270810715853 0.5280328296124935 0.0
1.3967270810715853 0.5407278276979923 0.0
1.3967270810715853 0.5534228257834912 0.0
1.3967270810715853 0.5661178238689899 0.0
1.3967270810715853 0.5788128219544888 0.0
1.3967270810715853 0.5915078200399876 0.0
1.3967270810715853 0.6042028181254864 0.0
1.3967270810715853 0.6168978162109853 0.0
1.3967270810715853 0.629592814296484 0.0
1.4300872121937573 0.007537908107042313 0.0
1.4300872121937573 0.020232906192541124 0.0
1.4300872121937573 0.03292790427803993 0.0
1.4300872121937573 0.04562290236353875 1.1806185854407911
1.4300872121937573 0.05831790044903755 1.1806185854407911
1.4300872121937573 0.07101289853453636 1.5741581139210539
1.4300872121937573 0.08370789662003517 0.0
1.4300872121937573 0.09640289470553398 1.5741581139210539
1.4300872121937573 0.1090978927910328 0.0
1.4300872121937573 0.12179289087653161 0.0
1.4300872121937573 0.1344878889620304 0.0
1.4300872121937573 0.14718288704752924 0.7870790569605269
1.4300872121937573 0.15987788513302803 0.0
1.4300872121937573 0.17257288321852685 0.3935395284802643
1.4300872121937573 0.18526788130402566 0.0
1.4300872121937573 0.19796287938952445 0.0
1.4300872121937573 0.2106578774750233 0.0
1.4300872121937573 0.22335287556052208 0.0
1.4300872121937573 0.2360478736460209 0.0
1.4300872121937573 0.2487428717315197 0.0
1.4300872121937573 0.26143786981701855 0.0
1.4300872121937573 0.27413286790251734 0.0
1.4300872121937573 0.28682786598801613 0.0
1.4300872121937573 0.2995228640735149 0.0
1.4300872121937573 0.31221786215901376 0.0
1.4300872121937573 0.3249128602445126 0.0
1.4300872121937573 0.3376078583300114 0.0
1.4300872121937573 0.3503028564155102 0.0
1.4300872121937573 0.36299785450100897 0.0
1.4300872121937573 0.3756928525865078 0.0
1.4300872121937573 0.38838785067200665 0.0
1.4300872121937573 0.40108284875750544 0.0
1.4300872121937573 0.4137778468430042 0.0
1.4300872121937573 0.426472844928503 0.0
1.4300872121937573 0.43916784301400186 0.0
1.4300872121937573 0.4518628410995007 0.0
1.4300872121937573 0.4645578391849995 0.0
1.4300872121937573 0.4772528372704983 0.0
1.4300872121937573 0.48994783535599706 0.0
1.4300872121937573 0.5026428334414959 0.0
1.4300872121937573 0.5153378315269947 0.0
1.4300872121937573 0.5280328296124935 0.0
1.4300872121937573 0.5407278276979923 0.0
1.4300872121937573 0.5534228257834912 0.0
1.4300872121937573 0.5661178238689899 0.0
1.4300872121937573 0.5788128219544888 0.0
1.4300872121937573 0.5915078200399876 0.0
1.4300872121937573 0.6042028181254864 0.0
1.4300872121937573 0.6168978162109853 0.0
1.4300872121937573 0.629592814296484 0.0
1.4634473433159292 0.007537908107042313 0.0
1.4634473433159292 0.020232906192541124 0.0
1.4634473433159292 0.03292790427803993 0.0
1.4634473433159292 0.04562290236353875 7.083711512644746
1.4634473433159292 0.05831790044903755 3.935395284802637
1.4634473433159292 0.07101289853453636 1.5741581139210539
1.4634473433159292 0.08370789662003517 11.806185854407918
1.4634473433159292 0.09640289470553398 0.0
1.4634473433159292 0.1090978927910328 0.0
1.4634473433159292 0.12179289087653161 2.361237170881583
1.4634473433159292 0.1344878889620304 0.0
1.4634473433159292 0.14718288704752924 0.0
1.4634473433159292 0.15987788513302803 0.0
1.4634473433159292 0.17257288321852685 0.0
1.4634473433159292 0.18526788130402566 0.0
1.4634473433159292 0.19796287938952445 0.0
1.4634473433159292 0.2106578774750233 0.0
1.4634473433159292 0.22335287556052208 0.0
1.4634473433159292 0.2360478736460209 0.3935395284802643
1.4634473433159292 0.2487428717315197 0.0
1.4634473433159292 0.26143786981701855 0.0
1.4634473433159292 0.27413286790251734 0.0
1.4634473433159292 0.28682786598801613 0.0
1.4634473433159292 0.2995228640735149 0.0
1.4634473433159292 0.31221786215901376 0.0
1.4634473433159292 0.3249128602445126 0.0
1.4634473433159292 0.3376078583300114 0.0
1.4634473433159292 0.3503028564155102 0.0
1.4634473433159292 0.36299785450100897 0.0
1.4634473433159292 0.3756928525865078 0.0
1.4634473433159292 0.38838785067200665 0.0
1.4634473433159292 0.40108284875750544 0.0
1.4634473433159292 0.4137778468430042 0.0
1.4634473433159292 0.426472844928503 0.0
1.4634473433159292 0.43916784301400186 0.0
1.4634473433159292 0.4518628410995007 0.0
1.4634473433159292 0.4645578391849995 0.0
1.4634473433159292 0.4772528372704983 0.0
1.4634473433159292 0.48994783535599706 0.0
1.4634473433159292 0.5026428334414959 0.0
1.4634473433159292 0.5153378315269947 0.0
1.4634473433159292 0.5280328296124935 0.0
1.4634473433159292 0.5407278276979923 0.0
1.4634473433159292 0.5534228257834912 0.0
1.4634473433159292 0.5661178238689899 0.0
1.4634473433159292 0.5788128219544888 0.0
1.4634473433159292 0.5915078200399876 0.0
1.4634473433159292 0.6042028181254864 0.0
1.4634473433159292 0.6168978162109853 0.0
1.4634473433159292 0.629592814296484 0.0
1.496807474438101 0.007537908107042313 0.0
1.496807474438101 0.020232906192541124 0.0
1.496807474438101 0.03292790427803993 0.0
1.496807474438101 0.04562290236353875 0.0
1.496807474438101 0.05831790044903755 4.3289348132829
1.496807474438101 0.07101289853453636 0.0
1.496807474438101 0.08370789662003517 15.741581139210558
1.496807474438101 0.09640289470553398 5.509553398723688
1.496807474438101 0.1090978927910328 0.0
1.496807474438101 0.12179289087653161 0.3935395284802639
1.496807474438101 0.1344878889620304 0.0
1.496807474438101 0.14718288704752924 0.0
1.496807474438101 0.15987788513302803 0.0
1.496807474438101 0.17257288321852685 0.0
1.496807474438101 0.18526788130402566 0.0
1.496807474438101 0.19796287938952445 0.0
1.496807474438101 0.2106578774750233 0.0
1.496807474438101 0.22335287556052208 0.0
1.496807474438101 0.2360478736460209 0.0
1.496807474438101 0.2487428717315197 0.0
1.496807474438101 0.26143786981701855 0.0
1.496807474438101 0.27413286790251734 0.0
1.496807474438101 0.28682786598801613 0.0
1.496807474438101 0.2995228640735149 0.0
1.496807474438101 0.31221786215901376 0.0
1.496807474438101 0.3249128602445126 0.0
1.496807474438101 0.3376078583300114 0.0
1.496807474438101 0.3503028564155102 0.0
1.496807474438101 0.36299785450100897 0.0
1.496807474438101 0.3756928525865078 0.0
1.496807474438101 0.38838785067200665 0.0
1.496807474438101 0.40108284875750544 0.0
1.496807474438101 0.4137778468430042 0.0
1.496807474438101 0.426472844928503 0.0
1.496807474438101 0.43916784301400186 0.0
1.496807474438101 0.4518628410995007 0.0
1.496807474438101 0.4645578391849995 0.0
1.496807474438101 0.4772528372704983 0.0
1.496807474438101 0.48994783535599706 0.0
1.496807474438101 0.5026428334414959 0.0
1.496807474438101 0.5153378315269947 0.0
1.496807474438101 0.5280328296124935 0.0
1.496807474438101 0.5407278276979923 0.0
1.496807474438101 0.5534228257834912 0.0
1.496807474438101 0.5661178238689899 0.0
1.496807474438101 0.5788128219544888 0.0
1.496807474438101 0.5915078200399876 0.0
1.496807474438101 0.6042028181254864 0.0
1.496807474438101 0.6168978162109853 0.0
1.496807474438101 0.629592814296484 0.0
1.5301676055602729 0.007537908107042313 0.0
1.5301676055602729 0.020232906192541124 0.0
1.5301676055602729 0.03292790427803993 0.0
1.5301676055602729 0.04562290236353875 5.116013870243428
1.5301676055602729 0.05831790044903755 0.0
1.5301676055602729 0.07101289853453636 1.1806185854407902
1.5301676055602729 0.08370789662003517 0.7870790569605278
1.5301676055602729 0.09640289470553398 0.0
1.5301676055602729 0.1090978927910328 0.0
1.5301676055602729 0.12179289087653161 0.0
1.5301676055602729 0.1344878889620304 0.0
1.5301676055602729 0.14718288704752924 0.39353952848026347
1.5301676055602729 0.15987788513302803 0.0
1.5301676055602729 0.17257288321852685 0.0
1.5301676055602729 0.18526788130402566 0.0
1.5301676055602729 0.19796287938952445 0.0
1.5301676055602729 0.2106578774750233 0.0
1.5301676055602729 0.22335287556052208 0.0
1.5301676055602729 0.2360478736460209 0.0
1.5301676055602729 0.2487428717315197 0.0
1.5301676055602729 0.26143786981701855 0.0
1.5301676055602729 0.27413286790251734 0.0
1.5301676055602729 0.28682786598801613 0.0
1.5301676055602729 0.2995228640735149 0.0
1.5301676055602729 0.31221786215901376 0.0
1.5301676055602729 0.3249128602445126 0.0
1.5301676055602729 0.3376078583300114 0.0
1.5301676055602729 0.3503028564155102 0.0
1.5301676055602729 0.36299785450100897 0.0
1.5301676055602729 0.3756928525865078 0.0
1.5301676055602729 0.38838785067200665 0.0
1.5301676055602729 0.40108284875750544 0.0
1.5301676055602729 0.4137778468430042 0.0
1.5301676055602729 0.426472844928503 0.0
1.5301676055602729 0.43916784301400186 0.0
1.5301676055602729 0.4518628410995007 0.0
1.5301676055602729 0.4645578391849995 0.0
1.5301676055602729 0.4772528372704983 0.0
1.5301676055602729 0.48994783535599706 0.0
1.5301676055602729 0.5026428334414959 0.0
1.5301676055602729 0.5153378315269947 0.0
1.5301676055602729 0.5280328296124935 0.0
1.5301676055602729 0.5407278276979923 0.0
1.5301676055602729 0.5534228257834912 0.0
1.5301676055602729 0.5661178238689899 0.0
1.5301676055602729 0.5788128219544888 0.0
1.5301676055602729 0.5915078200399876 0.0
1.5301676055602729 0.6042028181254864 0.0
1.5301676055602729 0.6168978162109853 0.0
1.5301676055602729 0.629592814296484 0.0
1.5635277366824447 0.007537908107042313 0.0
1.5635277366824447 0.020232906192541124 0.0
1.5635277366824447 0.03292790427803993 0.0
1.5635277366824447 0.04562290236353875 2.3612371708815822
1.5635277366824447 0.05831790044903755 0.7870790569605273
1.5635277366824447 0.07101289853453636 1.9676976424013175
1.5635277366824447 0.08370789662003517 5.903092927203959
1.5635277366824447 0.09640289470553398 0.0
1.5635277366824447 0.1090978927910328 0.7870790569605269
1.5635277366824447 0.12179289087653161 0.0
1.5635277366824447 0.1344878889620304 0.0
1.5635277366824447 0.14718288704752924 0.39353952848026347
1.5635277366824447 0.15987788513302803 0.0
1.5635277366824447 0.17257288321852685 0.0
1.5635277366824447 0.18526788130402566 0.0
1.5635277366824447 0.19796287938952445 0.0
1.5635277366824447 0.2106578774750233 0.0
1.5635277366824447 0.22335287556052208 0.0
1.5635277366824447 0.2360478736460209 0.0
1.5635277366824447 0.2487428717315197 0.0
1.5635277366824447 0.26143786981701855 0.0
1.5635277366824447 0.27413286790251734 0.0
1.5635277366824447 0.28682786598801613 0.0
1.5635277366824447 0.2995228640735149 0.0
1.5635277366824447 0.31221786215901376 0.0
1.5635277366824447 0.3249128602445126 0.0
1.5635277366824447 0.3376078583300114 0.0
1.5635277366824447 0.3503028564155102 0.0
1.5635277366824447 0.36299785450100897 0.0
1.5635277366824447 0.3756928525865078 0.0
1.5635277366824447 0.38838785067200665 0.0
1.5635277366824447 0.40108284875750544 0.0
1.5635277366824447 0.4137778468430042 0.0
1.5635277366824447 0.426472844928503 0.0
1.5635277366824447 0.43916784301400186 0.0
1.5635277366824447 0.4518628410995007 0.0
1.5635277366824447 0.4645578391849995 0.0
1.5635277366824447 0.4772528372704983 0.0
1.5635277366824447 0.48994783535599706 0.0
1.5635277366824447 0.5026428334414959 0.0
1.5635277366824447 0.5153378315269947 0.0
1.5635277366824447 0.5280328296124935 0.0
1.5635277366824447 0.5407278276979923 0.0
1.5635277366824447 0.5534228257834912 0.0
1.5635277366824447 0.5661178238689899 0.0
1.5635277366824447 0.5788128219544888 0.0
1.5635277366824447 0.5915078200399876 0.0
1.5635277366824447 0.6042028181254864 0.0
1.5635277366824447 0.6168978162109853 0.0
1.5635277366824447 0.629592814296484 0.0
1.5968878678046168 0.007537908107042313 0.0
1.5968878678046168 0.020232906192541124 0.0
1.5968878678046168 0.03292790427803993 0.0
1.5968878678046168 0.04562290236353875 6.690171984164438
1.5968878678046168 0.05831790044903755 5.5095533987236545
1.5968878678046168 0.07101289853453636 0.0
1.5968878678046168 0.08370789662003517 0.0
1.5968878678046168 0.09640289470553398 0.0
1.5968878678046168 0.1090978927910328 0.0
1.5968878678046168 0.12179289087653161 0.0
1.5968878678046168 0.1344878889620304 0.0
1.5968878678046168 0.14718288704752924 0.0
1.5968878678046168 0.15987788513302803 0.0
1.5968878678046168 0.17257288321852685 0.0
1.5968878678046168 0.18526788130402566 0.0
1.5968878678046168 0.19796287938952445 0.0
1.5968878678046168 0.2106578774750233 0.0
1.5968878678046168 0.22335287556052208 0.0
1.5968878678046168 0.2360478736460209 0.0
1.5968878678046168 0.2487428717315197 0.0
1.5968878678046168 0.26143786981701855 0.0
1.5968878678046168 0.27413286790251734 0.0
1.5968878678046168 0.28682786598801613 0.0
1.5968878678046168 0.2995228640735149 0.0
1.5968878678046168 0.31221786215901376 0.0
1.5968878678046168 0.3249128602445126 0.0
1.5968878678046168 0.3376078583300114 0.0
1.5968878678046168 0.3503028564155102 0.0
1.5968878678046168 0.36299785450100897 0.0
1.5968878678046168 0.3756928525865078 0.0
1.5968878678046168 0.38838785067200665 0.0
1.5968878678046168 0.40108284875750544 0.0
1.5968878678046168 0.4137778468430042 0.0
1.5968878678046168 0.426472844928503 0.0
1.5968878678046168 0.43916784301400186 0.0
1.5968878678046168 0.4518628410995007 0.0
1.5968878678046168 0.4645578391849995 0.0
1.5968878678046168 0.4772528372704983 0.0
1.5968878678046168 0.48994783535599706 0.0
1.5968878678046168 0.5026428334414959 0.0
1.5968878678046168 0.5153378315269947 0.0
1.5968878678046168 0.5280328296124935 0.0
1.5968878678046168 0.5407278276979923 0.0
1.5968878678046168 0.5534228257834912 0.0
1.5968878678046168 0.5661178238689899 0.0
1.5968878678046168 0.5788128219544888 0.0
1.5968878678046168 0.5915078200399876 0.0
1.5968878678046168 0.6042028181254864 0.0
1.5968878678046168 0.6168978162109853 0.0
1.5968878678046168 0.629592814296484 0.0
1.6302479989267886 0.007537908107042313 0.0
1.6302479989267886 0.020232906192541124 0.0
1.6302479989267886 0.03292790427803993 0.0
1.6302479989267886 0.04562290236353875 0.7870790569605273
1.6302479989267886 0.05831790044903755 0.0
1.6302479989267886 0.07101289853453636 1.5741581139210539
1.6302479989267886 0.08370789662003517 0.0
1.6302479989267886 0.09640289470553398 0.0
1.6302479989267886 0.1090978927910328 0.0
1.6302479989267886 0.12179289087653161 0.0
1.6302479989267886 0.1344878889620304 0.0
1.6302479989267886 0.14718288704752924 0.0
1.6302479989267886 0.15987788513302803 0.0
1.6302479989267886 0.17257288321852685 0.0
1.6302479989267886 0.18526788130402566 0.0
1.6302479989267886 0.19796287938952445 0.0
1.6302479989267886 0.2106578774750233 0.0
1.6302479989267886 0.22335287556052208 0.0
1.6302479989267886 0.2360478736460209 0.0
1.6302479989267886 0.2487428717315197 0.0
1.6302479989267886 0.26143786981701855 0.0
1.6302479989267886 0.27413286790251734 0.0
1.6302479989267886 0.28682786598801613 0.0
1.6302479989267886 0.2995228640735149 0.0
1.6302479989267886 0.31221786215901376 0.0
1.6302479989267886 0.3249128602445126 0.0
1.6302479989267886 0.3376078583300114 0.0
1.6302479989267886 0.3503028564155102 0.0
1.6302479989267886 0.36299785450100897 0.0
1.6302479989267886 0.3756928525865078 0.0
1.6302479989267886 0.38838785067200665 0.0
1.6302479989267886 0.40108284875750544 0.0
1.6302479989267886 0.4137778468430042 0.0
1.6302479989267886 0.426472844928503 0.0
1.6302479989267886 0.43916784301400186 0.0
1.6302479989267886 0.4518628410995007 0.0
1.6302479989267886 0.4645578391849995 0.0
1.6302479989267886 0.4772528372704983 0.0
1.6302479989267886 0.48994783535599706 0.0
1.6302479989267886 0.5026428334414959 0.0
1.6302479989267886 0.5153378315269947 0.0
1.6302479989267886 0.5280328296124935 0.0
1.6302479989267886 0.5407278276979923 0.0
1.6302479989267886 0.5534228257834912 0.0
1.6302479989267886 0.5661178238689899 0.0
1.6302479989267886 0.5788128219544888 0.0
1.6302479989267886 0.5915078200399876 0.0
1.6302479989267886 0.6042028181254864 0.0
1.6302479989267886 0.6168978162109853 0.0
1.6302479989267886 0.629592814296484 0.0
1.6636081300489605 0.007537908107042313 0.0
1.6636081300489605 0.020232906192541124 0.0
1.6636081300489605 0.03292790427803993 0.0
1.6636081300489605 0.04562290236353875 0.0
1.6636081300489605 0.05831790044903755 0.0
1.6636081300489605 0.07101289853453636 0.0
1.6636081300489605 0.08370789662003517 0.0
1.6636081300489605 0.09640289470553398 4.328934813282898
1.6636081300489605 0.1090978927910328 0.0
1.6636081300489605 0.12179289087653161 0.7870790569605278
1.6636081300489605 0.1344878889620304 0.0
1.6636081300489605 0.14718288704752924 0.0
1.6636081300489605 0.15987788513302803 0.0
1.6636081300489605 0.17257288321852685 0.0
1.6636081300489605 0.18526788130402566 0.0
1.6636081300489605 0.19796287938952445 0.0
1.6636081300489605 0.2106578774750233 0.0
1.6636081300489605 0.22335287556052208 0.0
1.6636081300489605 0.2360478736460209 0.0
1.6636081300489605 0.2487428717315197 0.0
1.6636081300489605 0.26143786981701855 0.0
1.6636081300489605 0.27413286790251734 0.0
1.6636081300489605 0.28682786598801613 0.0
1.6636081300489605 0.2995228640735149 0.0
1.6636081300489605 0.31221786215901376 0.0
1.6636081300489605 0.3249128602445126 0.0
1.6636081300489605 0.3376078583300114 0.0
1.6636081300489605 0.3503028564155102 0.0
1.6636081300489605 0.36299785450100897 0.0
1.6636081300489605 0.3756928525865078 0.0
1.6636081300489605 0.38838785067200665 0.0
1.6636081300489605 0.40108284875750544 0.0
1.6636081300489605 0.4137778468430042 0.0
1.6636081300489605 0.426472844928503 0.0
1.6636081300489605 0.43916784301400186 0.0
1.6636081300489605 0.4518628410995007 0.0
1.6636081300489605 0.4645578391849995 0.0
1.6636081300489605 0.4772528372704983 0.0
1.6636081300489605 0.48994783535599706 0.0
1.6636081300489605 0.5026428334414959 0.0
1.6636081300489605 0.5153378315269947 0.0
1.6636081300489605 0.5280328296124935 0.0
1.6636081300489605 0.5407278276979923 0.0
1.6636081300489605 0.5534228257834912 0.0
1.6636081300489605 0.5661178238689899 0.0
1.6636081300489605 0.5788128219544888 0.0
1.6636081300489605 0.5915078200399876 0.0
1.6636081300489605 0.6042028181254864 0.0
1.6636081300489605 0.6168978162109853 0.0
1.6636081300489605 0.629592814296484 0.0


==> sections/graphs/data/2d_histograms/2d_histogram_fashion_mnist_softmax_POVI.csv <==
xcenter ycenter weight
0.059707004986703394 0.03456870958209038 0.1821640732234021
0.059707004986703394 0.0751647724211216 0.0
0.059707004986703394 0.11576083526015282 0.0
0.059707004986703394 0.15635689809918404 0.0
0.059707004986703394 0.19695296093821527 0.0
0.059707004986703394 0.2375490237772465 0.06072135774113403
0.059707004986703394 0.2781450866162777 0.0
0.059707004986703394 0.31874114945530896 0.0
0.059707004986703394 0.3593372122943401 0.0
0.059707004986703394 0.3999332751333714 0.06072135774113403
0.059707004986703394 0.44052933797240257 0.0
0.059707004986703394 0.48112540081143385 0.0
0.059707004986703394 0.521721463650465 0.0
0.059707004986703394 0.5623175264894962 0.0
0.059707004986703394 0.6029135893285276 0.0
0.059707004986703394 0.6435096521675587 0.0
0.059707004986703394 0.6841057150065899 0.0
0.059707004986703394 0.7247017778456211 0.0
0.059707004986703394 0.7652978406846525 0.0
0.059707004986703394 0.8058939035236836 0.0
0.059707004986703394 0.8464899663627148 0.0
0.059707004986703394 0.887086029201746 0.0
0.059707004986703394 0.9276820920407773 0.0
0.059707004986703394 0.9682781548798085 0.0
0.059707004986703394 1.0088742177188397 0.0
0.059707004986703394 1.0494702805578708 0.0
0.059707004986703394 1.0900663433969022 0.0
0.059707004986703394 1.1306624062359334 0.0
0.059707004986703394 1.1712584690749646 0.0
0.059707004986703394 1.2118545319139957 0.0
0.059707004986703394 1.2524505947530271 0.0
0.059707004986703394 1.2930466575920583 0.0
0.059707004986703394 1.3336427204310894 0.0
0.059707004986703394 1.3742387832701206 0.0
0.059707004986703394 1.414834846109152 0.0
0.059707004986703394 1.4554309089481832 0.0
0.059707004986703394 1.4960269717872143 0.0
0.059707004986703394 1.5366230346262455 0.0
0.059707004986703394 1.5772190974652769 0.0
0.059707004986703394 1.617815160304308 0.0
0.059707004986703394 1.6584112231433392 0.0
0.059707004986703394 1.6990072859823704 0.0
0.059707004986703394 1.7396033488214018 0.0
0.059707004986703394 1.780199411660433 0.0
0.059707004986703394 1.820795474499464 0.060721357741134116
0.059707004986703394 1.8613915373384953 0.0
0.059707004986703394 1.9019876001775267 1.2751485125638167
0.059707004986703394 1.9425836630165578 0.3036067887056706
0.059707004986703394 1.983179725855589 0.18216407322340236
0.059707004986703394 2.0237757886946204 0.546492219670207
0.10027416545897722 0.03456870958209038 0.3036067887056701
0.10027416545897722 0.0751647724211216 0.0
0.10027416545897722 0.11576083526015282 0.060721357741134026
0.10027416545897722 0.15635689809918404 0.0
0.10027416545897722 0.19695296093821527 0.0
0.10027416545897722 0.2375490237772465 0.0
0.10027416545897722 0.2781450866162777 0.0
0.10027416545897722 0.31874114945530896 0.060721357741134026
0.10027416545897722 0.3593372122943401 0.0
0.10027416545897722 0.3999332751333714 0.12144271548226805
0.10027416545897722 0.44052933797240257 0.0
0.10027416545897722 0.48112540081143385 0.0
0.10027416545897722 0.521721463650465 0.0
0.10027416545897722 0.5623175264894962 0.0
0.10027416545897722 0.6029135893285276 0.0
0.10027416545897722 0.6435096521675587 0.0
0.10027416545897722 0.6841057150065899 0.0
0.10027416545897722 0.7247017778456211 0.06072135774113393
0.10027416545897722 0.7652978406846525 0.0
0.10027416545897722 0.8058939035236836 0.0607213577411341
0.10027416545897722 0.8464899663627148 0.0
0.10027416545897722 0.887086029201746 0.0
0.10027416545897722 0.9276820920407773 0.0
0.10027416545897722 0.9682781548798085 0.0
0.10027416545897722 1.0088742177188397 0.0
0.10027416545897722 1.0494702805578708 0.0
0.10027416545897722 1.0900663433969022 0.0
0.10027416545897722 1.1306624062359334 0.0
0.10027416545897722 1.1712584690749646 0.0607213577411341
0.10027416545897722 1.2118545319139957 0.06072135774113377
0.10027416545897722 1.2524505947530271 0.0
0.10027416545897722 1.2930466575920583 0.0607213577411341
0.10027416545897722 1.3336427204310894 0.0
0.10027416545897722 1.3742387832701206 0.0
0.10027416545897722 1.414834846109152 0.06072135774113377
0.10027416545897722 1.4554309089481832 0.0607213577411341
0.10027416545897722 1.4960269717872143 0.0
0.10027416545897722 1.5366230346262455 0.0
0.10027416545897722 1.5772190974652769 0.0
0.10027416545897722 1.617815160304308 0.0607213577411341
0.10027416545897722 1.6584112231433392 0.0
0.10027416545897722 1.6990072859823704 0.0
0.10027416545897722 1.7396033488214018 0.0
0.10027416545897722 1.780199411660433 0.18216407322340228
0.10027416545897722 1.820795474499464 0.4857708619290728
0.10027416545897722 1.8613915373384953 1.6394766590106116
0.10027416545897722 1.9019876001775267 2.7931824560921683
0.10027416545897722 1.9425836630165578 1.7609193744928886
0.10027416545897722 1.983179725855589 1.1537057970815479
0.10027416545897722 2.0237757886946204 0.36432814644680456
0.14084132593125107 0.03456870958209038 0.4857708619290722
0.14084132593125107 0.0751647724211216 0.12144271548226805
0.14084132593125107 0.11576083526015282 0.2428854309645361
0.14084132593125107 0.15635689809918404 0.060721357741134026
0.14084132593125107 0.19695296093821527 0.0
0.14084132593125107 0.2375490237772465 0.060721357741134026
0.14084132593125107 0.2781450866162777 0.060721357741134026
0.14084132593125107 0.31874114945530896 0.0
0.14084132593125107 0.3593372122943401 0.060721357741134026
0.14084132593125107 0.3999332751333714 0.2428854309645361
0.14084132593125107 0.44052933797240257 0.060721357741134026
0.14084132593125107 0.48112540081143385 0.0
0.14084132593125107 0.521721463650465 0.0
0.14084132593125107 0.5623175264894962 0.06072135774113393
0.14084132593125107 0.6029135893285276 0.0
0.14084132593125107 0.6435096521675587 0.0
0.14084132593125107 0.6841057150065899 0.0607213577411341
0.14084132593125107 0.7247017778456211 0.0
0.14084132593125107 0.7652978406846525 0.0
0.14084132593125107 0.8058939035236836 0.0
0.14084132593125107 0.8464899663627148 0.0
0.14084132593125107 0.887086029201746 0.0
0.14084132593125107 0.9276820920407773 0.0
0.14084132593125107 0.9682781548798085 0.1214427154822682
0.14084132593125107 1.0088742177188397 0.0
0.14084132593125107 1.0494702805578708 0.0
0.14084132593125107 1.0900663433969022 0.0
0.14084132593125107 1.1306624062359334 0.0
0.14084132593125107 1.1712584690749646 0.0
0.14084132593125107 1.2118545319139957 0.0
0.14084132593125107 1.2524505947530271 0.0607213577411341
0.14084132593125107 1.2930466575920583 0.0
0.14084132593125107 1.3336427204310894 0.0607213577411341
0.14084132593125107 1.3742387832701206 0.0
0.14084132593125107 1.414834846109152 0.0
0.14084132593125107 1.4554309089481832 0.0607213577411341
0.14084132593125107 1.4960269717872143 0.0
0.14084132593125107 1.5366230346262455 0.0
0.14084132593125107 1.5772190974652769 0.0607213577411341
0.14084132593125107 1.617815160304308 0.1214427154822682
0.14084132593125107 1.6584112231433392 0.18216407322340228
0.14084132593125107 1.6990072859823704 0.607213577411341
0.14084132593125107 1.7396033488214018 0.6679349351524714
0.14084132593125107 1.780199411660433 0.7893776506347433
0.14084132593125107 1.820795474499464 1.9430834477162913
0.14084132593125107 1.8613915373384953 4.3112163996204975
0.14084132593125107 1.9019876001775267 4.371937757361655
0.14084132593125107 1.9425836630165578 2.0645261631985594
0.14084132593125107 1.983179725855589 0.7893776506347433
0.14084132593125107 2.0237757886946204 0.3036067887056705
0.1814084864035249 0.03456870958209038 0.12144271548226807
0.1814084864035249 0.0751647724211216 0.24288543096453613
0.1814084864035249 0.11576083526015282 0.1821640732234021
0.1814084864035249 0.15635689809918404 0.24288543096453613
0.1814084864035249 0.19695296093821527 0.06072135774113403
0.1814084864035249 0.2375490237772465 0.12144271548226807
0.1814084864035249 0.2781450866162777 0.06072135774113403
0.1814084864035249 0.31874114945530896 0.06072135774113403
0.1814084864035249 0.3593372122943401 0.1821640732234021
0.1814084864035249 0.3999332751333714 0.12144271548226807
0.1814084864035249 0.44052933797240257 0.30360678870567015
0.1814084864035249 0.48112540081143385 0.06072135774113403
0.1814084864035249 0.521721463650465 0.060721357741134116
0.1814084864035249 0.5623175264894962 0.12144271548226791
0.1814084864035249 0.6029135893285276 0.060721357741133956
0.1814084864035249 0.6435096521675587 0.0
0.1814084864035249 0.6841057150065899 0.0
0.1814084864035249 0.7247017778456211 0.0
0.1814084864035249 0.7652978406846525 0.060721357741133956
0.1814084864035249 0.8058939035236836 0.0
0.1814084864035249 0.8464899663627148 0.0
0.1814084864035249 0.887086029201746 0.060721357741133956
0.1814084864035249 0.9276820920407773 0.060721357741133956
0.1814084864035249 0.9682781548798085 0.0
0.1814084864035249 1.0088742177188397 0.060721357741134116
0.1814084864035249 1.0494702805578708 0.12144271548226823
0.1814084864035249 1.0900663433969022 0.0
0.1814084864035249 1.1306624062359334 0.060721357741134116
0.1814084864035249 1.1712584690749646 0.0
0.1814084864035249 1.2118545319139957 0.12144271548226757
0.1814084864035249 1.2524505947530271 0.060721357741134116
0.1814084864035249 1.2930466575920583 0.060721357741134116
0.1814084864035249 1.3336427204310894 0.060721357741134116
0.1814084864035249 1.3742387832701206 0.0
0.1814084864035249 1.414834846109152 0.0
0.1814084864035249 1.4554309089481832 0.060721357741134116
0.1814084864035249 1.4960269717872143 0.18216407322340236
0.1814084864035249 1.5366230346262455 0.0
0.1814084864035249 1.5772190974652769 0.12144271548226823
0.1814084864035249 1.617815160304308 0.546492219670207
0.1814084864035249 1.6584112231433392 1.03226308159928
0.1814084864035249 1.6990072859823704 0.7893776506347435
0.1814084864035249 1.7396033488214018 1.396591228046077
0.1814084864035249 1.780199411660433 2.4288543096453648
0.1814084864035249 1.820795474499464 4.675544546067327
0.1814084864035249 1.8613915373384953 7.043677497971519
0.1814084864035249 1.9019876001775267 4.007609610914852
0.1814084864035249 1.9425836630165578 2.185968878680828
0.1814084864035249 1.983179725855589 0.24288543096453646
0.1814084864035249 2.0237757886946204 0.0
0.2219756468757987 0.03456870958209038 0.12144271548226807
0.2219756468757987 0.0751647724211216 0.06072135774113403
0.2219756468757987 0.11576083526015282 0.1821640732234021
0.2219756468757987 0.15635689809918404 0.3643281464468042
0.2219756468757987 0.19695296093821527 0.3643281464468042
0.2219756468757987 0.2375490237772465 0.0
0.2219756468757987 0.2781450866162777 0.06072135774113403
0.2219756468757987 0.31874114945530896 0.0
0.2219756468757987 0.3593372122943401 0.0
0.2219756468757987 0.3999332751333714 0.06072135774113403
0.2219756468757987 0.44052933797240257 0.1821640732234021
0.2219756468757987 0.48112540081143385 0.3643281464468042
0.2219756468757987 0.521721463650465 0.18216407322340236
0.2219756468757987 0.5623175264894962 0.30360678870566976
0.2219756468757987 0.6029135893285276 0.0
0.2219756468757987 0.6435096521675587 0.12144271548226823
0.2219756468757987 0.6841057150065899 0.060721357741134116
0.2219756468757987 0.7247017778456211 0.24288543096453583
0.2219756468757987 0.7652978406846525 0.12144271548226791
0.2219756468757987 0.8058939035236836 0.18216407322340236
0.2219756468757987 0.8464899663627148 0.3036067887056706
0.2219756468757987 0.887086029201746 0.060721357741133956
0.2219756468757987 0.9276820920407773 0.0
0.2219756468757987 0.9682781548798085 0.0
0.2219756468757987 1.0088742177188397 0.0
0.2219756468757987 1.0494702805578708 0.060721357741134116
0.2219756468757987 1.0900663433969022 0.18216407322340136
0.2219756468757987 1.1306624062359334 0.060721357741134116
0.2219756468757987 1.1712584690749646 0.0
0.2219756468757987 1.2118545319139957 0.06072135774113378
0.2219756468757987 1.2524505947530271 0.060721357741134116
0.2219756468757987 1.2930466575920583 0.060721357741134116
0.2219756468757987 1.3336427204310894 0.18216407322340236
0.2219756468757987 1.3742387832701206 0.060721357741134116
0.2219756468757987 1.414834846109152 0.0
0.2219756468757987 1.4554309089481832 0.18216407322340236
0.2219756468757987 1.4960269717872143 0.48577086192907293
0.2219756468757987 1.5366230346262455 0.6072135774113379
0.2219756468757987 1.5772190974652769 0.7893776506347435
0.2219756468757987 1.617815160304308 1.7001980167517552
0.2219756468757987 1.6584112231433392 1.457312585787219
0.2219756468757987 1.6990072859823704 1.2144271548226824
0.2219756468757987 1.7396033488214018 3.036067887056689
0.2219756468757987 1.780199411660433 4.493380472843925
0.2219756468757987 1.820795474499464 7.650891075382899
0.2219756468757987 1.8613915373384953 5.7078076276665755
0.2219756468757987 1.9019876001775267 2.3074115941630966
0.2219756468757987 1.9425836630165578 0.7893776506347435
0.2219756468757987 1.983179725855589 0.060721357741134116
0.2219756468757987 2.0237757886946204 0.0
0.26254280734807256 0.03456870958209038 0.06072135774113399
0.26254280734807256 0.0751647724211216 0.0
0.26254280734807256 0.11576083526015282 0.18216407322340197
0.26254280734807256 0.15635689809918404 0.18216407322340197
0.26254280734807256 0.19695296093821527 0.06072135774113399
0.26254280734807256 0.2375490237772465 0.36432814644680395
0.26254280734807256 0.2781450866162777 0.18216407322340197
0.26254280734807256 0.31874114945530896 0.24288543096453596
0.26254280734807256 0.3593372122943401 0.06072135774113399
0.26254280734807256 0.3999332751333714 0.48577086192907193
0.26254280734807256 0.44052933797240257 0.18216407322340197
0.26254280734807256 0.48112540081143385 0.24288543096453596
0.26254280734807256 0.521721463650465 0.24288543096453633
0.26254280734807256 0.5623175264894962 0.12144271548226782
0.26254280734807256 0.6029135893285276 0.24288543096453563
0.26254280734807256 0.6435096521675587 0.12144271548226816
0.26254280734807256 0.6841057150065899 0.24288543096453633
0.26254280734807256 0.7247017778456211 0.06072135774113391
0.26254280734807256 0.7652978406846525 0.06072135774113391
0.26254280734807256 0.8058939035236836 0.06072135774113408
0.26254280734807256 0.8464899663627148 0.12144271548226816
0.26254280734807256 0.887086029201746 0.12144271548226782
0.26254280734807256 0.9276820920407773 0.18216407322340172
0.26254280734807256 0.9682781548798085 0.0
0.26254280734807256 1.0088742177188397 0.0
0.26254280734807256 1.0494702805578708 0.06072135774113408
0.26254280734807256 1.0900663433969022 0.24288543096453497
0.26254280734807256 1.1306624062359334 0.06072135774113408
0.26254280734807256 1.1712584690749646 0.0
0.26254280734807256 1.2118545319139957 0.0
0.26254280734807256 1.2524505947530271 0.30360678870567037
0.26254280734807256 1.2930466575920583 0.24288543096453633
0.26254280734807256 1.3336427204310894 0.12144271548226816
0.26254280734807256 1.3742387832701206 0.30360678870567037
0.26254280734807256 1.414834846109152 0.24288543096453497
0.26254280734807256 1.4554309089481832 0.789377650634743
0.26254280734807256 1.4960269717872143 1.2144271548226815
0.26254280734807256 1.5366230346262455 1.335869870304942
0.26254280734807256 1.5772190974652769 0.9715417238581453
0.26254280734807256 1.617815160304308 1.0322630815992793
0.26254280734807256 1.6584112231433392 1.9430834477162906
0.26254280734807256 1.6990072859823704 1.4573125857872178
0.26254280734807256 1.7396033488214018 4.554101830585031
0.26254280734807256 1.780199411660433 6.436463920560211
0.26254280734807256 1.820795474499464 6.072135774113407
0.26254280734807256 1.8613915373384953 3.1575106025389545
0.26254280734807256 1.9019876001775267 1.3358698703049494
0.26254280734807256 1.9425836630165578 0.30360678870567037
0.26254280734807256 1.983179725855589 0.0
0.26254280734807256 2.0237757886946204 0.0
0.3031099678203464 0.03456870958209038 0.0
0.3031099678203464 0.0751647724211216 0.0
0.3031099678203464 0.11576083526015282 0.06072135774113403
0.3031099678203464 0.15635689809918404 0.0
0.3031099678203464 0.19695296093821527 0.06072135774113403
0.3031099678203464 0.2375490237772465 0.12144271548226807
0.3031099678203464 0.2781450866162777 0.24288543096453613
0.3031099678203464 0.31874114945530896 0.06072135774113403
0.3031099678203464 0.3593372122943401 0.1821640732234021
0.3031099678203464 0.3999332751333714 0.1821640732234021
0.3031099678203464 0.44052933797240257 0.06072135774113403
0.3031099678203464 0.48112540081143385 0.30360678870567015
0.3031099678203464 0.521721463650465 0.3036067887056706
0.3031099678203464 0.5623175264894962 0.3643281464468037
0.3031099678203464 0.6029135893285276 0.24288543096453583
0.3031099678203464 0.6435096521675587 0.060721357741134116
0.3031099678203464 0.6841057150065899 0.18216407322340236
0.3031099678203464 0.7247017778456211 0.3643281464468037
0.3031099678203464 0.7652978406846525 0.3643281464468037
0.3031099678203464 0.8058939035236836 0.3643281464468047
0.3031099678203464 0.8464899663627148 0.18216407322340236
0.3031099678203464 0.887086029201746 0.060721357741133956
0.3031099678203464 0.9276820920407773 0.060721357741133956
0.3031099678203464 0.9682781548798085 0.24288543096453646
0.3031099678203464 1.0088742177188397 0.060721357741134116
0.3031099678203464 1.0494702805578708 0.0
0.3031099678203464 1.0900663433969022 0.0
0.3031099678203464 1.1306624062359334 0.18216407322340236
0.3031099678203464 1.1712584690749646 0.0
0.3031099678203464 1.2118545319139957 0.18216407322340136
0.3031099678203464 1.2524505947530271 0.24288543096453646
0.3031099678203464 1.2930466575920583 0.3643281464468047
0.3031099678203464 1.3336427204310894 0.3643281464468047
0.3031099678203464 1.3742387832701206 0.6679349351524754
0.3031099678203464 1.414834846109152 0.6679349351524716
0.3031099678203464 1.4554309089481832 1.092984439340414
0.3031099678203464 1.4960269717872143 0.9715417238581459
0.3031099678203464 1.5366230346262455 1.457312585787211
0.3031099678203464 1.5772190974652769 1.3358698703049507
0.3031099678203464 1.617815160304308 1.639476659010621
0.3031099678203464 1.6584112231433392 2.793182456092169
0.3031099678203464 1.6990072859823704 3.6432814644680476
0.3031099678203464 1.7396033488214018 5.28275812347864
0.3031099678203464 1.780199411660433 5.647086269925473
0.3031099678203464 1.820795474499464 3.157510602538974
0.3031099678203464 1.8613915373384953 1.2751485125638096
0.3031099678203464 1.9019876001775267 0.060721357741134116
0.3031099678203464 1.9425836630165578 0.0
0.3031099678203464 1.983179725855589 0.0
0.3031099678203464 2.0237757886946204 0.0
0.3436771282926202 0.03456870958209038 0.0
0.3436771282926202 0.0751647724211216 0.12144271548226807
0.3436771282926202 0.11576083526015282 0.12144271548226807
0.3436771282926202 0.15635689809918404 0.48577086192907226
0.3436771282926202 0.19695296093821527 0.1821640732234021
0.3436771282926202 0.2375490237772465 0.1821640732234021
0.3436771282926202 0.2781450866162777 0.1821640732234021
0.3436771282926202 0.31874114945530896 0.12144271548226807
0.3436771282926202 0.3593372122943401 0.12144271548226807
0.3436771282926202 0.3999332751333714 0.1821640732234021
0.3436771282926202 0.44052933797240257 0.1821640732234021
0.3436771282926202 0.48112540081143385 0.42504950418793824
0.3436771282926202 0.521721463650465 0.48577086192907293
0.3436771282926202 0.5623175264894962 0.30360678870566976
0.3436771282926202 0.6029135893285276 0.12144271548226791
0.3436771282926202 0.6435096521675587 0.24288543096453646
0.3436771282926202 0.6841057150065899 0.3036067887056706
0.3436771282926202 0.7247017778456211 0.24288543096453583
0.3436771282926202 0.7652978406846525 0.24288543096453583
0.3436771282926202 0.8058939035236836 0.3036067887056706
0.3436771282926202 0.8464899663627148 0.48577086192907293
0.3436771282926202 0.887086029201746 0.18216407322340186
0.3436771282926202 0.9276820920407773 0.12144271548226791
0.3436771282926202 0.9682781548798085 0.12144271548226823
0.3436771282926202 1.0088742177188397 0.12144271548226823
0.3436771282926202 1.0494702805578708 0.24288543096453646
0.3436771282926202 1.0900663433969022 0.12144271548226757
0.3436771282926202 1.1306624062359334 0.060721357741134116
0.3436771282926202 1.1712584690749646 0.3643281464468047
0.3436771282926202 1.2118545319139957 0.24288543096453513
0.3436771282926202 1.2524505947530271 0.18216407322340236
0.3436771282926202 1.2930466575920583 0.060721357741134116
0.3436771282926202 1.3336427204310894 0.546492219670207
0.3436771282926202 1.3742387832701206 0.6072135774113412
0.3436771282926202 1.414834846109152 0.9715417238581405
0.3436771282926202 1.4554309089481832 1.1537057970815483
0.3436771282926202 1.4960269717872143 1.457312585787219
0.3436771282926202 1.5366230346262455 1.700198016751746
0.3436771282926202 1.5772190974652769 1.518033943528353
0.3436771282926202 1.617815160304308 2.003804805457426
0.3436771282926202 1.6584112231433392 4.371937757361656
0.3436771282926202 1.6990072859823704 7.347284286677229
0.3436771282926202 1.7396033488214018 7.043677497971519
0.3436771282926202 1.780199411660433 4.493380472843925
0.3436771282926202 1.820795474499464 1.9430834477162917
0.3436771282926202 1.8613915373384953 0.3643281464468027
0.3436771282926202 1.9019876001775267 0.12144271548226823
0.3436771282926202 1.9425836630165578 0.0
0.3436771282926202 1.983179725855589 0.0
0.3436771282926202 2.0237757886946204 0.0
0.384244288764894 0.03456870958209038 0.0
0.384244288764894 0.0751647724211216 0.24288543096453613
0.384244288764894 0.11576083526015282 0.06072135774113403
0.384244288764894 0.15635689809918404 0.0
0.384244288764894 0.19695296093821527 0.1821640732234021
0.384244288764894 0.2375490237772465 0.12144271548226807
0.384244288764894 0.2781450866162777 0.1821640732234021
0.384244288764894 0.31874114945530896 0.30360678870567015
0.384244288764894 0.3593372122943401 0.0
0.384244288764894 0.3999332751333714 0.30360678870567015
0.384244288764894 0.44052933797240257 0.24288543096453613
0.384244288764894 0.48112540081143385 0.24288543096453613
0.384244288764894 0.521721463650465 0.3036067887056706
0.384244288764894 0.5623175264894962 0.18216407322340186
0.384244288764894 0.6029135893285276 0.4250495041879376
0.384244288764894 0.6435096521675587 0.24288543096453646
0.384244288764894 0.6841057150065899 0.3036067887056706
0.384244288764894 0.7247017778456211 0.12144271548226791
0.384244288764894 0.7652978406846525 0.24288543096453583
0.384244288764894 0.8058939035236836 0.3643281464468047
0.384244288764894 0.8464899663627148 0.18216407322340236
0.384244288764894 0.887086029201746 0.30360678870566976
0.384244288764894 0.9276820920407773 0.18216407322340186
0.384244288764894 0.9682781548798085 0.4250495041879388
0.384244288764894 1.0088742177188397 0.24288543096453646
0.384244288764894 1.0494702805578708 0.3036067887056706
0.384244288764894 1.0900663433969022 0.18216407322340136
0.384244288764894 1.1306624062359334 0.24288543096453646
0.384244288764894 1.1712584690749646 0.24288543096453646
0.384244288764894 1.2118545319139957 0.3643281464468027
0.384244288764894 1.2524505947530271 0.6072135774113412
0.384244288764894 1.2930466575920583 0.48577086192907293
0.384244288764894 1.3336427204310894 1.092984439340414
0.384244288764894 1.3742387832701206 0.9108203661170119
0.384244288764894 1.414834846109152 1.2144271548226757
0.384244288764894 1.4554309089481832 1.7001980167517552
0.384244288764894 1.4960269717872143 1.639476659010621
0.384244288764894 1.5366230346262455 2.0038048054574147
0.384244288764894 1.5772190974652769 2.3074115941630966
0.384244288764894 1.617815160304308 4.12905232639712
0.384244288764894 1.6584112231433392 6.436463920560216
0.384244288764894 1.6990072859823704 7.590169717641766
0.384244288764894 1.7396033488214018 5.76852898540771
0.384244288764894 1.780199411660433 1.7001980167517552
0.384244288764894 1.820795474499464 1.3965912280460846
0.384244288764894 1.8613915373384953 0.12144271548226757
0.384244288764894 1.9019876001775267 0.0
0.384244288764894 1.9425836630165578 0.0
0.384244288764894 1.983179725855589 0.0
0.384244288764894 2.0237757886946204 0.0
0.42481144923716785 0.03456870958209038 0.0
0.42481144923716785 0.0751647724211216 0.06072135774113403
0.42481144923716785 0.11576083526015282 0.12144271548226807
0.42481144923716785 0.15635689809918404 0.1821640732234021
0.42481144923716785 0.19695296093821527 0.06072135774113403
0.42481144923716785 0.2375490237772465 0.1821640732234021
0.42481144923716785 0.2781450866162777 0.24288543096453613
0.42481144923716785 0.31874114945530896 0.0
0.42481144923716785 0.3593372122943401 0.24288543096453613
0.42481144923716785 0.3999332751333714 0.1821640732234021
0.42481144923716785 0.44052933797240257 0.1821640732234021
0.42481144923716785 0.48112540081143385 0.42504950418793824
0.42481144923716785 0.521721463650465 0.18216407322340236
0.42481144923716785 0.5623175264894962 0.18216407322340186
0.42481144923716785 0.6029135893285276 0.30360678870566976
0.42481144923716785 0.6435096521675587 0.6072135774113412
0.42481144923716785 0.6841057150065899 0.3643281464468047
0.42481144923716785 0.7247017778456211 0.24288543096453583
0.42481144923716785 0.7652978406846525 0.4250495041879376
0.42481144923716785 0.8058939035236836 0.3643281464468047
0.42481144923716785 0.8464899663627148 0.4250495041879388
0.42481144923716785 0.887086029201746 0.18216407322340186
0.42481144923716785 0.9276820920407773 0.3643281464468037
0.42481144923716785 0.9682781548798085 0.3036067887056706
0.42481144923716785 1.0088742177188397 0.12144271548226823
0.42481144923716785 1.0494702805578708 0.546492219670207
0.42481144923716785 1.0900663433969022 0.30360678870566893
0.42481144923716785 1.1306624062359334 0.3643281464468047
0.42481144923716785 1.1712584690749646 0.18216407322340236
0.42481144923716785 1.2118545319139957 0.48577086192907026
0.42481144923716785 1.2524505947530271 0.7893776506347435
0.42481144923716785 1.2930466575920583 0.7893776506347435
0.42481144923716785 1.3336427204310894 0.6072135774113412
0.42481144923716785 1.3742387832701206 1.092984439340414
0.42481144923716785 1.414834846109152 1.5787553012694784
0.42481144923716785 1.4554309089481832 1.578755301269487
0.42481144923716785 1.4960269717872143 1.457312585787219
0.42481144923716785 1.5366230346262455 1.8823620899751474
0.42481144923716785 1.5772190974652769 2.2466902364219625
0.42481144923716785 1.617815160304308 4.675544546067327
0.42481144923716785 1.6584112231433392 6.375742562819083
0.42481144923716785 1.6990072859823704 4.918429977031863
0.42481144923716785 1.7396033488214018 2.4895756673864855
0.42481144923716785 1.780199411660433 1.03226308159928
0.42481144923716785 1.820795474499464 0.24288543096453646
0.42481144923716785 1.8613915373384953 0.0
0.42481144923716785 1.9019876001775267 0.0
0.42481144923716785 1.9425836630165578 0.0
0.42481144923716785 1.983179725855589 0.0
0.42481144923716785 2.0237757886946204 0.0
0.46537860970944167 0.03456870958209038 0.0
0.46537860970944167 0.0751647724211216 0.0
0.46537860970944167 0.11576083526015282 0.12144271548226807
0.46537860970944167 0.15635689809918404 0.12144271548226807
0.46537860970944167 0.19695296093821527 0.12144271548226807
0.46537860970944167 0.2375490237772465 0.12144271548226807
0.46537860970944167 0.2781450866162777 0.12144271548226807
0.46537860970944167 0.31874114945530896 0.06072135774113403
0.46537860970944167 0.3593372122943401 0.06072135774113403
0.46537860970944167 0.3999332751333714 0.24288543096453613
0.46537860970944167 0.44052933797240257 0.3643281464468042
0.46537860970944167 0.48112540081143385 0.12144271548226807
0.46537860970944167 0.521721463650465 0.060721357741134116
0.46537860970944167 0.5623175264894962 0.30360678870566976
0.46537860970944167 0.6029135893285276 0.18216407322340186
0.46537860970944167 0.6435096521675587 0.4250495041879388
0.46537860970944167 0.6841057150065899 0.18216407322340236
0.46537860970944167 0.7247017778456211 0.30360678870566976
0.46537860970944167 0.7652978406846525 0.5464922196702056
0.46537860970944167 0.8058939035236836 0.3643281464468047
0.46537860970944167 0.8464899663627148 0.3643281464468047
0.46537860970944167 0.887086029201746 0.4250495041879376
0.46537860970944167 0.9276820920407773 0.5464922196702056
0.46537860970944167 0.9682781548798085 0.4250495041879388
0.46537860970944167 1.0088742177188397 0.3643281464468047
0.46537860970944167 1.0494702805578708 0.18216407322340236
0.46537860970944167 1.0900663433969022 0.48577086192907026
0.46537860970944167 1.1306624062359334 0.18216407322340236
0.46537860970944167 1.1712584690749646 0.7286562928936094
0.46537860970944167 1.2118545319139957 0.6679349351524716
0.46537860970944167 1.2524505947530271 0.48577086192907293
0.46537860970944167 1.2930466575920583 0.8500990083758776
0.46537860970944167 1.3336427204310894 0.8500990083758776
0.46537860970944167 1.3742387832701206 0.9715417238581459
0.46537860970944167 1.414834846109152 1.5787553012694784
0.46537860970944167 1.4554309089481832 1.578755301269487
0.46537860970944167 1.4960269717872143 2.125247520939694
0.46537860970944167 1.5366230346262455 1.5180339435283445
0.46537860970944167 1.5772190974652769 3.7040028222091816
0.46537860970944167 1.617815160304308 3.6432814644680476
0.46537860970944167 1.6584112231433392 5.46492219670207
0.46537860970944167 1.6990072859823704 2.3681329519042307
0.46537860970944167 1.7396033488214018 1.5180339435283445
0.46537860970944167 1.780199411660433 0.48577086192907293
0.46537860970944167 1.820795474499464 0.0
0.46537860970944167 1.8613915373384953 0.0
0.46537860970944167 1.9019876001775267 0.0
0.46537860970944167 1.9425836630165578 0.0
0.46537860970944167 1.983179725855589 0.0
0.46537860970944167 2.0237757886946204 0.0
0.5059457701817155 0.03456870958209038 0.0
0.5059457701817155 0.0751647724211216 0.06072135774113394
0.5059457701817155 0.11576083526015282 0.0
0.5059457701817155 0.15635689809918404 0.06072135774113394
0.5059457701817155 0.19695296093821527 0.12144271548226789
0.5059457701817155 0.2375490237772465 0.06072135774113394
0.5059457701817155 0.2781450866162777 0.24288543096453577
0.5059457701817155 0.31874114945530896 0.30360678870566976
0.5059457701817155 0.3593372122943401 0.12144271548226789
0.5059457701817155 0.3999332751333714 0.30360678870566976
0.5059457701817155 0.44052933797240257 0.3643281464468037
0.5059457701817155 0.48112540081143385 0.48577086192907154
0.5059457701817155 0.521721463650465 0.3643281464468042
0.5059457701817155 0.5623175264894962 0.060721357741133866
0.5059457701817155 0.6029135893285276 0.8500990083758742
0.5059457701817155 0.6435096521675587 1.0322630815992784
0.5059457701817155 0.6841057150065899 0.3643281464468042
0.5059457701817155 0.7247017778456211 0.48577086192907093
0.5059457701817155 0.7652978406846525 0.1821640732234016
0.5059457701817155 0.8058939035236836 0.5464922196702063
0.5059457701817155 0.8464899663627148 0.3643281464468042
0.5059457701817155 0.887086029201746 0.5464922196702049
0.5059457701817155 0.9276820920407773 0.3036067887056694
0.5059457701817155 0.9682781548798085 0.3643281464468042
0.5059457701817155 1.0088742177188397 0.42504950418793824
0.5059457701817155 1.0494702805578708 0.48577086192907226
0.5059457701817155 1.0900663433969022 0.1821640732234011
0.5059457701817155 1.1306624062359334 0.30360678870567015
0.5059457701817155 1.1712584690749646 0.6679349351524744
0.5059457701817155 1.2118545319139957 0.7893776506347381
0.5059457701817155 1.2524505947530271 1.457312585787217
0.5059457701817155 1.2930466575920583 0.9108203661170106
0.5059457701817155 1.3336427204310894 1.3358698703049487
0.5059457701817155 1.3742387832701206 1.0929844393404127
0.5059457701817155 1.414834846109152 1.8823620899751448
0.5059457701817155 1.4554309089481832 1.8216407322340211
0.5059457701817155 1.4960269717872143 1.5787553012694846
0.5059457701817155 1.5366230346262455 1.9430834477162786
0.5059457701817155 1.5772190974652769 2.5502970251276293
0.5059457701817155 1.617815160304308 3.946888253173712
0.5059457701817155 1.6584112231433392 3.096789244797836
0.5059457701817155 1.6990072859823704 1.0929844393404127
0.5059457701817155 1.7396033488214018 0.24288543096453483
0.5059457701817155 1.780199411660433 0.0
0.5059457701817155 1.820795474499464 0.0
0.5059457701817155 1.8613915373384953 0.0
0.5059457701817155 1.9019876001775267 0.0
0.5059457701817155 1.9425836630165578 0.0
0.5059457701817155 1.983179725855589 0.0
0.5059457701817155 2.0237757886946204 0.0
0.5465129306539893 0.03456870958209038 0.0
0.5465129306539893 0.0751647724211216 0.0
0.5465129306539893 0.11576083526015282 0.0
0.5465129306539893 0.15635689809918404 0.06072135774113403
0.5465129306539893 0.19695296093821527 0.0
0.5465129306539893 0.2375490237772465 0.06072135774113403
0.5465129306539893 0.2781450866162777 0.06072135774113403
0.5465129306539893 0.31874114945530896 0.1821640732234021
0.5465129306539893 0.3593372122943401 0.06072135774113403
0.5465129306539893 0.3999332751333714 0.42504950418793824
0.5465129306539893 0.44052933797240257 0.06072135774113403
0.5465129306539893 0.48112540081143385 0.30360678870567015
0.5465129306539893 0.521721463650465 0.24288543096453646
0.5465129306539893 0.5623175264894962 0.4250495041879376
0.5465129306539893 0.6029135893285276 0.48577086192907165
0.5465129306539893 0.6435096521675587 0.48577086192907293
0.5465129306539893 0.6841057150065899 0.7286562928936094
0.5465129306539893 0.7247017778456211 0.6072135774113395
0.5465129306539893 0.7652978406846525 0.7893776506347413
0.5465129306539893 0.8058939035236836 0.4250495041879388
0.5465129306539893 0.8464899663627148 0.3643281464468047
0.5465129306539893 0.887086029201746 0.8500990083758752
0.5465129306539893 0.9276820920407773 0.7286562928936074
0.5465129306539893 0.9682781548798085 0.7286562928936094
0.5465129306539893 1.0088742177188397 0.6679349351524754
0.5465129306539893 1.0494702805578708 0.7893776506347435
0.5465129306539893 1.0900663433969022 0.6679349351524716
0.5465129306539893 1.1306624062359334 0.7286562928936094
0.5465129306539893 1.1712584690749646 0.3643281464468047
0.5465129306539893 1.2118545319139957 1.153705797081542
0.5465129306539893 1.2524505947530271 1.092984439340414
0.5465129306539893 1.2930466575920583 0.8500990083758776
0.5465129306539893 1.3336427204310894 1.1537057970815483
0.5465129306539893 1.3742387832701206 1.092984439340414
0.5465129306539893 1.414834846109152 2.307411594163084
0.5465129306539893 1.4554309089481832 1.518033943528353
0.5465129306539893 1.4960269717872143 1.3965912280460846
0.5465129306539893 1.5366230346262455 2.307411594163084
0.5465129306539893 1.5772190974652769 2.732461098351035
0.5465129306539893 1.617815160304308 2.6110183828687674
0.5465129306539893 1.6584112231433392 1.578755301269487
0.5465129306539893 1.6990072859823704 0.18216407322340236
0.5465129306539893 1.7396033488214018 0.0
0.5465129306539893 1.780199411660433 0.0
0.5465129306539893 1.820795474499464 0.0
0.5465129306539893 1.8613915373384953 0.0
0.5465129306539893 1.9019876001775267 0.0
0.5465129306539893 1.9425836630165578 0.0
0.5465129306539893 1.983179725855589 0.0
0.5465129306539893 2.0237757886946204 0.0
0.5870800911262632 0.03456870958209038 0.0
0.5870800911262632 0.0751647724211216 0.06072135774113403
0.5870800911262632 0.11576083526015282 0.0
0.5870800911262632 0.15635689809918404 0.0
0.5870800911262632 0.19695296093821527 0.1821640732234021
0.5870800911262632 0.2375490237772465 0.12144271548226807
0.5870800911262632 0.2781450866162777 0.06072135774113403
0.5870800911262632 0.31874114945530896 0.12144271548226807
0.5870800911262632 0.3593372122943401 0.06072135774113403
0.5870800911262632 0.3999332751333714 0.3643281464468042
0.5870800911262632 0.44052933797240257 0.12144271548226807
0.5870800911262632 0.48112540081143385 0.48577086192907226
0.5870800911262632 0.521721463650465 0.24288543096453646
0.5870800911262632 0.5623175264894962 0.48577086192907165
0.5870800911262632 0.6029135893285276 0.5464922196702056
0.5870800911262632 0.6435096521675587 0.3643281464468047
0.5870800911262632 0.6841057150065899 0.24288543096453646
0.5870800911262632 0.7247017778456211 0.4250495041879376
0.5870800911262632 0.7652978406846525 0.6072135774113395
0.5870800911262632 0.8058939035236836 0.6679349351524754
0.5870800911262632 0.8464899663627148 0.7286562928936094
0.5870800911262632 0.887086029201746 0.6679349351524736
0.5870800911262632 0.9276820920407773 0.7893776506347413
0.5870800911262632 0.9682781548798085 0.9108203661170119
0.5870800911262632 1.0088742177188397 0.48577086192907293
0.5870800911262632 1.0494702805578708 0.7286562928936094
0.5870800911262632 1.0900663433969022 0.3643281464468027
0.5870800911262632 1.1306624062359334 0.3643281464468047
0.5870800911262632 1.1712584690749646 0.7893776506347435
0.5870800911262632 1.2118545319139957 1.153705797081542
0.5870800911262632 1.2524505947530271 0.48577086192907293
0.5870800911262632 1.2930466575920583 1.03226308159928
0.5870800911262632 1.3336427204310894 1.9430834477162917
0.5870800911262632 1.3742387832701206 1.518033943528353
0.5870800911262632 1.414834846109152 1.7609193744928797
0.5870800911262632 1.4554309089481832 1.7001980167517552
0.5870800911262632 1.4960269717872143 1.639476659010621
0.5870800911262632 1.5366230346262455 1.5787553012694784
0.5870800911262632 1.5772190974652769 1.2751485125638167
0.5870800911262632 1.617815160304308 1.1537057970815483
0.5870800911262632 1.6584112231433392 0.12144271548226823
0.5870800911262632 1.6990072859823704 0.0
0.5870800911262632 1.7396033488214018 0.0
0.5870800911262632 1.780199411660433 0.0
0.5870800911262632 1.820795474499464 0.0
0.5870800911262632 1.8613915373384953 0.0
0.5870800911262632 1.9019876001775267 0.0
0.5870800911262632 1.9425836630165578 0.0
0.5870800911262632 1.983179725855589 0.0
0.5870800911262632 2.0237757886946204 0.0
0.627647251598537 0.03456870958209038 0.0
0.627647251598537 0.0751647724211216 0.0
0.627647251598537 0.11576083526015282 0.0
0.627647251598537 0.15635689809918404 0.0
0.627647251598537 0.19695296093821527 0.1821640732234021
0.627647251598537 0.2375490237772465 0.06072135774113403
0.627647251598537 0.2781450866162777 0.0
0.627647251598537 0.31874114945530896 0.0
0.627647251598537 0.3593372122943401 0.06072135774113403
0.627647251598537 0.3999332751333714 0.06072135774113403
0.627647251598537 0.44052933797240257 0.30360678870567015
0.627647251598537 0.48112540081143385 0.1821640732234021
0.627647251598537 0.521721463650465 0.546492219670207
0.627647251598537 0.5623175264894962 0.6679349351524736
0.627647251598537 0.6029135893285276 0.5464922196702056
0.627647251598537 0.6435096521675587 0.546492219670207
0.627647251598537 0.6841057150065899 0.7893776506347435
0.627647251598537 0.7247017778456211 0.4250495041879376
0.627647251598537 0.7652978406846525 0.6072135774113395
0.627647251598537 0.8058939035236836 0.6072135774113412
0.627647251598537 0.8464899663627148 1.1537057970815483
0.627647251598537 0.887086029201746 0.8500990083758752
0.627647251598537 0.9276820920407773 0.6072135774113395
0.627647251598537 0.9682781548798085 1.092984439340414
0.627647251598537 1.0088742177188397 0.6072135774113412
0.627647251598537 1.0494702805578708 0.6072135774113412
0.627647251598537 1.0900663433969022 0.546492219670204
0.627647251598537 1.1306624062359334 0.9108203661170119
0.627647251598537 1.1712584690749646 1.2751485125638167
0.627647251598537 1.2118545319139957 0.9715417238581405
0.627647251598537 1.2524505947530271 1.3358698703049507
0.627647251598537 1.2930466575920583 0.9715417238581459
0.627647251598537 1.3336427204310894 1.3358698703049507
0.627647251598537 1.3742387832701206 1.2751485125638167
0.627647251598537 1.414834846109152 1.3358698703049432
0.627647251598537 1.4554309089481832 1.457312585787219
0.627647251598537 1.4960269717872143 1.639476659010621
0.627647251598537 1.5366230346262455 1.457312585787211
0.627647251598537 1.5772190974652769 0.48577086192907293
0.627647251598537 1.617815160304308 0.3036067887056706
0.627647251598537 1.6584112231433392 0.0
0.627647251598537 1.6990072859823704 0.0
0.627647251598537 1.7396033488214018 0.0
0.627647251598537 1.780199411660433 0.0
0.627647251598537 1.820795474499464 0.0
0.627647251598537 1.8613915373384953 0.0
0.627647251598537 1.9019876001775267 0.0
0.627647251598537 1.9425836630165578 0.0
0.627647251598537 1.983179725855589 0.0
0.627647251598537 2.0237757886946204 0.0
0.6682144120708109 0.03456870958209038 0.0
0.6682144120708109 0.0751647724211216 0.06072135774113403
0.6682144120708109 0.11576083526015282 0.06072135774113403
0.6682144120708109 0.15635689809918404 0.0
0.6682144120708109 0.19695296093821527 0.0
0.6682144120708109 0.2375490237772465 0.06072135774113403
0.6682144120708109 0.2781450866162777 0.06072135774113403
0.6682144120708109 0.31874114945530896 0.0
0.6682144120708109 0.3593372122943401 0.06072135774113403
0.6682144120708109 0.3999332751333714 0.24288543096453613
0.6682144120708109 0.44052933797240257 0.24288543096453613
0.6682144120708109 0.48112540081143385 0.1821640732234021
0.6682144120708109 0.521721463650465 0.4250495041879388
0.6682144120708109 0.5623175264894962 0.24288543096453583
0.6682144120708109 0.6029135893285276 0.5464922196702056
0.6682144120708109 0.6435096521675587 0.546492219670207
0.6682144120708109 0.6841057150065899 0.48577086192907293
0.6682144120708109 0.7247017778456211 0.5464922196702056
0.6682144120708109 0.7652978406846525 0.6679349351524736
0.6682144120708109 0.8058939035236836 0.9108203661170119
0.6682144120708109 0.8464899663627148 0.6072135774113412
0.6682144120708109 0.887086029201746 0.9715417238581433
0.6682144120708109 0.9276820920407773 0.9108203661170093
0.6682144120708109 0.9682781548798085 0.48577086192907293
0.6682144120708109 1.0088742177188397 0.6072135774113412
0.6682144120708109 1.0494702805578708 0.7286562928936094
0.6682144120708109 1.0900663433969022 1.153705797081542
0.6682144120708109 1.1306624062359334 0.8500990083758776
0.6682144120708109 1.1712584690749646 1.092984439340414
0.6682144120708109 1.2118545319139957 0.7286562928936055
0.6682144120708109 1.2524505947530271 2.125247520939694
0.6682144120708109 1.2930466575920583 0.9108203661170119
0.6682144120708109 1.3336427204310894 1.639476659010621
0.6682144120708109 1.3742387832701206 1.1537057970815483
0.6682144120708109 1.414834846109152 0.9715417238581405
0.6682144120708109 1.4554309089481832 0.8500990083758776
0.6682144120708109 1.4960269717872143 0.8500990083758776
0.6682144120708109 1.5366230346262455 0.546492219670204
0.6682144120708109 1.5772190974652769 0.0
0.6682144120708109 1.617815160304308 0.0
0.6682144120708109 1.6584112231433392 0.0
0.6682144120708109 1.6990072859823704 0.0
0.6682144120708109 1.7396033488214018 0.0
0.6682144120708109 1.780199411660433 0.0
0.6682144120708109 1.820795474499464 0.0
0.6682144120708109 1.8613915373384953 0.0
0.6682144120708109 1.9019876001775267 0.0
0.6682144120708109 1.9425836630165578 0.0
0.6682144120708109 1.983179725855589 0.0
0.6682144120708109 2.0237757886946204 0.0
0.7087815725430846 0.03456870958209038 0.0
0.7087815725430846 0.0751647724211216 0.0
0.7087815725430846 0.11576083526015282 0.0
0.7087815725430846 0.15635689809918404 0.06072135774113403
0.7087815725430846 0.19695296093821527 0.06072135774113403
0.7087815725430846 0.2375490237772465 0.12144271548226807
0.7087815725430846 0.2781450866162777 0.0
0.7087815725430846 0.31874114945530896 0.12144271548226807
0.7087815725430846 0.3593372122943401 0.06072135774113403
0.7087815725430846 0.3999332751333714 0.12144271548226807
0.7087815725430846 0.44052933797240257 0.12144271548226807
0.7087815725430846 0.48112540081143385 0.12144271548226807
0.7087815725430846 0.521721463650465 0.24288543096453646
0.7087815725430846 0.5623175264894962 0.18216407322340186
0.7087815725430846 0.6029135893285276 0.5464922196702056
0.7087815725430846 0.6435096521675587 0.6679349351524754
0.7087815725430846 0.6841057150065899 0.4250495041879388
0.7087815725430846 0.7247017778456211 0.6679349351524736
0.7087815725430846 0.7652978406846525 0.48577086192907165
0.7087815725430846 0.8058939035236836 0.7286562928936094
0.7087815725430846 0.8464899663627148 0.7286562928936094
0.7087815725430846 0.887086029201746 1.0322630815992773
0.7087815725430846 0.9276820920407773 1.0929844393404111
0.7087815725430846 0.9682781548798085 1.03226308159928
0.7087815725430846 1.0088742177188397 0.9715417238581459
0.7087815725430846 1.0494702805578708 0.9715417238581459
0.7087815725430846 1.0900663433969022 1.0322630815992744
0.7087815725430846 1.1306624062359334 1.092984439340414
0.7087815725430846 1.1712584690749646 1.1537057970815483
0.7087815725430846 1.2118545319139957 1.3358698703049432
0.7087815725430846 1.2524505947530271 1.518033943528353
0.7087815725430846 1.2930466575920583 0.7286562928936094
0.7087815725430846 1.3336427204310894 0.7893776506347435
0.7087815725430846 1.3742387832701206 0.7893776506347435
0.7087815725430846 1.414834846109152 0.850099008375873
0.7087815725430846 1.4554309089481832 0.9108203661170119
0.7087815725430846 1.4960269717872143 0.7893776506347435
0.7087815725430846 1.5366230346262455 0.30360678870566893
0.7087815725430846 1.5772190974652769 0.0
0.7087815725430846 1.617815160304308 0.0
0.7087815725430846 1.6584112231433392 0.0
0.7087815725430846 1.6990072859823704 0.0
0.7087815725430846 1.7396033488214018 0.0
0.7087815725430846 1.780199411660433 0.0
0.7087815725430846 1.820795474499464 0.0
0.7087815725430846 1.8613915373384953 0.0
0.7087815725430846 1.9019876001775267 0.0
0.7087815725430846 1.9425836630165578 0.0
0.7087815725430846 1.983179725855589 0.0
0.7087815725430846 2.0237757886946204 0.0
0.7493487330153585 0.03456870958209038 0.0
0.7493487330153585 0.0751647724211216 0.0
0.7493487330153585 0.11576083526015282 0.0
0.7493487330153585 0.15635689809918404 0.0
0.7493487330153585 0.19695296093821527 0.0
0.7493487330153585 0.2375490237772465 0.06072135774113403
0.7493487330153585 0.2781450866162777 0.12144271548226807
0.7493487330153585 0.31874114945530896 0.12144271548226807
0.7493487330153585 0.3593372122943401 0.0
0.7493487330153585 0.3999332751333714 0.06072135774113403
0.7493487330153585 0.44052933797240257 0.24288543096453613
0.7493487330153585 0.48112540081143385 0.1821640732234021
0.7493487330153585 0.521721463650465 0.060721357741134116
0.7493487330153585 0.5623175264894962 0.18216407322340186
0.7493487330153585 0.6029135893285276 0.4250495041879376
0.7493487330153585 0.6435096521675587 0.4250495041879388
0.7493487330153585 0.6841057150065899 0.6679349351524754
0.7493487330153585 0.7247017778456211 0.7286562928936074
0.7493487330153585 0.7652978406846525 0.7286562928936074
0.7493487330153585 0.8058939035236836 0.9715417238581459
0.7493487330153585 0.8464899663627148 1.1537057970815483
0.7493487330153585 0.887086029201746 1.3358698703049472
0.7493487330153585 0.9276820920407773 0.5464922196702056
0.7493487330153585 0.9682781548798085 0.9108203661170119
0.7493487330153585 1.0088742177188397 0.7893776506347435
0.7493487330153585 1.0494702805578708 0.6679349351524754
0.7493487330153585 1.0900663433969022 0.6072135774113379
0.7493487330153585 1.1306624062359334 1.1537057970815483
0.7493487330153585 1.1712584690749646 1.03226308159928
0.7493487330153585 1.2118545319139957 0.4250495041879365
0.7493487330153585 1.2524505947530271 0.8500990083758776
0.7493487330153585 1.2930466575920583 0.4250495041879388
0.7493487330153585 1.3336427204310894 0.7893776506347435
0.7493487330153585 1.3742387832701206 0.546492219670207
0.7493487330153585 1.414834846109152 0.3643281464468027
0.7493487330153585 1.4554309089481832 0.3036067887056706
0.7493487330153585 1.4960269717872143 0.12144271548226823
0.7493487330153585 1.5366230346262455 0.0
0.7493487330153585 1.5772190974652769 0.0
0.7493487330153585 1.617815160304308 0.0
0.7493487330153585 1.6584112231433392 0.0
0.7493487330153585 1.6990072859823704 0.0
0.7493487330153585 1.7396033488214018 0.0
0.7493487330153585 1.780199411660433 0.0
0.7493487330153585 1.820795474499464 0.0
0.7493487330153585 1.8613915373384953 0.0
0.7493487330153585 1.9019876001775267 0.0
0.7493487330153585 1.9425836630165578 0.0
0.7493487330153585 1.983179725855589 0.0
0.7493487330153585 2.0237757886946204 0.0
0.7899158934876322 0.03456870958209038 0.0
0.7899158934876322 0.0751647724211216 0.12144271548226807
0.7899158934876322 0.11576083526015282 0.0
0.7899158934876322 0.15635689809918404 0.0
0.7899158934876322 0.19695296093821527 0.06072135774113403
0.7899158934876322 0.2375490237772465 0.12144271548226807
0.7899158934876322 0.2781450866162777 0.06072135774113403
0.7899158934876322 0.31874114945530896 0.06072135774113403
0.7899158934876322 0.3593372122943401 0.1821640732234021
0.7899158934876322 0.3999332751333714 0.24288543096453613
0.7899158934876322 0.44052933797240257 0.1821640732234021
0.7899158934876322 0.48112540081143385 0.1821640732234021
0.7899158934876322 0.521721463650465 0.24288543096453646
0.7899158934876322 0.5623175264894962 0.6072135774113395
0.7899158934876322 0.6029135893285276 0.12144271548226791
0.7899158934876322 0.6435096521675587 0.48577086192907293
0.7899158934876322 0.6841057150065899 0.6072135774113412
0.7899158934876322 0.7247017778456211 0.5464922196702056
0.7899158934876322 0.7652978406846525 0.7893776506347413
0.7899158934876322 0.8058939035236836 0.6679349351524754
0.7899158934876322 0.8464899663627148 0.7893776506347435
0.7899158934876322 0.887086029201746 1.1537057970815452
0.7899158934876322 0.9276820920407773 0.7893776506347413
0.7899158934876322 0.9682781548798085 1.03226308159928
0.7899158934876322 1.0088742177188397 1.03226308159928
0.7899158934876322 1.0494702805578708 0.9108203661170119
0.7899158934876322 1.0900663433969022 1.092984439340408
0.7899158934876322 1.1306624062359334 0.6072135774113412
0.7899158934876322 1.1712584690749646 1.3965912280460846
0.7899158934876322 1.2118545319139957 0.7893776506347392
0.7899158934876322 1.2524505947530271 0.6072135774113412
0.7899158934876322 1.2930466575920583 0.7286562928936094
0.7899158934876322 1.3336427204310894 0.24288543096453646
0.7899158934876322 1.3742387832701206 0.6072135774113412
0.7899158934876322 1.414834846109152 0.12144271548226757
0.7899158934876322 1.4554309089481832 0.0
0.7899158934876322 1.4960269717872143 0.0
0.7899158934876322 1.5366230346262455 0.0
0.7899158934876322 1.5772190974652769 0.0
0.7899158934876322 1.617815160304308 0.0
0.7899158934876322 1.6584112231433392 0.0
0.7899158934876322 1.6990072859823704 0.0
0.7899158934876322 1.7396033488214018 0.0
0.7899158934876322 1.780199411660433 0.0
0.7899158934876322 1.820795474499464 0.0
0.7899158934876322 1.8613915373384953 0.0
0.7899158934876322 1.9019876001775267 0.0
0.7899158934876322 1.9425836630165578 0.0
0.7899158934876322 1.983179725855589 0.0
0.7899158934876322 2.0237757886946204 0.0
0.8304830539599062 0.03456870958209038 0.0
0.8304830539599062 0.0751647724211216 0.06072135774113403
0.8304830539599062 0.11576083526015282 0.06072135774113403
0.8304830539599062 0.15635689809918404 0.0
0.8304830539599062 0.19695296093821527 0.1821640732234021
0.8304830539599062 0.2375490237772465 0.0
0.8304830539599062 0.2781450866162777 0.12144271548226807
0.8304830539599062 0.31874114945530896 0.12144271548226807
0.8304830539599062 0.3593372122943401 0.06072135774113403
0.8304830539599062 0.3999332751333714 0.12144271548226807
0.8304830539599062 0.44052933797240257 0.06072135774113403
0.8304830539599062 0.48112540081143385 0.12144271548226807
0.8304830539599062 0.521721463650465 0.18216407322340236
0.8304830539599062 0.5623175264894962 0.3643281464468037
0.8304830539599062 0.6029135893285276 0.3643281464468037
0.8304830539599062 0.6435096521675587 0.3643281464468047
0.8304830539599062 0.6841057150065899 0.3036067887056706
0.8304830539599062 0.7247017778456211 0.5464922196702056
0.8304830539599062 0.7652978406846525 0.4250495041879376
0.8304830539599062 0.8058939035236836 0.4250495041879388
0.8304830539599062 0.8464899663627148 0.9715417238581459
0.8304830539599062 0.887086029201746 0.7893776506347413
0.8304830539599062 0.9276820920407773 0.5464922196702056
0.8304830539599062 0.9682781548798085 0.546492219670207
0.8304830539599062 1.0088742177188397 0.48577086192907293
0.8304830539599062 1.0494702805578708 1.3358698703049507
0.8304830539599062 1.0900663433969022 0.546492219670204
0.8304830539599062 1.1306624062359334 0.8500990083758776
0.8304830539599062 1.1712584690749646 0.7286562928936094
0.8304830539599062 1.2118545319139957 1.0322630815992744
0.8304830539599062 1.2524505947530271 0.4250495041879388
0.8304830539599062 1.2930466575920583 0.6072135774113412
0.8304830539599062 1.3336427204310894 0.4250495041879388
0.8304830539599062 1.3742387832701206 0.3036067887056706
0.8304830539599062 1.414834846109152 0.0
0.8304830539599062 1.4554309089481832 0.0
0.8304830539599062 1.4960269717872143 0.0
0.8304830539599062 1.5366230346262455 0.0
0.8304830539599062 1.5772190974652769 0.0
0.8304830539599062 1.617815160304308 0.0
0.8304830539599062 1.6584112231433392 0.0
0.8304830539599062 1.6990072859823704 0.0
0.8304830539599062 1.7396033488214018 0.0
0.8304830539599062 1.780199411660433 0.0
0.8304830539599062 1.820795474499464 0.0
0.8304830539599062 1.8613915373384953 0.0
0.8304830539599062 1.9019876001775267 0.0
0.8304830539599062 1.9425836630165578 0.0
0.8304830539599062 1.983179725855589 0.0
0.8304830539599062 2.0237757886946204 0.0
0.8710502144321799 0.03456870958209038 0.0
0.8710502144321799 0.0751647724211216 0.0
0.8710502144321799 0.11576083526015282 0.0
0.8710502144321799 0.15635689809918404 0.0
0.8710502144321799 0.19695296093821527 0.06072135774113403
0.8710502144321799 0.2375490237772465 0.12144271548226807
0.8710502144321799 0.2781450866162777 0.12144271548226807
0.8710502144321799 0.31874114945530896 0.0
0.8710502144321799 0.3593372122943401 0.06072135774113403
0.8710502144321799 0.3999332751333714 0.1821640732234021
0.8710502144321799 0.44052933797240257 0.24288543096453613
0.8710502144321799 0.48112540081143385 0.06072135774113403
0.8710502144321799 0.521721463650465 0.24288543096453646
0.8710502144321799 0.5623175264894962 0.060721357741133956
0.8710502144321799 0.6029135893285276 0.18216407322340186
0.8710502144321799 0.6435096521675587 0.3036067887056706
0.8710502144321799 0.6841057150065899 0.3036067887056706
0.8710502144321799 0.7247017778456211 0.48577086192907165
0.8710502144321799 0.7652978406846525 0.8500990083758752
0.8710502144321799 0.8058939035236836 0.48577086192907293
0.8710502144321799 0.8464899663627148 0.6679349351524754
0.8710502144321799 0.887086029201746 0.7893776506347413
0.8710502144321799 0.9276820920407773 0.6072135774113395
0.8710502144321799 0.9682781548798085 0.9108203661170119
0.8710502144321799 1.0088742177188397 0.6072135774113412
0.8710502144321799 1.0494702805578708 0.546492219670207
0.8710502144321799 1.0900663433969022 0.6072135774113379
0.8710502144321799 1.1306624062359334 0.8500990083758776
0.8710502144321799 1.1712584690749646 0.6072135774113412
0.8710502144321799 1.2118545319139957 1.0322630815992744
0.8710502144321799 1.2524505947530271 0.48577086192907293
0.8710502144321799 1.2930466575920583 0.18216407322340236
0.8710502144321799 1.3336427204310894 0.12144271548226823
0.8710502144321799 1.3742387832701206 0.12144271548226823
0.8710502144321799 1.414834846109152 0.0
0.8710502144321799 1.4554309089481832 0.0
0.8710502144321799 1.4960269717872143 0.0
0.8710502144321799 1.5366230346262455 0.0
0.8710502144321799 1.5772190974652769 0.0
0.8710502144321799 1.617815160304308 0.0
0.8710502144321799 1.6584112231433392 0.0
0.8710502144321799 1.6990072859823704 0.0
0.8710502144321799 1.7396033488214018 0.0
0.8710502144321799 1.780199411660433 0.0
0.8710502144321799 1.820795474499464 0.0
0.8710502144321799 1.8613915373384953 0.0
0.8710502144321799 1.9019876001775267 0.0
0.8710502144321799 1.9425836630165578 0.0
0.8710502144321799 1.983179725855589 0.0
0.8710502144321799 2.0237757886946204 0.0
0.9116173749044538 0.03456870958209038 0.0
0.9116173749044538 0.0751647724211216 0.0
0.9116173749044538 0.11576083526015282 0.0
0.9116173749044538 0.15635689809918404 0.06072135774113403
0.9116173749044538 0.19695296093821527 0.06072135774113403
0.9116173749044538 0.2375490237772465 0.06072135774113403
0.9116173749044538 0.2781450866162777 0.06072135774113403
0.9116173749044538 0.31874114945530896 0.0
0.9116173749044538 0.3593372122943401 0.0
0.9116173749044538 0.3999332751333714 0.0
0.9116173749044538 0.44052933797240257 0.1821640732234021
0.9116173749044538 0.48112540081143385 0.12144271548226807
0.9116173749044538 0.521721463650465 0.12144271548226823
0.9116173749044538 0.5623175264894962 0.060721357741133956
0.9116173749044538 0.6029135893285276 0.12144271548226791
0.9116173749044538 0.6435096521675587 0.6072135774113412
0.9116173749044538 0.6841057150065899 0.4250495041879388
0.9116173749044538 0.7247017778456211 0.30360678870566976
0.9116173749044538 0.7652978406846525 0.6679349351524736
0.9116173749044538 0.8058939035236836 0.546492219670207
0.9116173749044538 0.8464899663627148 0.7286562928936094
0.9116173749044538 0.887086029201746 0.6072135774113395
0.9116173749044538 0.9276820920407773 0.4250495041879376
0.9116173749044538 0.9682781548798085 0.48577086192907293
0.9116173749044538 1.0088742177188397 0.7893776506347435
0.9116173749044538 1.0494702805578708 0.48577086192907293
0.9116173749044538 1.0900663433969022 0.48577086192907026
0.9116173749044538 1.1306624062359334 0.48577086192907293
0.9116173749044538 1.1712584690749646 0.4250495041879388
0.9116173749044538 1.2118545319139957 0.4250495041879365
0.9116173749044538 1.2524505947530271 0.3036067887056706
0.9116173749044538 1.2930466575920583 0.18216407322340236
0.9116173749044538 1.3336427204310894 0.0
0.9116173749044538 1.3742387832701206 0.0
0.9116173749044538 1.414834846109152 0.0
0.9116173749044538 1.4554309089481832 0.0
0.9116173749044538 1.4960269717872143 0.0
0.9116173749044538 1.5366230346262455 0.0
0.9116173749044538 1.5772190974652769 0.0
0.9116173749044538 1.617815160304308 0.0
0.9116173749044538 1.6584112231433392 0.0
0.9116173749044538 1.6990072859823704 0.0
0.9116173749044538 1.7396033488214018 0.0
0.9116173749044538 1.780199411660433 0.0
0.9116173749044538 1.820795474499464 0.0
0.9116173749044538 1.8613915373384953 0.0
0.9116173749044538 1.9019876001775267 0.0
0.9116173749044538 1.9425836630165578 0.0
0.9116173749044538 1.983179725855589 0.0
0.9116173749044538 2.0237757886946204 0.0
0.9521845353767275 0.03456870958209038 0.0
0.9521845353767275 0.0751647724211216 0.0
0.9521845353767275 0.11576083526015282 0.06072135774113403
0.9521845353767275 0.15635689809918404 0.0
0.9521845353767275 0.19695296093821527 0.0
0.9521845353767275 0.2375490237772465 0.0
0.9521845353767275 0.2781450866162777 0.0
0.9521845353767275 0.31874114945530896 0.06072135774113403
0.9521845353767275 0.3593372122943401 0.06072135774113403
0.9521845353767275 0.3999332751333714 0.06072135774113403
0.9521845353767275 0.44052933797240257 0.12144271548226807
0.9521845353767275 0.48112540081143385 0.06072135774113403
0.9521845353767275 0.521721463650465 0.18216407322340236
0.9521845353767275 0.5623175264894962 0.18216407322340186
0.9521845353767275 0.6029135893285276 0.3643281464468037
0.9521845353767275 0.6435096521675587 0.3643281464468047
0.9521845353767275 0.6841057150065899 0.3036067887056706
0.9521845353767275 0.7247017778456211 0.5464922196702056
0.9521845353767275 0.7652978406846525 0.4250495041879376
0.9521845353767275 0.8058939035236836 0.9108203661170119
0.9521845353767275 0.8464899663627148 0.6072135774113412
0.9521845353767275 0.887086029201746 0.18216407322340186
0.9521845353767275 0.9276820920407773 0.48577086192907165
0.9521845353767275 0.9682781548798085 0.546492219670207
0.9521845353767275 1.0088742177188397 0.24288543096453646
0.9521845353767275 1.0494702805578708 0.060721357741134116
0.9521845353767275 1.0900663433969022 0.4250495041879365
0.9521845353767275 1.1306624062359334 0.3036067887056706
0.9521845353767275 1.1712584690749646 0.4250495041879388
0.9521845353767275 1.2118545319139957 0.18216407322340136
0.9521845353767275 1.2524505947530271 0.060721357741134116
0.9521845353767275 1.2930466575920583 0.0
0.9521845353767275 1.3336427204310894 0.0
0.9521845353767275 1.3742387832701206 0.0
0.9521845353767275 1.414834846109152 0.0
0.9521845353767275 1.4554309089481832 0.0
0.9521845353767275 1.4960269717872143 0.0
0.9521845353767275 1.5366230346262455 0.0
0.9521845353767275 1.5772190974652769 0.0
0.9521845353767275 1.617815160304308 0.0
0.9521845353767275 1.6584112231433392 0.0
0.9521845353767275 1.6990072859823704 0.0
0.9521845353767275 1.7396033488214018 0.0
0.9521845353767275 1.780199411660433 0.0
0.9521845353767275 1.820795474499464 0.0
0.9521845353767275 1.8613915373384953 0.0
0.9521845353767275 1.9019876001775267 0.0
0.9521845353767275 1.9425836630165578 0.0
0.9521845353767275 1.983179725855589 0.0
0.9521845353767275 2.0237757886946204 0.0
0.9927516958490015 0.03456870958209038 0.0
0.9927516958490015 0.0751647724211216 0.0
0.9927516958490015 0.11576083526015282 0.0
0.9927516958490015 0.15635689809918404 0.060721357741133866
0.9927516958490015 0.19695296093821527 0.0
0.9927516958490015 0.2375490237772465 0.060721357741133866
0.9927516958490015 0.2781450866162777 0.12144271548226773
0.9927516958490015 0.31874114945530896 0.0
0.9927516958490015 0.3593372122943401 0.060721357741133866
0.9927516958490015 0.3999332751333714 0.0
0.9927516958490015 0.44052933797240257 0.060721357741133866
0.9927516958490015 0.48112540081143385 0.12144271548226773
0.9927516958490015 0.521721463650465 0.18216407322340186
0.9927516958490015 0.5623175264894962 0.3643281464468027
0.9927516958490015 0.6029135893285276 0.12144271548226757
0.9927516958490015 0.6435096521675587 0.30360678870566976
0.9927516958490015 0.6841057150065899 0.3643281464468037
0.9927516958490015 0.7247017778456211 0.3643281464468027
0.9927516958490015 0.7652978406846525 0.546492219670204
0.9927516958490015 0.8058939035236836 0.24288543096453583
0.9927516958490015 0.8464899663627148 0.6679349351524736
0.9927516958490015 0.887086029201746 0.3643281464468027
0.9927516958490015 0.9276820920407773 0.3643281464468027
0.9927516958490015 0.9682781548798085 0.4250495041879377
0.9927516958490015 1.0088742177188397 0.6679349351524736
0.9927516958490015 1.0494702805578708 0.3643281464468037
0.9927516958490015 1.0900663433969022 0.06072135774113362
0.9927516958490015 1.1306624062359334 0.30360678870566976
0.9927516958490015 1.1712584690749646 0.30360678870566976
0.9927516958490015 1.2118545319139957 0.12144271548226725
0.9927516958490015 1.2524505947530271 0.12144271548226791
0.9927516958490015 1.2930466575920583 0.0
0.9927516958490015 1.3336427204310894 0.0
0.9927516958490015 1.3742387832701206 0.0
0.9927516958490015 1.414834846109152 0.0
0.9927516958490015 1.4554309089481832 0.0
0.9927516958490015 1.4960269717872143 0.0
0.9927516958490015 1.5366230346262455 0.0
0.9927516958490015 1.5772190974652769 0.0
0.9927516958490015 1.617815160304308 0.0
0.9927516958490015 1.6584112231433392 0.0
0.9927516958490015 1.6990072859823704 0.0
0.9927516958490015 1.7396033488214018 0.0
0.9927516958490015 1.780199411660433 0.0
0.9927516958490015 1.820795474499464 0.0
0.9927516958490015 1.8613915373384953 0.0
0.9927516958490015 1.9019876001775267 0.0
0.9927516958490015 1.9425836630165578 0.0
0.9927516958490015 1.983179725855589 0.0
0.9927516958490015 2.0237757886946204 0.0
1.0333188563212752 0.03456870958209038 0.0
1.0333188563212752 0.0751647724211216 0.0
1.0333188563212752 0.11576083526015282 0.060721357741134206
1.0333188563212752 0.15635689809918404 0.060721357741134206
1.0333188563212752 0.19695296093821527 0.0
1.0333188563212752 0.2375490237772465 0.0
1.0333188563212752 0.2781450866162777 0.0
1.0333188563212752 0.31874114945530896 0.1821640732234026
1.0333188563212752 0.3593372122943401 0.0
1.0333188563212752 0.3999332751333714 0.1821640732234026
1.0333188563212752 0.44052933797240257 0.0
1.0333188563212752 0.48112540081143385 0.060721357741134206
1.0333188563212752 0.521721463650465 0.06072135774113428
1.0333188563212752 0.5623175264894962 0.12144271548226823
1.0333188563212752 0.6029135893285276 0.060721357741134116
1.0333188563212752 0.6435096521675587 0.3036067887056714
1.0333188563212752 0.6841057150065899 0.3643281464468057
1.0333188563212752 0.7247017778456211 0.3036067887056706
1.0333188563212752 0.7652978406846525 0.24288543096453646
1.0333188563212752 0.8058939035236836 0.42504950418793996
1.0333188563212752 0.8464899663627148 0.18216407322340286
1.0333188563212752 0.887086029201746 0.48577086192907293
1.0333188563212752 0.9276820920407773 0.4250495041879388
1.0333188563212752 0.9682781548798085 0.06072135774113428
1.0333188563212752 1.0088742177188397 0.3036067887056714
1.0333188563212752 1.0494702805578708 0.18216407322340286
1.0333188563212752 1.0900663433969022 0.18216407322340186
1.0333188563212752 1.1306624062359334 0.18216407322340286
1.0333188563212752 1.1712584690749646 0.12144271548226857
1.0333188563212752 1.2118545319139957 0.0
1.0333188563212752 1.2524505947530271 0.0
1.0333188563212752 1.2930466575920583 0.0
1.0333188563212752 1.3336427204310894 0.0
1.0333188563212752 1.3742387832701206 0.0
1.0333188563212752 1.414834846109152 0.0
1.0333188563212752 1.4554309089481832 0.0
1.0333188563212752 1.4960269717872143 0.0
1.0333188563212752 1.5366230346262455 0.0
1.0333188563212752 1.5772190974652769 0.0
1.0333188563212752 1.617815160304308 0.0
1.0333188563212752 1.6584112231433392 0.0
1.0333188563212752 1.6990072859823704 0.0
1.0333188563212752 1.7396033488214018 0.0
1.0333188563212752 1.780199411660433 0.0
1.0333188563212752 1.820795474499464 0.0
1.0333188563212752 1.8613915373384953 0.0
1.0333188563212752 1.9019876001775267 0.0
1.0333188563212752 1.9425836630165578 0.0
1.0333188563212752 1.983179725855589 0.0
1.0333188563212752 2.0237757886946204 0.0
1.0738860167935491 0.03456870958209038 0.0
1.0738860167935491 0.0751647724211216 0.0
1.0738860167935491 0.11576083526015282 0.0
1.0738860167935491 0.15635689809918404 0.0
1.0738860167935491 0.19695296093821527 0.0
1.0738860167935491 0.2375490237772465 0.0
1.0738860167935491 0.2781450866162777 0.060721357741133866
1.0738860167935491 0.31874114945530896 0.0
1.0738860167935491 0.3593372122943401 0.060721357741133866
1.0738860167935491 0.3999332751333714 0.060721357741133866
1.0738860167935491 0.44052933797240257 0.060721357741133866
1.0738860167935491 0.48112540081143385 0.1821640732234016
1.0738860167935491 0.521721463650465 0.12144271548226791
1.0738860167935491 0.5623175264894962 0.24288543096453513
1.0738860167935491 0.6029135893285276 0.30360678870566893
1.0738860167935491 0.6435096521675587 0.24288543096453583
1.0738860167935491 0.6841057150065899 0.30360678870566976
1.0738860167935491 0.7247017778456211 0.30360678870566893
1.0738860167935491 0.7652978406846525 0.30360678870566893
1.0738860167935491 0.8058939035236836 0.30360678870566976
1.0738860167935491 0.8464899663627148 0.24288543096453583
1.0738860167935491 0.887086029201746 0.3643281464468027
1.0738860167935491 0.9276820920407773 0.30360678870566893
1.0738860167935491 0.9682781548798085 0.48577086192907165
1.0738860167935491 1.0088742177188397 0.30360678870566976
1.0738860167935491 1.0494702805578708 0.30360678870566976
1.0738860167935491 1.0900663433969022 0.3036067887056681
1.0738860167935491 1.1306624062359334 0.12144271548226791
1.0738860167935491 1.1712584690749646 0.0
1.0738860167935491 1.2118545319139957 0.0
1.0738860167935491 1.2524505947530271 0.0
1.0738860167935491 1.2930466575920583 0.0
1.0738860167935491 1.3336427204310894 0.0
1.0738860167935491 1.3742387832701206 0.0
1.0738860167935491 1.414834846109152 0.0
1.0738860167935491 1.4554309089481832 0.0
1.0738860167935491 1.4960269717872143 0.0
1.0738860167935491 1.5366230346262455 0.0
1.0738860167935491 1.5772190974652769 0.0
1.0738860167935491 1.617815160304308 0.0
1.0738860167935491 1.6584112231433392 0.0
1.0738860167935491 1.6990072859823704 0.0
1.0738860167935491 1.7396033488214018 0.0
1.0738860167935491 1.780199411660433 0.0
1.0738860167935491 1.820795474499464 0.0
1.0738860167935491 1.8613915373384953 0.0
1.0738860167935491 1.9019876001775267 0.0
1.0738860167935491 1.9425836630165578 0.0
1.0738860167935491 1.983179725855589 0.0
1.0738860167935491 2.0237757886946204 0.0
1.114453177265823 0.03456870958209038 0.0
1.114453177265823 0.0751647724211216 0.0
1.114453177265823 0.11576083526015282 0.0
1.114453177265823 0.15635689809918404 0.0
1.114453177265823 0.19695296093821527 0.0
1.114453177265823 0.2375490237772465 0.060721357741134206
1.114453177265823 0.2781450866162777 0.0
1.114453177265823 0.31874114945530896 0.060721357741134206
1.114453177265823 0.3593372122943401 0.0
1.114453177265823 0.3999332751333714 0.060721357741134206
1.114453177265823 0.44052933797240257 0.060721357741134206
1.114453177265823 0.48112540081143385 0.12144271548226841
1.114453177265823 0.521721463650465 0.06072135774113428
1.114453177265823 0.5623175264894962 0.24288543096453646
1.114453177265823 0.6029135893285276 0.18216407322340236
1.114453177265823 0.6435096521675587 0.42504950418793996
1.114453177265823 0.6841057150065899 0.6072135774113429
1.114453177265823 0.7247017778456211 0.3036067887056706
1.114453177265823 0.7652978406846525 0.18216407322340236
1.114453177265823 0.8058939035236836 0.24288543096453713
1.114453177265823 0.8464899663627148 0.6072135774113429
1.114453177265823 0.887086029201746 0.3643281464468047
1.114453177265823 0.9276820920407773 0.12144271548226823
1.114453177265823 0.9682781548798085 0.06072135774113428
1.114453177265823 1.0088742177188397 0.12144271548226857
1.114453177265823 1.0494702805578708 0.06072135774113428
1.114453177265823 1.0900663433969022 0.060721357741133956
1.114453177265823 1.1306624062359334 0.0
1.114453177265823 1.1712584690749646 0.0
1.114453177265823 1.2118545319139957 0.0
1.114453177265823 1.2524505947530271 0.0
1.114453177265823 1.2930466575920583 0.0
1.114453177265823 1.3336427204310894 0.0
1.114453177265823 1.3742387832701206 0.0
1.114453177265823 1.414834846109152 0.0
1.114453177265823 1.4554309089481832 0.0
1.114453177265823 1.4960269717872143 0.0
1.114453177265823 1.5366230346262455 0.0
1.114453177265823 1.5772190974652769 0.0
1.114453177265823 1.617815160304308 0.0
1.114453177265823 1.6584112231433392 0.0
1.114453177265823 1.6990072859823704 0.0
1.114453177265823 1.7396033488214018 0.0
1.114453177265823 1.780199411660433 0.0
1.114453177265823 1.820795474499464 0.0
1.114453177265823 1.8613915373384953 0.0
1.114453177265823 1.9019876001775267 0.0
1.114453177265823 1.9425836630165578 0.0
1.114453177265823 1.983179725855589 0.0
1.114453177265823 2.0237757886946204 0.0
1.1550203377380968 0.03456870958209038 0.0
1.1550203377380968 0.0751647724211216 0.060721357741133866
1.1550203377380968 0.11576083526015282 0.060721357741133866
1.1550203377380968 0.15635689809918404 0.060721357741133866
1.1550203377380968 0.19695296093821527 0.0
1.1550203377380968 0.2375490237772465 0.0
1.1550203377380968 0.2781450866162777 0.12144271548226773
1.1550203377380968 0.31874114945530896 0.0
1.1550203377380968 0.3593372122943401 0.0
1.1550203377380968 0.3999332751333714 0.0
1.1550203377380968 0.44052933797240257 0.060721357741133866
1.1550203377380968 0.48112540081143385 0.060721357741133866
1.1550203377380968 0.521721463650465 0.18216407322340186
1.1550203377380968 0.5623175264894962 0.06072135774113378
1.1550203377380968 0.6029135893285276 0.18216407322340136
1.1550203377380968 0.6435096521675587 0.060721357741133956
1.1550203377380968 0.6841057150065899 0.5464922196702056
1.1550203377380968 0.7247017778456211 0.30360678870566893
1.1550203377380968 0.7652978406846525 0.18216407322340136
1.1550203377380968 0.8058939035236836 0.30360678870566976
1.1550203377380968 0.8464899663627148 0.18216407322340186
1.1550203377380968 0.887086029201746 0.3643281464468027
1.1550203377380968 0.9276820920407773 0.18216407322340136
1.1550203377380968 0.9682781548798085 0.24288543096453583
1.1550203377380968 1.0088742177188397 0.18216407322340186
1.1550203377380968 1.0494702805578708 0.0
1.1550203377380968 1.0900663433969022 0.18216407322340086
1.1550203377380968 1.1306624062359334 0.0
1.1550203377380968 1.1712584690749646 0.0
1.1550203377380968 1.2118545319139957 0.0
1.1550203377380968 1.2524505947530271 0.0
1.1550203377380968 1.2930466575920583 0.0
1.1550203377380968 1.3336427204310894 0.0
1.1550203377380968 1.3742387832701206 0.0
1.1550203377380968 1.414834846109152 0.0
1.1550203377380968 1.4554309089481832 0.0
1.1550203377380968 1.4960269717872143 0.0
1.1550203377380968 1.5366230346262455 0.0
1.1550203377380968 1.5772190974652769 0.0
1.1550203377380968 1.617815160304308 0.0
1.1550203377380968 1.6584112231433392 0.0
1.1550203377380968 1.6990072859823704 0.0
1.1550203377380968 1.7396033488214018 0.0
1.1550203377380968 1.780199411660433 0.0
1.1550203377380968 1.820795474499464 0.0
1.1550203377380968 1.8613915373384953 0.0
1.1550203377380968 1.9019876001775267 0.0
1.1550203377380968 1.9425836630165578 0.0
1.1550203377380968 1.983179725855589 0.0
1.1550203377380968 2.0237757886946204 0.0
1.1955874982103705 0.03456870958209038 0.0
1.1955874982103705 0.0751647724211216 0.0
1.1955874982103705 0.11576083526015282 0.0
1.1955874982103705 0.15635689809918404 0.0
1.1955874982103705 0.19695296093821527 0.060721357741134206
1.1955874982103705 0.2375490237772465 0.0
1.1955874982103705 0.2781450866162777 0.060721357741134206
1.1955874982103705 0.31874114945530896 0.12144271548226841
1.1955874982103705 0.3593372122943401 0.0
1.1955874982103705 0.3999332751333714 0.0
1.1955874982103705 0.44052933797240257 0.1821640732234026
1.1955874982103705 0.48112540081143385 0.12144271548226841
1.1955874982103705 0.521721463650465 0.0
1.1955874982103705 0.5623175264894962 0.12144271548226823
1.1955874982103705 0.6029135893285276 0.18216407322340236
1.1955874982103705 0.6435096521675587 0.24288543096453713
1.1955874982103705 0.6841057150065899 0.12144271548226857
1.1955874982103705 0.7247017778456211 0.24288543096453646
1.1955874982103705 0.7652978406846525 0.12144271548226823
1.1955874982103705 0.8058939035236836 0.3036067887056714
1.1955874982103705 0.8464899663627148 0.12144271548226857
1.1955874982103705 0.887086029201746 0.18216407322340236
1.1955874982103705 0.9276820920407773 0.24288543096453646
1.1955874982103705 0.9682781548798085 0.0
1.1955874982103705 1.0088742177188397 0.12144271548226857
1.1955874982103705 1.0494702805578708 0.0
1.1955874982103705 1.0900663433969022 0.0
1.1955874982103705 1.1306624062359334 0.0
1.1955874982103705 1.1712584690749646 0.0
1.1955874982103705 1.2118545319139957 0.0
1.1955874982103705 1.2524505947530271 0.0
1.1955874982103705 1.2930466575920583 0.0
1.1955874982103705 1.3336427204310894 0.0
1.1955874982103705 1.3742387832701206 0.0
1.1955874982103705 1.414834846109152 0.0
1.1955874982103705 1.4554309089481832 0.0
1.1955874982103705 1.4960269717872143 0.0
1.1955874982103705 1.5366230346262455 0.0
1.1955874982103705 1.5772190974652769 0.0
1.1955874982103705 1.617815160304308 0.0
1.1955874982103705 1.6584112231433392 0.0
1.1955874982103705 1.6990072859823704 0.0
1.1955874982103705 1.7396033488214018 0.0
1.1955874982103705 1.780199411660433 0.0
1.1955874982103705 1.820795474499464 0.0
1.1955874982103705 1.8613915373384953 0.0
1.1955874982103705 1.9019876001775267 0.0
1.1955874982103705 1.9425836630165578 0.0
1.1955874982103705 1.983179725855589 0.0
1.1955874982103705 2.0237757886946204 0.0
1.2361546586826444 0.03456870958209038 0.0
1.2361546586826444 0.0751647724211216 0.0
1.2361546586826444 0.11576083526015282 0.0
1.2361546586826444 0.15635689809918404 0.0
1.2361546586826444 0.19695296093821527 0.0
1.2361546586826444 0.2375490237772465 0.0
1.2361546586826444 0.2781450866162777 0.0
1.2361546586826444 0.31874114945530896 0.12144271548226773
1.2361546586826444 0.3593372122943401 0.0
1.2361546586826444 0.3999332751333714 0.12144271548226773
1.2361546586826444 0.44052933797240257 0.12144271548226773
1.2361546586826444 0.48112540081143385 0.1821640732234016
1.2361546586826444 0.521721463650465 0.12144271548226791
1.2361546586826444 0.5623175264894962 0.18216407322340136
1.2361546586826444 0.6029135893285276 0.24288543096453513
1.2361546586826444 0.6435096521675587 0.12144271548226791
1.2361546586826444 0.6841057150065899 0.24288543096453583
1.2361546586826444 0.7247017778456211 0.12144271548226757
1.2361546586826444 0.7652978406846525 0.12144271548226757
1.2361546586826444 0.8058939035236836 0.12144271548226791
1.2361546586826444 0.8464899663627148 0.0
1.2361546586826444 0.887086029201746 0.18216407322340136
1.2361546586826444 0.9276820920407773 0.0
1.2361546586826444 0.9682781548798085 0.060721357741133956
1.2361546586826444 1.0088742177188397 0.0
1.2361546586826444 1.0494702805578708 0.0
1.2361546586826444 1.0900663433969022 0.0
1.2361546586826444 1.1306624062359334 0.0
1.2361546586826444 1.1712584690749646 0.0
1.2361546586826444 1.2118545319139957 0.0
1.2361546586826444 1.2524505947530271 0.0
1.2361546586826444 1.2930466575920583 0.0
1.2361546586826444 1.3336427204310894 0.0
1.2361546586826444 1.3742387832701206 0.0
1.2361546586826444 1.414834846109152 0.0
1.2361546586826444 1.4554309089481832 0.0
1.2361546586826444 1.4960269717872143 0.0
1.2361546586826444 1.5366230346262455 0.0
1.2361546586826444 1.5772190974652769 0.0
1.2361546586826444 1.617815160304308 0.0
1.2361546586826444 1.6584112231433392 0.0
1.2361546586826444 1.6990072859823704 0.0
1.2361546586826444 1.7396033488214018 0.0
1.2361546586826444 1.780199411660433 0.0
1.2361546586826444 1.820795474499464 0.0
1.2361546586826444 1.8613915373384953 0.0
1.2361546586826444 1.9019876001775267 0.0
1.2361546586826444 1.9425836630165578 0.0
1.2361546586826444 1.983179725855589 0.0
1.2361546586826444 2.0237757886946204 0.0
1.2767218191549183 0.03456870958209038 0.0
1.2767218191549183 0.0751647724211216 0.0
1.2767218191549183 0.11576083526015282 0.0
1.2767218191549183 0.15635689809918404 0.0
1.2767218191549183 0.19695296093821527 0.060721357741134206
1.2767218191549183 0.2375490237772465 0.060721357741134206
1.2767218191549183 0.2781450866162777 0.0
1.2767218191549183 0.31874114945530896 0.060721357741134206
1.2767218191549183 0.3593372122943401 0.060721357741134206
1.2767218191549183 0.3999332751333714 0.0
1.2767218191549183 0.44052933797240257 0.12144271548226841
1.2767218191549183 0.48112540081143385 0.0
1.2767218191549183 0.521721463650465 0.06072135774113428
1.2767218191549183 0.5623175264894962 0.12144271548226823
1.2767218191549183 0.6029135893285276 0.18216407322340236
1.2767218191549183 0.6435096521675587 0.18216407322340286
1.2767218191549183 0.6841057150065899 0.18216407322340286
1.2767218191549183 0.7247017778456211 0.18216407322340236
1.2767218191549183 0.7652978406846525 0.18216407322340236
1.2767218191549183 0.8058939035236836 0.12144271548226857
1.2767218191549183 0.8464899663627148 0.18216407322340286
1.2767218191549183 0.887086029201746 0.24288543096453646
1.2767218191549183 0.9276820920407773 0.060721357741134116
1.2767218191549183 0.9682781548798085 0.06072135774113428
1.2767218191549183 1.0088742177188397 0.0
1.2767218191549183 1.0494702805578708 0.0
1.2767218191549183 1.0900663433969022 0.0
1.2767218191549183 1.1306624062359334 0.0
1.2767218191549183 1.1712584690749646 0.0
1.2767218191549183 1.2118545319139957 0.0
1.2767218191549183 1.2524505947530271 0.0
1.2767218191549183 1.2930466575920583 0.0
1.2767218191549183 1.3336427204310894 0.0
1.2767218191549183 1.3742387832701206 0.0
1.2767218191549183 1.414834846109152 0.0
1.2767218191549183 1.4554309089481832 0.0
1.2767218191549183 1.4960269717872143 0.0
1.2767218191549183 1.5366230346262455 0.0
1.2767218191549183 1.5772190974652769 0.0
1.2767218191549183 1.617815160304308 0.0
1.2767218191549183 1.6584112231433392 0.0
1.2767218191549183 1.6990072859823704 0.0
1.2767218191549183 1.7396033488214018 0.0
1.2767218191549183 1.780199411660433 0.0
1.2767218191549183 1.820795474499464 0.0
1.2767218191549183 1.8613915373384953 0.0
1.2767218191549183 1.9019876001775267 0.0
1.2767218191549183 1.9425836630165578 0.0
1.2767218191549183 1.983179725855589 0.0
1.2767218191549183 2.0237757886946204 0.0
1.317288979627192 0.03456870958209038 0.0
1.317288979627192 0.0751647724211216 0.0
1.317288979627192 0.11576083526015282 0.0
1.317288979627192 0.15635689809918404 0.0
1.317288979627192 0.19695296093821527 0.0
1.317288979627192 0.2375490237772465 0.060721357741133866
1.317288979627192 0.2781450866162777 0.0
1.317288979627192 0.31874114945530896 0.0
1.317288979627192 0.3593372122943401 0.0
1.317288979627192 0.3999332751333714 0.0
1.317288979627192 0.44052933797240257 0.060721357741133866
1.317288979627192 0.48112540081143385 0.060721357741133866
1.317288979627192 0.521721463650465 0.18216407322340186
1.317288979627192 0.5623175264894962 0.12144271548226757
1.317288979627192 0.6029135893285276 0.06072135774113378
1.317288979627192 0.6435096521675587 0.060721357741133956
1.317288979627192 0.6841057150065899 0.18216407322340186
1.317288979627192 0.7247017778456211 0.12144271548226757
1.317288979627192 0.7652978406846525 0.06072135774113378
1.317288979627192 0.8058939035236836 0.060721357741133956
1.317288979627192 0.8464899663627148 0.060721357741133956
1.317288979627192 0.887086029201746 0.06072135774113378
1.317288979627192 0.9276820920407773 0.0
1.317288979627192 0.9682781548798085 0.0
1.317288979627192 1.0088742177188397 0.0
1.317288979627192 1.0494702805578708 0.0
1.317288979627192 1.0900663433969022 0.0
1.317288979627192 1.1306624062359334 0.0
1.317288979627192 1.1712584690749646 0.0
1.317288979627192 1.2118545319139957 0.0
1.317288979627192 1.2524505947530271 0.0
1.317288979627192 1.2930466575920583 0.0
1.317288979627192 1.3336427204310894 0.0
1.317288979627192 1.3742387832701206 0.0
1.317288979627192 1.414834846109152 0.0
1.317288979627192 1.4554309089481832 0.0
1.317288979627192 1.4960269717872143 0.0
1.317288979627192 1.5366230346262455 0.0
1.317288979627192 1.5772190974652769 0.0
1.317288979627192 1.617815160304308 0.0
1.317288979627192 1.6584112231433392 0.0
1.317288979627192 1.6990072859823704 0.0
1.317288979627192 1.7396033488214018 0.0
1.317288979627192 1.780199411660433 0.0
1.317288979627192 1.820795474499464 0.0
1.317288979627192 1.8613915373384953 0.0
1.317288979627192 1.9019876001775267 0.0
1.317288979627192 1.9425836630165578 0.0
1.317288979627192 1.983179725855589 0.0
1.317288979627192 2.0237757886946204 0.0
1.357856140099466 0.03456870958209038 0.0
1.357856140099466 0.0751647724211216 0.0
1.357856140099466 0.11576083526015282 0.0
1.357856140099466 0.15635689809918404 0.060721357741133866
1.357856140099466 0.19695296093821527 0.060721357741133866
1.357856140099466 0.2375490237772465 0.060721357741133866
1.357856140099466 0.2781450866162777 0.0
1.357856140099466 0.31874114945530896 0.060721357741133866
1.357856140099466 0.3593372122943401 0.0
1.357856140099466 0.3999332751333714 0.1821640732234016
1.357856140099466 0.44052933797240257 0.1821640732234016
1.357856140099466 0.48112540081143385 0.1821640732234016
1.357856140099466 0.521721463650465 0.12144271548226791
1.357856140099466 0.5623175264894962 0.12144271548226757
1.357856140099466 0.6029135893285276 0.12144271548226757
1.357856140099466 0.6435096521675587 0.18216407322340186
1.357856140099466 0.6841057150065899 0.060721357741133956
1.357856140099466 0.7247017778456211 0.12144271548226757
1.357856140099466 0.7652978406846525 0.12144271548226757
1.357856140099466 0.8058939035236836 0.060721357741133956
1.357856140099466 0.8464899663627148 0.0
1.357856140099466 0.887086029201746 0.0
1.357856140099466 0.9276820920407773 0.0
1.357856140099466 0.9682781548798085 0.0
1.357856140099466 1.0088742177188397 0.0
1.357856140099466 1.0494702805578708 0.0
1.357856140099466 1.0900663433969022 0.0
1.357856140099466 1.1306624062359334 0.0
1.357856140099466 1.1712584690749646 0.0
1.357856140099466 1.2118545319139957 0.0
1.357856140099466 1.2524505947530271 0.0
1.357856140099466 1.2930466575920583 0.0
1.357856140099466 1.3336427204310894 0.0
1.357856140099466 1.3742387832701206 0.0
1.357856140099466 1.414834846109152 0.0
1.357856140099466 1.4554309089481832 0.0
1.357856140099466 1.4960269717872143 0.0
1.357856140099466 1.5366230346262455 0.0
1.357856140099466 1.5772190974652769 0.0
1.357856140099466 1.617815160304308 0.0
1.357856140099466 1.6584112231433392 0.0
1.357856140099466 1.6990072859823704 0.0
1.357856140099466 1.7396033488214018 0.0
1.357856140099466 1.780199411660433 0.0
1.357856140099466 1.820795474499464 0.0
1.357856140099466 1.8613915373384953 0.0
1.357856140099466 1.9019876001775267 0.0
1.357856140099466 1.9425836630165578 0.0
1.357856140099466 1.983179725855589 0.0
1.357856140099466 2.0237757886946204 0.0
1.3984233005717397 0.03456870958209038 0.0
1.3984233005717397 0.0751647724211216 0.0
1.3984233005717397 0.11576083526015282 0.0
1.3984233005717397 0.15635689809918404 0.060721357741134206
1.3984233005717397 0.19695296093821527 0.060721357741134206
1.3984233005717397 0.2375490237772465 0.0
1.3984233005717397 0.2781450866162777 0.060721357741134206
1.3984233005717397 0.31874114945530896 0.060721357741134206
1.3984233005717397 0.3593372122943401 0.0
1.3984233005717397 0.3999332751333714 0.12144271548226841
1.3984233005717397 0.44052933797240257 0.1821640732234026
1.3984233005717397 0.48112540081143385 0.0
1.3984233005717397 0.521721463650465 0.18216407322340286
1.3984233005717397 0.5623175264894962 0.18216407322340236
1.3984233005717397 0.6029135893285276 0.18216407322340236
1.3984233005717397 0.6435096521675587 0.18216407322340286
1.3984233005717397 0.6841057150065899 0.18216407322340286
1.3984233005717397 0.7247017778456211 0.12144271548226823
1.3984233005717397 0.7652978406846525 0.0
1.3984233005717397 0.8058939035236836 0.0
1.3984233005717397 0.8464899663627148 0.0
1.3984233005717397 0.887086029201746 0.0
1.3984233005717397 0.9276820920407773 0.0
1.3984233005717397 0.9682781548798085 0.0
1.3984233005717397 1.0088742177188397 0.0
1.3984233005717397 1.0494702805578708 0.0
1.3984233005717397 1.0900663433969022 0.0
1.3984233005717397 1.1306624062359334 0.0
1.3984233005717397 1.1712584690749646 0.0
1.3984233005717397 1.2118545319139957 0.0
1.3984233005717397 1.2524505947530271 0.0
1.3984233005717397 1.2930466575920583 0.0
1.3984233005717397 1.3336427204310894 0.0
1.3984233005717397 1.3742387832701206 0.0
1.3984233005717397 1.414834846109152 0.0
1.3984233005717397 1.4554309089481832 0.0
1.3984233005717397 1.4960269717872143 0.0
1.3984233005717397 1.5366230346262455 0.0
1.3984233005717397 1.5772190974652769 0.0
1.3984233005717397 1.617815160304308 0.0
1.3984233005717397 1.6584112231433392 0.0
1.3984233005717397 1.6990072859823704 0.0
1.3984233005717397 1.7396033488214018 0.0
1.3984233005717397 1.780199411660433 0.0
1.3984233005717397 1.820795474499464 0.0
1.3984233005717397 1.8613915373384953 0.0
1.3984233005717397 1.9019876001775267 0.0
1.3984233005717397 1.9425836630165578 0.0
1.3984233005717397 1.983179725855589 0.0
1.3984233005717397 2.0237757886946204 0.0
1.4389904610440136 0.03456870958209038 0.0
1.4389904610440136 0.0751647724211216 0.0
1.4389904610440136 0.11576083526015282 0.0
1.4389904610440136 0.15635689809918404 0.0
1.4389904610440136 0.19695296093821527 0.0
1.4389904610440136 0.2375490237772465 0.060721357741133866
1.4389904610440136 0.2781450866162777 0.0
1.4389904610440136 0.31874114945530896 0.12144271548226773
1.4389904610440136 0.3593372122943401 0.0
1.4389904610440136 0.3999332751333714 0.0
1.4389904610440136 0.44052933797240257 0.1821640732234016
1.4389904610440136 0.48112540081143385 0.12144271548226773
1.4389904610440136 0.521721463650465 0.060721357741133956
1.4389904610440136 0.5623175264894962 0.12144271548226757
1.4389904610440136 0.6029135893285276 0.06072135774113378
1.4389904610440136 0.6435096521675587 0.060721357741133956
1.4389904610440136 0.6841057150065899 0.0
1.4389904610440136 0.7247017778456211 0.06072135774113378
1.4389904610440136 0.7652978406846525 0.0
1.4389904610440136 0.8058939035236836 0.0
1.4389904610440136 0.8464899663627148 0.0
1.4389904610440136 0.887086029201746 0.0
1.4389904610440136 0.9276820920407773 0.0
1.4389904610440136 0.9682781548798085 0.0
1.4389904610440136 1.0088742177188397 0.0
1.4389904610440136 1.0494702805578708 0.0
1.4389904610440136 1.0900663433969022 0.0
1.4389904610440136 1.1306624062359334 0.0
1.4389904610440136 1.1712584690749646 0.0
1.4389904610440136 1.2118545319139957 0.0
1.4389904610440136 1.2524505947530271 0.0
1.4389904610440136 1.2930466575920583 0.0
1.4389904610440136 1.3336427204310894 0.0
1.4389904610440136 1.3742387832701206 0.0
1.4389904610440136 1.414834846109152 0.0
1.4389904610440136 1.4554309089481832 0.0
1.4389904610440136 1.4960269717872143 0.0
1.4389904610440136 1.5366230346262455 0.0
1.4389904610440136 1.5772190974652769 0.0
1.4389904610440136 1.617815160304308 0.0
1.4389904610440136 1.6584112231433392 0.0
1.4389904610440136 1.6990072859823704 0.0
1.4389904610440136 1.7396033488214018 0.0
1.4389904610440136 1.780199411660433 0.0
1.4389904610440136 1.820795474499464 0.0
1.4389904610440136 1.8613915373384953 0.0
1.4389904610440136 1.9019876001775267 0.0
1.4389904610440136 1.9425836630165578 0.0
1.4389904610440136 1.983179725855589 0.0
1.4389904610440136 2.0237757886946204 0.0
1.4795576215162876 0.03456870958209038 0.0
1.4795576215162876 0.0751647724211216 0.060721357741134206
1.4795576215162876 0.11576083526015282 0.0
1.4795576215162876 0.15635689809918404 0.0
1.4795576215162876 0.19695296093821527 0.0
1.4795576215162876 0.2375490237772465 0.060721357741134206
1.4795576215162876 0.2781450866162777 0.0
1.4795576215162876 0.31874114945530896 0.0
1.4795576215162876 0.3593372122943401 0.060721357741134206
1.4795576215162876 0.3999332751333714 0.0
1.4795576215162876 0.44052933797240257 0.060721357741134206
1.4795576215162876 0.48112540081143385 0.0
1.4795576215162876 0.521721463650465 0.0
1.4795576215162876 0.5623175264894962 0.12144271548226823
1.4795576215162876 0.6029135893285276 0.0
1.4795576215162876 0.6435096521675587 0.0
1.4795576215162876 0.6841057150065899 0.0
1.4795576215162876 0.7247017778456211 0.060721357741134116
1.4795576215162876 0.7652978406846525 0.0
1.4795576215162876 0.8058939035236836 0.0
1.4795576215162876 0.8464899663627148 0.0
1.4795576215162876 0.887086029201746 0.0
1.4795576215162876 0.9276820920407773 0.0
1.4795576215162876 0.9682781548798085 0.0
1.4795576215162876 1.0088742177188397 0.0
1.4795576215162876 1.0494702805578708 0.0
1.4795576215162876 1.0900663433969022 0.0
1.4795576215162876 1.1306624062359334 0.0
1.4795576215162876 1.1712584690749646 0.0
1.4795576215162876 1.2118545319139957 0.0
1.4795576215162876 1.2524505947530271 0.0
1.4795576215162876 1.2930466575920583 0.0
1.4795576215162876 1.3336427204310894 0.0
1.4795576215162876 1.3742387832701206 0.0
1.4795576215162876 1.414834846109152 0.0
1.4795576215162876 1.4554309089481832 0.0
1.4795576215162876 1.4960269717872143 0.0
1.4795576215162876 1.5366230346262455 0.0
1.4795576215162876 1.5772190974652769 0.0
1.4795576215162876 1.617815160304308 0.0
1.4795576215162876 1.6584112231433392 0.0
1.4795576215162876 1.6990072859823704 0.0
1.4795576215162876 1.7396033488214018 0.0
1.4795576215162876 1.780199411660433 0.0
1.4795576215162876 1.820795474499464 0.0
1.4795576215162876 1.8613915373384953 0.0
1.4795576215162876 1.9019876001775267 0.0
1.4795576215162876 1.9425836630165578 0.0
1.4795576215162876 1.983179725855589 0.0
1.4795576215162876 2.0237757886946204 0.0
1.5201247819885613 0.03456870958209038 0.0
1.5201247819885613 0.0751647724211216 0.0
1.5201247819885613 0.11576083526015282 0.0
1.5201247819885613 0.15635689809918404 0.12144271548226773
1.5201247819885613 0.19695296093821527 0.060721357741133866
1.5201247819885613 0.2375490237772465 0.060721357741133866
1.5201247819885613 0.2781450866162777 0.060721357741133866
1.5201247819885613 0.31874114945530896 0.12144271548226773
1.5201247819885613 0.3593372122943401 0.12144271548226773
1.5201247819885613 0.3999332751333714 0.0
1.5201247819885613 0.44052933797240257 0.12144271548226773
1.5201247819885613 0.48112540081143385 0.12144271548226773
1.5201247819885613 0.521721463650465 0.060721357741133956
1.5201247819885613 0.5623175264894962 0.06072135774113378
1.5201247819885613 0.6029135893285276 0.0
1.5201247819885613 0.6435096521675587 0.060721357741133956
1.5201247819885613 0.6841057150065899 0.060721357741133956
1.5201247819885613 0.7247017778456211 0.0
1.5201247819885613 0.7652978406846525 0.0
1.5201247819885613 0.8058939035236836 0.0
1.5201247819885613 0.8464899663627148 0.0
1.5201247819885613 0.887086029201746 0.0
1.5201247819885613 0.9276820920407773 0.0
1.5201247819885613 0.9682781548798085 0.0
1.5201247819885613 1.0088742177188397 0.0
1.5201247819885613 1.0494702805578708 0.0
1.5201247819885613 1.0900663433969022 0.0
1.5201247819885613 1.1306624062359334 0.0
1.5201247819885613 1.1712584690749646 0.0
1.5201247819885613 1.2118545319139957 0.0
1.5201247819885613 1.2524505947530271 0.0
1.5201247819885613 1.2930466575920583 0.0
1.5201247819885613 1.3336427204310894 0.0
1.5201247819885613 1.3742387832701206 0.0
1.5201247819885613 1.414834846109152 0.0
1.5201247819885613 1.4554309089481832 0.0
1.5201247819885613 1.4960269717872143 0.0
1.5201247819885613 1.5366230346262455 0.0
1.5201247819885613 1.5772190974652769 0.0
1.5201247819885613 1.617815160304308 0.0
1.5201247819885613 1.6584112231433392 0.0
1.5201247819885613 1.6990072859823704 0.0
1.5201247819885613 1.7396033488214018 0.0
1.5201247819885613 1.780199411660433 0.0
1.5201247819885613 1.820795474499464 0.0
1.5201247819885613 1.8613915373384953 0.0
1.5201247819885613 1.9019876001775267 0.0
1.5201247819885613 1.9425836630165578 0.0
1.5201247819885613 1.983179725855589 0.0
1.5201247819885613 2.0237757886946204 0.0
1.560691942460835 0.03456870958209038 0.0
1.560691942460835 0.0751647724211216 0.0
1.560691942460835 0.11576083526015282 0.0
1.560691942460835 0.15635689809918404 0.1821640732234026
1.560691942460835 0.19695296093821527 0.060721357741134206
1.560691942460835 0.2375490237772465 0.12144271548226841
1.560691942460835 0.2781450866162777 0.060721357741134206
1.560691942460835 0.31874114945530896 0.060721357741134206
1.560691942460835 0.3593372122943401 0.12144271548226841
1.560691942460835 0.3999332751333714 0.060721357741134206
1.560691942460835 0.44052933797240257 0.060721357741134206
1.560691942460835 0.48112540081143385 0.12144271548226841
1.560691942460835 0.521721463650465 0.12144271548226857
1.560691942460835 0.5623175264894962 0.12144271548226823
1.560691942460835 0.6029135893285276 0.0
1.560691942460835 0.6435096521675587 0.06072135774113428
1.560691942460835 0.6841057150065899 0.0
1.560691942460835 0.7247017778456211 0.0
1.560691942460835 0.7652978406846525 0.0
1.560691942460835 0.8058939035236836 0.0
1.560691942460835 0.8464899663627148 0.0
1.560691942460835 0.887086029201746 0.0
1.560691942460835 0.9276820920407773 0.0
1.560691942460835 0.9682781548798085 0.0
1.560691942460835 1.0088742177188397 0.0
1.560691942460835 1.0494702805578708 0.0
1.560691942460835 1.0900663433969022 0.0
1.560691942460835 1.1306624062359334 0.0
1.560691942460835 1.1712584690749646 0.0
1.560691942460835 1.2118545319139957 0.0
1.560691942460835 1.2524505947530271 0.0
1.560691942460835 1.2930466575920583 0.0
1.560691942460835 1.3336427204310894 0.0
1.560691942460835 1.3742387832701206 0.0
1.560691942460835 1.414834846109152 0.0
1.560691942460835 1.4554309089481832 0.0
1.560691942460835 1.4960269717872143 0.0
1.560691942460835 1.5366230346262455 0.0
1.560691942460835 1.5772190974652769 0.0
1.560691942460835 1.617815160304308 0.0
1.560691942460835 1.6584112231433392 0.0
1.560691942460835 1.6990072859823704 0.0
1.560691942460835 1.7396033488214018 0.0
1.560691942460835 1.780199411660433 0.0
1.560691942460835 1.820795474499464 0.0
1.560691942460835 1.8613915373384953 0.0
1.560691942460835 1.9019876001775267 0.0
1.560691942460835 1.9425836630165578 0.0
1.560691942460835 1.983179725855589 0.0
1.560691942460835 2.0237757886946204 0.0
1.601259102933109 0.03456870958209038 0.0
1.601259102933109 0.0751647724211216 0.0
1.601259102933109 0.11576083526015282 0.0
1.601259102933109 0.15635689809918404 0.0
1.601259102933109 0.19695296093821527 0.0
1.601259102933109 0.2375490237772465 0.060721357741133866
1.601259102933109 0.2781450866162777 0.060721357741133866
1.601259102933109 0.31874114945530896 0.1821640732234016
1.601259102933109 0.3593372122943401 0.0
1.601259102933109 0.3999332751333714 0.12144271548226773
1.601259102933109 0.44052933797240257 0.060721357741133866
1.601259102933109 0.48112540081143385 0.24288543096453546
1.601259102933109 0.521721463650465 0.18216407322340186
1.601259102933109 0.5623175264894962 0.0
1.601259102933109 0.6029135893285276 0.0
1.601259102933109 0.6435096521675587 0.0
1.601259102933109 0.6841057150065899 0.0
1.601259102933109 0.7247017778456211 0.0
1.601259102933109 0.7652978406846525 0.0
1.601259102933109 0.8058939035236836 0.0
1.601259102933109 0.8464899663627148 0.0
1.601259102933109 0.887086029201746 0.0
1.601259102933109 0.9276820920407773 0.0
1.601259102933109 0.9682781548798085 0.0
1.601259102933109 1.0088742177188397 0.0
1.601259102933109 1.0494702805578708 0.0
1.601259102933109 1.0900663433969022 0.0
1.601259102933109 1.1306624062359334 0.0
1.601259102933109 1.1712584690749646 0.0
1.601259102933109 1.2118545319139957 0.0
1.601259102933109 1.2524505947530271 0.0
1.601259102933109 1.2930466575920583 0.0
1.601259102933109 1.3336427204310894 0.0
1.601259102933109 1.3742387832701206 0.0
1.601259102933109 1.414834846109152 0.0
1.601259102933109 1.4554309089481832 0.0
1.601259102933109 1.4960269717872143 0.0
1.601259102933109 1.5366230346262455 0.0
1.601259102933109 1.5772190974652769 0.0
1.601259102933109 1.617815160304308 0.0
1.601259102933109 1.6584112231433392 0.0
1.601259102933109 1.6990072859823704 0.0
1.601259102933109 1.7396033488214018 0.0
1.601259102933109 1.780199411660433 0.0
1.601259102933109 1.820795474499464 0.0
1.601259102933109 1.8613915373384953 0.0
1.601259102933109 1.9019876001775267 0.0
1.601259102933109 1.9425836630165578 0.0
1.601259102933109 1.983179725855589 0.0
1.601259102933109 2.0237757886946204 0.0
1.6418262634053828 0.03456870958209038 0.0
1.6418262634053828 0.0751647724211216 0.0
1.6418262634053828 0.11576083526015282 0.0
1.6418262634053828 0.15635689809918404 0.0
1.6418262634053828 0.19695296093821527 0.12144271548226841
1.6418262634053828 0.2375490237772465 0.0
1.6418262634053828 0.2781450866162777 0.0
1.6418262634053828 0.31874114945530896 0.060721357741134206
1.6418262634053828 0.3593372122943401 0.1821640732234026
1.6418262634053828 0.3999332751333714 0.0
1.6418262634053828 0.44052933797240257 0.0
1.6418262634053828 0.48112540081143385 0.060721357741134206
1.6418262634053828 0.521721463650465 0.0
1.6418262634053828 0.5623175264894962 0.0
1.6418262634053828 0.6029135893285276 0.0
1.6418262634053828 0.6435096521675587 0.0
1.6418262634053828 0.6841057150065899 0.0
1.6418262634053828 0.7247017778456211 0.0
1.6418262634053828 0.7652978406846525 0.0
1.6418262634053828 0.8058939035236836 0.0
1.6418262634053828 0.8464899663627148 0.0
1.6418262634053828 0.887086029201746 0.0
1.6418262634053828 0.9276820920407773 0.0
1.6418262634053828 0.9682781548798085 0.0
1.6418262634053828 1.0088742177188397 0.0
1.6418262634053828 1.0494702805578708 0.0
1.6418262634053828 1.0900663433969022 0.0
1.6418262634053828 1.1306624062359334 0.0
1.6418262634053828 1.1712584690749646 0.0
1.6418262634053828 1.2118545319139957 0.0
1.6418262634053828 1.2524505947530271 0.0
1.6418262634053828 1.2930466575920583 0.0
1.6418262634053828 1.3336427204310894 0.0
1.6418262634053828 1.3742387832701206 0.0
1.6418262634053828 1.414834846109152 0.0
1.6418262634053828 1.4554309089481832 0.0
1.6418262634053828 1.4960269717872143 0.0
1.6418262634053828 1.5366230346262455 0.0
1.6418262634053828 1.5772190974652769 0.0
1.6418262634053828 1.617815160304308 0.0
1.6418262634053828 1.6584112231433392 0.0
1.6418262634053828 1.6990072859823704 0.0
1.6418262634053828 1.7396033488214018 0.0
1.6418262634053828 1.780199411660433 0.0
1.6418262634053828 1.820795474499464 0.0
1.6418262634053828 1.8613915373384953 0.0
1.6418262634053828 1.9019876001775267 0.0
1.6418262634053828 1.9425836630165578 0.0
1.6418262634053828 1.983179725855589 0.0
1.6418262634053828 2.0237757886946204 0.0
1.6823934238776566 0.03456870958209038 0.0
1.6823934238776566 0.0751647724211216 0.0
1.6823934238776566 0.11576083526015282 0.1821640732234016
1.6823934238776566 0.15635689809918404 0.0
1.6823934238776566 0.19695296093821527 0.12144271548226773
1.6823934238776566 0.2375490237772465 0.060721357741133866
1.6823934238776566 0.2781450866162777 0.060721357741133866
1.6823934238776566 0.31874114945530896 0.060721357741133866
1.6823934238776566 0.3593372122943401 0.0
1.6823934238776566 0.3999332751333714 0.1821640732234016
1.6823934238776566 0.44052933797240257 0.060721357741133866
1.6823934238776566 0.48112540081143385 0.12144271548226773
1.6823934238776566 0.521721463650465 0.0
1.6823934238776566 0.5623175264894962 0.0
1.6823934238776566 0.6029135893285276 0.0
1.6823934238776566 0.6435096521675587 0.0
1.6823934238776566 0.6841057150065899 0.0
1.6823934238776566 0.7247017778456211 0.0
1.6823934238776566 0.7652978406846525 0.0
1.6823934238776566 0.8058939035236836 0.0
1.6823934238776566 0.8464899663627148 0.0
1.6823934238776566 0.887086029201746 0.0
1.6823934238776566 0.9276820920407773 0.0
1.6823934238776566 0.9682781548798085 0.0
1.6823934238776566 1.0088742177188397 0.0
1.6823934238776566 1.0494702805578708 0.0
1.6823934238776566 1.0900663433969022 0.0
1.6823934238776566 1.1306624062359334 0.0
1.6823934238776566 1.1712584690749646 0.0
1.6823934238776566 1.2118545319139957 0.0
1.6823934238776566 1.2524505947530271 0.0
1.6823934238776566 1.2930466575920583 0.0
1.6823934238776566 1.3336427204310894 0.0
1.6823934238776566 1.3742387832701206 0.0
1.6823934238776566 1.414834846109152 0.0
1.6823934238776566 1.4554309089481832 0.0
1.6823934238776566 1.4960269717872143 0.0
1.6823934238776566 1.5366230346262455 0.0
1.6823934238776566 1.5772190974652769 0.0
1.6823934238776566 1.617815160304308 0.0
1.6823934238776566 1.6584112231433392 0.0
1.6823934238776566 1.6990072859823704 0.0
1.6823934238776566 1.7396033488214018 0.0
1.6823934238776566 1.780199411660433 0.0
1.6823934238776566 1.820795474499464 0.0
1.6823934238776566 1.8613915373384953 0.0
1.6823934238776566 1.9019876001775267 0.0
1.6823934238776566 1.9425836630165578 0.0
1.6823934238776566 1.983179725855589 0.0
1.6823934238776566 2.0237757886946204 0.0
1.7229605843499303 0.03456870958209038 0.0
1.7229605843499303 0.0751647724211216 0.0
1.7229605843499303 0.11576083526015282 0.12144271548226841
1.7229605843499303 0.15635689809918404 0.0
1.7229605843499303 0.19695296093821527 0.060721357741134206
1.7229605843499303 0.2375490237772465 0.1821640732234026
1.7229605843499303 0.2781450866162777 0.1821640732234026
1.7229605843499303 0.31874114945530896 0.0
1.7229605843499303 0.3593372122943401 0.0
1.7229605843499303 0.3999332751333714 0.0
1.7229605843499303 0.44052933797240257 0.060721357741134206
1.7229605843499303 0.48112540081143385 0.0
1.7229605843499303 0.521721463650465 0.0
1.7229605843499303 0.5623175264894962 0.0
1.7229605843499303 0.6029135893285276 0.0
1.7229605843499303 0.6435096521675587 0.0
1.7229605843499303 0.6841057150065899 0.0
1.7229605843499303 0.7247017778456211 0.0
1.7229605843499303 0.7652978406846525 0.0
1.7229605843499303 0.8058939035236836 0.0
1.7229605843499303 0.8464899663627148 0.0
1.7229605843499303 0.887086029201746 0.0
1.7229605843499303 0.9276820920407773 0.0
1.7229605843499303 0.9682781548798085 0.0
1.7229605843499303 1.0088742177188397 0.0
1.7229605843499303 1.0494702805578708 0.0
1.7229605843499303 1.0900663433969022 0.0
1.7229605843499303 1.1306624062359334 0.0
1.7229605843499303 1.1712584690749646 0.0
1.7229605843499303 1.2118545319139957 0.0
1.7229605843499303 1.2524505947530271 0.0
1.7229605843499303 1.2930466575920583 0.0
1.7229605843499303 1.3336427204310894 0.0
1.7229605843499303 1.3742387832701206 0.0
1.7229605843499303 1.414834846109152 0.0
1.7229605843499303 1.4554309089481832 0.0
1.7229605843499303 1.4960269717872143 0.0
1.7229605843499303 1.5366230346262455 0.0
1.7229605843499303 1.5772190974652769 0.0
1.7229605843499303 1.617815160304308 0.0
1.7229605843499303 1.6584112231433392 0.0
1.7229605843499303 1.6990072859823704 0.0
1.7229605843499303 1.7396033488214018 0.0
1.7229605843499303 1.780199411660433 0.0
1.7229605843499303 1.820795474499464 0.0
1.7229605843499303 1.8613915373384953 0.0
1.7229605843499303 1.9019876001775267 0.0
1.7229605843499303 1.9425836630165578 0.0
1.7229605843499303 1.983179725855589 0.0
1.7229605843499303 2.0237757886946204 0.0
1.7635277448222042 0.03456870958209038 0.0
1.7635277448222042 0.0751647724211216 0.060721357741133866
1.7635277448222042 0.11576083526015282 0.0
1.7635277448222042 0.15635689809918404 0.12144271548226773
1.7635277448222042 0.19695296093821527 0.060721357741133866
1.7635277448222042 0.2375490237772465 0.060721357741133866
1.7635277448222042 0.2781450866162777 0.12144271548226773
1.7635277448222042 0.31874114945530896 0.0
1.7635277448222042 0.3593372122943401 0.0
1.7635277448222042 0.3999332751333714 0.060721357741133866
1.7635277448222042 0.44052933797240257 0.0
1.7635277448222042 0.48112540081143385 0.0
1.7635277448222042 0.521721463650465 0.0
1.7635277448222042 0.5623175264894962 0.0
1.7635277448222042 0.6029135893285276 0.0
1.7635277448222042 0.6435096521675587 0.0
1.7635277448222042 0.6841057150065899 0.0
1.7635277448222042 0.7247017778456211 0.0
1.7635277448222042 0.7652978406846525 0.0
1.7635277448222042 0.8058939035236836 0.0
1.7635277448222042 0.8464899663627148 0.0
1.7635277448222042 0.887086029201746 0.0
1.7635277448222042 0.9276820920407773 0.0
1.7635277448222042 0.9682781548798085 0.0
1.7635277448222042 1.0088742177188397 0.0
1.7635277448222042 1.0494702805578708 0.0
1.7635277448222042 1.0900663433969022 0.0
1.7635277448222042 1.1306624062359334 0.0
1.7635277448222042 1.1712584690749646 0.0
1.7635277448222042 1.2118545319139957 0.0
1.7635277448222042 1.2524505947530271 0.0
1.7635277448222042 1.2930466575920583 0.0
1.7635277448222042 1.3336427204310894 0.0
1.7635277448222042 1.3742387832701206 0.0
1.7635277448222042 1.414834846109152 0.0
1.7635277448222042 1.4554309089481832 0.0
1.7635277448222042 1.4960269717872143 0.0
1.7635277448222042 1.5366230346262455 0.0
1.7635277448222042 1.5772190974652769 0.0
1.7635277448222042 1.617815160304308 0.0
1.7635277448222042 1.6584112231433392 0.0
1.7635277448222042 1.6990072859823704 0.0
1.7635277448222042 1.7396033488214018 0.0
1.7635277448222042 1.780199411660433 0.0
1.7635277448222042 1.820795474499464 0.0
1.7635277448222042 1.8613915373384953 0.0
1.7635277448222042 1.9019876001775267 0.0
1.7635277448222042 1.9425836630165578 0.0
1.7635277448222042 1.983179725855589 0.0
1.7635277448222042 2.0237757886946204 0.0
1.8040949052944781 0.03456870958209038 0.0
1.8040949052944781 0.0751647724211216 0.0
1.8040949052944781 0.11576083526015282 0.0
1.8040949052944781 0.15635689809918404 0.12144271548226841
1.8040949052944781 0.19695296093821527 0.1821640732234026
1.8040949052944781 0.2375490237772465 0.060721357741134206
1.8040949052944781 0.2781450866162777 0.060721357741134206
1.8040949052944781 0.31874114945530896 0.0
1.8040949052944781 0.3593372122943401 0.0
1.8040949052944781 0.3999332751333714 0.0
1.8040949052944781 0.44052933797240257 0.0
1.8040949052944781 0.48112540081143385 0.0
1.8040949052944781 0.521721463650465 0.0
1.8040949052944781 0.5623175264894962 0.0
1.8040949052944781 0.6029135893285276 0.0
1.8040949052944781 0.6435096521675587 0.0
1.8040949052944781 0.6841057150065899 0.0
1.8040949052944781 0.7247017778456211 0.0
1.8040949052944781 0.7652978406846525 0.0
1.8040949052944781 0.8058939035236836 0.0
1.8040949052944781 0.8464899663627148 0.0
1.8040949052944781 0.887086029201746 0.0
1.8040949052944781 0.9276820920407773 0.0
1.8040949052944781 0.9682781548798085 0.0
1.8040949052944781 1.0088742177188397 0.0
1.8040949052944781 1.0494702805578708 0.0
1.8040949052944781 1.0900663433969022 0.0
1.8040949052944781 1.1306624062359334 0.0
1.8040949052944781 1.1712584690749646 0.0
1.8040949052944781 1.2118545319139957 0.0
1.8040949052944781 1.2524505947530271 0.0
1.8040949052944781 1.2930466575920583 0.0
1.8040949052944781 1.3336427204310894 0.0
1.8040949052944781 1.3742387832701206 0.0
1.8040949052944781 1.414834846109152 0.0
1.8040949052944781 1.4554309089481832 0.0
1.8040949052944781 1.4960269717872143 0.0
1.8040949052944781 1.5366230346262455 0.0
1.8040949052944781 1.5772190974652769 0.0
1.8040949052944781 1.617815160304308 0.0
1.8040949052944781 1.6584112231433392 0.0
1.8040949052944781 1.6990072859823704 0.0
1.8040949052944781 1.7396033488214018 0.0
1.8040949052944781 1.780199411660433 0.0
1.8040949052944781 1.820795474499464 0.0
1.8040949052944781 1.8613915373384953 0.0
1.8040949052944781 1.9019876001775267 0.0
1.8040949052944781 1.9425836630165578 0.0
1.8040949052944781 1.983179725855589 0.0
1.8040949052944781 2.0237757886946204 0.0
1.8446620657667518 0.03456870958209038 0.0
1.8446620657667518 0.0751647724211216 0.060721357741133866
1.8446620657667518 0.11576083526015282 0.0
1.8446620657667518 0.15635689809918404 0.060721357741133866
1.8446620657667518 0.19695296093821527 0.060721357741133866
1.8446620657667518 0.2375490237772465 0.060721357741133866
1.8446620657667518 0.2781450866162777 0.060721357741133866
1.8446620657667518 0.31874114945530896 0.12144271548226773
1.8446620657667518 0.3593372122943401 0.0
1.8446620657667518 0.3999332751333714 0.0
1.8446620657667518 0.44052933797240257 0.0
1.8446620657667518 0.48112540081143385 0.0
1.8446620657667518 0.521721463650465 0.0
1.8446620657667518 0.5623175264894962 0.0
1.8446620657667518 0.6029135893285276 0.0
1.8446620657667518 0.6435096521675587 0.0
1.8446620657667518 0.6841057150065899 0.0
1.8446620657667518 0.7247017778456211 0.0
1.8446620657667518 0.7652978406846525 0.0
1.8446620657667518 0.8058939035236836 0.0
1.8446620657667518 0.8464899663627148 0.0
1.8446620657667518 0.887086029201746 0.0
1.8446620657667518 0.9276820920407773 0.0
1.8446620657667518 0.9682781548798085 0.0
1.8446620657667518 1.0088742177188397 0.0
1.8446620657667518 1.0494702805578708 0.0
1.8446620657667518 1.0900663433969022 0.0
1.8446620657667518 1.1306624062359334 0.0
1.8446620657667518 1.1712584690749646 0.0
1.8446620657667518 1.2118545319139957 0.0
1.8446620657667518 1.2524505947530271 0.0
1.8446620657667518 1.2930466575920583 0.0
1.8446620657667518 1.3336427204310894 0.0
1.8446620657667518 1.3742387832701206 0.0
1.8446620657667518 1.414834846109152 0.0
1.8446620657667518 1.4554309089481832 0.0
1.8446620657667518 1.4960269717872143 0.0
1.8446620657667518 1.5366230346262455 0.0
1.8446620657667518 1.5772190974652769 0.0
1.8446620657667518 1.617815160304308 0.0
1.8446620657667518 1.6584112231433392 0.0
1.8446620657667518 1.6990072859823704 0.0
1.8446620657667518 1.7396033488214018 0.0
1.8446620657667518 1.780199411660433 0.0
1.8446620657667518 1.820795474499464 0.0
1.8446620657667518 1.8613915373384953 0.0
1.8446620657667518 1.9019876001775267 0.0
1.8446620657667518 1.9425836630165578 0.0
1.8446620657667518 1.983179725855589 0.0
1.8446620657667518 2.0237757886946204 0.0
1.8852292262390256 0.03456870958209038 0.0
1.8852292262390256 0.0751647724211216 0.060721357741134206
1.8852292262390256 0.11576083526015282 0.1821640732234026
1.8852292262390256 0.15635689809918404 0.060721357741134206
1.8852292262390256 0.19695296093821527 0.0
1.8852292262390256 0.2375490237772465 0.0
1.8852292262390256 0.2781450866162777 0.0
1.8852292262390256 0.31874114945530896 0.0
1.8852292262390256 0.3593372122943401 0.0
1.8852292262390256 0.3999332751333714 0.0
1.8852292262390256 0.44052933797240257 0.0
1.8852292262390256 0.48112540081143385 0.0
1.8852292262390256 0.521721463650465 0.0
1.8852292262390256 0.5623175264894962 0.0
1.8852292262390256 0.6029135893285276 0.0
1.8852292262390256 0.6435096521675587 0.0
1.8852292262390256 0.6841057150065899 0.0
1.8852292262390256 0.7247017778456211 0.0
1.8852292262390256 0.7652978406846525 0.0
1.8852292262390256 0.8058939035236836 0.0
1.8852292262390256 0.8464899663627148 0.0
1.8852292262390256 0.887086029201746 0.0
1.8852292262390256 0.9276820920407773 0.0
1.8852292262390256 0.9682781548798085 0.0
1.8852292262390256 1.0088742177188397 0.0
1.8852292262390256 1.0494702805578708 0.0
1.8852292262390256 1.0900663433969022 0.0
1.8852292262390256 1.1306624062359334 0.0
1.8852292262390256 1.1712584690749646 0.0
1.8852292262390256 1.2118545319139957 0.0
1.8852292262390256 1.2524505947530271 0.0
1.8852292262390256 1.2930466575920583 0.0
1.8852292262390256 1.3336427204310894 0.0
1.8852292262390256 1.3742387832701206 0.0
1.8852292262390256 1.414834846109152 0.0
1.8852292262390256 1.4554309089481832 0.0
1.8852292262390256 1.4960269717872143 0.0
1.8852292262390256 1.5366230346262455 0.0
1.8852292262390256 1.5772190974652769 0.0
1.8852292262390256 1.617815160304308 0.0
1.8852292262390256 1.6584112231433392 0.0
1.8852292262390256 1.6990072859823704 0.0
1.8852292262390256 1.7396033488214018 0.0
1.8852292262390256 1.780199411660433 0.0
1.8852292262390256 1.820795474499464 0.0
1.8852292262390256 1.8613915373384953 0.0
1.8852292262390256 1.9019876001775267 0.0
1.8852292262390256 1.9425836630165578 0.0
1.8852292262390256 1.983179725855589 0.0
1.8852292262390256 2.0237757886946204 0.0
1.9257963867112995 0.03456870958209038 0.0
1.9257963867112995 0.0751647724211216 0.060721357741133866
1.9257963867112995 0.11576083526015282 0.12144271548226773
1.9257963867112995 0.15635689809918404 0.060721357741133866
1.9257963867112995 0.19695296093821527 0.0
1.9257963867112995 0.2375490237772465 0.0
1.9257963867112995 0.2781450866162777 0.0
1.9257963867112995 0.31874114945530896 0.0
1.9257963867112995 0.3593372122943401 0.0
1.9257963867112995 0.3999332751333714 0.0
1.9257963867112995 0.44052933797240257 0.0
1.9257963867112995 0.48112540081143385 0.0
1.9257963867112995 0.521721463650465 0.0
1.9257963867112995 0.5623175264894962 0.0
1.9257963867112995 0.6029135893285276 0.0
1.9257963867112995 0.6435096521675587 0.0
1.9257963867112995 0.6841057150065899 0.0
1.9257963867112995 0.7247017778456211 0.0
1.9257963867112995 0.7652978406846525 0.0
1.9257963867112995 0.8058939035236836 0.0
1.9257963867112995 0.8464899663627148 0.0
1.9257963867112995 0.887086029201746 0.0
1.9257963867112995 0.9276820920407773 0.0
1.9257963867112995 0.9682781548798085 0.0
1.9257963867112995 1.0088742177188397 0.0
1.9257963867112995 1.0494702805578708 0.0
1.9257963867112995 1.0900663433969022 0.0
1.9257963867112995 1.1306624062359334 0.0
1.9257963867112995 1.1712584690749646 0.0
1.9257963867112995 1.2118545319139957 0.0
1.9257963867112995 1.2524505947530271 0.0
1.9257963867112995 1.2930466575920583 0.0
1.9257963867112995 1.3336427204310894 0.0
1.9257963867112995 1.3742387832701206 0.0
1.9257963867112995 1.414834846109152 0.0
1.9257963867112995 1.4554309089481832 0.0
1.9257963867112995 1.4960269717872143 0.0
1.9257963867112995 1.5366230346262455 0.0
1.9257963867112995 1.5772190974652769 0.0
1.9257963867112995 1.617815160304308 0.0
1.9257963867112995 1.6584112231433392 0.0
1.9257963867112995 1.6990072859823704 0.0
1.9257963867112995 1.7396033488214018 0.0
1.9257963867112995 1.780199411660433 0.0
1.9257963867112995 1.820795474499464 0.0
1.9257963867112995 1.8613915373384953 0.0
1.9257963867112995 1.9019876001775267 0.0
1.9257963867112995 1.9425836630165578 0.0
1.9257963867112995 1.983179725855589 0.0
1.9257963867112995 2.0237757886946204 0.0
1.9663635471835734 0.03456870958209038 0.060721357741133866
1.9663635471835734 0.0751647724211216 0.0
1.9663635471835734 0.11576083526015282 0.0
1.9663635471835734 0.15635689809918404 0.060721357741133866
1.9663635471835734 0.19695296093821527 0.0
1.9663635471835734 0.2375490237772465 0.0
1.9663635471835734 0.2781450866162777 0.0
1.9663635471835734 0.31874114945530896 0.0
1.9663635471835734 0.3593372122943401 0.0
1.9663635471835734 0.3999332751333714 0.0
1.9663635471835734 0.44052933797240257 0.0
1.9663635471835734 0.48112540081143385 0.0
1.9663635471835734 0.521721463650465 0.0
1.9663635471835734 0.5623175264894962 0.0
1.9663635471835734 0.6029135893285276 0.0
1.9663635471835734 0.6435096521675587 0.0
1.9663635471835734 0.6841057150065899 0.0
1.9663635471835734 0.7247017778456211 0.0
1.9663635471835734 0.7652978406846525 0.0
1.9663635471835734 0.8058939035236836 0.0
1.9663635471835734 0.8464899663627148 0.0
1.9663635471835734 0.887086029201746 0.0
1.9663635471835734 0.9276820920407773 0.0
1.9663635471835734 0.9682781548798085 0.0
1.9663635471835734 1.0088742177188397 0.0
1.9663635471835734 1.0494702805578708 0.0
1.9663635471835734 1.0900663433969022 0.0
1.9663635471835734 1.1306624062359334 0.0
1.9663635471835734 1.1712584690749646 0.0
1.9663635471835734 1.2118545319139957 0.0
1.9663635471835734 1.2524505947530271 0.0
1.9663635471835734 1.2930466575920583 0.0
1.9663635471835734 1.3336427204310894 0.0
1.9663635471835734 1.3742387832701206 0.0
1.9663635471835734 1.414834846109152 0.0
1.9663635471835734 1.4554309089481832 0.0
1.9663635471835734 1.4960269717872143 0.0
1.9663635471835734 1.5366230346262455 0.0
1.9663635471835734 1.5772190974652769 0.0
1.9663635471835734 1.617815160304308 0.0
1.9663635471835734 1.6584112231433392 0.0
1.9663635471835734 1.6990072859823704 0.0
1.9663635471835734 1.7396033488214018 0.0
1.9663635471835734 1.780199411660433 0.0
1.9663635471835734 1.820795474499464 0.0
1.9663635471835734 1.8613915373384953 0.0
1.9663635471835734 1.9019876001775267 0.0
1.9663635471835734 1.9425836630165578 0.0
1.9663635471835734 1.983179725855589 0.0
1.9663635471835734 2.0237757886946204 0.0
2.0069307076558474 0.03456870958209038 0.0
2.0069307076558474 0.0751647724211216 0.0
2.0069307076558474 0.11576083526015282 0.0
2.0069307076558474 0.15635689809918404 0.0
2.0069307076558474 0.19695296093821527 0.0
2.0069307076558474 0.2375490237772465 0.0
2.0069307076558474 0.2781450866162777 0.0
2.0069307076558474 0.31874114945530896 0.0
2.0069307076558474 0.3593372122943401 0.0
2.0069307076558474 0.3999332751333714 0.0
2.0069307076558474 0.44052933797240257 0.0
2.0069307076558474 0.48112540081143385 0.0
2.0069307076558474 0.521721463650465 0.0
2.0069307076558474 0.5623175264894962 0.0
2.0069307076558474 0.6029135893285276 0.0
2.0069307076558474 0.6435096521675587 0.0
2.0069307076558474 0.6841057150065899 0.0
2.0069307076558474 0.7247017778456211 0.0
2.0069307076558474 0.7652978406846525 0.0
2.0069307076558474 0.8058939035236836 0.0
2.0069307076558474 0.8464899663627148 0.0
2.0069307076558474 0.887086029201746 0.0
2.0069307076558474 0.9276820920407773 0.0
2.0069307076558474 0.9682781548798085 0.0
2.0069307076558474 1.0088742177188397 0.0
2.0069307076558474 1.0494702805578708 0.0
2.0069307076558474 1.0900663433969022 0.0
2.0069307076558474 1.1306624062359334 0.0
2.0069307076558474 1.1712584690749646 0.0
2.0069307076558474 1.2118545319139957 0.0
2.0069307076558474 1.2524505947530271 0.0
2.0069307076558474 1.2930466575920583 0.0
2.0069307076558474 1.3336427204310894 0.0
2.0069307076558474 1.3742387832701206 0.0
2.0069307076558474 1.414834846109152 0.0
2.0069307076558474 1.4554309089481832 0.0
2.0069307076558474 1.4960269717872143 0.0
2.0069307076558474 1.5366230346262455 0.0
2.0069307076558474 1.5772190974652769 0.0
2.0069307076558474 1.617815160304308 0.0
2.0069307076558474 1.6584112231433392 0.0
2.0069307076558474 1.6990072859823704 0.0
2.0069307076558474 1.7396033488214018 0.0
2.0069307076558474 1.780199411660433 0.0
2.0069307076558474 1.820795474499464 0.0
2.0069307076558474 1.8613915373384953 0.0
2.0069307076558474 1.9019876001775267 0.0
2.0069307076558474 1.9425836630165578 0.0
2.0069307076558474 1.983179725855589 0.0
2.0069307076558474 2.0237757886946204 0.0
2.047497868128121 0.03456870958209038 0.060721357741133866
2.047497868128121 0.0751647724211216 0.060721357741133866
2.047497868128121 0.11576083526015282 0.0
2.047497868128121 0.15635689809918404 0.0
2.047497868128121 0.19695296093821527 0.0
2.047497868128121 0.2375490237772465 0.0
2.047497868128121 0.2781450866162777 0.0
2.047497868128121 0.31874114945530896 0.0
2.047497868128121 0.3593372122943401 0.0
2.047497868128121 0.3999332751333714 0.0
2.047497868128121 0.44052933797240257 0.0
2.047497868128121 0.48112540081143385 0.0
2.047497868128121 0.521721463650465 0.0
2.047497868128121 0.5623175264894962 0.0
2.047497868128121 0.6029135893285276 0.0
2.047497868128121 0.6435096521675587 0.0
2.047497868128121 0.6841057150065899 0.0
2.047497868128121 0.7247017778456211 0.0
2.047497868128121 0.7652978406846525 0.0
2.047497868128121 0.8058939035236836 0.0
2.047497868128121 0.8464899663627148 0.0
2.047497868128121 0.887086029201746 0.0
2.047497868128121 0.9276820920407773 0.0
2.047497868128121 0.9682781548798085 0.0
2.047497868128121 1.0088742177188397 0.0
2.047497868128121 1.0494702805578708 0.0
2.047497868128121 1.0900663433969022 0.0
2.047497868128121 1.1306624062359334 0.0
2.047497868128121 1.1712584690749646 0.0
2.047497868128121 1.2118545319139957 0.0
2.047497868128121 1.2524505947530271 0.0
2.047497868128121 1.2930466575920583 0.0
2.047497868128121 1.3336427204310894 0.0
2.047497868128121 1.3742387832701206 0.0
2.047497868128121 1.414834846109152 0.0
2.047497868128121 1.4554309089481832 0.0
2.047497868128121 1.4960269717872143 0.0
2.047497868128121 1.5366230346262455 0.0
2.047497868128121 1.5772190974652769 0.0
2.047497868128121 1.617815160304308 0.0
2.047497868128121 1.6584112231433392 0.0
2.047497868128121 1.6990072859823704 0.0
2.047497868128121 1.7396033488214018 0.0
2.047497868128121 1.780199411660433 0.0
2.047497868128121 1.820795474499464 0.0
2.047497868128121 1.8613915373384953 0.0
2.047497868128121 1.9019876001775267 0.0
2.047497868128121 1.9425836630165578 0.0
2.047497868128121 1.983179725855589 0.0
2.047497868128121 2.0237757886946204 0.0


==> sections/graphs/data/2d_histograms/2d_histogram_fashion_mnist_softmax_POVI_SGD.csv <==
xcenter ycenter weight
0.023399306060746312 0.006426698935683817 7.292957999724266
0.023399306060746312 0.019049953494686633 0.0
0.023399306060746312 0.03167320805368945 0.0
0.023399306060746312 0.04429646261269227 0.0
0.023399306060746312 0.05691971717169508 0.0
0.023399306060746312 0.0695429717306979 0.0
0.023399306060746312 0.08216622628970072 0.0
0.023399306060746312 0.09478948084870353 0.0
0.023399306060746312 0.10741273540770635 0.0
0.023399306060746312 0.12003598996670917 0.0
0.023399306060746312 0.13265924452571198 0.0
0.023399306060746312 0.1452824990847148 0.0
0.023399306060746312 0.15790575364371762 0.0
0.023399306060746312 0.17052900820272043 0.0
0.023399306060746312 0.18315226276172325 0.0
0.023399306060746312 0.19577551732072607 0.0
0.023399306060746312 0.20839877187972888 0.0
0.023399306060746312 0.2210220264387317 0.0
0.023399306060746312 0.23364528099773452 0.0
0.023399306060746312 0.24626853555673733 0.0
0.023399306060746312 0.25889179011574015 0.0
0.023399306060746312 0.27151504467474297 0.0
0.023399306060746312 0.2841382992337458 0.0
0.023399306060746312 0.2967615537927486 0.0
0.023399306060746312 0.3093848083517514 0.0
0.023399306060746312 0.32200806291075423 0.0
0.023399306060746312 0.33463131746975705 0.0
0.023399306060746312 0.34725457202875987 0.0
0.023399306060746312 0.3598778265877627 0.0
0.023399306060746312 0.3725010811467655 0.0
0.023399306060746312 0.3851243357057683 0.0
0.023399306060746312 0.39774759026477113 0.0
0.023399306060746312 0.41037084482377395 0.0
0.023399306060746312 0.42299409938277677 0.0
0.023399306060746312 0.4356173539417796 0.0
0.023399306060746312 0.4482406085007824 0.0
0.023399306060746312 0.4608638630597852 0.0
0.023399306060746312 0.47348711761878803 0.0
0.023399306060746312 0.48611037217779085 0.0
0.023399306060746312 0.49873362673679367 0.0
0.023399306060746312 0.5113568812957965 0.0
0.023399306060746312 0.5239801358547993 0.0
0.023399306060746312 0.5366033904138021 0.0
0.023399306060746312 0.5492266449728049 0.0
0.023399306060746312 0.5618498995318078 0.0
0.023399306060746312 0.5744731540908106 0.0
0.023399306060746312 0.5870964086498134 0.0
0.023399306060746312 0.5997196632088162 0.0
0.023399306060746312 0.612342917767819 0.0
0.023399306060746312 0.6249661723268218 0.0
0.06793505950830878 0.006426698935683817 9.249605267942973
0.06793505950830878 0.019049953494686633 0.7115080975340747
0.06793505950830878 0.03167320805368945 0.0
0.06793505950830878 0.04429646261269227 0.0
0.06793505950830878 0.05691971717169508 0.0
0.06793505950830878 0.0695429717306979 0.0
0.06793505950830878 0.08216622628970072 0.0
0.06793505950830878 0.09478948084870353 0.0
0.06793505950830878 0.10741273540770635 0.0
0.06793505950830878 0.12003598996670917 0.0
0.06793505950830878 0.13265924452571198 0.0
0.06793505950830878 0.1452824990847148 0.0
0.06793505950830878 0.15790575364371762 0.0
0.06793505950830878 0.17052900820272043 0.0
0.06793505950830878 0.18315226276172325 0.0
0.06793505950830878 0.19577551732072607 0.0
0.06793505950830878 0.20839877187972888 0.0
0.06793505950830878 0.2210220264387317 0.0
0.06793505950830878 0.23364528099773452 0.0
0.06793505950830878 0.24626853555673733 0.0
0.06793505950830878 0.25889179011574015 0.0
0.06793505950830878 0.27151504467474297 0.0
0.06793505950830878 0.2841382992337458 0.0
0.06793505950830878 0.2967615537927486 0.0
0.06793505950830878 0.3093848083517514 0.0
0.06793505950830878 0.32200806291075423 0.0
0.06793505950830878 0.33463131746975705 0.0
0.06793505950830878 0.34725457202875987 0.0
0.06793505950830878 0.3598778265877627 0.0
0.06793505950830878 0.3725010811467655 0.0
0.06793505950830878 0.3851243357057683 0.0
0.06793505950830878 0.39774759026477113 0.0
0.06793505950830878 0.41037084482377395 0.0
0.06793505950830878 0.42299409938277677 0.0
0.06793505950830878 0.4356173539417796 0.0
0.06793505950830878 0.4482406085007824 0.0
0.06793505950830878 0.4608638630597852 0.0
0.06793505950830878 0.47348711761878803 0.0
0.06793505950830878 0.48611037217779085 0.0
0.06793505950830878 0.49873362673679367 0.0
0.06793505950830878 0.5113568812957965 0.0
0.06793505950830878 0.5239801358547993 0.0
0.06793505950830878 0.5366033904138021 0.0
0.06793505950830878 0.5492266449728049 0.0
0.06793505950830878 0.5618498995318078 0.0
0.06793505950830878 0.5744731540908106 0.0
0.06793505950830878 0.5870964086498134 0.0
0.06793505950830878 0.5997196632088162 0.0
0.06793505950830878 0.612342917767819 0.0
0.06793505950830878 0.6249661723268218 0.0
0.11247081295587123 0.006426698935683817 4.269048585204447
0.11247081295587123 0.019049953494686633 4.091171560820929
0.11247081295587123 0.03167320805368945 0.17787702438351863
0.11247081295587123 0.04429646261269227 0.0
0.11247081295587123 0.05691971717169508 0.0
0.11247081295587123 0.0695429717306979 0.0
0.11247081295587123 0.08216622628970072 0.0
0.11247081295587123 0.09478948084870353 0.0
0.11247081295587123 0.10741273540770635 0.0
0.11247081295587123 0.12003598996670917 0.0
0.11247081295587123 0.13265924452571198 0.0
0.11247081295587123 0.1452824990847148 0.0
0.11247081295587123 0.15790575364371762 0.0
0.11247081295587123 0.17052900820272043 0.0
0.11247081295587123 0.18315226276172325 0.0
0.11247081295587123 0.19577551732072607 0.0
0.11247081295587123 0.20839877187972888 0.0
0.11247081295587123 0.2210220264387317 0.0
0.11247081295587123 0.23364528099773452 0.0
0.11247081295587123 0.24626853555673733 0.0
0.11247081295587123 0.25889179011574015 0.0
0.11247081295587123 0.27151504467474297 0.0
0.11247081295587123 0.2841382992337458 0.0
0.11247081295587123 0.2967615537927486 0.0
0.11247081295587123 0.3093848083517514 0.0
0.11247081295587123 0.32200806291075423 0.0
0.11247081295587123 0.33463131746975705 0.0
0.11247081295587123 0.34725457202875987 0.0
0.11247081295587123 0.3598778265877627 0.0
0.11247081295587123 0.3725010811467655 0.0
0.11247081295587123 0.3851243357057683 0.0
0.11247081295587123 0.39774759026477113 0.0
0.11247081295587123 0.41037084482377395 0.0
0.11247081295587123 0.42299409938277677 0.0
0.11247081295587123 0.4356173539417796 0.0
0.11247081295587123 0.4482406085007824 0.0
0.11247081295587123 0.4608638630597852 0.0
0.11247081295587123 0.47348711761878803 0.0
0.11247081295587123 0.48611037217779085 0.0
0.11247081295587123 0.49873362673679367 0.0
0.11247081295587123 0.5113568812957965 0.0
0.11247081295587123 0.5239801358547993 0.0
0.11247081295587123 0.5366033904138021 0.0
0.11247081295587123 0.5492266449728049 0.0
0.11247081295587123 0.5618498995318078 0.0
0.11247081295587123 0.5744731540908106 0.0
0.11247081295587123 0.5870964086498134 0.0
0.11247081295587123 0.5997196632088162 0.0
0.11247081295587123 0.612342917767819 0.0
0.11247081295587123 0.6249661723268218 0.0
0.1570065664034337 0.006426698935683817 6.225695853423156
0.1570065664034337 0.019049953494686633 5.158433707122043
0.1570065664034337 0.03167320805368945 2.312401316985744
0.1570065664034337 0.04429646261269227 0.17787702438351877
0.1570065664034337 0.05691971717169508 0.0
0.1570065664034337 0.0695429717306979 0.0
0.1570065664034337 0.08216622628970072 0.0
0.1570065664034337 0.09478948084870353 0.0
0.1570065664034337 0.10741273540770635 0.0
0.1570065664034337 0.12003598996670917 0.0
0.1570065664034337 0.13265924452571198 0.0
0.1570065664034337 0.1452824990847148 0.0
0.1570065664034337 0.15790575364371762 0.0
0.1570065664034337 0.17052900820272043 0.0
0.1570065664034337 0.18315226276172325 0.0
0.1570065664034337 0.19577551732072607 0.0
0.1570065664034337 0.20839877187972888 0.0
0.1570065664034337 0.2210220264387317 0.0
0.1570065664034337 0.23364528099773452 0.0
0.1570065664034337 0.24626853555673733 0.0
0.1570065664034337 0.25889179011574015 0.0
0.1570065664034337 0.27151504467474297 0.0
0.1570065664034337 0.2841382992337458 0.0
0.1570065664034337 0.2967615537927486 0.0
0.1570065664034337 0.3093848083517514 0.0
0.1570065664034337 0.32200806291075423 0.0
0.1570065664034337 0.33463131746975705 0.0
0.1570065664034337 0.34725457202875987 0.0
0.1570065664034337 0.3598778265877627 0.0
0.1570065664034337 0.3725010811467655 0.0
0.1570065664034337 0.3851243357057683 0.0
0.1570065664034337 0.39774759026477113 0.0
0.1570065664034337 0.41037084482377395 0.0
0.1570065664034337 0.42299409938277677 0.0
0.1570065664034337 0.4356173539417796 0.0
0.1570065664034337 0.4482406085007824 0.0
0.1570065664034337 0.4608638630597852 0.0
0.1570065664034337 0.47348711761878803 0.0
0.1570065664034337 0.48611037217779085 0.0
0.1570065664034337 0.49873362673679367 0.0
0.1570065664034337 0.5113568812957965 0.0
0.1570065664034337 0.5239801358547993 0.0
0.1570065664034337 0.5366033904138021 0.0
0.1570065664034337 0.5492266449728049 0.0
0.1570065664034337 0.5618498995318078 0.0
0.1570065664034337 0.5744731540908106 0.0
0.1570065664034337 0.5870964086498134 0.0
0.1570065664034337 0.5997196632088162 0.0
0.1570065664034337 0.612342917767819 0.0
0.1570065664034337 0.6249661723268218 0.0
0.20154231985099613 0.006426698935683817 3.023909414519819
0.20154231985099613 0.019049953494686633 3.5575404876703747
0.20154231985099613 0.03167320805368945 2.4902783413692626
0.20154231985099613 0.04429646261269227 0.5336310731505564
0.20154231985099613 0.05691971717169508 0.8893851219175937
0.20154231985099613 0.0695429717306979 0.35575404876703753
0.20154231985099613 0.08216622628970072 0.0
0.20154231985099613 0.09478948084870353 0.17787702438351877
0.20154231985099613 0.10741273540770635 0.0
0.20154231985099613 0.12003598996670917 0.0
0.20154231985099613 0.13265924452571198 0.0
0.20154231985099613 0.1452824990847148 0.0
0.20154231985099613 0.15790575364371762 0.0
0.20154231985099613 0.17052900820272043 0.0
0.20154231985099613 0.18315226276172325 0.0
0.20154231985099613 0.19577551732072607 0.0
0.20154231985099613 0.20839877187972888 0.0
0.20154231985099613 0.2210220264387317 0.0
0.20154231985099613 0.23364528099773452 0.0
0.20154231985099613 0.24626853555673733 0.0
0.20154231985099613 0.25889179011574015 0.0
0.20154231985099613 0.27151504467474297 0.0
0.20154231985099613 0.2841382992337458 0.0
0.20154231985099613 0.2967615537927486 0.0
0.20154231985099613 0.3093848083517514 0.0
0.20154231985099613 0.32200806291075423 0.0
0.20154231985099613 0.33463131746975705 0.0
0.20154231985099613 0.34725457202875987 0.0
0.20154231985099613 0.3598778265877627 0.0
0.20154231985099613 0.3725010811467655 0.0
0.20154231985099613 0.3851243357057683 0.0
0.20154231985099613 0.39774759026477113 0.0
0.20154231985099613 0.41037084482377395 0.0
0.20154231985099613 0.42299409938277677 0.0
0.20154231985099613 0.4356173539417796 0.0
0.20154231985099613 0.4482406085007824 0.0
0.20154231985099613 0.4608638630597852 0.0
0.20154231985099613 0.47348711761878803 0.0
0.20154231985099613 0.48611037217779085 0.0
0.20154231985099613 0.49873362673679367 0.0
0.20154231985099613 0.5113568812957965 0.0
0.20154231985099613 0.5239801358547993 0.0
0.20154231985099613 0.5366033904138021 0.0
0.20154231985099613 0.5492266449728049 0.0
0.20154231985099613 0.5618498995318078 0.0
0.20154231985099613 0.5744731540908106 0.0
0.20154231985099613 0.5870964086498134 0.0
0.20154231985099613 0.5997196632088162 0.0
0.20154231985099613 0.612342917767819 0.0
0.20154231985099613 0.6249661723268218 0.0
0.2460780732985586 0.006426698935683817 1.7787702438351851
0.2460780732985586 0.019049953494686633 2.3124013169857407
0.2460780732985586 0.03167320805368945 1.7787702438351851
0.2460780732985586 0.04429646261269227 2.668155365752778
0.2460780732985586 0.05691971717169508 1.4230161950681481
0.2460780732985586 0.0695429717306979 0.8893851219175926
0.2460780732985586 0.08216622628970072 0.35575404876703703
0.2460780732985586 0.09478948084870353 0.0
0.2460780732985586 0.10741273540770635 0.0
0.2460780732985586 0.12003598996670917 0.0
0.2460780732985586 0.13265924452571198 0.0
0.2460780732985586 0.1452824990847148 0.0
0.2460780732985586 0.15790575364371762 0.0
0.2460780732985586 0.17052900820272043 0.0
0.2460780732985586 0.18315226276172325 0.0
0.2460780732985586 0.19577551732072607 0.0
0.2460780732985586 0.20839877187972888 0.0
0.2460780732985586 0.2210220264387317 0.0
0.2460780732985586 0.23364528099773452 0.0
0.2460780732985586 0.24626853555673733 0.0
0.2460780732985586 0.25889179011574015 0.0
0.2460780732985586 0.27151504467474297 0.0
0.2460780732985586 0.2841382992337458 0.0
0.2460780732985586 0.2967615537927486 0.0
0.2460780732985586 0.3093848083517514 0.0
0.2460780732985586 0.32200806291075423 0.0
0.2460780732985586 0.33463131746975705 0.0
0.2460780732985586 0.34725457202875987 0.0
0.2460780732985586 0.3598778265877627 0.0
0.2460780732985586 0.3725010811467655 0.0
0.2460780732985586 0.3851243357057683 0.0
0.2460780732985586 0.39774759026477113 0.0
0.2460780732985586 0.41037084482377395 0.0
0.2460780732985586 0.42299409938277677 0.0
0.2460780732985586 0.4356173539417796 0.0
0.2460780732985586 0.4482406085007824 0.0
0.2460780732985586 0.4608638630597852 0.0
0.2460780732985586 0.47348711761878803 0.0
0.2460780732985586 0.48611037217779085 0.0
0.2460780732985586 0.49873362673679367 0.0
0.2460780732985586 0.5113568812957965 0.0
0.2460780732985586 0.5239801358547993 0.0
0.2460780732985586 0.5366033904138021 0.0
0.2460780732985586 0.5492266449728049 0.0
0.2460780732985586 0.5618498995318078 0.0
0.2460780732985586 0.5744731540908106 0.0
0.2460780732985586 0.5870964086498134 0.0
0.2460780732985586 0.5997196632088162 0.0
0.2460780732985586 0.612342917767819 0.0
0.2460780732985586 0.6249661723268218 0.0
0.2906138267461211 0.006426698935683817 0.5336310731505564
0.2906138267461211 0.019049953494686633 3.3796634632868563
0.2906138267461211 0.03167320805368945 1.4230161950681501
0.2906138267461211 0.04429646261269227 1.7787702438351873
0.2906138267461211 0.05691971717169508 1.0672621463011127
0.2906138267461211 0.0695429717306979 0.5336310731505564
0.2906138267461211 0.08216622628970072 0.17787702438351877
0.2906138267461211 0.09478948084870353 0.35575404876703753
0.2906138267461211 0.10741273540770635 0.7115080975340751
0.2906138267461211 0.12003598996670917 0.0
0.2906138267461211 0.13265924452571198 0.0
0.2906138267461211 0.1452824990847148 0.0
0.2906138267461211 0.15790575364371762 0.0
0.2906138267461211 0.17052900820272043 0.0
0.2906138267461211 0.18315226276172325 0.0
0.2906138267461211 0.19577551732072607 0.0
0.2906138267461211 0.20839877187972888 0.0
0.2906138267461211 0.2210220264387317 0.0
0.2906138267461211 0.23364528099773452 0.0
0.2906138267461211 0.24626853555673733 0.0
0.2906138267461211 0.25889179011574015 0.0
0.2906138267461211 0.27151504467474297 0.0
0.2906138267461211 0.2841382992337458 0.0
0.2906138267461211 0.2967615537927486 0.0
0.2906138267461211 0.3093848083517514 0.0
0.2906138267461211 0.32200806291075423 0.0
0.2906138267461211 0.33463131746975705 0.0
0.2906138267461211 0.34725457202875987 0.0
0.2906138267461211 0.3598778265877627 0.0
0.2906138267461211 0.3725010811467655 0.0
0.2906138267461211 0.3851243357057683 0.0
0.2906138267461211 0.39774759026477113 0.0
0.2906138267461211 0.41037084482377395 0.0
0.2906138267461211 0.42299409938277677 0.0
0.2906138267461211 0.4356173539417796 0.0
0.2906138267461211 0.4482406085007824 0.0
0.2906138267461211 0.4608638630597852 0.0
0.2906138267461211 0.47348711761878803 0.0
0.2906138267461211 0.48611037217779085 0.0
0.2906138267461211 0.49873362673679367 0.0
0.2906138267461211 0.5113568812957965 0.0
0.2906138267461211 0.5239801358547993 0.0
0.2906138267461211 0.5366033904138021 0.0
0.2906138267461211 0.5492266449728049 0.0
0.2906138267461211 0.5618498995318078 0.0
0.2906138267461211 0.5744731540908106 0.0
0.2906138267461211 0.5870964086498134 0.0
0.2906138267461211 0.5997196632088162 0.0
0.2906138267461211 0.612342917767819 0.0
0.2906138267461211 0.6249661723268218 0.0
0.3351495801936835 0.006426698935683817 0.7115080975340751
0.3351495801936835 0.019049953494686633 2.4902783413692626
0.3351495801936835 0.03167320805368945 1.2451391706846313
0.3351495801936835 0.04429646261269227 1.6008932194516687
0.3351495801936835 0.05691971717169508 1.6008932194516687
0.3351495801936835 0.0695429717306979 0.35575404876703753
0.3351495801936835 0.08216622628970072 0.7115080975340751
0.3351495801936835 0.09478948084870353 0.5336310731505564
0.3351495801936835 0.10741273540770635 0.35575404876703753
0.3351495801936835 0.12003598996670917 0.0
0.3351495801936835 0.13265924452571198 0.0
0.3351495801936835 0.1452824990847148 0.0
0.3351495801936835 0.15790575364371762 0.0
0.3351495801936835 0.17052900820272043 0.0
0.3351495801936835 0.18315226276172325 0.0
0.3351495801936835 0.19577551732072607 0.0
0.3351495801936835 0.20839877187972888 0.0
0.3351495801936835 0.2210220264387317 0.0
0.3351495801936835 0.23364528099773452 0.0
0.3351495801936835 0.24626853555673733 0.0
0.3351495801936835 0.25889179011574015 0.0
0.3351495801936835 0.27151504467474297 0.0
0.3351495801936835 0.2841382992337458 0.0
0.3351495801936835 0.2967615537927486 0.0
0.3351495801936835 0.3093848083517514 0.0
0.3351495801936835 0.32200806291075423 0.0
0.3351495801936835 0.33463131746975705 0.0
0.3351495801936835 0.34725457202875987 0.0
0.3351495801936835 0.3598778265877627 0.0
0.3351495801936835 0.3725010811467655 0.0
0.3351495801936835 0.3851243357057683 0.0
0.3351495801936835 0.39774759026477113 0.0
0.3351495801936835 0.41037084482377395 0.0
0.3351495801936835 0.42299409938277677 0.0
0.3351495801936835 0.4356173539417796 0.0
0.3351495801936835 0.4482406085007824 0.0
0.3351495801936835 0.4608638630597852 0.0
0.3351495801936835 0.47348711761878803 0.0
0.3351495801936835 0.48611037217779085 0.0
0.3351495801936835 0.49873362673679367 0.0
0.3351495801936835 0.5113568812957965 0.0
0.3351495801936835 0.5239801358547993 0.0
0.3351495801936835 0.5366033904138021 0.0
0.3351495801936835 0.5492266449728049 0.0
0.3351495801936835 0.5618498995318078 0.0
0.3351495801936835 0.5744731540908106 0.0
0.3351495801936835 0.5870964086498134 0.0
0.3351495801936835 0.5997196632088162 0.0
0.3351495801936835 0.612342917767819 0.0
0.3351495801936835 0.6249661723268218 0.0
0.37968533364124596 0.006426698935683817 0.0
0.37968533364124596 0.019049953494686633 1.9566472682187062
0.37968533364124596 0.03167320805368945 2.312401316985744
0.37968533364124596 0.04429646261269227 0.8893851219175937
0.37968533364124596 0.05691971717169508 1.4230161950681501
0.37968533364124596 0.0695429717306979 0.5336310731505564
0.37968533364124596 0.08216622628970072 0.7115080975340751
0.37968533364124596 0.09478948084870353 0.5336310731505564
0.37968533364124596 0.10741273540770635 0.8893851219175937
0.37968533364124596 0.12003598996670917 0.17787702438351877
0.37968533364124596 0.13265924452571198 0.0
0.37968533364124596 0.1452824990847148 0.0
0.37968533364124596 0.15790575364371762 0.0
0.37968533364124596 0.17052900820272043 0.0
0.37968533364124596 0.18315226276172325 0.0
0.37968533364124596 0.19577551732072607 0.0
0.37968533364124596 0.20839877187972888 0.0
0.37968533364124596 0.2210220264387317 0.0
0.37968533364124596 0.23364528099773452 0.0
0.37968533364124596 0.24626853555673733 0.0
0.37968533364124596 0.25889179011574015 0.0
0.37968533364124596 0.27151504467474297 0.0
0.37968533364124596 0.2841382992337458 0.0
0.37968533364124596 0.2967615537927486 0.0
0.37968533364124596 0.3093848083517514 0.0
0.37968533364124596 0.32200806291075423 0.0
0.37968533364124596 0.33463131746975705 0.0
0.37968533364124596 0.34725457202875987 0.0
0.37968533364124596 0.3598778265877627 0.0
0.37968533364124596 0.3725010811467655 0.0
0.37968533364124596 0.3851243357057683 0.0
0.37968533364124596 0.39774759026477113 0.0
0.37968533364124596 0.41037084482377395 0.0
0.37968533364124596 0.42299409938277677 0.0
0.37968533364124596 0.4356173539417796 0.0
0.37968533364124596 0.4482406085007824 0.0
0.37968533364124596 0.4608638630597852 0.0
0.37968533364124596 0.47348711761878803 0.0
0.37968533364124596 0.48611037217779085 0.0
0.37968533364124596 0.49873362673679367 0.0
0.37968533364124596 0.5113568812957965 0.0
0.37968533364124596 0.5239801358547993 0.0
0.37968533364124596 0.5366033904138021 0.0
0.37968533364124596 0.5492266449728049 0.0
0.37968533364124596 0.5618498995318078 0.0
0.37968533364124596 0.5744731540908106 0.0
0.37968533364124596 0.5870964086498134 0.0
0.37968533364124596 0.5997196632088162 0.0
0.37968533364124596 0.612342917767819 0.0
0.37968533364124596 0.6249661723268218 0.0
0.4242210870888084 0.006426698935683817 0.0
0.4242210870888084 0.019049953494686633 1.0672621463011127
0.4242210870888084 0.03167320805368945 2.668155365752781
0.4242210870888084 0.04429646261269227 1.7787702438351873
0.4242210870888084 0.05691971717169508 1.6008932194516687
0.4242210870888084 0.0695429717306979 0.7115080975340751
0.4242210870888084 0.08216622628970072 1.2451391706846313
0.4242210870888084 0.09478948084870353 0.5336310731505564
0.4242210870888084 0.10741273540770635 0.5336310731505564
0.4242210870888084 0.12003598996670917 1.4230161950681501
0.4242210870888084 0.13265924452571198 0.17787702438351877
0.4242210870888084 0.1452824990847148 0.0
0.4242210870888084 0.15790575364371762 0.17787702438351877
0.4242210870888084 0.17052900820272043 0.0
0.4242210870888084 0.18315226276172325 0.35575404876703753
0.4242210870888084 0.19577551732072607 0.0
0.4242210870888084 0.20839877187972888 0.0
0.4242210870888084 0.2210220264387317 0.0
0.4242210870888084 0.23364528099773452 0.0
0.4242210870888084 0.24626853555673733 0.0
0.4242210870888084 0.25889179011574015 0.0
0.4242210870888084 0.27151504467474297 0.0
0.4242210870888084 0.2841382992337458 0.0
0.4242210870888084 0.2967615537927486 0.0
0.4242210870888084 0.3093848083517514 0.0
0.4242210870888084 0.32200806291075423 0.0
0.4242210870888084 0.33463131746975705 0.0
0.4242210870888084 0.34725457202875987 0.0
0.4242210870888084 0.3598778265877627 0.0
0.4242210870888084 0.3725010811467655 0.0
0.4242210870888084 0.3851243357057683 0.0
0.4242210870888084 0.39774759026477113 0.0
0.4242210870888084 0.41037084482377395 0.0
0.4242210870888084 0.42299409938277677 0.0
0.4242210870888084 0.4356173539417796 0.0
0.4242210870888084 0.4482406085007824 0.0
0.4242210870888084 0.4608638630597852 0.0
0.4242210870888084 0.47348711761878803 0.0
0.4242210870888084 0.48611037217779085 0.0
0.4242210870888084 0.49873362673679367 0.0
0.4242210870888084 0.5113568812957965 0.0
0.4242210870888084 0.5239801358547993 0.0
0.4242210870888084 0.5366033904138021 0.0
0.4242210870888084 0.5492266449728049 0.0
0.4242210870888084 0.5618498995318078 0.0
0.4242210870888084 0.5744731540908106 0.0
0.4242210870888084 0.5870964086498134 0.0
0.4242210870888084 0.5997196632088162 0.0
0.4242210870888084 0.612342917767819 0.0
0.4242210870888084 0.6249661723268218 0.0
0.4687568405363709 0.006426698935683817 0.0
0.4687568405363709 0.019049953494686633 1.6008932194516667
0.4687568405363709 0.03167320805368945 1.956647268218704
0.4687568405363709 0.04429646261269227 1.956647268218704
0.4687568405363709 0.05691971717169508 0.7115080975340741
0.4687568405363709 0.0695429717306979 1.2451391706846298
0.4687568405363709 0.08216622628970072 1.6008932194516667
0.4687568405363709 0.09478948084870353 0.5336310731505556
0.4687568405363709 0.10741273540770635 0.35575404876703703
0.4687568405363709 0.12003598996670917 0.5336310731505556
0.4687568405363709 0.13265924452571198 0.5336310731505556
0.4687568405363709 0.1452824990847148 0.8893851219175926
0.4687568405363709 0.15790575364371762 0.35575404876703703
0.4687568405363709 0.17052900820272043 0.17787702438351852
0.4687568405363709 0.18315226276172325 0.0
0.4687568405363709 0.19577551732072607 0.17787702438351852
0.4687568405363709 0.20839877187972888 0.0
0.4687568405363709 0.2210220264387317 0.0
0.4687568405363709 0.23364528099773452 0.17787702438351852
0.4687568405363709 0.24626853555673733 0.0
0.4687568405363709 0.25889179011574015 0.0
0.4687568405363709 0.27151504467474297 0.0
0.4687568405363709 0.2841382992337458 0.0
0.4687568405363709 0.2967615537927486 0.0
0.4687568405363709 0.3093848083517514 0.0
0.4687568405363709 0.32200806291075423 0.0
0.4687568405363709 0.33463131746975705 0.0
0.4687568405363709 0.34725457202875987 0.0
0.4687568405363709 0.3598778265877627 0.0
0.4687568405363709 0.3725010811467655 0.0
0.4687568405363709 0.3851243357057683 0.0
0.4687568405363709 0.39774759026477113 0.0
0.4687568405363709 0.41037084482377395 0.0
0.4687568405363709 0.42299409938277677 0.0
0.4687568405363709 0.4356173539417796 0.0
0.4687568405363709 0.4482406085007824 0.0
0.4687568405363709 0.4608638630597852 0.0
0.4687568405363709 0.47348711761878803 0.0
0.4687568405363709 0.48611037217779085 0.0
0.4687568405363709 0.49873362673679367 0.0
0.4687568405363709 0.5113568812957965 0.0
0.4687568405363709 0.5239801358547993 0.0
0.4687568405363709 0.5366033904138021 0.0
0.4687568405363709 0.5492266449728049 0.0
0.4687568405363709 0.5618498995318078 0.0
0.4687568405363709 0.5744731540908106 0.0
0.4687568405363709 0.5870964086498134 0.0
0.4687568405363709 0.5997196632088162 0.0
0.4687568405363709 0.612342917767819 0.0
0.4687568405363709 0.6249661723268218 0.0
0.5132925939839333 0.006426698935683817 0.0
0.5132925939839333 0.019049953494686633 0.7115080975340741
0.5132925939839333 0.03167320805368945 1.4230161950681481
0.5132925939839333 0.04429646261269227 2.1345242926022223
0.5132925939839333 0.05691971717169508 2.1345242926022223
0.5132925939839333 0.0695429717306979 2.1345242926022223
0.5132925939839333 0.08216622628970072 1.2451391706846298
0.5132925939839333 0.09478948084870353 0.5336310731505556
0.5132925939839333 0.10741273540770635 0.8893851219175926
0.5132925939839333 0.12003598996670917 0.5336310731505556
0.5132925939839333 0.13265924452571198 0.5336310731505556
0.5132925939839333 0.1452824990847148 0.5336310731505556
0.5132925939839333 0.15790575364371762 0.5336310731505556
0.5132925939839333 0.17052900820272043 0.8893851219175926
0.5132925939839333 0.18315226276172325 0.17787702438351852
0.5132925939839333 0.19577551732072607 0.17787702438351852
0.5132925939839333 0.20839877187972888 0.17787702438351852
0.5132925939839333 0.2210220264387317 0.0
0.5132925939839333 0.23364528099773452 0.0
0.5132925939839333 0.24626853555673733 0.0
0.5132925939839333 0.25889179011574015 0.0
0.5132925939839333 0.27151504467474297 0.0
0.5132925939839333 0.2841382992337458 0.0
0.5132925939839333 0.2967615537927486 0.0
0.5132925939839333 0.3093848083517514 0.0
0.5132925939839333 0.32200806291075423 0.0
0.5132925939839333 0.33463131746975705 0.0
0.5132925939839333 0.34725457202875987 0.0
0.5132925939839333 0.3598778265877627 0.0
0.5132925939839333 0.3725010811467655 0.0
0.5132925939839333 0.3851243357057683 0.0
0.5132925939839333 0.39774759026477113 0.0
0.5132925939839333 0.41037084482377395 0.0
0.5132925939839333 0.42299409938277677 0.0
0.5132925939839333 0.4356173539417796 0.0
0.5132925939839333 0.4482406085007824 0.0
0.5132925939839333 0.4608638630597852 0.0
0.5132925939839333 0.47348711761878803 0.0
0.5132925939839333 0.48611037217779085 0.0
0.5132925939839333 0.49873362673679367 0.0
0.5132925939839333 0.5113568812957965 0.0
0.5132925939839333 0.5239801358547993 0.0
0.5132925939839333 0.5366033904138021 0.0
0.5132925939839333 0.5492266449728049 0.0
0.5132925939839333 0.5618498995318078 0.0
0.5132925939839333 0.5744731540908106 0.0
0.5132925939839333 0.5870964086498134 0.0
0.5132925939839333 0.5997196632088162 0.0
0.5132925939839333 0.612342917767819 0.0
0.5132925939839333 0.6249661723268218 0.0
0.5578283474314958 0.006426698935683817 0.0
0.5578283474314958 0.019049953494686633 1.2451391706846313
0.5578283474314958 0.03167320805368945 1.0672621463011127
0.5578283474314958 0.04429646261269227 1.6008932194516687
0.5578283474314958 0.05691971717169508 1.4230161950681501
0.5578283474314958 0.0695429717306979 1.0672621463011127
0.5578283474314958 0.08216622628970072 1.4230161950681501
0.5578283474314958 0.09478948084870353 0.5336310731505564
0.5578283474314958 0.10741273540770635 0.17787702438351877
0.5578283474314958 0.12003598996670917 1.0672621463011127
0.5578283474314958 0.13265924452571198 0.5336310731505564
0.5578283474314958 0.1452824990847148 0.5336310731505564
0.5578283474314958 0.15790575364371762 0.5336310731505564
0.5578283474314958 0.17052900820272043 0.8893851219175937
0.5578283474314958 0.18315226276172325 0.17787702438351877
0.5578283474314958 0.19577551732072607 0.35575404876703753
0.5578283474314958 0.20839877187972888 0.0
0.5578283474314958 0.2210220264387317 0.17787702438351877
0.5578283474314958 0.23364528099773452 0.0
0.5578283474314958 0.24626853555673733 0.0
0.5578283474314958 0.25889179011574015 0.0
0.5578283474314958 0.27151504467474297 0.0
0.5578283474314958 0.2841382992337458 0.0
0.5578283474314958 0.2967615537927486 0.0
0.5578283474314958 0.3093848083517514 0.0
0.5578283474314958 0.32200806291075423 0.0
0.5578283474314958 0.33463131746975705 0.0
0.5578283474314958 0.34725457202875987 0.0
0.5578283474314958 0.3598778265877627 0.0
0.5578283474314958 0.3725010811467655 0.0
0.5578283474314958 0.3851243357057683 0.0
0.5578283474314958 0.39774759026477113 0.0
0.5578283474314958 0.41037084482377395 0.0
0.5578283474314958 0.42299409938277677 0.0
0.5578283474314958 0.4356173539417796 0.0
0.5578283474314958 0.4482406085007824 0.0
0.5578283474314958 0.4608638630597852 0.0
0.5578283474314958 0.47348711761878803 0.0
0.5578283474314958 0.48611037217779085 0.0
0.5578283474314958 0.49873362673679367 0.0
0.5578283474314958 0.5113568812957965 0.0
0.5578283474314958 0.5239801358547993 0.0
0.5578283474314958 0.5366033904138021 0.0
0.5578283474314958 0.5492266449728049 0.0
0.5578283474314958 0.5618498995318078 0.0
0.5578283474314958 0.5744731540908106 0.0
0.5578283474314958 0.5870964086498134 0.0
0.5578283474314958 0.5997196632088162 0.0
0.5578283474314958 0.612342917767819 0.0
0.5578283474314958 0.6249661723268218 0.0
0.6023641008790583 0.006426698935683817 0.0
0.6023641008790583 0.019049953494686633 0.35575404876703753
0.6023641008790583 0.03167320805368945 1.9566472682187062
0.6023641008790583 0.04429646261269227 1.4230161950681501
0.6023641008790583 0.05691971717169508 0.7115080975340751
0.6023641008790583 0.0695429717306979 0.8893851219175937
0.6023641008790583 0.08216622628970072 1.6008932194516687
0.6023641008790583 0.09478948084870353 1.2451391706846313
0.6023641008790583 0.10741273540770635 1.0672621463011127
0.6023641008790583 0.12003598996670917 0.5336310731505564
0.6023641008790583 0.13265924452571198 0.8893851219175937
0.6023641008790583 0.1452824990847148 1.0672621463011127
0.6023641008790583 0.15790575364371762 0.5336310731505564
0.6023641008790583 0.17052900820272043 1.0672621463011127
0.6023641008790583 0.18315226276172325 0.8893851219175937
0.6023641008790583 0.19577551732072607 0.8893851219175937
0.6023641008790583 0.20839877187972888 0.0
0.6023641008790583 0.2210220264387317 0.5336310731505564
0.6023641008790583 0.23364528099773452 0.17787702438351877
0.6023641008790583 0.24626853555673733 0.17787702438351877
0.6023641008790583 0.25889179011574015 0.0
0.6023641008790583 0.27151504467474297 0.17787702438351877
0.6023641008790583 0.2841382992337458 0.0
0.6023641008790583 0.2967615537927486 0.0
0.6023641008790583 0.3093848083517514 0.0
0.6023641008790583 0.32200806291075423 0.0
0.6023641008790583 0.33463131746975705 0.0
0.6023641008790583 0.34725457202875987 0.0
0.6023641008790583 0.3598778265877627 0.0
0.6023641008790583 0.3725010811467655 0.0
0.6023641008790583 0.3851243357057683 0.0
0.6023641008790583 0.39774759026477113 0.0
0.6023641008790583 0.41037084482377395 0.0
0.6023641008790583 0.42299409938277677 0.0
0.6023641008790583 0.4356173539417796 0.0
0.6023641008790583 0.4482406085007824 0.0
0.6023641008790583 0.4608638630597852 0.0
0.6023641008790583 0.47348711761878803 0.0
0.6023641008790583 0.48611037217779085 0.0
0.6023641008790583 0.49873362673679367 0.0
0.6023641008790583 0.5113568812957965 0.0
0.6023641008790583 0.5239801358547993 0.0
0.6023641008790583 0.5366033904138021 0.0
0.6023641008790583 0.5492266449728049 0.0
0.6023641008790583 0.5618498995318078 0.0
0.6023641008790583 0.5744731540908106 0.0
0.6023641008790583 0.5870964086498134 0.0
0.6023641008790583 0.5997196632088162 0.0
0.6023641008790583 0.612342917767819 0.0
0.6023641008790583 0.6249661723268218 0.0
0.6468998543266207 0.006426698935683817 0.0
0.6468998543266207 0.019049953494686633 0.17787702438351877
0.6468998543266207 0.03167320805368945 0.17787702438351877
0.6468998543266207 0.04429646261269227 1.9566472682187062
0.6468998543266207 0.05691971717169508 1.4230161950681501
0.6468998543266207 0.0695429717306979 1.6008932194516687
0.6468998543266207 0.08216622628970072 0.7115080975340751
0.6468998543266207 0.09478948084870353 1.6008932194516687
0.6468998543266207 0.10741273540770635 0.7115080975340751
0.6468998543266207 0.12003598996670917 0.8893851219175937
0.6468998543266207 0.13265924452571198 0.7115080975340751
0.6468998543266207 0.1452824990847148 0.5336310731505564
0.6468998543266207 0.15790575364371762 0.7115080975340751
0.6468998543266207 0.17052900820272043 1.2451391706846313
0.6468998543266207 0.18315226276172325 1.2451391706846313
0.6468998543266207 0.19577551732072607 1.0672621463011127
0.6468998543266207 0.20839877187972888 0.7115080975340751
0.6468998543266207 0.2210220264387317 0.17787702438351877
0.6468998543266207 0.23364528099773452 0.5336310731505564
0.6468998543266207 0.24626853555673733 0.35575404876703753
0.6468998543266207 0.25889179011574015 0.0
0.6468998543266207 0.27151504467474297 0.0
0.6468998543266207 0.2841382992337458 0.0
0.6468998543266207 0.2967615537927486 0.0
0.6468998543266207 0.3093848083517514 0.0
0.6468998543266207 0.32200806291075423 0.0
0.6468998543266207 0.33463131746975705 0.0
0.6468998543266207 0.34725457202875987 0.0
0.6468998543266207 0.3598778265877627 0.0
0.6468998543266207 0.3725010811467655 0.0
0.6468998543266207 0.3851243357057683 0.0
0.6468998543266207 0.39774759026477113 0.0
0.6468998543266207 0.41037084482377395 0.0
0.6468998543266207 0.42299409938277677 0.0
0.6468998543266207 0.4356173539417796 0.0
0.6468998543266207 0.4482406085007824 0.0
0.6468998543266207 0.4608638630597852 0.0
0.6468998543266207 0.47348711761878803 0.0
0.6468998543266207 0.48611037217779085 0.0
0.6468998543266207 0.49873362673679367 0.0
0.6468998543266207 0.5113568812957965 0.0
0.6468998543266207 0.5239801358547993 0.0
0.6468998543266207 0.5366033904138021 0.0
0.6468998543266207 0.5492266449728049 0.0
0.6468998543266207 0.5618498995318078 0.0
0.6468998543266207 0.5744731540908106 0.0
0.6468998543266207 0.5870964086498134 0.0
0.6468998543266207 0.5997196632088162 0.0
0.6468998543266207 0.612342917767819 0.0
0.6468998543266207 0.6249661723268218 0.0
0.6914356077741832 0.006426698935683817 0.0
0.6914356077741832 0.019049953494686633 0.17787702438351877
0.6914356077741832 0.03167320805368945 1.2451391706846313
0.6914356077741832 0.04429646261269227 0.8893851219175937
0.6914356077741832 0.05691971717169508 0.5336310731505564
0.6914356077741832 0.0695429717306979 0.7115080975340751
0.6914356077741832 0.08216622628970072 1.2451391706846313
0.6914356077741832 0.09478948084870353 1.0672621463011127
0.6914356077741832 0.10741273540770635 0.5336310731505564
0.6914356077741832 0.12003598996670917 1.6008932194516687
0.6914356077741832 0.13265924452571198 0.35575404876703753
0.6914356077741832 0.1452824990847148 1.2451391706846313
0.6914356077741832 0.15790575364371762 1.0672621463011127
0.6914356077741832 0.17052900820272043 0.35575404876703753
0.6914356077741832 0.18315226276172325 0.5336310731505564
0.6914356077741832 0.19577551732072607 0.5336310731505564
0.6914356077741832 0.20839877187972888 0.5336310731505564
0.6914356077741832 0.2210220264387317 1.0672621463011127
0.6914356077741832 0.23364528099773452 0.17787702438351877
0.6914356077741832 0.24626853555673733 0.0
0.6914356077741832 0.25889179011574015 0.17787702438351877
0.6914356077741832 0.27151504467474297 0.0
0.6914356077741832 0.2841382992337458 0.0
0.6914356077741832 0.2967615537927486 0.0
0.6914356077741832 0.3093848083517514 0.0
0.6914356077741832 0.32200806291075423 0.0
0.6914356077741832 0.33463131746975705 0.0
0.6914356077741832 0.34725457202875987 0.0
0.6914356077741832 0.3598778265877627 0.0
0.6914356077741832 0.3725010811467655 0.0
0.6914356077741832 0.3851243357057683 0.0
0.6914356077741832 0.39774759026477113 0.0
0.6914356077741832 0.41037084482377395 0.0
0.6914356077741832 0.42299409938277677 0.0
0.6914356077741832 0.4356173539417796 0.0
0.6914356077741832 0.4482406085007824 0.0
0.6914356077741832 0.4608638630597852 0.0
0.6914356077741832 0.47348711761878803 0.0
0.6914356077741832 0.48611037217779085 0.0
0.6914356077741832 0.49873362673679367 0.0
0.6914356077741832 0.5113568812957965 0.0
0.6914356077741832 0.5239801358547993 0.0
0.6914356077741832 0.5366033904138021 0.0
0.6914356077741832 0.5492266449728049 0.0
0.6914356077741832 0.5618498995318078 0.0
0.6914356077741832 0.5744731540908106 0.0
0.6914356077741832 0.5870964086498134 0.0
0.6914356077741832 0.5997196632088162 0.0
0.6914356077741832 0.612342917767819 0.0
0.6914356077741832 0.6249661723268218 0.0
0.7359713612217456 0.006426698935683817 0.0
0.7359713612217456 0.019049953494686633 0.0
0.7359713612217456 0.03167320805368945 0.7115080975340751
0.7359713612217456 0.04429646261269227 1.2451391706846313
0.7359713612217456 0.05691971717169508 1.9566472682187062
0.7359713612217456 0.0695429717306979 1.4230161950681501
0.7359713612217456 0.08216622628970072 0.8893851219175937
0.7359713612217456 0.09478948084870353 1.6008932194516687
0.7359713612217456 0.10741273540770635 1.0672621463011127
0.7359713612217456 0.12003598996670917 0.8893851219175937
0.7359713612217456 0.13265924452571198 1.4230161950681501
0.7359713612217456 0.1452824990847148 0.7115080975340751
0.7359713612217456 0.15790575364371762 1.2451391706846313
0.7359713612217456 0.17052900820272043 1.6008932194516687
0.7359713612217456 0.18315226276172325 1.0672621463011127
0.7359713612217456 0.19577551732072607 0.5336310731505564
0.7359713612217456 0.20839877187972888 1.4230161950681501
0.7359713612217456 0.2210220264387317 0.17787702438351877
0.7359713612217456 0.23364528099773452 0.35575404876703753
0.7359713612217456 0.24626853555673733 0.17787702438351877
0.7359713612217456 0.25889179011574015 0.35575404876703753
0.7359713612217456 0.27151504467474297 0.35575404876703753
0.7359713612217456 0.2841382992337458 0.35575404876703753
0.7359713612217456 0.2967615537927486 0.0
0.7359713612217456 0.3093848083517514 0.0
0.7359713612217456 0.32200806291075423 0.0
0.7359713612217456 0.33463131746975705 0.0
0.7359713612217456 0.34725457202875987 0.0
0.7359713612217456 0.3598778265877627 0.0
0.7359713612217456 0.3725010811467655 0.0
0.7359713612217456 0.3851243357057683 0.0
0.7359713612217456 0.39774759026477113 0.0
0.7359713612217456 0.41037084482377395 0.0
0.7359713612217456 0.42299409938277677 0.0
0.7359713612217456 0.4356173539417796 0.0
0.7359713612217456 0.4482406085007824 0.0
0.7359713612217456 0.4608638630597852 0.0
0.7359713612217456 0.47348711761878803 0.0
0.7359713612217456 0.48611037217779085 0.0
0.7359713612217456 0.49873362673679367 0.0
0.7359713612217456 0.5113568812957965 0.0
0.7359713612217456 0.5239801358547993 0.0
0.7359713612217456 0.5366033904138021 0.0
0.7359713612217456 0.5492266449728049 0.0
0.7359713612217456 0.5618498995318078 0.0
0.7359713612217456 0.5744731540908106 0.0
0.7359713612217456 0.5870964086498134 0.0
0.7359713612217456 0.5997196632088162 0.0
0.7359713612217456 0.612342917767819 0.0
0.7359713612217456 0.6249661723268218 0.0
0.7805071146693081 0.006426698935683817 0.0
0.7805071146693081 0.019049953494686633 0.17787702438351877
0.7805071146693081 0.03167320805368945 0.35575404876703753
0.7805071146693081 0.04429646261269227 2.1345242926022254
0.7805071146693081 0.05691971717169508 2.312401316985744
0.7805071146693081 0.0695429717306979 1.2451391706846313
0.7805071146693081 0.08216622628970072 1.6008932194516687
0.7805071146693081 0.09478948084870353 0.8893851219175937
0.7805071146693081 0.10741273540770635 0.5336310731505564
0.7805071146693081 0.12003598996670917 0.8893851219175937
0.7805071146693081 0.13265924452571198 1.7787702438351873
0.7805071146693081 0.1452824990847148 1.0672621463011127
0.7805071146693081 0.15790575364371762 0.7115080975340751
0.7805071146693081 0.17052900820272043 0.17787702438351877
0.7805071146693081 0.18315226276172325 0.8893851219175937
0.7805071146693081 0.19577551732072607 1.4230161950681501
0.7805071146693081 0.20839877187972888 1.7787702438351873
0.7805071146693081 0.2210220264387317 1.2451391706846313
0.7805071146693081 0.23364528099773452 1.0672621463011127
0.7805071146693081 0.24626853555673733 0.5336310731505564
0.7805071146693081 0.25889179011574015 0.7115080975340751
0.7805071146693081 0.27151504467474297 0.17787702438351877
0.7805071146693081 0.2841382992337458 0.5336310731505564
0.7805071146693081 0.2967615537927486 0.17787702438351877
0.7805071146693081 0.3093848083517514 0.0
0.7805071146693081 0.32200806291075423 0.0
0.7805071146693081 0.33463131746975705 0.0
0.7805071146693081 0.34725457202875987 0.0
0.7805071146693081 0.3598778265877627 0.0
0.7805071146693081 0.3725010811467655 0.0
0.7805071146693081 0.3851243357057683 0.0
0.7805071146693081 0.39774759026477113 0.0
0.7805071146693081 0.41037084482377395 0.0
0.7805071146693081 0.42299409938277677 0.0
0.7805071146693081 0.4356173539417796 0.0
0.7805071146693081 0.4482406085007824 0.0
0.7805071146693081 0.4608638630597852 0.0
0.7805071146693081 0.47348711761878803 0.0
0.7805071146693081 0.48611037217779085 0.0
0.7805071146693081 0.49873362673679367 0.0
0.7805071146693081 0.5113568812957965 0.0
0.7805071146693081 0.5239801358547993 0.0
0.7805071146693081 0.5366033904138021 0.0
0.7805071146693081 0.5492266449728049 0.0
0.7805071146693081 0.5618498995318078 0.0
0.7805071146693081 0.5744731540908106 0.0
0.7805071146693081 0.5870964086498134 0.0
0.7805071146693081 0.5997196632088162 0.0
0.7805071146693081 0.612342917767819 0.0
0.7805071146693081 0.6249661723268218 0.0
0.8250428681168704 0.006426698935683817 0.0
0.8250428681168704 0.019049953494686633 0.0
0.8250428681168704 0.03167320805368945 0.35575404876703753
0.8250428681168704 0.04429646261269227 1.2451391706846313
0.8250428681168704 0.05691971717169508 1.0672621463011127
0.8250428681168704 0.0695429717306979 1.6008932194516687
0.8250428681168704 0.08216622628970072 1.4230161950681501
0.8250428681168704 0.09478948084870353 0.8893851219175937
0.8250428681168704 0.10741273540770635 1.6008932194516687
0.8250428681168704 0.12003598996670917 1.2451391706846313
0.8250428681168704 0.13265924452571198 0.7115080975340751
0.8250428681168704 0.1452824990847148 0.5336310731505564
0.8250428681168704 0.15790575364371762 0.5336310731505564
0.8250428681168704 0.17052900820272043 1.2451391706846313
0.8250428681168704 0.18315226276172325 0.8893851219175937
0.8250428681168704 0.19577551732072607 1.4230161950681501
0.8250428681168704 0.20839877187972888 0.8893851219175937
0.8250428681168704 0.2210220264387317 0.8893851219175937
0.8250428681168704 0.23364528099773452 0.5336310731505564
0.8250428681168704 0.24626853555673733 1.0672621463011127
0.8250428681168704 0.25889179011574015 0.8893851219175937
0.8250428681168704 0.27151504467474297 0.35575404876703753
0.8250428681168704 0.2841382992337458 0.17787702438351877
0.8250428681168704 0.2967615537927486 0.17787702438351877
0.8250428681168704 0.3093848083517514 0.17787702438351877
0.8250428681168704 0.32200806291075423 0.17787702438351877
0.8250428681168704 0.33463131746975705 0.17787702438351877
0.8250428681168704 0.34725457202875987 0.0
0.8250428681168704 0.3598778265877627 0.0
0.8250428681168704 0.3725010811467655 0.0
0.8250428681168704 0.3851243357057683 0.0
0.8250428681168704 0.39774759026477113 0.0
0.8250428681168704 0.41037084482377395 0.0
0.8250428681168704 0.42299409938277677 0.0
0.8250428681168704 0.4356173539417796 0.0
0.8250428681168704 0.4482406085007824 0.0
0.8250428681168704 0.4608638630597852 0.0
0.8250428681168704 0.47348711761878803 0.0
0.8250428681168704 0.48611037217779085 0.0
0.8250428681168704 0.49873362673679367 0.0
0.8250428681168704 0.5113568812957965 0.0
0.8250428681168704 0.5239801358547993 0.0
0.8250428681168704 0.5366033904138021 0.0
0.8250428681168704 0.5492266449728049 0.0
0.8250428681168704 0.5618498995318078 0.0
0.8250428681168704 0.5744731540908106 0.0
0.8250428681168704 0.5870964086498134 0.0
0.8250428681168704 0.5997196632088162 0.0
0.8250428681168704 0.612342917767819 0.0
0.8250428681168704 0.6249661723268218 0.0
0.869578621564433 0.006426698935683817 0.0
0.869578621564433 0.019049953494686633 0.17787702438351877
0.869578621564433 0.03167320805368945 0.35575404876703753
0.869578621564433 0.04429646261269227 0.8893851219175937
0.869578621564433 0.05691971717169508 1.6008932194516687
0.869578621564433 0.0695429717306979 2.312401316985744
0.869578621564433 0.08216622628970072 0.8893851219175937
0.869578621564433 0.09478948084870353 0.7115080975340751
0.869578621564433 0.10741273540770635 0.35575404876703753
0.869578621564433 0.12003598996670917 0.8893851219175937
0.869578621564433 0.13265924452571198 1.7787702438351873
0.869578621564433 0.1452824990847148 1.7787702438351873
0.869578621564433 0.15790575364371762 1.4230161950681501
0.869578621564433 0.17052900820272043 1.2451391706846313
0.869578621564433 0.18315226276172325 0.8893851219175937
0.869578621564433 0.19577551732072607 0.7115080975340751
0.869578621564433 0.20839877187972888 1.0672621463011127
0.869578621564433 0.2210220264387317 0.8893851219175937
0.869578621564433 0.23364528099773452 1.2451391706846313
0.869578621564433 0.24626853555673733 0.5336310731505564
0.869578621564433 0.25889179011574015 1.6008932194516687
0.869578621564433 0.27151504467474297 0.35575404876703753
0.869578621564433 0.2841382992337458 0.35575404876703753
0.869578621564433 0.2967615537927486 0.17787702438351877
0.869578621564433 0.3093848083517514 0.5336310731505564
0.869578621564433 0.32200806291075423 0.0
0.869578621564433 0.33463131746975705 0.17787702438351877
0.869578621564433 0.34725457202875987 0.35575404876703753
0.869578621564433 0.3598778265877627 0.0
0.869578621564433 0.3725010811467655 0.0
0.869578621564433 0.3851243357057683 0.0
0.869578621564433 0.39774759026477113 0.0
0.869578621564433 0.41037084482377395 0.0
0.869578621564433 0.42299409938277677 0.0
0.869578621564433 0.4356173539417796 0.0
0.869578621564433 0.4482406085007824 0.0
0.869578621564433 0.4608638630597852 0.0
0.869578621564433 0.47348711761878803 0.0
0.869578621564433 0.48611037217779085 0.0
0.869578621564433 0.49873362673679367 0.0
0.869578621564433 0.5113568812957965 0.0
0.869578621564433 0.5239801358547993 0.0
0.869578621564433 0.5366033904138021 0.0
0.869578621564433 0.5492266449728049 0.0
0.869578621564433 0.5618498995318078 0.0
0.869578621564433 0.5744731540908106 0.0
0.869578621564433 0.5870964086498134 0.0
0.869578621564433 0.5997196632088162 0.0
0.869578621564433 0.612342917767819 0.0
0.869578621564433 0.6249661723268218 0.0
0.9141143750119954 0.006426698935683817 0.0
0.9141143750119954 0.019049953494686633 0.1778770243835183
0.9141143750119954 0.03167320805368945 0.7115080975340732
0.9141143750119954 0.04429646261269227 0.5336310731505549
0.9141143750119954 0.05691971717169508 1.2451391706846282
0.9141143750119954 0.0695429717306979 1.0672621463011098
0.9141143750119954 0.08216622628970072 1.7787702438351833
0.9141143750119954 0.09478948084870353 1.6008932194516647
0.9141143750119954 0.10741273540770635 0.8893851219175917
0.9141143750119954 0.12003598996670917 0.7115080975340732
0.9141143750119954 0.13265924452571198 0.7115080975340732
0.9141143750119954 0.1452824990847148 1.9566472682187013
0.9141143750119954 0.15790575364371762 0.3557540487670366
0.9141143750119954 0.17052900820272043 1.2451391706846282
0.9141143750119954 0.18315226276172325 1.0672621463011098
0.9141143750119954 0.19577551732072607 0.8893851219175917
0.9141143750119954 0.20839877187972888 1.2451391706846282
0.9141143750119954 0.2210220264387317 0.5336310731505549
0.9141143750119954 0.23364528099773452 1.4230161950681464
0.9141143750119954 0.24626853555673733 1.9566472682187013
0.9141143750119954 0.25889179011574015 1.0672621463011098
0.9141143750119954 0.27151504467474297 1.2451391706846282
0.9141143750119954 0.2841382992337458 1.2451391706846282
0.9141143750119954 0.2967615537927486 0.3557540487670366
0.9141143750119954 0.3093848083517514 0.7115080975340732
0.9141143750119954 0.32200806291075423 0.3557540487670366
0.9141143750119954 0.33463131746975705 0.7115080975340732
0.9141143750119954 0.34725457202875987 0.0
0.9141143750119954 0.3598778265877627 0.1778770243835183
0.9141143750119954 0.3725010811467655 0.0
0.9141143750119954 0.3851243357057683 0.0
0.9141143750119954 0.39774759026477113 0.0
0.9141143750119954 0.41037084482377395 0.0
0.9141143750119954 0.42299409938277677 0.0
0.9141143750119954 0.4356173539417796 0.0
0.9141143750119954 0.4482406085007824 0.0
0.9141143750119954 0.4608638630597852 0.0
0.9141143750119954 0.47348711761878803 0.0
0.9141143750119954 0.48611037217779085 0.0
0.9141143750119954 0.49873362673679367 0.0
0.9141143750119954 0.5113568812957965 0.0
0.9141143750119954 0.5239801358547993 0.0
0.9141143750119954 0.5366033904138021 0.0
0.9141143750119954 0.5492266449728049 0.0
0.9141143750119954 0.5618498995318078 0.0
0.9141143750119954 0.5744731540908106 0.0
0.9141143750119954 0.5870964086498134 0.0
0.9141143750119954 0.5997196632088162 0.0
0.9141143750119954 0.612342917767819 0.0
0.9141143750119954 0.6249661723268218 0.0
0.9586501284595579 0.006426698935683817 0.0
0.9586501284595579 0.019049953494686633 0.0
0.9586501284595579 0.03167320805368945 0.5336310731505564
0.9586501284595579 0.04429646261269227 0.8893851219175937
0.9586501284595579 0.05691971717169508 0.5336310731505564
0.9586501284595579 0.0695429717306979 0.8893851219175937
0.9586501284595579 0.08216622628970072 1.7787702438351873
0.9586501284595579 0.09478948084870353 0.8893851219175937
0.9586501284595579 0.10741273540770635 1.7787702438351873
0.9586501284595579 0.12003598996670917 1.6008932194516687
0.9586501284595579 0.13265924452571198 2.312401316985744
0.9586501284595579 0.1452824990847148 1.2451391706846313
0.9586501284595579 0.15790575364371762 1.7787702438351873
0.9586501284595579 0.17052900820272043 2.668155365752781
0.9586501284595579 0.18315226276172325 1.6008932194516687
0.9586501284595579 0.19577551732072607 1.6008932194516687
0.9586501284595579 0.20839877187972888 1.0672621463011127
0.9586501284595579 0.2210220264387317 1.0672621463011127
0.9586501284595579 0.23364528099773452 0.7115080975340751
0.9586501284595579 0.24626853555673733 0.7115080975340751
0.9586501284595579 0.25889179011574015 0.5336310731505564
0.9586501284595579 0.27151504467474297 1.4230161950681501
0.9586501284595579 0.2841382992337458 1.4230161950681501
0.9586501284595579 0.2967615537927486 1.2451391706846313
0.9586501284595579 0.3093848083517514 0.5336310731505564
0.9586501284595579 0.32200806291075423 0.7115080975340751
0.9586501284595579 0.33463131746975705 0.7115080975340751
0.9586501284595579 0.34725457202875987 0.5336310731505564
0.9586501284595579 0.3598778265877627 0.35575404876703753
0.9586501284595579 0.3725010811467655 0.0
0.9586501284595579 0.3851243357057683 0.17787702438351877
0.9586501284595579 0.39774759026477113 0.0
0.9586501284595579 0.41037084482377395 0.0
0.9586501284595579 0.42299409938277677 0.0
0.9586501284595579 0.4356173539417796 0.0
0.9586501284595579 0.4482406085007824 0.0
0.9586501284595579 0.4608638630597852 0.0
0.9586501284595579 0.47348711761878803 0.0
0.9586501284595579 0.48611037217779085 0.0
0.9586501284595579 0.49873362673679367 0.0
0.9586501284595579 0.5113568812957965 0.0
0.9586501284595579 0.5239801358547993 0.0
0.9586501284595579 0.5366033904138021 0.0
0.9586501284595579 0.5492266449728049 0.0
0.9586501284595579 0.5618498995318078 0.0
0.9586501284595579 0.5744731540908106 0.0
0.9586501284595579 0.5870964086498134 0.0
0.9586501284595579 0.5997196632088162 0.0
0.9586501284595579 0.612342917767819 0.0
0.9586501284595579 0.6249661723268218 0.0
1.0031858819071204 0.006426698935683817 0.0
1.0031858819071204 0.019049953494686633 0.17787702438351877
1.0031858819071204 0.03167320805368945 0.35575404876703753
1.0031858819071204 0.04429646261269227 0.5336310731505564
1.0031858819071204 0.05691971717169508 1.4230161950681501
1.0031858819071204 0.0695429717306979 1.2451391706846313
1.0031858819071204 0.08216622628970072 1.9566472682187062
1.0031858819071204 0.09478948084870353 1.4230161950681501
1.0031858819071204 0.10741273540770635 1.2451391706846313
1.0031858819071204 0.12003598996670917 1.9566472682187062
1.0031858819071204 0.13265924452571198 0.8893851219175937
1.0031858819071204 0.1452824990847148 1.9566472682187062
1.0031858819071204 0.15790575364371762 1.2451391706846313
1.0031858819071204 0.17052900820272043 1.4230161950681501
1.0031858819071204 0.18315226276172325 0.35575404876703753
1.0031858819071204 0.19577551732072607 2.312401316985744
1.0031858819071204 0.20839877187972888 1.2451391706846313
1.0031858819071204 0.2210220264387317 0.7115080975340751
1.0031858819071204 0.23364528099773452 1.0672621463011127
1.0031858819071204 0.24626853555673733 1.2451391706846313
1.0031858819071204 0.25889179011574015 1.0672621463011127
1.0031858819071204 0.27151504467474297 0.8893851219175937
1.0031858819071204 0.2841382992337458 1.0672621463011127
1.0031858819071204 0.2967615537927486 1.0672621463011127
1.0031858819071204 0.3093848083517514 0.7115080975340751
1.0031858819071204 0.32200806291075423 0.35575404876703753
1.0031858819071204 0.33463131746975705 0.35575404876703753
1.0031858819071204 0.34725457202875987 0.17787702438351877
1.0031858819071204 0.3598778265877627 0.35575404876703753
1.0031858819071204 0.3725010811467655 0.0
1.0031858819071204 0.3851243357057683 0.0
1.0031858819071204 0.39774759026477113 0.0
1.0031858819071204 0.41037084482377395 0.0
1.0031858819071204 0.42299409938277677 0.0
1.0031858819071204 0.4356173539417796 0.0
1.0031858819071204 0.4482406085007824 0.0
1.0031858819071204 0.4608638630597852 0.0
1.0031858819071204 0.47348711761878803 0.0
1.0031858819071204 0.48611037217779085 0.0
1.0031858819071204 0.49873362673679367 0.0
1.0031858819071204 0.5113568812957965 0.0
1.0031858819071204 0.5239801358547993 0.0
1.0031858819071204 0.5366033904138021 0.0
1.0031858819071204 0.5492266449728049 0.0
1.0031858819071204 0.5618498995318078 0.0
1.0031858819071204 0.5744731540908106 0.0
1.0031858819071204 0.5870964086498134 0.0
1.0031858819071204 0.5997196632088162 0.0
1.0031858819071204 0.612342917767819 0.0
1.0031858819071204 0.6249661723268218 0.0
1.0477216353546828 0.006426698935683817 0.0
1.0477216353546828 0.019049953494686633 0.0
1.0477216353546828 0.03167320805368945 0.5336310731505549
1.0477216353546828 0.04429646261269227 0.7115080975340732
1.0477216353546828 0.05691971717169508 1.0672621463011098
1.0477216353546828 0.0695429717306979 1.7787702438351833
1.0477216353546828 0.08216622628970072 1.0672621463011098
1.0477216353546828 0.09478948084870353 1.4230161950681464
1.0477216353546828 0.10741273540770635 1.4230161950681464
1.0477216353546828 0.12003598996670917 2.668155365752775
1.0477216353546828 0.13265924452571198 2.668155365752775
1.0477216353546828 0.1452824990847148 2.4902783413692564
1.0477216353546828 0.15790575364371762 1.7787702438351833
1.0477216353546828 0.17052900820272043 2.4902783413692564
1.0477216353546828 0.18315226276172325 0.7115080975340732
1.0477216353546828 0.19577551732072607 2.4902783413692564
1.0477216353546828 0.20839877187972888 1.4230161950681464
1.0477216353546828 0.2210220264387317 2.312401316985738
1.0477216353546828 0.23364528099773452 0.8893851219175917
1.0477216353546828 0.24626853555673733 1.9566472682187013
1.0477216353546828 0.25889179011574015 0.7115080975340732
1.0477216353546828 0.27151504467474297 1.6008932194516647
1.0477216353546828 0.2841382992337458 1.4230161950681464
1.0477216353546828 0.2967615537927486 1.0672621463011098
1.0477216353546828 0.3093848083517514 0.3557540487670366
1.0477216353546828 0.32200806291075423 0.8893851219175917
1.0477216353546828 0.33463131746975705 0.7115080975340732
1.0477216353546828 0.34725457202875987 0.3557540487670366
1.0477216353546828 0.3598778265877627 0.0
1.0477216353546828 0.3725010811467655 0.0
1.0477216353546828 0.3851243357057683 0.0
1.0477216353546828 0.39774759026477113 0.0
1.0477216353546828 0.41037084482377395 0.0
1.0477216353546828 0.42299409938277677 0.0
1.0477216353546828 0.4356173539417796 0.1778770243835183
1.0477216353546828 0.4482406085007824 0.0
1.0477216353546828 0.4608638630597852 0.0
1.0477216353546828 0.47348711761878803 0.0
1.0477216353546828 0.48611037217779085 0.0
1.0477216353546828 0.49873362673679367 0.0
1.0477216353546828 0.5113568812957965 0.0
1.0477216353546828 0.5239801358547993 0.0
1.0477216353546828 0.5366033904138021 0.0
1.0477216353546828 0.5492266449728049 0.0
1.0477216353546828 0.5618498995318078 0.0
1.0477216353546828 0.5744731540908106 0.0
1.0477216353546828 0.5870964086498134 0.0
1.0477216353546828 0.5997196632088162 0.0
1.0477216353546828 0.612342917767819 0.0
1.0477216353546828 0.6249661723268218 0.0
1.0922573888022453 0.006426698935683817 0.0
1.0922573888022453 0.019049953494686633 0.0
1.0922573888022453 0.03167320805368945 0.3557540487670384
1.0922573888022453 0.04429646261269227 0.1778770243835192
1.0922573888022453 0.05691971717169508 0.7115080975340768
1.0922573888022453 0.0695429717306979 1.778770243835192
1.0922573888022453 0.08216622628970072 1.778770243835192
1.0922573888022453 0.09478948084870353 1.778770243835192
1.0922573888022453 0.10741273540770635 1.9566472682187113
1.0922573888022453 0.12003598996670917 1.778770243835192
1.0922573888022453 0.13265924452571198 2.490278341369269
1.0922573888022453 0.1452824990847148 1.9566472682187113
1.0922573888022453 0.15790575364371762 1.9566472682187113
1.0922573888022453 0.17052900820272043 1.778770243835192
1.0922573888022453 0.18315226276172325 1.2451391706846344
1.0922573888022453 0.19577551732072607 1.2451391706846344
1.0922573888022453 0.20839877187972888 0.5336310731505577
1.0922573888022453 0.2210220264387317 1.2451391706846344
1.0922573888022453 0.23364528099773452 1.9566472682187113
1.0922573888022453 0.24626853555673733 1.778770243835192
1.0922573888022453 0.25889179011574015 1.600893219451673
1.0922573888022453 0.27151504467474297 1.2451391706846344
1.0922573888022453 0.2841382992337458 1.600893219451673
1.0922573888022453 0.2967615537927486 1.4230161950681537
1.0922573888022453 0.3093848083517514 0.7115080975340768
1.0922573888022453 0.32200806291075423 1.2451391706846344
1.0922573888022453 0.33463131746975705 0.7115080975340768
1.0922573888022453 0.34725457202875987 0.3557540487670384
1.0922573888022453 0.3598778265877627 0.0
1.0922573888022453 0.3725010811467655 0.1778770243835192
1.0922573888022453 0.3851243357057683 0.0
1.0922573888022453 0.39774759026477113 0.0
1.0922573888022453 0.41037084482377395 0.0
1.0922573888022453 0.42299409938277677 0.0
1.0922573888022453 0.4356173539417796 0.0
1.0922573888022453 0.4482406085007824 0.0
1.0922573888022453 0.4608638630597852 0.0
1.0922573888022453 0.47348711761878803 0.0
1.0922573888022453 0.48611037217779085 0.0
1.0922573888022453 0.49873362673679367 0.0
1.0922573888022453 0.5113568812957965 0.0
1.0922573888022453 0.5239801358547993 0.0
1.0922573888022453 0.5366033904138021 0.0
1.0922573888022453 0.5492266449728049 0.0
1.0922573888022453 0.5618498995318078 0.0
1.0922573888022453 0.5744731540908106 0.0
1.0922573888022453 0.5870964086498134 0.0
1.0922573888022453 0.5997196632088162 0.0
1.0922573888022453 0.612342917767819 0.0
1.0922573888022453 0.6249661723268218 0.0
1.1367931422498079 0.006426698935683817 0.0
1.1367931422498079 0.019049953494686633 0.0
1.1367931422498079 0.03167320805368945 0.1778770243835183
1.1367931422498079 0.04429646261269227 0.3557540487670366
1.1367931422498079 0.05691971717169508 0.7115080975340732
1.1367931422498079 0.0695429717306979 1.6008932194516647
1.1367931422498079 0.08216622628970072 1.4230161950681464
1.1367931422498079 0.09478948084870353 3.023909414519811
1.1367931422498079 0.10741273540770635 2.4902783413692564
1.1367931422498079 0.12003598996670917 1.4230161950681464
1.1367931422498079 0.13265924452571198 1.0672621463011098
1.1367931422498079 0.1452824990847148 1.6008932194516647
1.1367931422498079 0.15790575364371762 2.312401316985738
1.1367931422498079 0.17052900820272043 2.1345242926022197
1.1367931422498079 0.18315226276172325 1.6008932194516647
1.1367931422498079 0.19577551732072607 1.0672621463011098
1.1367931422498079 0.20839877187972888 0.8893851219175917
1.1367931422498079 0.2210220264387317 1.9566472682187013
1.1367931422498079 0.23364528099773452 2.1345242926022197
1.1367931422498079 0.24626853555673733 1.7787702438351833
1.1367931422498079 0.25889179011574015 2.312401316985738
1.1367931422498079 0.27151504467474297 1.6008932194516647
1.1367931422498079 0.2841382992337458 2.312401316985738
1.1367931422498079 0.2967615537927486 0.7115080975340732
1.1367931422498079 0.3093848083517514 1.0672621463011098
1.1367931422498079 0.32200806291075423 0.7115080975340732
1.1367931422498079 0.33463131746975705 0.5336310731505549
1.1367931422498079 0.34725457202875987 0.8893851219175917
1.1367931422498079 0.3598778265877627 0.0
1.1367931422498079 0.3725010811467655 0.0
1.1367931422498079 0.3851243357057683 0.0
1.1367931422498079 0.39774759026477113 0.0
1.1367931422498079 0.41037084482377395 0.0
1.1367931422498079 0.42299409938277677 0.0
1.1367931422498079 0.4356173539417796 0.0
1.1367931422498079 0.4482406085007824 0.0
1.1367931422498079 0.4608638630597852 0.0
1.1367931422498079 0.47348711761878803 0.0
1.1367931422498079 0.48611037217779085 0.0
1.1367931422498079 0.49873362673679367 0.0
1.1367931422498079 0.5113568812957965 0.0
1.1367931422498079 0.5239801358547993 0.0
1.1367931422498079 0.5366033904138021 0.0
1.1367931422498079 0.5492266449728049 0.0
1.1367931422498079 0.5618498995318078 0.0
1.1367931422498079 0.5744731540908106 0.0
1.1367931422498079 0.5870964086498134 0.0
1.1367931422498079 0.5997196632088162 0.0
1.1367931422498079 0.612342917767819 0.0
1.1367931422498079 0.6249661723268218 0.0
1.1813288956973702 0.006426698935683817 0.0
1.1813288956973702 0.019049953494686633 0.0
1.1813288956973702 0.03167320805368945 0.3557540487670384
1.1813288956973702 0.04429646261269227 1.0672621463011154
1.1813288956973702 0.05691971717169508 0.5336310731505577
1.1813288956973702 0.0695429717306979 0.889385121917596
1.1813288956973702 0.08216622628970072 1.778770243835192
1.1813288956973702 0.09478948084870353 2.490278341369269
1.1813288956973702 0.10741273540770635 1.2451391706846344
1.1813288956973702 0.12003598996670917 2.6681553657527877
1.1813288956973702 0.13265924452571198 2.1345242926022308
1.1813288956973702 0.1452824990847148 2.490278341369269
1.1813288956973702 0.15790575364371762 2.3124013169857496
1.1813288956973702 0.17052900820272043 1.9566472682187113
1.1813288956973702 0.18315226276172325 2.6681553657527877
1.1813288956973702 0.19577551732072607 1.778770243835192
1.1813288956973702 0.20839877187972888 2.6681553657527877
1.1813288956973702 0.2210220264387317 2.3124013169857496
1.1813288956973702 0.23364528099773452 1.4230161950681537
1.1813288956973702 0.24626853555673733 2.3124013169857496
1.1813288956973702 0.25889179011574015 1.2451391706846344
1.1813288956973702 0.27151504467474297 2.1345242926022308
1.1813288956973702 0.2841382992337458 1.9566472682187113
1.1813288956973702 0.2967615537927486 1.4230161950681537
1.1813288956973702 0.3093848083517514 1.2451391706846344
1.1813288956973702 0.32200806291075423 2.1345242926022308
1.1813288956973702 0.33463131746975705 0.5336310731505577
1.1813288956973702 0.34725457202875987 0.0
1.1813288956973702 0.3598778265877627 0.1778770243835192
1.1813288956973702 0.3725010811467655 0.1778770243835192
1.1813288956973702 0.3851243357057683 0.1778770243835192
1.1813288956973702 0.39774759026477113 0.1778770243835192
1.1813288956973702 0.41037084482377395 0.0
1.1813288956973702 0.42299409938277677 0.0
1.1813288956973702 0.4356173539417796 0.0
1.1813288956973702 0.4482406085007824 0.0
1.1813288956973702 0.4608638630597852 0.0
1.1813288956973702 0.47348711761878803 0.0
1.1813288956973702 0.48611037217779085 0.0
1.1813288956973702 0.49873362673679367 0.0
1.1813288956973702 0.5113568812957965 0.0
1.1813288956973702 0.5239801358547993 0.0
1.1813288956973702 0.5366033904138021 0.0
1.1813288956973702 0.5492266449728049 0.0
1.1813288956973702 0.5618498995318078 0.0
1.1813288956973702 0.5744731540908106 0.0
1.1813288956973702 0.5870964086498134 0.0
1.1813288956973702 0.5997196632088162 0.0
1.1813288956973702 0.612342917767819 0.0
1.1813288956973702 0.6249661723268218 0.0
1.2258646491449325 0.006426698935683817 0.0
1.2258646491449325 0.019049953494686633 0.0
1.2258646491449325 0.03167320805368945 0.0
1.2258646491449325 0.04429646261269227 0.5336310731505549
1.2258646491449325 0.05691971717169508 1.0672621463011098
1.2258646491449325 0.0695429717306979 0.8893851219175917
1.2258646491449325 0.08216622628970072 1.2451391706846282
1.2258646491449325 0.09478948084870353 0.8893851219175917
1.2258646491449325 0.10741273540770635 2.668155365752775
1.2258646491449325 0.12003598996670917 1.9566472682187013
1.2258646491449325 0.13265924452571198 2.8460323901362927
1.2258646491449325 0.1452824990847148 3.023909414519811
1.2258646491449325 0.15790575364371762 1.9566472682187013
1.2258646491449325 0.17052900820272043 1.9566472682187013
1.2258646491449325 0.18315226276172325 2.668155365752775
1.2258646491449325 0.19577551732072607 2.4902783413692564
1.2258646491449325 0.20839877187972888 1.2451391706846282
1.2258646491449325 0.2210220264387317 2.668155365752775
1.2258646491449325 0.23364528099773452 2.668155365752775
1.2258646491449325 0.24626853555673733 3.3796634632868483
1.2258646491449325 0.25889179011574015 1.9566472682187013
1.2258646491449325 0.27151504467474297 2.1345242926022197
1.2258646491449325 0.2841382992337458 1.4230161950681464
1.2258646491449325 0.2967615537927486 2.1345242926022197
1.2258646491449325 0.3093848083517514 1.2451391706846282
1.2258646491449325 0.32200806291075423 1.4230161950681464
1.2258646491449325 0.33463131746975705 0.3557540487670366
1.2258646491449325 0.34725457202875987 0.3557540487670366
1.2258646491449325 0.3598778265877627 0.5336310731505549
1.2258646491449325 0.3725010811467655 0.8893851219175917
1.2258646491449325 0.3851243357057683 0.1778770243835183
1.2258646491449325 0.39774759026477113 0.1778770243835183
1.2258646491449325 0.41037084482377395 0.0
1.2258646491449325 0.42299409938277677 0.0
1.2258646491449325 0.4356173539417796 0.0
1.2258646491449325 0.4482406085007824 0.0
1.2258646491449325 0.4608638630597852 0.0
1.2258646491449325 0.47348711761878803 0.1778770243835183
1.2258646491449325 0.48611037217779085 0.0
1.2258646491449325 0.49873362673679367 0.0
1.2258646491449325 0.5113568812957965 0.0
1.2258646491449325 0.5239801358547993 0.0
1.2258646491449325 0.5366033904138021 0.0
1.2258646491449325 0.5492266449728049 0.0
1.2258646491449325 0.5618498995318078 0.0
1.2258646491449325 0.5744731540908106 0.0
1.2258646491449325 0.5870964086498134 0.0
1.2258646491449325 0.5997196632088162 0.0
1.2258646491449325 0.612342917767819 0.0
1.2258646491449325 0.6249661723268218 0.0
1.270400402592495 0.006426698935683817 0.0
1.270400402592495 0.019049953494686633 0.0
1.270400402592495 0.03167320805368945 0.1778770243835192
1.270400402592495 0.04429646261269227 0.889385121917596
1.270400402592495 0.05691971717169508 1.4230161950681537
1.270400402592495 0.0695429717306979 1.4230161950681537
1.270400402592495 0.08216622628970072 1.0672621463011154
1.270400402592495 0.09478948084870353 0.889385121917596
1.270400402592495 0.10741273540770635 1.4230161950681537
1.270400402592495 0.12003598996670917 2.8460323901363074
1.270400402592495 0.13265924452571198 2.3124013169857496
1.270400402592495 0.1452824990847148 1.9566472682187113
1.270400402592495 0.15790575364371762 3.9132945364374225
1.270400402592495 0.17052900820272043 1.9566472682187113
1.270400402592495 0.18315226276172325 3.7354175120539033
1.270400402592495 0.19577551732072607 1.778770243835192
1.270400402592495 0.20839877187972888 2.1345242926022308
1.270400402592495 0.2210220264387317 2.490278341369269
1.270400402592495 0.23364528099773452 1.4230161950681537
1.270400402592495 0.24626853555673733 1.4230161950681537
1.270400402592495 0.25889179011574015 3.3796634632868647
1.270400402592495 0.27151504467474297 2.6681553657527877
1.270400402592495 0.2841382992337458 2.3124013169857496
1.270400402592495 0.2967615537927486 1.778770243835192
1.270400402592495 0.3093848083517514 1.778770243835192
1.270400402592495 0.32200806291075423 1.600893219451673
1.270400402592495 0.33463131746975705 0.889385121917596
1.270400402592495 0.34725457202875987 0.5336310731505577
1.270400402592495 0.3598778265877627 0.1778770243835192
1.270400402592495 0.3725010811467655 0.5336310731505577
1.270400402592495 0.3851243357057683 0.5336310731505577
1.270400402592495 0.39774759026477113 0.1778770243835192
1.270400402592495 0.41037084482377395 0.5336310731505577
1.270400402592495 0.42299409938277677 0.0
1.270400402592495 0.4356173539417796 0.0
1.270400402592495 0.4482406085007824 0.1778770243835192
1.270400402592495 0.4608638630597852 0.1778770243835192
1.270400402592495 0.47348711761878803 0.0
1.270400402592495 0.48611037217779085 0.0
1.270400402592495 0.49873362673679367 0.0
1.270400402592495 0.5113568812957965 0.1778770243835192
1.270400402592495 0.5239801358547993 0.0
1.270400402592495 0.5366033904138021 0.0
1.270400402592495 0.5492266449728049 0.0
1.270400402592495 0.5618498995318078 0.0
1.270400402592495 0.5744731540908106 0.0
1.270400402592495 0.5870964086498134 0.0
1.270400402592495 0.5997196632088162 0.0
1.270400402592495 0.612342917767819 0.0
1.270400402592495 0.6249661723268218 0.0
1.3149361560400576 0.006426698935683817 0.0
1.3149361560400576 0.019049953494686633 0.0
1.3149361560400576 0.03167320805368945 0.0
1.3149361560400576 0.04429646261269227 0.3557540487670366
1.3149361560400576 0.05691971717169508 0.7115080975340732
1.3149361560400576 0.0695429717306979 1.6008932194516647
1.3149361560400576 0.08216622628970072 2.1345242926022197
1.3149361560400576 0.09478948084870353 1.2451391706846282
1.3149361560400576 0.10741273540770635 2.8460323901362927
1.3149361560400576 0.12003598996670917 1.7787702438351833
1.3149361560400576 0.13265924452571198 1.6008932194516647
1.3149361560400576 0.1452824990847148 2.312401316985738
1.3149361560400576 0.15790575364371762 2.668155365752775
1.3149361560400576 0.17052900820272043 3.023909414519811
1.3149361560400576 0.18315226276172325 2.4902783413692564
1.3149361560400576 0.19577551732072607 2.668155365752775
1.3149361560400576 0.20839877187972888 2.4902783413692564
1.3149361560400576 0.2210220264387317 3.5575404876703667
1.3149361560400576 0.23364528099773452 3.2017864389033295
1.3149361560400576 0.24626853555673733 3.9132945364374025
1.3149361560400576 0.25889179011574015 4.091171560820921
1.3149361560400576 0.27151504467474297 1.4230161950681464
1.3149361560400576 0.2841382992337458 1.2451391706846282
1.3149361560400576 0.2967615537927486 2.8460323901362927
1.3149361560400576 0.3093848083517514 1.7787702438351833
1.3149361560400576 0.32200806291075423 1.4230161950681464
1.3149361560400576 0.33463131746975705 1.0672621463011098
1.3149361560400576 0.34725457202875987 1.4230161950681464
1.3149361560400576 0.3598778265877627 0.7115080975340732
1.3149361560400576 0.3725010811467655 0.1778770243835183
1.3149361560400576 0.3851243357057683 0.1778770243835183
1.3149361560400576 0.39774759026477113 0.7115080975340732
1.3149361560400576 0.41037084482377395 0.3557540487670366
1.3149361560400576 0.42299409938277677 0.3557540487670366
1.3149361560400576 0.4356173539417796 0.1778770243835183
1.3149361560400576 0.4482406085007824 0.0
1.3149361560400576 0.4608638630597852 0.0
1.3149361560400576 0.47348711761878803 0.0
1.3149361560400576 0.48611037217779085 0.0
1.3149361560400576 0.49873362673679367 0.0
1.3149361560400576 0.5113568812957965 0.0
1.3149361560400576 0.5239801358547993 0.0
1.3149361560400576 0.5366033904138021 0.0
1.3149361560400576 0.5492266449728049 0.1778770243835183
1.3149361560400576 0.5618498995318078 0.0
1.3149361560400576 0.5744731540908106 0.0
1.3149361560400576 0.5870964086498134 0.0
1.3149361560400576 0.5997196632088162 0.0
1.3149361560400576 0.612342917767819 0.0
1.3149361560400576 0.6249661723268218 0.0
1.35947190948762 0.006426698935683817 0.0
1.35947190948762 0.019049953494686633 0.0
1.35947190948762 0.03167320805368945 0.0
1.35947190948762 0.04429646261269227 0.7115080975340768
1.35947190948762 0.05691971717169508 0.889385121917596
1.35947190948762 0.0695429717306979 0.889385121917596
1.35947190948762 0.08216622628970072 2.6681553657527877
1.35947190948762 0.09478948084870353 0.889385121917596
1.35947190948762 0.10741273540770635 1.2451391706846344
1.35947190948762 0.12003598996670917 2.6681553657527877
1.35947190948762 0.13265924452571198 2.8460323901363074
1.35947190948762 0.1452824990847148 1.778770243835192
1.35947190948762 0.15790575364371762 3.3796634632868647
1.35947190948762 0.17052900820272043 3.9132945364374225
1.35947190948762 0.18315226276172325 5.1584337071220565
1.35947190948762 0.19577551732072607 4.2690485852044615
1.35947190948762 0.20839877187972888 3.023909414519826
1.35947190948762 0.2210220264387317 4.091171560820942
1.35947190948762 0.23364528099773452 1.9566472682187113
1.35947190948762 0.24626853555673733 2.6681553657527877
1.35947190948762 0.25889179011574015 1.9566472682187113
1.35947190948762 0.27151504467474297 2.8460323901363074
1.35947190948762 0.2841382992337458 3.201786438903346
1.35947190948762 0.2967615537927486 1.4230161950681537
1.35947190948762 0.3093848083517514 1.600893219451673
1.35947190948762 0.32200806291075423 1.0672621463011154
1.35947190948762 0.33463131746975705 1.9566472682187113
1.35947190948762 0.34725457202875987 0.889385121917596
1.35947190948762 0.3598778265877627 0.7115080975340768
1.35947190948762 0.3725010811467655 0.7115080975340768
1.35947190948762 0.3851243357057683 1.2451391706846344
1.35947190948762 0.39774759026477113 0.7115080975340768
1.35947190948762 0.41037084482377395 0.7115080975340768
1.35947190948762 0.42299409938277677 0.5336310731505577
1.35947190948762 0.4356173539417796 0.0
1.35947190948762 0.4482406085007824 0.0
1.35947190948762 0.4608638630597852 0.1778770243835192
1.35947190948762 0.47348711761878803 0.3557540487670384
1.35947190948762 0.48611037217779085 0.3557540487670384
1.35947190948762 0.49873362673679367 0.0
1.35947190948762 0.5113568812957965 0.1778770243835192
1.35947190948762 0.5239801358547993 0.1778770243835192
1.35947190948762 0.5366033904138021 0.0
1.35947190948762 0.5492266449728049 0.0
1.35947190948762 0.5618498995318078 0.0
1.35947190948762 0.5744731540908106 0.0
1.35947190948762 0.5870964086498134 0.0
1.35947190948762 0.5997196632088162 0.0
1.35947190948762 0.612342917767819 0.0
1.35947190948762 0.6249661723268218 0.1778770243835192
1.4040076629351823 0.006426698935683817 0.0
1.4040076629351823 0.019049953494686633 0.0
1.4040076629351823 0.03167320805368945 0.0
1.4040076629351823 0.04429646261269227 0.0
1.4040076629351823 0.05691971717169508 1.0672621463011098
1.4040076629351823 0.0695429717306979 1.7787702438351833
1.4040076629351823 0.08216622628970072 1.0672621463011098
1.4040076629351823 0.09478948084870353 1.4230161950681464
1.4040076629351823 0.10741273540770635 2.1345242926022197
1.4040076629351823 0.12003598996670917 2.312401316985738
1.4040076629351823 0.13265924452571198 3.5575404876703667
1.4040076629351823 0.1452824990847148 2.8460323901362927
1.4040076629351823 0.15790575364371762 3.9132945364374025
1.4040076629351823 0.17052900820272043 4.091171560820921
1.4040076629351823 0.18315226276172325 3.2017864389033295
1.4040076629351823 0.19577551732072607 3.5575404876703667
1.4040076629351823 0.20839877187972888 3.735417512053884
1.4040076629351823 0.2210220264387317 3.9132945364374025
1.4040076629351823 0.23364528099773452 1.9566472682187013
1.4040076629351823 0.24626853555673733 2.668155365752775
1.4040076629351823 0.25889179011574015 2.312401316985738
1.4040076629351823 0.27151504467474297 4.091171560820921
1.4040076629351823 0.2841382992337458 2.668155365752775
1.4040076629351823 0.2967615537927486 2.668155365752775
1.4040076629351823 0.3093848083517514 2.1345242926022197
1.4040076629351823 0.32200806291075423 3.023909414519811
1.4040076629351823 0.33463131746975705 1.2451391706846282
1.4040076629351823 0.34725457202875987 2.1345242926022197
1.4040076629351823 0.3598778265877627 2.312401316985738
1.4040076629351823 0.3725010811467655 1.2451391706846282
1.4040076629351823 0.3851243357057683 0.8893851219175917
1.4040076629351823 0.39774759026477113 1.4230161950681464
1.4040076629351823 0.41037084482377395 0.8893851219175917
1.4040076629351823 0.42299409938277677 0.7115080975340732
1.4040076629351823 0.4356173539417796 0.3557540487670366
1.4040076629351823 0.4482406085007824 0.3557540487670366
1.4040076629351823 0.4608638630597852 0.3557540487670366
1.4040076629351823 0.47348711761878803 0.5336310731505549
1.4040076629351823 0.48611037217779085 0.1778770243835183
1.4040076629351823 0.49873362673679367 0.1778770243835183
1.4040076629351823 0.5113568812957965 0.0
1.4040076629351823 0.5239801358547993 0.0
1.4040076629351823 0.5366033904138021 0.1778770243835183
1.4040076629351823 0.5492266449728049 0.0
1.4040076629351823 0.5618498995318078 0.0
1.4040076629351823 0.5744731540908106 0.1778770243835183
1.4040076629351823 0.5870964086498134 0.0
1.4040076629351823 0.5997196632088162 0.0
1.4040076629351823 0.612342917767819 0.0
1.4040076629351823 0.6249661723268218 0.0
1.448543416382745 0.006426698935683817 0.0
1.448543416382745 0.019049953494686633 0.0
1.448543416382745 0.03167320805368945 0.0
1.448543416382745 0.04429646261269227 0.8893851219175917
1.448543416382745 0.05691971717169508 0.7115080975340732
1.448543416382745 0.0695429717306979 1.0672621463011098
1.448543416382745 0.08216622628970072 1.2451391706846282
1.448543416382745 0.09478948084870353 1.9566472682187013
1.448543416382745 0.10741273540770635 1.6008932194516647
1.448543416382745 0.12003598996670917 3.5575404876703667
1.448543416382745 0.13265924452571198 3.2017864389033295
1.448543416382745 0.1452824990847148 3.9132945364374025
1.448543416382745 0.15790575364371762 4.269048585204439
1.448543416382745 0.17052900820272043 3.023909414519811
1.448543416382745 0.18315226276172325 4.269048585204439
1.448543416382745 0.19577551732072607 2.668155365752775
1.448543416382745 0.20839877187972888 3.9132945364374025
1.448543416382745 0.2210220264387317 3.2017864389033295
1.448543416382745 0.23364528099773452 4.980556682738513
1.448543416382745 0.24626853555673733 3.023909414519811
1.448543416382745 0.25889179011574015 4.091171560820921
1.448543416382745 0.27151504467474297 2.312401316985738
1.448543416382745 0.2841382992337458 5.158433707122031
1.448543416382745 0.2967615537927486 1.2451391706846282
1.448543416382745 0.3093848083517514 2.1345242926022197
1.448543416382745 0.32200806291075423 1.9566472682187013
1.448543416382745 0.33463131746975705 1.6008932194516647
1.448543416382745 0.34725457202875987 1.6008932194516647
1.448543416382745 0.3598778265877627 2.1345242926022197
1.448543416382745 0.3725010811467655 1.0672621463011098
1.448543416382745 0.3851243357057683 0.3557540487670366
1.448543416382745 0.39774759026477113 0.7115080975340732
1.448543416382745 0.41037084482377395 0.7115080975340732
1.448543416382745 0.42299409938277677 0.5336310731505549
1.448543416382745 0.4356173539417796 1.0672621463011098
1.448543416382745 0.4482406085007824 0.5336310731505549
1.448543416382745 0.4608638630597852 0.8893851219175917
1.448543416382745 0.47348711761878803 0.1778770243835183
1.448543416382745 0.48611037217779085 0.5336310731505549
1.448543416382745 0.49873362673679367 0.3557540487670366
1.448543416382745 0.5113568812957965 0.1778770243835183
1.448543416382745 0.5239801358547993 0.3557540487670366
1.448543416382745 0.5366033904138021 0.1778770243835183
1.448543416382745 0.5492266449728049 0.1778770243835183
1.448543416382745 0.5618498995318078 0.0
1.448543416382745 0.5744731540908106 0.0
1.448543416382745 0.5870964086498134 0.0
1.448543416382745 0.5997196632088162 0.0
1.448543416382745 0.612342917767819 0.0
1.448543416382745 0.6249661723268218 0.0
1.4930791698303074 0.006426698935683817 0.0
1.4930791698303074 0.019049953494686633 0.0
1.4930791698303074 0.03167320805368945 0.1778770243835192
1.4930791698303074 0.04429646261269227 0.889385121917596
1.4930791698303074 0.05691971717169508 0.3557540487670384
1.4930791698303074 0.0695429717306979 0.0
1.4930791698303074 0.08216622628970072 1.4230161950681537
1.4930791698303074 0.09478948084870353 1.778770243835192
1.4930791698303074 0.10741273540770635 1.778770243835192
1.4930791698303074 0.12003598996670917 2.6681553657527877
1.4930791698303074 0.13265924452571198 3.3796634632868647
1.4930791698303074 0.1452824990847148 3.557540487670384
1.4930791698303074 0.15790575364371762 2.490278341369269
1.4930791698303074 0.17052900820272043 3.201786438903346
1.4930791698303074 0.18315226276172325 6.403572877806692
1.4930791698303074 0.19577551732072607 4.091171560820942
1.4930791698303074 0.20839877187972888 4.2690485852044615
1.4930791698303074 0.2210220264387317 2.1345242926022308
1.4930791698303074 0.23364528099773452 3.7354175120539033
1.4930791698303074 0.24626853555673733 3.7354175120539033
1.4930791698303074 0.25889179011574015 3.9132945364374225
1.4930791698303074 0.27151504467474297 3.557540487670384
1.4930791698303074 0.2841382992337458 3.9132945364374225
1.4930791698303074 0.2967615537927486 2.8460323901363074
1.4930791698303074 0.3093848083517514 3.7354175120539033
1.4930791698303074 0.32200806291075423 2.8460323901363074
1.4930791698303074 0.33463131746975705 2.490278341369269
1.4930791698303074 0.34725457202875987 2.490278341369269
1.4930791698303074 0.3598778265877627 1.600893219451673
1.4930791698303074 0.3725010811467655 3.023909414519826
1.4930791698303074 0.3851243357057683 2.1345242926022308
1.4930791698303074 0.39774759026477113 1.4230161950681537
1.4930791698303074 0.41037084482377395 2.1345242926022308
1.4930791698303074 0.42299409938277677 1.778770243835192
1.4930791698303074 0.4356173539417796 0.7115080975340768
1.4930791698303074 0.4482406085007824 0.5336310731505577
1.4930791698303074 0.4608638630597852 1.2451391706846344
1.4930791698303074 0.47348711761878803 0.889385121917596
1.4930791698303074 0.48611037217779085 0.7115080975340768
1.4930791698303074 0.49873362673679367 0.1778770243835192
1.4930791698303074 0.5113568812957965 0.0
1.4930791698303074 0.5239801358547993 0.1778770243835192
1.4930791698303074 0.5366033904138021 0.0
1.4930791698303074 0.5492266449728049 0.0
1.4930791698303074 0.5618498995318078 0.0
1.4930791698303074 0.5744731540908106 0.0
1.4930791698303074 0.5870964086498134 0.0
1.4930791698303074 0.5997196632088162 0.0
1.4930791698303074 0.612342917767819 0.0
1.4930791698303074 0.6249661723268218 0.0
1.5376149232778697 0.006426698935683817 0.0
1.5376149232778697 0.019049953494686633 0.1778770243835183
1.5376149232778697 0.03167320805368945 0.1778770243835183
1.5376149232778697 0.04429646261269227 0.5336310731505549
1.5376149232778697 0.05691971717169508 0.5336310731505549
1.5376149232778697 0.0695429717306979 0.1778770243835183
1.5376149232778697 0.08216622628970072 1.9566472682187013
1.5376149232778697 0.09478948084870353 1.7787702438351833
1.5376149232778697 0.10741273540770635 1.9566472682187013
1.5376149232778697 0.12003598996670917 2.668155365752775
1.5376149232778697 0.13265924452571198 3.2017864389033295
1.5376149232778697 0.1452824990847148 3.023909414519811
1.5376149232778697 0.15790575364371762 4.446925609587958
1.5376149232778697 0.17052900820272043 6.759326926573697
1.5376149232778697 0.18315226276172325 6.225695853423141
1.5376149232778697 0.19577551732072607 4.446925609587958
1.5376149232778697 0.20839877187972888 3.5575404876703667
1.5376149232778697 0.2210220264387317 3.735417512053884
1.5376149232778697 0.23364528099773452 6.403572877806659
1.5376149232778697 0.24626853555673733 4.802679658354994
1.5376149232778697 0.25889179011574015 3.5575404876703667
1.5376149232778697 0.27151504467474297 4.446925609587958
1.5376149232778697 0.2841382992337458 3.023909414519811
1.5376149232778697 0.2967615537927486 2.668155365752775
1.5376149232778697 0.3093848083517514 2.4902783413692564
1.5376149232778697 0.32200806291075423 2.312401316985738
1.5376149232778697 0.33463131746975705 4.091171560820921
1.5376149232778697 0.34725457202875987 3.023909414519811
1.5376149232778697 0.3598778265877627 2.4902783413692564
1.5376149232778697 0.3725010811467655 2.4902783413692564
1.5376149232778697 0.3851243357057683 2.8460323901362927
1.5376149232778697 0.39774759026477113 2.8460323901362927
1.5376149232778697 0.41037084482377395 2.312401316985738
1.5376149232778697 0.42299409938277677 2.668155365752775
1.5376149232778697 0.4356173539417796 2.1345242926022197
1.5376149232778697 0.4482406085007824 1.6008932194516647
1.5376149232778697 0.4608638630597852 1.4230161950681464
1.5376149232778697 0.47348711761878803 0.5336310731505549
1.5376149232778697 0.48611037217779085 0.3557540487670366
1.5376149232778697 0.49873362673679367 0.3557540487670366
1.5376149232778697 0.5113568812957965 0.5336310731505549
1.5376149232778697 0.5239801358547993 0.0
1.5376149232778697 0.5366033904138021 0.0
1.5376149232778697 0.5492266449728049 0.0
1.5376149232778697 0.5618498995318078 0.0
1.5376149232778697 0.5744731540908106 0.0
1.5376149232778697 0.5870964086498134 0.0
1.5376149232778697 0.5997196632088162 0.0
1.5376149232778697 0.612342917767819 0.0
1.5376149232778697 0.6249661723268218 0.0
1.5821506767254323 0.006426698935683817 0.0
1.5821506767254323 0.019049953494686633 0.0
1.5821506767254323 0.03167320805368945 0.0
1.5821506767254323 0.04429646261269227 0.5336310731505577
1.5821506767254323 0.05691971717169508 1.0672621463011154
1.5821506767254323 0.0695429717306979 1.4230161950681537
1.5821506767254323 0.08216622628970072 2.490278341369269
1.5821506767254323 0.09478948084870353 1.600893219451673
1.5821506767254323 0.10741273540770635 3.557540487670384
1.5821506767254323 0.12003598996670917 3.201786438903346
1.5821506767254323 0.13265924452571198 3.7354175120539033
1.5821506767254323 0.1452824990847148 5.336310731505575
1.5821506767254323 0.15790575364371762 4.4469256095879794
1.5821506767254323 0.17052900820272043 5.336310731505575
1.5821506767254323 0.18315226276172325 3.023909414519826
1.5821506767254323 0.19577551732072607 5.692064780272615
1.5821506767254323 0.20839877187972888 4.4469256095879794
1.5821506767254323 0.2210220264387317 7.115080975340768
1.5821506767254323 0.23364528099773452 4.2690485852044615
1.5821506767254323 0.24626853555673733 3.7354175120539033
1.5821506767254323 0.25889179011574015 3.7354175120539033
1.5821506767254323 0.27151504467474297 4.802679658355018
1.5821506767254323 0.2841382992337458 3.023909414519826
1.5821506767254323 0.2967615537927486 2.1345242926022308
1.5821506767254323 0.3093848083517514 2.6681553657527877
1.5821506767254323 0.32200806291075423 0.7115080975340768
1.5821506767254323 0.33463131746975705 1.9566472682187113
1.5821506767254323 0.34725457202875987 3.3796634632868647
1.5821506767254323 0.3598778265877627 1.778770243835192
1.5821506767254323 0.3725010811467655 2.490278341369269
1.5821506767254323 0.3851243357057683 2.1345242926022308
1.5821506767254323 0.39774759026477113 3.201786438903346
1.5821506767254323 0.41037084482377395 2.1345242926022308
1.5821506767254323 0.42299409938277677 1.600893219451673
1.5821506767254323 0.4356173539417796 1.600893219451673
1.5821506767254323 0.4482406085007824 1.0672621463011154
1.5821506767254323 0.4608638630597852 0.5336310731505577
1.5821506767254323 0.47348711761878803 0.0
1.5821506767254323 0.48611037217779085 0.3557540487670384
1.5821506767254323 0.49873362673679367 0.0
1.5821506767254323 0.5113568812957965 0.3557540487670384
1.5821506767254323 0.5239801358547993 0.0
1.5821506767254323 0.5366033904138021 0.0
1.5821506767254323 0.5492266449728049 0.0
1.5821506767254323 0.5618498995318078 0.0
1.5821506767254323 0.5744731540908106 0.0
1.5821506767254323 0.5870964086498134 0.0
1.5821506767254323 0.5997196632088162 0.0
1.5821506767254323 0.612342917767819 0.0
1.5821506767254323 0.6249661723268218 0.0
1.6266864301729949 0.006426698935683817 0.0
1.6266864301729949 0.019049953494686633 0.0
1.6266864301729949 0.03167320805368945 0.0
1.6266864301729949 0.04429646261269227 0.3557540487670366
1.6266864301729949 0.05691971717169508 0.5336310731505549
1.6266864301729949 0.0695429717306979 0.5336310731505549
1.6266864301729949 0.08216622628970072 2.1345242926022197
1.6266864301729949 0.09478948084870353 0.8893851219175917
1.6266864301729949 0.10741273540770635 3.023909414519811
1.6266864301729949 0.12003598996670917 3.9132945364374025
1.6266864301729949 0.13265924452571198 4.091171560820921
1.6266864301729949 0.1452824990847148 4.624802633971476
1.6266864301729949 0.15790575364371762 5.6920647802725854
1.6266864301729949 0.17052900820272043 4.269048585204439
1.6266864301729949 0.18315226276172325 5.869941804656104
1.6266864301729949 0.19577551732072607 5.33631073150555
1.6266864301729949 0.20839877187972888 3.3796634632868483
1.6266864301729949 0.2210220264387317 4.802679658354994
1.6266864301729949 0.23364528099773452 3.3796634632868483
1.6266864301729949 0.24626853555673733 4.446925609587958
1.6266864301729949 0.25889179011574015 3.9132945364374025
1.6266864301729949 0.27151504467474297 3.5575404876703667
1.6266864301729949 0.2841382992337458 4.269048585204439
1.6266864301729949 0.2967615537927486 4.269048585204439
1.6266864301729949 0.3093848083517514 3.5575404876703667
1.6266864301729949 0.32200806291075423 4.269048585204439
1.6266864301729949 0.33463131746975705 3.023909414519811
1.6266864301729949 0.34725457202875987 2.1345242926022197
1.6266864301729949 0.3598778265877627 2.4902783413692564
1.6266864301729949 0.3725010811467655 3.2017864389033295
1.6266864301729949 0.3851243357057683 2.312401316985738
1.6266864301729949 0.39774759026477113 2.4902783413692564
1.6266864301729949 0.41037084482377395 1.4230161950681464
1.6266864301729949 0.42299409938277677 0.8893851219175917
1.6266864301729949 0.4356173539417796 0.3557540487670366
1.6266864301729949 0.4482406085007824 0.5336310731505549
1.6266864301729949 0.4608638630597852 0.1778770243835183
1.6266864301729949 0.47348711761878803 0.0
1.6266864301729949 0.48611037217779085 0.0
1.6266864301729949 0.49873362673679367 0.1778770243835183
1.6266864301729949 0.5113568812957965 0.0
1.6266864301729949 0.5239801358547993 0.0
1.6266864301729949 0.5366033904138021 0.0
1.6266864301729949 0.5492266449728049 0.0
1.6266864301729949 0.5618498995318078 0.0
1.6266864301729949 0.5744731540908106 0.0
1.6266864301729949 0.5870964086498134 0.0
1.6266864301729949 0.5997196632088162 0.0
1.6266864301729949 0.612342917767819 0.0
1.6266864301729949 0.6249661723268218 0.0
1.6712221836205572 0.006426698935683817 0.0
1.6712221836205572 0.019049953494686633 0.0
1.6712221836205572 0.03167320805368945 0.0
1.6712221836205572 0.04429646261269227 0.1778770243835192
1.6712221836205572 0.05691971717169508 0.3557540487670384
1.6712221836205572 0.0695429717306979 1.4230161950681537
1.6712221836205572 0.08216622628970072 1.0672621463011154
1.6712221836205572 0.09478948084870353 1.600893219451673
1.6712221836205572 0.10741273540770635 3.023909414519826
1.6712221836205572 0.12003598996670917 3.201786438903346
1.6712221836205572 0.13265924452571198 5.336310731505575
1.6712221836205572 0.1452824990847148 3.201786438903346
1.6712221836205572 0.15790575364371762 4.4469256095879794
1.6712221836205572 0.17052900820272043 7.4708350241078065
1.6712221836205572 0.18315226276172325 4.4469256095879794
1.6712221836205572 0.19577551732072607 4.4469256095879794
1.6712221836205572 0.20839877187972888 3.557540487670384
1.6712221836205572 0.2210220264387317 4.4469256095879794
1.6712221836205572 0.23364528099773452 3.7354175120539033
1.6712221836205572 0.24626853555673733 4.091171560820942
1.6712221836205572 0.25889179011574015 3.201786438903346
1.6712221836205572 0.27151504467474297 4.4469256095879794
1.6712221836205572 0.2841382992337458 2.3124013169857496
1.6712221836205572 0.2967615537927486 3.3796634632868647
1.6712221836205572 0.3093848083517514 2.490278341369269
1.6712221836205572 0.32200806291075423 2.3124013169857496
1.6712221836205572 0.33463131746975705 3.3796634632868647
1.6712221836205572 0.34725457202875987 2.8460323901363074
1.6712221836205572 0.3598778265877627 2.8460323901363074
1.6712221836205572 0.3725010811467655 1.600893219451673
1.6712221836205572 0.3851243357057683 2.3124013169857496
1.6712221836205572 0.39774759026477113 1.2451391706846344
1.6712221836205572 0.41037084482377395 0.7115080975340768
1.6712221836205572 0.42299409938277677 0.7115080975340768
1.6712221836205572 0.4356173539417796 0.3557540487670384
1.6712221836205572 0.4482406085007824 0.1778770243835192
1.6712221836205572 0.4608638630597852 0.0
1.6712221836205572 0.47348711761878803 0.0
1.6712221836205572 0.48611037217779085 0.0
1.6712221836205572 0.49873362673679367 0.0
1.6712221836205572 0.5113568812957965 0.0
1.6712221836205572 0.5239801358547993 0.0
1.6712221836205572 0.5366033904138021 0.0
1.6712221836205572 0.5492266449728049 0.0
1.6712221836205572 0.5618498995318078 0.0
1.6712221836205572 0.5744731540908106 0.0
1.6712221836205572 0.5870964086498134 0.0
1.6712221836205572 0.5997196632088162 0.0
1.6712221836205572 0.612342917767819 0.0
1.6712221836205572 0.6249661723268218 0.0
1.7157579370681195 0.006426698935683817 0.0
1.7157579370681195 0.019049953494686633 0.0
1.7157579370681195 0.03167320805368945 0.0
1.7157579370681195 0.04429646261269227 0.7115080975340732
1.7157579370681195 0.05691971717169508 0.0
1.7157579370681195 0.0695429717306979 1.4230161950681464
1.7157579370681195 0.08216622628970072 1.7787702438351833
1.7157579370681195 0.09478948084870353 1.2451391706846282
1.7157579370681195 0.10741273540770635 2.668155365752775
1.7157579370681195 0.12003598996670917 3.9132945364374025
1.7157579370681195 0.13265924452571198 4.802679658354994
1.7157579370681195 0.1452824990847148 3.2017864389033295
1.7157579370681195 0.15790575364371762 4.624802633971476
1.7157579370681195 0.17052900820272043 4.624802633971476
1.7157579370681195 0.18315226276172325 4.091171560820921
1.7157579370681195 0.19577551732072607 3.5575404876703667
1.7157579370681195 0.20839877187972888 5.869941804656104
1.7157579370681195 0.2210220264387317 6.047818829039622
1.7157579370681195 0.23364528099773452 4.802679658354994
1.7157579370681195 0.24626853555673733 4.091171560820921
1.7157579370681195 0.25889179011574015 3.2017864389033295
1.7157579370681195 0.27151504467474297 4.091171560820921
1.7157579370681195 0.2841382992337458 2.8460323901362927
1.7157579370681195 0.2967615537927486 3.5575404876703667
1.7157579370681195 0.3093848083517514 2.4902783413692564
1.7157579370681195 0.32200806291075423 1.9566472682187013
1.7157579370681195 0.33463131746975705 2.312401316985738
1.7157579370681195 0.34725457202875987 1.9566472682187013
1.7157579370681195 0.3598778265877627 1.9566472682187013
1.7157579370681195 0.3725010811467655 1.4230161950681464
1.7157579370681195 0.3851243357057683 1.0672621463011098
1.7157579370681195 0.39774759026477113 0.7115080975340732
1.7157579370681195 0.41037084482377395 0.1778770243835183
1.7157579370681195 0.42299409938277677 0.1778770243835183
1.7157579370681195 0.4356173539417796 0.0
1.7157579370681195 0.4482406085007824 0.0
1.7157579370681195 0.4608638630597852 0.0
1.7157579370681195 0.47348711761878803 0.0
1.7157579370681195 0.48611037217779085 0.0
1.7157579370681195 0.49873362673679367 0.0
1.7157579370681195 0.5113568812957965 0.0
1.7157579370681195 0.5239801358547993 0.0
1.7157579370681195 0.5366033904138021 0.0
1.7157579370681195 0.5492266449728049 0.0
1.7157579370681195 0.5618498995318078 0.0
1.7157579370681195 0.5744731540908106 0.0
1.7157579370681195 0.5870964086498134 0.0
1.7157579370681195 0.5997196632088162 0.0
1.7157579370681195 0.612342917767819 0.0
1.7157579370681195 0.6249661723268218 0.0
1.760293690515682 0.006426698935683817 0.0
1.760293690515682 0.019049953494686633 0.0
1.760293690515682 0.03167320805368945 0.0
1.760293690515682 0.04429646261269227 0.7115080975340768
1.760293690515682 0.05691971717169508 1.2451391706846344
1.760293690515682 0.0695429717306979 1.778770243835192
1.760293690515682 0.08216622628970072 0.889385121917596
1.760293690515682 0.09478948084870353 1.778770243835192
1.760293690515682 0.10741273540770635 2.3124013169857496
1.760293690515682 0.12003598996670917 2.8460323901363074
1.760293690515682 0.13265924452571198 3.3796634632868647
1.760293690515682 0.1452824990847148 3.3796634632868647
1.760293690515682 0.15790575364371762 4.2690485852044615
1.760293690515682 0.17052900820272043 3.3796634632868647
1.760293690515682 0.18315226276172325 4.624802633971499
1.760293690515682 0.19577551732072607 5.1584337071220565
1.760293690515682 0.20839877187972888 3.201786438903346
1.760293690515682 0.2210220264387317 4.624802633971499
1.760293690515682 0.23364528099773452 5.869941804656134
1.760293690515682 0.24626853555673733 3.7354175120539033
1.760293690515682 0.25889179011574015 5.692064780272615
1.760293690515682 0.27151504467474297 2.1345242926022308
1.760293690515682 0.2841382992337458 2.490278341369269
1.760293690515682 0.2967615537927486 3.023909414519826
1.760293690515682 0.3093848083517514 1.4230161950681537
1.760293690515682 0.32200806291075423 2.3124013169857496
1.760293690515682 0.33463131746975705 1.4230161950681537
1.760293690515682 0.34725457202875987 0.7115080975340768
1.760293690515682 0.3598778265877627 0.1778770243835192
1.760293690515682 0.3725010811467655 0.1778770243835192
1.760293690515682 0.3851243357057683 0.0
1.760293690515682 0.39774759026477113 0.0
1.760293690515682 0.41037084482377395 0.0
1.760293690515682 0.42299409938277677 0.0
1.760293690515682 0.4356173539417796 0.0
1.760293690515682 0.4482406085007824 0.0
1.760293690515682 0.4608638630597852 0.0
1.760293690515682 0.47348711761878803 0.0
1.760293690515682 0.48611037217779085 0.0
1.760293690515682 0.49873362673679367 0.0
1.760293690515682 0.5113568812957965 0.0
1.760293690515682 0.5239801358547993 0.0
1.760293690515682 0.5366033904138021 0.0
1.760293690515682 0.5492266449728049 0.0
1.760293690515682 0.5618498995318078 0.0
1.760293690515682 0.5744731540908106 0.0
1.760293690515682 0.5870964086498134 0.0
1.760293690515682 0.5997196632088162 0.0
1.760293690515682 0.612342917767819 0.0
1.760293690515682 0.6249661723268218 0.0
1.8048294439632446 0.006426698935683817 0.0
1.8048294439632446 0.019049953494686633 0.1778770243835183
1.8048294439632446 0.03167320805368945 0.0
1.8048294439632446 0.04429646261269227 0.0
1.8048294439632446 0.05691971717169508 0.7115080975340732
1.8048294439632446 0.0695429717306979 1.7787702438351833
1.8048294439632446 0.08216622628970072 1.7787702438351833
1.8048294439632446 0.09478948084870353 1.7787702438351833
1.8048294439632446 0.10741273540770635 2.668155365752775
1.8048294439632446 0.12003598996670917 2.8460323901362927
1.8048294439632446 0.13265924452571198 3.9132945364374025
1.8048294439632446 0.1452824990847148 3.3796634632868483
1.8048294439632446 0.15790575364371762 3.2017864389033295
1.8048294439632446 0.17052900820272043 4.091171560820921
1.8048294439632446 0.18315226276172325 3.2017864389033295
1.8048294439632446 0.19577551732072607 3.9132945364374025
1.8048294439632446 0.20839877187972888 4.446925609587958
1.8048294439632446 0.2210220264387317 4.802679658354994
1.8048294439632446 0.23364528099773452 2.4902783413692564
1.8048294439632446 0.24626853555673733 1.4230161950681464
1.8048294439632446 0.25889179011574015 2.1345242926022197
1.8048294439632446 0.27151504467474297 3.023909414519811
1.8048294439632446 0.2841382992337458 1.6008932194516647
1.8048294439632446 0.2967615537927486 1.7787702438351833
1.8048294439632446 0.3093848083517514 2.312401316985738
1.8048294439632446 0.32200806291075423 1.2451391706846282
1.8048294439632446 0.33463131746975705 0.1778770243835183
1.8048294439632446 0.34725457202875987 0.0
1.8048294439632446 0.3598778265877627 0.0
1.8048294439632446 0.3725010811467655 0.0
1.8048294439632446 0.3851243357057683 0.0
1.8048294439632446 0.39774759026477113 0.0
1.8048294439632446 0.41037084482377395 0.0
1.8048294439632446 0.42299409938277677 0.0
1.8048294439632446 0.4356173539417796 0.0
1.8048294439632446 0.4482406085007824 0.0
1.8048294439632446 0.4608638630597852 0.0
1.8048294439632446 0.47348711761878803 0.0
1.8048294439632446 0.48611037217779085 0.0
1.8048294439632446 0.49873362673679367 0.0
1.8048294439632446 0.5113568812957965 0.0
1.8048294439632446 0.5239801358547993 0.0
1.8048294439632446 0.5366033904138021 0.0
1.8048294439632446 0.5492266449728049 0.0
1.8048294439632446 0.5618498995318078 0.0
1.8048294439632446 0.5744731540908106 0.0
1.8048294439632446 0.5870964086498134 0.0
1.8048294439632446 0.5997196632088162 0.0
1.8048294439632446 0.612342917767819 0.0
1.8048294439632446 0.6249661723268218 0.0
1.849365197410807 0.006426698935683817 0.0
1.849365197410807 0.019049953494686633 0.0
1.849365197410807 0.03167320805368945 0.1778770243835183
1.849365197410807 0.04429646261269227 0.7115080975340732
1.849365197410807 0.05691971717169508 0.3557540487670366
1.849365197410807 0.0695429717306979 1.6008932194516647
1.849365197410807 0.08216622628970072 2.8460323901362927
1.849365197410807 0.09478948084870353 2.4902783413692564
1.849365197410807 0.10741273540770635 2.1345242926022197
1.849365197410807 0.12003598996670917 2.312401316985738
1.849365197410807 0.13265924452571198 3.023909414519811
1.849365197410807 0.1452824990847148 3.2017864389033295
1.849365197410807 0.15790575364371762 2.668155365752775
1.849365197410807 0.17052900820272043 3.023909414519811
1.849365197410807 0.18315226276172325 4.269048585204439
1.849365197410807 0.19577551732072607 1.9566472682187013
1.849365197410807 0.20839877187972888 2.8460323901362927
1.849365197410807 0.2210220264387317 4.269048585204439
1.849365197410807 0.23364528099773452 2.668155365752775
1.849365197410807 0.24626853555673733 1.9566472682187013
1.849365197410807 0.25889179011574015 2.4902783413692564
1.849365197410807 0.27151504467474297 1.2451391706846282
1.849365197410807 0.2841382992337458 0.5336310731505549
1.849365197410807 0.2967615537927486 0.7115080975340732
1.849365197410807 0.3093848083517514 0.5336310731505549
1.849365197410807 0.32200806291075423 0.1778770243835183
1.849365197410807 0.33463131746975705 0.0
1.849365197410807 0.34725457202875987 0.0
1.849365197410807 0.3598778265877627 0.0
1.849365197410807 0.3725010811467655 0.0
1.849365197410807 0.3851243357057683 0.0
1.849365197410807 0.39774759026477113 0.0
1.849365197410807 0.41037084482377395 0.0
1.849365197410807 0.42299409938277677 0.0
1.849365197410807 0.4356173539417796 0.0
1.849365197410807 0.4482406085007824 0.0
1.849365197410807 0.4608638630597852 0.0
1.849365197410807 0.47348711761878803 0.0
1.849365197410807 0.48611037217779085 0.0
1.849365197410807 0.49873362673679367 0.0
1.849365197410807 0.5113568812957965 0.0
1.849365197410807 0.5239801358547993 0.0
1.849365197410807 0.5366033904138021 0.0
1.849365197410807 0.5492266449728049 0.0
1.849365197410807 0.5618498995318078 0.0
1.849365197410807 0.5744731540908106 0.0
1.849365197410807 0.5870964086498134 0.0
1.849365197410807 0.5997196632088162 0.0
1.849365197410807 0.612342917767819 0.0
1.849365197410807 0.6249661723268218 0.0
1.8939009508583695 0.006426698935683817 0.0
1.8939009508583695 0.019049953494686633 0.0
1.8939009508583695 0.03167320805368945 0.3557540487670384
1.8939009508583695 0.04429646261269227 0.7115080975340768
1.8939009508583695 0.05691971717169508 1.0672621463011154
1.8939009508583695 0.0695429717306979 1.0672621463011154
1.8939009508583695 0.08216622628970072 1.2451391706846344
1.8939009508583695 0.09478948084870353 1.9566472682187113
1.8939009508583695 0.10741273540770635 2.6681553657527877
1.8939009508583695 0.12003598996670917 3.557540487670384
1.8939009508583695 0.13265924452571198 2.3124013169857496
1.8939009508583695 0.1452824990847148 1.9566472682187113
1.8939009508583695 0.15790575364371762 2.6681553657527877
1.8939009508583695 0.17052900820272043 2.6681553657527877
1.8939009508583695 0.18315226276172325 3.7354175120539033
1.8939009508583695 0.19577551732072607 2.8460323901363074
1.8939009508583695 0.20839877187972888 2.3124013169857496
1.8939009508583695 0.2210220264387317 2.3124013169857496
1.8939009508583695 0.23364528099773452 0.889385121917596
1.8939009508583695 0.24626853555673733 2.3124013169857496
1.8939009508583695 0.25889179011574015 0.1778770243835192
1.8939009508583695 0.27151504467474297 0.7115080975340768
1.8939009508583695 0.2841382992337458 0.3557540487670384
1.8939009508583695 0.2967615537927486 0.3557540487670384
1.8939009508583695 0.3093848083517514 0.1778770243835192
1.8939009508583695 0.32200806291075423 0.0
1.8939009508583695 0.33463131746975705 0.0
1.8939009508583695 0.34725457202875987 0.0
1.8939009508583695 0.3598778265877627 0.0
1.8939009508583695 0.3725010811467655 0.0
1.8939009508583695 0.3851243357057683 0.0
1.8939009508583695 0.39774759026477113 0.0
1.8939009508583695 0.41037084482377395 0.0
1.8939009508583695 0.42299409938277677 0.0
1.8939009508583695 0.4356173539417796 0.0
1.8939009508583695 0.4482406085007824 0.0
1.8939009508583695 0.4608638630597852 0.0
1.8939009508583695 0.47348711761878803 0.0
1.8939009508583695 0.48611037217779085 0.0
1.8939009508583695 0.49873362673679367 0.0
1.8939009508583695 0.5113568812957965 0.0
1.8939009508583695 0.5239801358547993 0.0
1.8939009508583695 0.5366033904138021 0.0
1.8939009508583695 0.5492266449728049 0.0
1.8939009508583695 0.5618498995318078 0.0
1.8939009508583695 0.5744731540908106 0.0
1.8939009508583695 0.5870964086498134 0.0
1.8939009508583695 0.5997196632088162 0.0
1.8939009508583695 0.612342917767819 0.0
1.8939009508583695 0.6249661723268218 0.0
1.938436704305932 0.006426698935683817 0.0
1.938436704305932 0.019049953494686633 0.0
1.938436704305932 0.03167320805368945 0.0
1.938436704305932 0.04429646261269227 0.8893851219175917
1.938436704305932 0.05691971717169508 0.8893851219175917
1.938436704305932 0.0695429717306979 2.4902783413692564
1.938436704305932 0.08216622628970072 3.3796634632868483
1.938436704305932 0.09478948084870353 2.4902783413692564
1.938436704305932 0.10741273540770635 2.668155365752775
1.938436704305932 0.12003598996670917 2.668155365752775
1.938436704305932 0.13265924452571198 1.4230161950681464
1.938436704305932 0.1452824990847148 2.1345242926022197
1.938436704305932 0.15790575364371762 2.8460323901362927
1.938436704305932 0.17052900820272043 3.5575404876703667
1.938436704305932 0.18315226276172325 1.7787702438351833
1.938436704305932 0.19577551732072607 1.9566472682187013
1.938436704305932 0.20839877187972888 1.6008932194516647
1.938436704305932 0.2210220264387317 0.8893851219175917
1.938436704305932 0.23364528099773452 1.4230161950681464
1.938436704305932 0.24626853555673733 0.3557540487670366
1.938436704305932 0.25889179011574015 0.1778770243835183
1.938436704305932 0.27151504467474297 0.1778770243835183
1.938436704305932 0.2841382992337458 0.0
1.938436704305932 0.2967615537927486 0.0
1.938436704305932 0.3093848083517514 0.0
1.938436704305932 0.32200806291075423 0.0
1.938436704305932 0.33463131746975705 0.0
1.938436704305932 0.34725457202875987 0.0
1.938436704305932 0.3598778265877627 0.0
1.938436704305932 0.3725010811467655 0.0
1.938436704305932 0.3851243357057683 0.0
1.938436704305932 0.39774759026477113 0.0
1.938436704305932 0.41037084482377395 0.0
1.938436704305932 0.42299409938277677 0.0
1.938436704305932 0.4356173539417796 0.0
1.938436704305932 0.4482406085007824 0.0
1.938436704305932 0.4608638630597852 0.0
1.938436704305932 0.47348711761878803 0.0
1.938436704305932 0.48611037217779085 0.0
1.938436704305932 0.49873362673679367 0.0
1.938436704305932 0.5113568812957965 0.0
1.938436704305932 0.5239801358547993 0.0
1.938436704305932 0.5366033904138021 0.0
1.938436704305932 0.5492266449728049 0.0
1.938436704305932 0.5618498995318078 0.0
1.938436704305932 0.5744731540908106 0.0
1.938436704305932 0.5870964086498134 0.0
1.938436704305932 0.5997196632088162 0.0
1.938436704305932 0.612342917767819 0.0
1.938436704305932 0.6249661723268218 0.0
1.9829724577534944 0.006426698935683817 0.0
1.9829724577534944 0.019049953494686633 0.0
1.9829724577534944 0.03167320805368945 0.3557540487670366
1.9829724577534944 0.04429646261269227 1.9566472682187013
1.9829724577534944 0.05691971717169508 1.4230161950681464
1.9829724577534944 0.0695429717306979 2.1345242926022197
1.9829724577534944 0.08216622628970072 2.4902783413692564
1.9829724577534944 0.09478948084870353 2.1345242926022197
1.9829724577534944 0.10741273540770635 2.668155365752775
1.9829724577534944 0.12003598996670917 1.7787702438351833
1.9829724577534944 0.13265924452571198 2.1345242926022197
1.9829724577534944 0.1452824990847148 2.1345242926022197
1.9829724577534944 0.15790575364371762 1.4230161950681464
1.9829724577534944 0.17052900820272043 2.312401316985738
1.9829724577534944 0.18315226276172325 1.6008932194516647
1.9829724577534944 0.19577551732072607 0.3557540487670366
1.9829724577534944 0.20839877187972888 0.7115080975340732
1.9829724577534944 0.2210220264387317 0.0
1.9829724577534944 0.23364528099773452 0.0
1.9829724577534944 0.24626853555673733 0.0
1.9829724577534944 0.25889179011574015 0.0
1.9829724577534944 0.27151504467474297 0.0
1.9829724577534944 0.2841382992337458 0.0
1.9829724577534944 0.2967615537927486 0.0
1.9829724577534944 0.3093848083517514 0.0
1.9829724577534944 0.32200806291075423 0.0
1.9829724577534944 0.33463131746975705 0.0
1.9829724577534944 0.34725457202875987 0.0
1.9829724577534944 0.3598778265877627 0.0
1.9829724577534944 0.3725010811467655 0.0
1.9829724577534944 0.3851243357057683 0.0
1.9829724577534944 0.39774759026477113 0.0
1.9829724577534944 0.41037084482377395 0.0
1.9829724577534944 0.42299409938277677 0.0
1.9829724577534944 0.4356173539417796 0.0
1.9829724577534944 0.4482406085007824 0.0
1.9829724577534944 0.4608638630597852 0.0
1.9829724577534944 0.47348711761878803 0.0
1.9829724577534944 0.48611037217779085 0.0
1.9829724577534944 0.49873362673679367 0.0
1.9829724577534944 0.5113568812957965 0.0
1.9829724577534944 0.5239801358547993 0.0
1.9829724577534944 0.5366033904138021 0.0
1.9829724577534944 0.5492266449728049 0.0
1.9829724577534944 0.5618498995318078 0.0
1.9829724577534944 0.5744731540908106 0.0
1.9829724577534944 0.5870964086498134 0.0
1.9829724577534944 0.5997196632088162 0.0
1.9829724577534944 0.612342917767819 0.0
1.9829724577534944 0.6249661723268218 0.0
2.0275082112010567 0.006426698935683817 0.0
2.0275082112010567 0.019049953494686633 0.0
2.0275082112010567 0.03167320805368945 0.7115080975340768
2.0275082112010567 0.04429646261269227 1.0672621463011154
2.0275082112010567 0.05691971717169508 2.1345242926022308
2.0275082112010567 0.0695429717306979 2.3124013169857496
2.0275082112010567 0.08216622628970072 1.9566472682187113
2.0275082112010567 0.09478948084870353 1.600893219451673
2.0275082112010567 0.10741273540770635 1.4230161950681537
2.0275082112010567 0.12003598996670917 0.889385121917596
2.0275082112010567 0.13265924452571198 1.778770243835192
2.0275082112010567 0.1452824990847148 0.889385121917596
2.0275082112010567 0.15790575364371762 1.4230161950681537
2.0275082112010567 0.17052900820272043 0.3557540487670384
2.0275082112010567 0.18315226276172325 0.1778770243835192
2.0275082112010567 0.19577551732072607 0.3557540487670384
2.0275082112010567 0.20839877187972888 0.1778770243835192
2.0275082112010567 0.2210220264387317 0.0
2.0275082112010567 0.23364528099773452 0.0
2.0275082112010567 0.24626853555673733 0.0
2.0275082112010567 0.25889179011574015 0.0
2.0275082112010567 0.27151504467474297 0.0
2.0275082112010567 0.2841382992337458 0.0
2.0275082112010567 0.2967615537927486 0.0
2.0275082112010567 0.3093848083517514 0.0
2.0275082112010567 0.32200806291075423 0.0
2.0275082112010567 0.33463131746975705 0.0
2.0275082112010567 0.34725457202875987 0.0
2.0275082112010567 0.3598778265877627 0.0
2.0275082112010567 0.3725010811467655 0.0
2.0275082112010567 0.3851243357057683 0.0
2.0275082112010567 0.39774759026477113 0.0
2.0275082112010567 0.41037084482377395 0.0
2.0275082112010567 0.42299409938277677 0.0
2.0275082112010567 0.4356173539417796 0.0
2.0275082112010567 0.4482406085007824 0.0
2.0275082112010567 0.4608638630597852 0.0
2.0275082112010567 0.47348711761878803 0.0
2.0275082112010567 0.48611037217779085 0.0
2.0275082112010567 0.49873362673679367 0.0
2.0275082112010567 0.5113568812957965 0.0
2.0275082112010567 0.5239801358547993 0.0
2.0275082112010567 0.5366033904138021 0.0
2.0275082112010567 0.5492266449728049 0.0
2.0275082112010567 0.5618498995318078 0.0
2.0275082112010567 0.5744731540908106 0.0
2.0275082112010567 0.5870964086498134 0.0
2.0275082112010567 0.5997196632088162 0.0
2.0275082112010567 0.612342917767819 0.0
2.0275082112010567 0.6249661723268218 0.0
2.0720439646486195 0.006426698935683817 0.0
2.0720439646486195 0.019049953494686633 0.0
2.0720439646486195 0.03167320805368945 0.0
2.0720439646486195 0.04429646261269227 0.889385121917596
2.0720439646486195 0.05691971717169508 2.8460323901363074
2.0720439646486195 0.0695429717306979 1.4230161950681537
2.0720439646486195 0.08216622628970072 2.6681553657527877
2.0720439646486195 0.09478948084870353 1.778770243835192
2.0720439646486195 0.10741273540770635 1.0672621463011154
2.0720439646486195 0.12003598996670917 1.0672621463011154
2.0720439646486195 0.13265924452571198 0.889385121917596
2.0720439646486195 0.1452824990847148 0.3557540487670384
2.0720439646486195 0.15790575364371762 0.0
2.0720439646486195 0.17052900820272043 0.1778770243835192
2.0720439646486195 0.18315226276172325 0.1778770243835192
2.0720439646486195 0.19577551732072607 0.0
2.0720439646486195 0.20839877187972888 0.0
2.0720439646486195 0.2210220264387317 0.0
2.0720439646486195 0.23364528099773452 0.0
2.0720439646486195 0.24626853555673733 0.0
2.0720439646486195 0.25889179011574015 0.0
2.0720439646486195 0.27151504467474297 0.0
2.0720439646486195 0.2841382992337458 0.0
2.0720439646486195 0.2967615537927486 0.0
2.0720439646486195 0.3093848083517514 0.0
2.0720439646486195 0.32200806291075423 0.0
2.0720439646486195 0.33463131746975705 0.0
2.0720439646486195 0.34725457202875987 0.0
2.0720439646486195 0.3598778265877627 0.0
2.0720439646486195 0.3725010811467655 0.0
2.0720439646486195 0.3851243357057683 0.0
2.0720439646486195 0.39774759026477113 0.0
2.0720439646486195 0.41037084482377395 0.0
2.0720439646486195 0.42299409938277677 0.0
2.0720439646486195 0.4356173539417796 0.0
2.0720439646486195 0.4482406085007824 0.0
2.0720439646486195 0.4608638630597852 0.0
2.0720439646486195 0.47348711761878803 0.0
2.0720439646486195 0.48611037217779085 0.0
2.0720439646486195 0.49873362673679367 0.0
2.0720439646486195 0.5113568812957965 0.0
2.0720439646486195 0.5239801358547993 0.0
2.0720439646486195 0.5366033904138021 0.0
2.0720439646486195 0.5492266449728049 0.0
2.0720439646486195 0.5618498995318078 0.0
2.0720439646486195 0.5744731540908106 0.0
2.0720439646486195 0.5870964086498134 0.0
2.0720439646486195 0.5997196632088162 0.0
2.0720439646486195 0.612342917767819 0.0
2.0720439646486195 0.6249661723268218 0.0
2.116579718096182 0.006426698935683817 0.0
2.116579718096182 0.019049953494686633 0.0
2.116579718096182 0.03167320805368945 0.17787702438351743
2.116579718096182 0.04429646261269227 0.17787702438351743
2.116579718096182 0.05691971717169508 1.9566472682186915
2.116579718096182 0.0695429717306979 1.2451391706846222
2.116579718096182 0.08216622628970072 1.2451391706846222
2.116579718096182 0.09478948084870353 0.7115080975340697
2.116579718096182 0.10741273540770635 0.35575404876703487
2.116579718096182 0.12003598996670917 0.17787702438351743
2.116579718096182 0.13265924452571198 0.17787702438351743
2.116579718096182 0.1452824990847148 0.35575404876703487
2.116579718096182 0.15790575364371762 0.0
2.116579718096182 0.17052900820272043 0.0
2.116579718096182 0.18315226276172325 0.0
2.116579718096182 0.19577551732072607 0.0
2.116579718096182 0.20839877187972888 0.0
2.116579718096182 0.2210220264387317 0.0
2.116579718096182 0.23364528099773452 0.0
2.116579718096182 0.24626853555673733 0.0
2.116579718096182 0.25889179011574015 0.0
2.116579718096182 0.27151504467474297 0.0
2.116579718096182 0.2841382992337458 0.0
2.116579718096182 0.2967615537927486 0.0
2.116579718096182 0.3093848083517514 0.0
2.116579718096182 0.32200806291075423 0.0
2.116579718096182 0.33463131746975705 0.0
2.116579718096182 0.34725457202875987 0.0
2.116579718096182 0.3598778265877627 0.0
2.116579718096182 0.3725010811467655 0.0
2.116579718096182 0.3851243357057683 0.0
2.116579718096182 0.39774759026477113 0.0
2.116579718096182 0.41037084482377395 0.0
2.116579718096182 0.42299409938277677 0.0
2.116579718096182 0.4356173539417796 0.0
2.116579718096182 0.4482406085007824 0.0
2.116579718096182 0.4608638630597852 0.0
2.116579718096182 0.47348711761878803 0.0
2.116579718096182 0.48611037217779085 0.0
2.116579718096182 0.49873362673679367 0.0
2.116579718096182 0.5113568812957965 0.0
2.116579718096182 0.5239801358547993 0.0
2.116579718096182 0.5366033904138021 0.0
2.116579718096182 0.5492266449728049 0.0
2.116579718096182 0.5618498995318078 0.0
2.116579718096182 0.5744731540908106 0.0
2.116579718096182 0.5870964086498134 0.0
2.116579718096182 0.5997196632088162 0.0
2.116579718096182 0.612342917767819 0.0
2.116579718096182 0.6249661723268218 0.0
2.161115471543744 0.006426698935683817 0.0
2.161115471543744 0.019049953494686633 0.0
2.161115471543744 0.03167320805368945 0.0
2.161115471543744 0.04429646261269227 0.7115080975340768
2.161115471543744 0.05691971717169508 1.4230161950681537
2.161115471543744 0.0695429717306979 1.600893219451673
2.161115471543744 0.08216622628970072 0.7115080975340768
2.161115471543744 0.09478948084870353 0.7115080975340768
2.161115471543744 0.10741273540770635 0.1778770243835192
2.161115471543744 0.12003598996670917 0.0
2.161115471543744 0.13265924452571198 0.0
2.161115471543744 0.1452824990847148 0.0
2.161115471543744 0.15790575364371762 0.0
2.161115471543744 0.17052900820272043 0.0
2.161115471543744 0.18315226276172325 0.0
2.161115471543744 0.19577551732072607 0.0
2.161115471543744 0.20839877187972888 0.0
2.161115471543744 0.2210220264387317 0.0
2.161115471543744 0.23364528099773452 0.0
2.161115471543744 0.24626853555673733 0.0
2.161115471543744 0.25889179011574015 0.0
2.161115471543744 0.27151504467474297 0.0
2.161115471543744 0.2841382992337458 0.0
2.161115471543744 0.2967615537927486 0.0
2.161115471543744 0.3093848083517514 0.0
2.161115471543744 0.32200806291075423 0.0
2.161115471543744 0.33463131746975705 0.0
2.161115471543744 0.34725457202875987 0.0
2.161115471543744 0.3598778265877627 0.0
2.161115471543744 0.3725010811467655 0.0
2.161115471543744 0.3851243357057683 0.0
2.161115471543744 0.39774759026477113 0.0
2.161115471543744 0.41037084482377395 0.0
2.161115471543744 0.42299409938277677 0.0
2.161115471543744 0.4356173539417796 0.0
2.161115471543744 0.4482406085007824 0.0
2.161115471543744 0.4608638630597852 0.0
2.161115471543744 0.47348711761878803 0.0
2.161115471543744 0.48611037217779085 0.0
2.161115471543744 0.49873362673679367 0.0
2.161115471543744 0.5113568812957965 0.0
2.161115471543744 0.5239801358547993 0.0
2.161115471543744 0.5366033904138021 0.0
2.161115471543744 0.5492266449728049 0.0
2.161115471543744 0.5618498995318078 0.0
2.161115471543744 0.5744731540908106 0.0
2.161115471543744 0.5870964086498134 0.0
2.161115471543744 0.5997196632088162 0.0
2.161115471543744 0.612342917767819 0.0
2.161115471543744 0.6249661723268218 0.0
2.205651224991307 0.006426698935683817 0.0
2.205651224991307 0.019049953494686633 0.0
2.205651224991307 0.03167320805368945 0.1778770243835192
2.205651224991307 0.04429646261269227 0.1778770243835192
2.205651224991307 0.05691971717169508 1.2451391706846344
2.205651224991307 0.0695429717306979 0.5336310731505577
2.205651224991307 0.08216622628970072 0.0
2.205651224991307 0.09478948084870353 0.0
2.205651224991307 0.10741273540770635 0.0
2.205651224991307 0.12003598996670917 0.0
2.205651224991307 0.13265924452571198 0.0
2.205651224991307 0.1452824990847148 0.0
2.205651224991307 0.15790575364371762 0.0
2.205651224991307 0.17052900820272043 0.0
2.205651224991307 0.18315226276172325 0.0
2.205651224991307 0.19577551732072607 0.0
2.205651224991307 0.20839877187972888 0.0
2.205651224991307 0.2210220264387317 0.0
2.205651224991307 0.23364528099773452 0.0
2.205651224991307 0.24626853555673733 0.0
2.205651224991307 0.25889179011574015 0.0
2.205651224991307 0.27151504467474297 0.0
2.205651224991307 0.2841382992337458 0.0
2.205651224991307 0.2967615537927486 0.0
2.205651224991307 0.3093848083517514 0.0
2.205651224991307 0.32200806291075423 0.0
2.205651224991307 0.33463131746975705 0.0
2.205651224991307 0.34725457202875987 0.0
2.205651224991307 0.3598778265877627 0.0
2.205651224991307 0.3725010811467655 0.0
2.205651224991307 0.3851243357057683 0.0
2.205651224991307 0.39774759026477113 0.0
2.205651224991307 0.41037084482377395 0.0
2.205651224991307 0.42299409938277677 0.0
2.205651224991307 0.4356173539417796 0.0
2.205651224991307 0.4482406085007824 0.0
2.205651224991307 0.4608638630597852 0.0
2.205651224991307 0.47348711761878803 0.0
2.205651224991307 0.48611037217779085 0.0
2.205651224991307 0.49873362673679367 0.0
2.205651224991307 0.5113568812957965 0.0
2.205651224991307 0.5239801358547993 0.0
2.205651224991307 0.5366033904138021 0.0
2.205651224991307 0.5492266449728049 0.0
2.205651224991307 0.5618498995318078 0.0
2.205651224991307 0.5744731540908106 0.0
2.205651224991307 0.5870964086498134 0.0
2.205651224991307 0.5997196632088162 0.0
2.205651224991307 0.612342917767819 0.0
2.205651224991307 0.6249661723268218 0.0


==> sections/graphs/data/2d_histograms/2d_histogram_fashion_mnist_softmax_POVI_kde_f_WGD_patches_random.csv <==
xcenter ycenter weight
0.036474422076717014 0.02298892236314714 0.25201889612336387
0.036474422076717014 0.059753712536767124 0.06300472403084097
0.036474422076717014 0.09651850271038712 0.0
0.036474422076717014 0.1332832928840071 0.0
0.036474422076717014 0.1700480830576271 0.0
0.036474422076717014 0.20681287323124709 0.0
0.036474422076717014 0.24357766340486703 0.0
0.036474422076717014 0.280342453578487 0.0
0.036474422076717014 0.317107243752107 0.0
0.036474422076717014 0.353872033925727 0.0
0.036474422076717014 0.39063682409934697 0.0
0.036474422076717014 0.42740161427296697 0.0
0.036474422076717014 0.46416640444658697 0.0
0.036474422076717014 0.500931194620207 0.0
0.036474422076717014 0.537695984793827 0.0
0.036474422076717014 0.5744607749674469 0.0
0.036474422076717014 0.611225565141067 0.0
0.036474422076717014 0.6479903553146869 0.0
0.036474422076717014 0.684755145488307 0.0
0.036474422076717014 0.7215199356619268 0.0
0.036474422076717014 0.7582847258355468 0.0
0.036474422076717014 0.7950495160091668 0.0
0.036474422076717014 0.8318143061827867 0.0
0.036474422076717014 0.8685790963564068 0.0
0.036474422076717014 0.9053438865300267 0.0
0.036474422076717014 0.9421086767036468 0.0
0.036474422076717014 0.9788734668772667 0.0
0.036474422076717014 1.0156382570508868 0.0
0.036474422076717014 1.0524030472245067 0.0
0.036474422076717014 1.0891678373981266 0.0
0.036474422076717014 1.1259326275717467 0.0
0.036474422076717014 1.1626974177453668 0.0
0.036474422076717014 1.1994622079189865 0.0
0.036474422076717014 1.2362269980926066 0.0
0.036474422076717014 1.2729917882662267 0.0
0.036474422076717014 1.3097565784398466 0.0
0.036474422076717014 1.3465213686134665 0.0
0.036474422076717014 1.3832861587870866 0.0
0.036474422076717014 1.4200509489607067 0.0
0.036474422076717014 1.4568157391343266 0.0
0.036474422076717014 1.4935805293079465 0.0
0.036474422076717014 1.5303453194815666 0.0
0.036474422076717014 1.5671101096551865 0.0
0.036474422076717014 1.6038748998288064 0.0
0.036474422076717014 1.6406396900024265 0.0
0.036474422076717014 1.6774044801760466 0.0
0.036474422076717014 1.7141692703496665 0.0
0.036474422076717014 1.7509340605232864 0.0
0.036474422076717014 1.7876988506969065 0.0
0.036474422076717014 1.8244636408705264 0.0
0.07964568908326328 0.02298892236314714 0.12600944806168193
0.07964568908326328 0.059753712536767124 0.18901417209252291
0.07964568908326328 0.09651850271038712 0.0
0.07964568908326328 0.1332832928840071 0.06300472403084097
0.07964568908326328 0.1700480830576271 0.0
0.07964568908326328 0.20681287323124709 0.0
0.07964568908326328 0.24357766340486703 0.0
0.07964568908326328 0.280342453578487 0.06300472403084094
0.07964568908326328 0.317107243752107 0.0
0.07964568908326328 0.353872033925727 0.0
0.07964568908326328 0.39063682409934697 0.0
0.07964568908326328 0.42740161427296697 0.0
0.07964568908326328 0.46416640444658697 0.0
0.07964568908326328 0.500931194620207 0.0
0.07964568908326328 0.537695984793827 0.0
0.07964568908326328 0.5744607749674469 0.0
0.07964568908326328 0.611225565141067 0.0
0.07964568908326328 0.6479903553146869 0.0
0.07964568908326328 0.684755145488307 0.0
0.07964568908326328 0.7215199356619268 0.0
0.07964568908326328 0.7582847258355468 0.0
0.07964568908326328 0.7950495160091668 0.0
0.07964568908326328 0.8318143061827867 0.0
0.07964568908326328 0.8685790963564068 0.0
0.07964568908326328 0.9053438865300267 0.0
0.07964568908326328 0.9421086767036468 0.0
0.07964568908326328 0.9788734668772667 0.0
0.07964568908326328 1.0156382570508868 0.0
0.07964568908326328 1.0524030472245067 0.0
0.07964568908326328 1.0891678373981266 0.0
0.07964568908326328 1.1259326275717467 0.06300472403084076
0.07964568908326328 1.1626974177453668 0.0
0.07964568908326328 1.1994622079189865 0.0
0.07964568908326328 1.2362269980926066 0.0
0.07964568908326328 1.2729917882662267 0.0
0.07964568908326328 1.3097565784398466 0.0
0.07964568908326328 1.3465213686134665 0.0
0.07964568908326328 1.3832861587870866 0.0
0.07964568908326328 1.4200509489607067 0.0
0.07964568908326328 1.4568157391343266 0.0
0.07964568908326328 1.4935805293079465 0.0
0.07964568908326328 1.5303453194815666 0.0
0.07964568908326328 1.5671101096551865 0.0
0.07964568908326328 1.6038748998288064 0.0
0.07964568908326328 1.6406396900024265 0.0
0.07964568908326328 1.6774044801760466 0.0
0.07964568908326328 1.7141692703496665 0.0
0.07964568908326328 1.7509340605232864 0.0
0.07964568908326328 1.7876988506969065 0.0
0.07964568908326328 1.8244636408705264 0.0
0.12281695608980953 0.02298892236314714 0.25201889612336387
0.12281695608980953 0.059753712536767124 0.25201889612336387
0.12281695608980953 0.09651850271038712 0.5040377922467277
0.12281695608980953 0.1332832928840071 0.18901417209252291
0.12281695608980953 0.1700480830576271 0.37802834418504566
0.12281695608980953 0.20681287323124709 0.31502362015420493
0.12281695608980953 0.24357766340486703 0.2520188961233639
0.12281695608980953 0.280342453578487 0.12600944806168185
0.12281695608980953 0.317107243752107 0.0
0.12281695608980953 0.353872033925727 0.06300472403084093
0.12281695608980953 0.39063682409934697 0.0
0.12281695608980953 0.42740161427296697 0.12600944806168185
0.12281695608980953 0.46416640444658697 0.0
0.12281695608980953 0.500931194620207 0.12600944806168207
0.12281695608980953 0.537695984793827 0.2520188961233637
0.12281695608980953 0.5744607749674469 0.12600944806168185
0.12281695608980953 0.611225565141067 0.2520188961233637
0.12281695608980953 0.6479903553146869 0.12600944806168185
0.12281695608980953 0.684755145488307 0.0
0.12281695608980953 0.7215199356619268 0.0
0.12281695608980953 0.7582847258355468 0.0
0.12281695608980953 0.7950495160091668 0.0
0.12281695608980953 0.8318143061827867 0.0
0.12281695608980953 0.8685790963564068 0.0
0.12281695608980953 0.9053438865300267 0.0
0.12281695608980953 0.9421086767036468 0.06300472403084093
0.12281695608980953 0.9788734668772667 0.0
0.12281695608980953 1.0156382570508868 0.0
0.12281695608980953 1.0524030472245067 0.0
0.12281695608980953 1.0891678373981266 0.0
0.12281695608980953 1.1259326275717467 0.0
0.12281695608980953 1.1626974177453668 0.0
0.12281695608980953 1.1994622079189865 0.0
0.12281695608980953 1.2362269980926066 0.0
0.12281695608980953 1.2729917882662267 0.0
0.12281695608980953 1.3097565784398466 0.0
0.12281695608980953 1.3465213686134665 0.0
0.12281695608980953 1.3832861587870866 0.0
0.12281695608980953 1.4200509489607067 0.0
0.12281695608980953 1.4568157391343266 0.0
0.12281695608980953 1.4935805293079465 0.0
0.12281695608980953 1.5303453194815666 0.0
0.12281695608980953 1.5671101096551865 0.0
0.12281695608980953 1.6038748998288064 0.0
0.12281695608980953 1.6406396900024265 0.0
0.12281695608980953 1.6774044801760466 0.0
0.12281695608980953 1.7141692703496665 0.0
0.12281695608980953 1.7509340605232864 0.0
0.12281695608980953 1.7876988506969065 0.0
0.12281695608980953 1.8244636408705264 0.0
0.1659882230963558 0.02298892236314714 0.06300472403084098
0.1659882230963558 0.059753712536767124 0.6300472403084098
0.1659882230963558 0.09651850271038712 0.3150236201542049
0.1659882230963558 0.1332832928840071 0.37802834418504583
0.1659882230963558 0.1700480830576271 0.06300472403084095
0.1659882230963558 0.20681287323124709 0.315023620154205
0.1659882230963558 0.24357766340486703 0.126009448061682
0.1659882230963558 0.280342453578487 0.4410330682158868
0.1659882230963558 0.317107243752107 0.06300472403084095
0.1659882230963558 0.353872033925727 0.18901417209252286
0.1659882230963558 0.39063682409934697 0.18901417209252316
0.1659882230963558 0.42740161427296697 0.2520188961233638
0.1659882230963558 0.46416640444658697 0.18901417209252286
0.1659882230963558 0.500931194620207 0.4410330682158874
0.1659882230963558 0.537695984793827 0.4410330682158868
0.1659882230963558 0.5744607749674469 0.4410330682158868
0.1659882230963558 0.611225565141067 0.4410330682158868
0.1659882230963558 0.6479903553146869 0.2520188961233638
0.1659882230963558 0.684755145488307 0.0
0.1659882230963558 0.7215199356619268 0.1260094480616819
0.1659882230963558 0.7582847258355468 0.0
0.1659882230963558 0.7950495160091668 0.1260094480616819
0.1659882230963558 0.8318143061827867 0.0
0.1659882230963558 0.8685790963564068 0.1260094480616819
0.1659882230963558 0.9053438865300267 0.06300472403084095
0.1659882230963558 0.9421086767036468 0.06300472403084095
0.1659882230963558 0.9788734668772667 0.0
0.1659882230963558 1.0156382570508868 0.0
0.1659882230963558 1.0524030472245067 0.0
0.1659882230963558 1.0891678373981266 0.0
0.1659882230963558 1.1259326275717467 0.06300472403084076
0.1659882230963558 1.1626974177453668 0.0
0.1659882230963558 1.1994622079189865 0.06300472403084115
0.1659882230963558 1.2362269980926066 0.0
0.1659882230963558 1.2729917882662267 0.0
0.1659882230963558 1.3097565784398466 0.0
0.1659882230963558 1.3465213686134665 0.0
0.1659882230963558 1.3832861587870866 0.0
0.1659882230963558 1.4200509489607067 0.0
0.1659882230963558 1.4568157391343266 0.0
0.1659882230963558 1.4935805293079465 0.0
0.1659882230963558 1.5303453194815666 0.0
0.1659882230963558 1.5671101096551865 0.0
0.1659882230963558 1.6038748998288064 0.0
0.1659882230963558 1.6406396900024265 0.0
0.1659882230963558 1.6774044801760466 0.0
0.1659882230963558 1.7141692703496665 0.06300472403084076
0.1659882230963558 1.7509340605232864 0.0
0.1659882230963558 1.7876988506969065 0.0
0.1659882230963558 1.8244636408705264 0.0
0.20915949010290202 0.02298892236314714 0.0
0.20915949010290202 0.059753712536767124 0.18901417209252291
0.20915949010290202 0.09651850271038712 0.06300472403084098
0.20915949010290202 0.1332832928840071 0.2520188961233639
0.20915949010290202 0.1700480830576271 0.18901417209252286
0.20915949010290202 0.20681287323124709 0.504037792246728
0.20915949010290202 0.24357766340486703 0.315023620154205
0.20915949010290202 0.280342453578487 0.4410330682158868
0.20915949010290202 0.317107243752107 0.3780283441850457
0.20915949010290202 0.353872033925727 0.18901417209252286
0.20915949010290202 0.39063682409934697 0.5040377922467284
0.20915949010290202 0.42740161427296697 0.3780283441850457
0.20915949010290202 0.46416640444658697 0.4410330682158868
0.20915949010290202 0.500931194620207 0.18901417209252316
0.20915949010290202 0.537695984793827 0.3780283441850457
0.20915949010290202 0.5744607749674469 0.4410330682158868
0.20915949010290202 0.611225565141067 0.31502362015420476
0.20915949010290202 0.6479903553146869 0.6300472403084095
0.20915949010290202 0.684755145488307 0.31502362015420476
0.20915949010290202 0.7215199356619268 0.2520188961233638
0.20915949010290202 0.7582847258355468 0.06300472403084115
0.20915949010290202 0.7950495160091668 0.1260094480616819
0.20915949010290202 0.8318143061827867 0.1260094480616819
0.20915949010290202 0.8685790963564068 0.06300472403084095
0.20915949010290202 0.9053438865300267 0.0
0.20915949010290202 0.9421086767036468 0.06300472403084095
0.20915949010290202 0.9788734668772667 0.31502362015420476
0.20915949010290202 1.0156382570508868 0.0
0.20915949010290202 1.0524030472245067 0.06300472403084076
0.20915949010290202 1.0891678373981266 0.0
0.20915949010290202 1.1259326275717467 0.06300472403084076
0.20915949010290202 1.1626974177453668 0.06300472403084115
0.20915949010290202 1.1994622079189865 0.06300472403084115
0.20915949010290202 1.2362269980926066 0.12600944806168152
0.20915949010290202 1.2729917882662267 0.06300472403084115
0.20915949010290202 1.3097565784398466 0.06300472403084076
0.20915949010290202 1.3465213686134665 0.06300472403084115
0.20915949010290202 1.3832861587870866 0.06300472403084076
0.20915949010290202 1.4200509489607067 0.06300472403084115
0.20915949010290202 1.4568157391343266 0.0
0.20915949010290202 1.4935805293079465 0.0
0.20915949010290202 1.5303453194815666 0.06300472403084115
0.20915949010290202 1.5671101096551865 0.06300472403084076
0.20915949010290202 1.6038748998288064 0.0
0.20915949010290202 1.6406396900024265 0.0
0.20915949010290202 1.6774044801760466 0.0
0.20915949010290202 1.7141692703496665 0.06300472403084076
0.20915949010290202 1.7509340605232864 0.0
0.20915949010290202 1.7876988506969065 0.06300472403084115
0.20915949010290202 1.8244636408705264 0.0
0.2523307571094483 0.02298892236314714 0.0
0.2523307571094483 0.059753712536767124 0.1890141720925228
0.2523307571094483 0.09651850271038712 0.3150236201542047
0.2523307571094483 0.1332832928840071 0.25201889612336376
0.2523307571094483 0.1700480830576271 0.12600944806168185
0.2523307571094483 0.20681287323124709 0.12600944806168193
0.2523307571094483 0.24357766340486703 0.3150236201542048
0.2523307571094483 0.280342453578487 0.2520188961233637
0.2523307571094483 0.317107243752107 0.18901417209252275
0.2523307571094483 0.353872033925727 0.2520188961233637
0.2523307571094483 0.39063682409934697 0.3780283441850461
0.2523307571094483 0.42740161427296697 0.4410330682158864
0.2523307571094483 0.46416640444658697 0.2520188961233637
0.2523307571094483 0.500931194620207 0.6930519643392511
0.2523307571094483 0.537695984793827 0.2520188961233637
0.2523307571094483 0.5744607749674469 1.0080755844934548
0.2523307571094483 0.611225565141067 0.3780283441850455
0.2523307571094483 0.6479903553146869 0.3780283441850455
0.2523307571094483 0.684755145488307 0.6300472403084092
0.2523307571094483 0.7215199356619268 0.5040377922467274
0.2523307571094483 0.7582847258355468 0.6300472403084111
0.2523307571094483 0.7950495160091668 0.6300472403084092
0.2523307571094483 0.8318143061827867 0.4410330682158864
0.2523307571094483 0.8685790963564068 0.2520188961233637
0.2523307571094483 0.9053438865300267 0.12600944806168185
0.2523307571094483 0.9421086767036468 0.18901417209252275
0.2523307571094483 0.9788734668772667 0.3780283441850455
0.2523307571094483 1.0156382570508868 0.1890141720925233
0.2523307571094483 1.0524030472245067 0.31502362015420365
0.2523307571094483 1.0891678373981266 0.1890141720925233
0.2523307571094483 1.1259326275717467 0.06300472403084073
0.2523307571094483 1.1626974177453668 0.2520188961233644
0.2523307571094483 1.1994622079189865 0.0630047240308411
0.2523307571094483 1.2362269980926066 0.18901417209252216
0.2523307571094483 1.2729917882662267 0.0630047240308411
0.2523307571094483 1.3097565784398466 0.31502362015420365
0.2523307571094483 1.3465213686134665 0.1260094480616822
0.2523307571094483 1.3832861587870866 0.06300472403084073
0.2523307571094483 1.4200509489607067 0.0
0.2523307571094483 1.4568157391343266 0.18901417209252216
0.2523307571094483 1.4935805293079465 0.0630047240308411
0.2523307571094483 1.5303453194815666 0.0
0.2523307571094483 1.5671101096551865 0.12600944806168146
0.2523307571094483 1.6038748998288064 0.0630047240308411
0.2523307571094483 1.6406396900024265 0.18901417209252216
0.2523307571094483 1.6774044801760466 0.0630047240308411
0.2523307571094483 1.7141692703496665 0.12600944806168146
0.2523307571094483 1.7509340605232864 0.0630047240308411
0.2523307571094483 1.7876988506969065 0.1890141720925233
0.2523307571094483 1.8244636408705264 0.18901417209252216
0.2955020241159946 0.02298892236314714 0.0
0.2955020241159946 0.059753712536767124 0.31502362015420515
0.2955020241159946 0.09651850271038712 0.0
0.2955020241159946 0.1332832928840071 0.06300472403084104
0.2955020241159946 0.1700480830576271 0.252018896123364
0.2955020241159946 0.20681287323124709 0.1260094480616821
0.2955020241159946 0.24357766340486703 0.37802834418504627
0.2955020241159946 0.280342453578487 0.37802834418504594
0.2955020241159946 0.317107243752107 0.44103306821588706
0.2955020241159946 0.353872033925727 0.252018896123364
0.2955020241159946 0.39063682409934697 0.18901417209252327
0.2955020241159946 0.42740161427296697 0.44103306821588706
0.2955020241159946 0.46416640444658697 0.37802834418504594
0.2955020241159946 0.500931194620207 0.44103306821588767
0.2955020241159946 0.537695984793827 0.819061412400933
0.2955020241159946 0.5744607749674469 0.945070860462615
0.2955020241159946 0.611225565141067 0.5670425162775691
0.2955020241159946 0.6479903553146869 0.5670425162775691
0.2955020241159946 0.684755145488307 0.44103306821588706
0.2955020241159946 0.7215199356619268 1.071080308524297
0.2955020241159946 0.7582847258355468 0.9450708604626178
0.2955020241159946 0.7950495160091668 0.819061412400933
0.2955020241159946 0.8318143061827867 0.37802834418504594
0.2955020241159946 0.8685790963564068 0.504037792246728
0.2955020241159946 0.9053438865300267 0.504037792246728
0.2955020241159946 0.9421086767036468 0.945070860462615
0.2955020241159946 0.9788734668772667 0.63004724030841
0.2955020241159946 1.0156382570508868 0.25201889612336476
0.2955020241159946 1.0524030472245067 0.37802834418504483
0.2955020241159946 1.0891678373981266 0.3780283441850471
0.2955020241159946 1.1259326275717467 0.31502362015420404
0.2955020241159946 1.1626974177453668 0.12600944806168238
0.2955020241159946 1.1994622079189865 0.12600944806168238
0.2955020241159946 1.2362269980926066 0.31502362015420404
0.2955020241159946 1.2729917882662267 0.12600944806168238
0.2955020241159946 1.3097565784398466 0.25201889612336326
0.2955020241159946 1.3465213686134665 0.12600944806168238
0.2955020241159946 1.3832861587870866 0.18901417209252241
0.2955020241159946 1.4200509489607067 0.06300472403084119
0.2955020241159946 1.4568157391343266 0.31502362015420404
0.2955020241159946 1.4935805293079465 0.12600944806168238
0.2955020241159946 1.5303453194815666 0.25201889612336476
0.2955020241159946 1.5671101096551865 0.06300472403084081
0.2955020241159946 1.6038748998288064 0.31502362015420593
0.2955020241159946 1.6406396900024265 0.18901417209252241
0.2955020241159946 1.6774044801760466 0.12600944806168238
0.2955020241159946 1.7141692703496665 0.0
0.2955020241159946 1.7509340605232864 0.3780283441850471
0.2955020241159946 1.7876988506969065 0.12600944806168238
0.2955020241159946 1.8244636408705264 0.06300472403084081
0.3386732911225408 0.02298892236314714 0.0
0.3386732911225408 0.059753712536767124 0.0
0.3386732911225408 0.09651850271038712 0.0
0.3386732911225408 0.1332832928840071 0.12600944806168188
0.3386732911225408 0.1700480830576271 0.18901417209252275
0.3386732911225408 0.20681287323124709 0.12600944806168193
0.3386732911225408 0.24357766340486703 0.3780283441850458
0.3386732911225408 0.280342453578487 0.3780283441850455
0.3386732911225408 0.317107243752107 0.18901417209252275
0.3386732911225408 0.353872033925727 0.06300472403084093
0.3386732911225408 0.39063682409934697 0.25201889612336403
0.3386732911225408 0.42740161427296697 0.2520188961233637
0.3386732911225408 0.46416640444658697 0.5040377922467274
0.3386732911225408 0.500931194620207 0.3780283441850461
0.3386732911225408 0.537695984793827 0.18901417209252275
0.3386732911225408 0.5744607749674469 0.5040377922467274
0.3386732911225408 0.611225565141067 0.3780283441850455
0.3386732911225408 0.6479903553146869 0.2520188961233637
0.3386732911225408 0.684755145488307 0.4410330682158864
0.3386732911225408 0.7215199356619268 0.4410330682158864
0.3386732911225408 0.7582847258355468 1.197089756585981
0.3386732911225408 0.7950495160091668 1.0080755844934548
0.3386732911225408 0.8318143061827867 0.8820661364317728
0.3386732911225408 0.8685790963564068 0.6930519643392501
0.3386732911225408 0.9053438865300267 1.512113376740182
0.3386732911225408 0.9421086767036468 1.1970897565859773
0.3386732911225408 0.9788734668772667 0.8820661364317728
0.3386732911225408 1.0156382570508868 0.8820661364317756
0.3386732911225408 1.0524030472245067 0.8190614124009294
0.3386732911225408 1.0891678373981266 0.6300472403084111
0.3386732911225408 1.1259326275717467 0.6300472403084073
0.3386732911225408 1.1626974177453668 0.31502362015420554
0.3386732911225408 1.1994622079189865 0.56704251627757
0.3386732911225408 1.2362269980926066 0.12600944806168146
0.3386732911225408 1.2729917882662267 0.5040377922467288
0.3386732911225408 1.3097565784398466 0.4410330682158851
0.3386732911225408 1.3465213686134665 0.1890141720925233
0.3386732911225408 1.3832861587870866 0.31502362015420365
0.3386732911225408 1.4200509489607067 0.2520188961233644
0.3386732911225408 1.4568157391343266 0.4410330682158851
0.3386732911225408 1.4935805293079465 0.4410330682158878
0.3386732911225408 1.5303453194815666 0.2520188961233644
0.3386732911225408 1.5671101096551865 0.5670425162775665
0.3386732911225408 1.6038748998288064 0.3780283441850466
0.3386732911225408 1.6406396900024265 0.12600944806168146
0.3386732911225408 1.6774044801760466 0.1890141720925233
0.3386732911225408 1.7141692703496665 0.2520188961233629
0.3386732911225408 1.7509340605232864 0.1260094480616822
0.3386732911225408 1.7876988506969065 0.0630047240308411
0.3386732911225408 1.8244636408705264 0.0
0.3818445581290871 0.02298892236314714 0.0
0.3818445581290871 0.059753712536767124 0.06300472403084094
0.3818445581290871 0.09651850271038712 0.0
0.3818445581290871 0.1332832928840071 0.25201889612336376
0.3818445581290871 0.1700480830576271 0.3780283441850455
0.3818445581290871 0.20681287323124709 0.3150236201542048
0.3818445581290871 0.24357766340486703 0.3780283441850458
0.3818445581290871 0.280342453578487 0.2520188961233637
0.3818445581290871 0.317107243752107 0.06300472403084093
0.3818445581290871 0.353872033925727 0.3780283441850455
0.3818445581290871 0.39063682409934697 0.3780283441850461
0.3818445581290871 0.42740161427296697 0.3150236201542046
0.3818445581290871 0.46416640444658697 0.3150236201542046
0.3818445581290871 0.500931194620207 0.5670425162775691
0.3818445581290871 0.537695984793827 0.3780283441850455
0.3818445581290871 0.5744607749674469 0.756056688370091
0.3818445581290871 0.611225565141067 0.756056688370091
0.3818445581290871 0.6479903553146869 0.8820661364317728
0.3818445581290871 0.684755145488307 0.6300472403084092
0.3818445581290871 0.7215199356619268 0.8190614124009319
0.3818445581290871 0.7582847258355468 0.6300472403084111
0.3818445581290871 0.7950495160091668 0.756056688370091
0.3818445581290871 0.8318143061827867 1.0080755844934548
0.3818445581290871 0.8685790963564068 1.6381228248018638
0.3818445581290871 0.9053438865300267 0.5670425162775682
0.3818445581290871 0.9421086767036468 1.0080755844934548
0.3818445581290871 0.9788734668772667 1.449108652709341
0.3818445581290871 1.0156382570508868 1.827136996894392
0.3818445581290871 1.0524030472245067 1.3230992046476553
0.3818445581290871 1.0891678373981266 0.9450708604626167
0.3818445581290871 1.1259326275717467 0.5670425162775665
0.3818445581290871 1.1626974177453668 0.6930519643392522
0.3818445581290871 1.1994622079189865 0.5040377922467288
0.3818445581290871 1.2362269980926066 0.7560566883700887
0.3818445581290871 1.2729917882662267 1.0710803085242988
0.3818445581290871 1.3097565784398466 1.0080755844934517
0.3818445581290871 1.3465213686134665 1.4491086527093453
0.3818445581290871 1.3832861587870866 0.4410330682158851
0.3818445581290871 1.4200509489607067 0.8820661364317756
0.3818445581290871 1.4568157391343266 0.4410330682158851
0.3818445581290871 1.4935805293079465 0.4410330682158878
0.3818445581290871 1.5303453194815666 0.56704251627757
0.3818445581290871 1.5671101096551865 0.5670425162775665
0.3818445581290871 1.6038748998288064 0.3780283441850466
0.3818445581290871 1.6406396900024265 0.18901417209252216
0.3818445581290871 1.6774044801760466 0.1260094480616822
0.3818445581290871 1.7141692703496665 0.18901417209252216
0.3818445581290871 1.7509340605232864 0.0630047240308411
0.3818445581290871 1.7876988506969065 0.0
0.3818445581290871 1.8244636408705264 0.0
0.4250158251356333 0.02298892236314714 0.06300472403084104
0.4250158251356333 0.059753712536767124 0.0
0.4250158251356333 0.09651850271038712 0.25201889612336414
0.4250158251356333 0.1332832928840071 0.25201889612336414
0.4250158251356333 0.1700480830576271 0.063004724030841
0.4250158251356333 0.20681287323124709 0.18901417209252314
0.4250158251356333 0.24357766340486703 0.18901417209252314
0.4250158251356333 0.280342453578487 0.37802834418504594
0.4250158251356333 0.317107243752107 0.252018896123364
0.4250158251356333 0.353872033925727 0.44103306821588706
0.4250158251356333 0.39063682409934697 0.2520188961233644
0.4250158251356333 0.42740161427296697 0.126009448061682
0.4250158251356333 0.46416640444658697 0.693051964339251
0.4250158251356333 0.500931194620207 0.44103306821588767
0.4250158251356333 0.537695984793827 0.504037792246728
0.4250158251356333 0.5744607749674469 0.693051964339251
0.4250158251356333 0.611225565141067 0.504037792246728
0.4250158251356333 0.6479903553146869 0.5670425162775691
0.4250158251356333 0.684755145488307 0.315023620154205
0.4250158251356333 0.7215199356619268 0.8820661364317741
0.4250158251356333 0.7582847258355468 0.8820661364317768
0.4250158251356333 0.7950495160091668 1.071080308524297
0.4250158251356333 0.8318143061827867 0.945070860462615
0.4250158251356333 0.8685790963564068 1.008075584493456
0.4250158251356333 0.9053438865300267 1.1340850325551382
0.4250158251356333 0.9421086767036468 1.008075584493456
0.4250158251356333 0.9788734668772667 1.449108652709343
0.4250158251356333 1.0156382570508868 1.3861039286785062
0.4250158251356333 1.0524030472245067 1.3230992046476568
0.4250158251356333 1.0891678373981266 1.1340850325551415
0.4250158251356333 1.1259326275717467 1.2600944806168162
0.4250158251356333 1.1626974177453668 0.6930519643392531
0.4250158251356333 1.1994622079189865 0.8190614124009354
0.4250158251356333 1.2362269980926066 0.8820661364317713
0.4250158251356333 1.2729917882662267 1.3230992046476648
0.4250158251356333 1.3097565784398466 1.7011275488327018
0.4250158251356333 1.3465213686134665 1.8901417209252356
0.4250158251356333 1.3832861587870866 1.5751181007710204
0.4250158251356333 1.4200509489607067 1.3230992046476648
0.4250158251356333 1.4568157391343266 0.44103306821588567
0.4250158251356333 1.4935805293079465 0.6930519643392531
0.4250158251356333 1.5303453194815666 0.8820661364317768
0.4250158251356333 1.5671101096551865 0.693051964339249
0.4250158251356333 1.6038748998288064 0.25201889612336476
0.4250158251356333 1.6406396900024265 0.25201889612336326
0.4250158251356333 1.6774044801760466 0.06300472403084119
0.4250158251356333 1.7141692703496665 0.12600944806168163
0.4250158251356333 1.7509340605232864 0.0
0.4250158251356333 1.7876988506969065 0.0
0.4250158251356333 1.8244636408705264 0.0
0.4681870921421796 0.02298892236314714 0.0
0.4681870921421796 0.059753712536767124 0.0
0.4681870921421796 0.09651850271038712 0.12600944806168188
0.4681870921421796 0.1332832928840071 0.06300472403084094
0.4681870921421796 0.1700480830576271 0.06300472403084093
0.4681870921421796 0.20681287323124709 0.3150236201542048
0.4681870921421796 0.24357766340486703 0.12600944806168193
0.4681870921421796 0.280342453578487 0.3150236201542046
0.4681870921421796 0.317107243752107 0.2520188961233637
0.4681870921421796 0.353872033925727 0.2520188961233637
0.4681870921421796 0.39063682409934697 0.06300472403084101
0.4681870921421796 0.42740161427296697 0.18901417209252275
0.4681870921421796 0.46416640444658697 0.5040377922467274
0.4681870921421796 0.500931194620207 0.5040377922467281
0.4681870921421796 0.537695984793827 0.5040377922467274
0.4681870921421796 0.5744607749674469 0.4410330682158864
0.4681870921421796 0.611225565141067 0.4410330682158864
0.4681870921421796 0.6479903553146869 0.756056688370091
0.4681870921421796 0.684755145488307 0.5670425162775682
0.4681870921421796 0.7215199356619268 1.1970897565859773
0.4681870921421796 0.7582847258355468 1.0080755844934577
0.4681870921421796 0.7950495160091668 0.5670425162775682
0.4681870921421796 0.8318143061827867 1.2600944806168184
0.4681870921421796 0.8685790963564068 1.0080755844934548
0.4681870921421796 0.9053438865300267 1.1970897565859773
0.4681870921421796 0.9421086767036468 1.1340850325551364
0.4681870921421796 0.9788734668772667 0.8820661364317728
0.4681870921421796 1.0156382570508868 0.8820661364317756
0.4681870921421796 1.0524030472245067 0.9450708604626108
0.4681870921421796 1.0891678373981266 1.197089756585981
0.4681870921421796 1.1259326275717467 1.2600944806168146
0.4681870921421796 1.1626974177453668 1.5751181007710275
0.4681870921421796 1.1994622079189865 1.9531464449560743
0.4681870921421796 1.2362269980926066 2.772207857356992
0.4681870921421796 1.2729917882662267 2.9612220294495324
0.4681870921421796 1.3097565784398466 2.3941795131719474
0.4681870921421796 1.3465213686134665 2.394179513171962
0.4681870921421796 1.3832861587870866 2.6461984092953106
0.4681870921421796 1.4200509489607067 1.7011275488327098
0.4681870921421796 1.4568157391343266 1.386103928678496
0.4681870921421796 1.4935805293079465 0.8820661364317756
0.4681870921421796 1.5303453194815666 0.5040377922467288
0.4681870921421796 1.5671101096551865 0.4410330682158851
0.4681870921421796 1.6038748998288064 0.1260094480616822
0.4681870921421796 1.6406396900024265 0.18901417209252216
0.4681870921421796 1.6774044801760466 0.0630047240308411
0.4681870921421796 1.7141692703496665 0.06300472403084073
0.4681870921421796 1.7509340605232864 0.0
0.4681870921421796 1.7876988506969065 0.0
0.4681870921421796 1.8244636408705264 0.0
0.5113583591487258 0.02298892236314714 0.0
0.5113583591487258 0.059753712536767124 0.12600944806168188
0.5113583591487258 0.09651850271038712 0.06300472403084094
0.5113583591487258 0.1332832928840071 0.12600944806168188
0.5113583591487258 0.1700480830576271 0.2520188961233637
0.5113583591487258 0.20681287323124709 0.1890141720925229
0.5113583591487258 0.24357766340486703 0.3150236201542048
0.5113583591487258 0.280342453578487 0.18901417209252275
0.5113583591487258 0.317107243752107 0.2520188961233637
0.5113583591487258 0.353872033925727 0.3780283441850455
0.5113583591487258 0.39063682409934697 0.44103306821588706
0.5113583591487258 0.42740161427296697 0.2520188961233637
0.5113583591487258 0.46416640444658697 0.2520188961233637
0.5113583591487258 0.500931194620207 0.44103306821588706
0.5113583591487258 0.537695984793827 0.2520188961233637
0.5113583591487258 0.5744607749674469 0.12600944806168185
0.5113583591487258 0.611225565141067 0.6300472403084092
0.5113583591487258 0.6479903553146869 0.5040377922467274
0.5113583591487258 0.684755145488307 1.0710803085242957
0.5113583591487258 0.7215199356619268 0.5040377922467274
0.5113583591487258 0.7582847258355468 0.8190614124009344
0.5113583591487258 0.7950495160091668 0.6930519643392501
0.5113583591487258 0.8318143061827867 0.5040377922467274
0.5113583591487258 0.8685790963564068 1.1340850325551364
0.5113583591487258 0.9053438865300267 1.0080755844934548
0.5113583591487258 0.9421086767036468 1.0080755844934548
0.5113583591487258 0.9788734668772667 1.2600944806168184
0.5113583591487258 1.0156382570508868 1.197089756585981
0.5113583591487258 1.0524030472245067 1.638122824801859
0.5113583591487258 1.0891678373981266 1.7011275488327098
0.5113583591487258 1.1259326275717467 1.5751181007710182
0.5113583591487258 1.1626974177453668 2.5201889612336443
0.5113583591487258 1.1994622079189865 3.150236201542055
0.5113583591487258 1.2362269980926066 3.780283441850443
0.5113583591487258 1.2729917882662267 2.8982173054186906
0.5113583591487258 1.3097565784398466 2.268170065110266
0.5113583591487258 1.3465213686134665 2.9612220294495324
0.5113583591487258 1.3832861587870866 0.8820661364317702
0.5113583591487258 1.4200509489607067 1.3230992046476633
0.5113583591487258 1.4568157391343266 0.6300472403084073
0.5113583591487258 1.4935805293079465 0.4410330682158878
0.5113583591487258 1.5303453194815666 0.3780283441850466
0.5113583591487258 1.5671101096551865 0.2520188961233629
0.5113583591487258 1.6038748998288064 0.1260094480616822
0.5113583591487258 1.6406396900024265 0.0
0.5113583591487258 1.6774044801760466 0.0630047240308411
0.5113583591487258 1.7141692703496665 0.0
0.5113583591487258 1.7509340605232864 0.0
0.5113583591487258 1.7876988506969065 0.0
0.5113583591487258 1.8244636408705264 0.0
0.5545296261552721 0.02298892236314714 0.0
0.5545296261552721 0.059753712536767124 0.0
0.5545296261552721 0.09651850271038712 0.12600944806168188
0.5545296261552721 0.1332832928840071 0.12600944806168188
0.5545296261552721 0.1700480830576271 0.06300472403084093
0.5545296261552721 0.20681287323124709 0.06300472403084097
0.5545296261552721 0.24357766340486703 0.25201889612336387
0.5545296261552721 0.280342453578487 0.18901417209252275
0.5545296261552721 0.317107243752107 0.12600944806168185
0.5545296261552721 0.353872033925727 0.3150236201542046
0.5545296261552721 0.39063682409934697 0.12600944806168202
0.5545296261552721 0.42740161427296697 0.5040377922467274
0.5545296261552721 0.46416640444658697 0.3780283441850455
0.5545296261552721 0.500931194620207 0.5040377922467281
0.5545296261552721 0.537695984793827 0.06300472403084093
0.5545296261552721 0.5744607749674469 0.5040377922467274
0.5545296261552721 0.611225565141067 0.4410330682158864
0.5545296261552721 0.6479903553146869 0.3150236201542046
0.5545296261552721 0.684755145488307 0.3780283441850455
0.5545296261552721 0.7215199356619268 0.5040377922467274
0.5545296261552721 0.7582847258355468 0.7560566883700932
0.5545296261552721 0.7950495160091668 1.0080755844934548
0.5545296261552721 0.8318143061827867 1.0080755844934548
0.5545296261552721 0.8685790963564068 1.2600944806168184
0.5545296261552721 0.9053438865300267 1.0710803085242957
0.5545296261552721 0.9421086767036468 1.1970897565859773
0.5545296261552721 0.9788734668772667 1.2600944806168184
0.5545296261552721 1.0156382570508868 2.1421606170485976
0.5545296261552721 1.0524030472245067 1.5751181007710182
0.5545296261552721 1.0891678373981266 1.827136996894392
0.5545296261552721 1.1259326275717467 2.709203133326151
0.5545296261552721 1.1626974177453668 2.8982173054186906
0.5545296261552721 1.1994622079189865 5.292396818590653
0.5545296261552721 1.2362269980926066 4.032302337973807
0.5545296261552721 1.2729917882662267 2.8982173054186906
0.5545296261552721 1.3097565784398466 2.6461984092953106
0.5545296261552721 1.3465213686134665 1.0710803085242988
0.5545296261552721 1.3832861587870866 1.4491086527093366
0.5545296261552721 1.4200509489607067 0.3780283441850466
0.5545296261552721 1.4568157391343266 0.693051964339248
0.5545296261552721 1.4935805293079465 0.31502362015420554
0.5545296261552721 1.5303453194815666 0.2520188961233644
0.5545296261552721 1.5671101096551865 0.37802834418504433
0.5545296261552721 1.6038748998288064 0.0
0.5545296261552721 1.6406396900024265 0.12600944806168146
0.5545296261552721 1.6774044801760466 0.0
0.5545296261552721 1.7141692703496665 0.0
0.5545296261552721 1.7509340605232864 0.0
0.5545296261552721 1.7876988506969065 0.0
0.5545296261552721 1.8244636408705264 0.0
0.5977008931618184 0.02298892236314714 0.0
0.5977008931618184 0.059753712536767124 0.0
0.5977008931618184 0.09651850271038712 0.1260094480616822
0.5977008931618184 0.1332832928840071 0.0
0.5977008931618184 0.1700480830576271 0.18901417209252325
0.5977008931618184 0.20681287323124709 0.12600944806168224
0.5977008931618184 0.24357766340486703 0.12600944806168224
0.5977008931618184 0.280342453578487 0.3150236201542054
0.5977008931618184 0.317107243752107 0.12600944806168216
0.5977008931618184 0.353872033925727 0.3150236201542054
0.5977008931618184 0.39063682409934697 0.5670425162775706
0.5977008931618184 0.42740161427296697 0.756056688370093
0.5977008931618184 0.46416640444658697 0.3780283441850465
0.5977008931618184 0.500931194620207 0.18901417209252355
0.5977008931618184 0.537695984793827 0.3150236201542054
0.5977008931618184 0.5744607749674469 0.3150236201542054
0.5977008931618184 0.611225565141067 0.18901417209252325
0.5977008931618184 0.6479903553146869 1.0080755844934572
0.5977008931618184 0.684755145488307 0.5670425162775697
0.5977008931618184 0.7215199356619268 0.756056688370093
0.5977008931618184 0.7582847258355468 1.2600944806168255
0.5977008931618184 0.7950495160091668 1.1340850325551395
0.5977008931618184 0.8318143061827867 1.1970897565859804
0.5977008931618184 0.8685790963564068 0.6930519643392519
0.5977008931618184 0.9053438865300267 1.1340850325551395
0.5977008931618184 0.9421086767036468 1.6381228248018682
0.5977008931618184 0.9788734668772667 1.3861039286785037
0.5977008931618184 1.0156382570508868 2.2681700651102856
0.5977008931618184 1.0524030472245067 2.457184237202795
0.5977008931618184 1.0891678373981266 2.0161511689869207
0.5977008931618184 1.1259326275717467 3.1502362015420444
0.5977008931618184 1.1626974177453668 5.166387370528985
0.5977008931618184 1.1994622079189865 4.347325958128048
0.5977008931618184 1.2362269980926066 3.2132409255728853
0.5977008931618184 1.2729917882662267 1.5121133767401904
0.5977008931618184 1.3097565784398466 2.0161511689869083
0.5977008931618184 1.3465213686134665 0.8190614124009366
0.5977008931618184 1.3832861587870866 0.6300472403084089
0.5977008931618184 1.4200509489607067 0.3150236201542064
0.5977008931618184 1.4568157391343266 0.18901417209252266
0.5977008931618184 1.4935805293079465 0.12600944806168254
0.5977008931618184 1.5303453194815666 0.0
0.5977008931618184 1.5671101096551865 0.12600944806168177
0.5977008931618184 1.6038748998288064 0.0
0.5977008931618184 1.6406396900024265 0.0
0.5977008931618184 1.6774044801760466 0.0
0.5977008931618184 1.7141692703496665 0.0
0.5977008931618184 1.7509340605232864 0.0
0.5977008931618184 1.7876988506969065 0.0
0.5977008931618184 1.8244636408705264 0.0
0.6408721601683646 0.02298892236314714 0.0
0.6408721601683646 0.059753712536767124 0.0
0.6408721601683646 0.09651850271038712 0.0
0.6408721601683646 0.1332832928840071 0.12600944806168188
0.6408721601683646 0.1700480830576271 0.12600944806168185
0.6408721601683646 0.20681287323124709 0.0
0.6408721601683646 0.24357766340486703 0.12600944806168193
0.6408721601683646 0.280342453578487 0.06300472403084093
0.6408721601683646 0.317107243752107 0.12600944806168185
0.6408721601683646 0.353872033925727 0.06300472403084093
0.6408721601683646 0.39063682409934697 0.5040377922467281
0.6408721601683646 0.42740161427296697 0.18901417209252275
0.6408721601683646 0.46416640444658697 0.3780283441850455
0.6408721601683646 0.500931194620207 0.5040377922467281
0.6408721601683646 0.537695984793827 0.3780283441850455
0.6408721601683646 0.5744607749674469 0.4410330682158864
0.6408721601683646 0.611225565141067 0.3150236201542046
0.6408721601683646 0.6479903553146869 0.2520188961233637
0.6408721601683646 0.684755145488307 0.3150236201542046
0.6408721601683646 0.7215199356619268 0.5670425162775682
0.6408721601683646 0.7582847258355468 1.0710803085242988
0.6408721601683646 0.7950495160091668 0.6930519643392501
0.6408721601683646 0.8318143061827867 0.9450708604626138
0.6408721601683646 0.8685790963564068 1.3861039286785002
0.6408721601683646 0.9053438865300267 1.512113376740182
0.6408721601683646 0.9421086767036468 1.8271369968943865
0.6408721601683646 0.9788734668772667 2.0161511689869096
0.6408721601683646 1.0156382570508868 2.6461984092953266
0.6408721601683646 1.0524030472245067 2.772207857356992
0.6408721601683646 1.0891678373981266 4.0953070620046725
0.6408721601683646 1.1259326275717467 4.536340130220532
0.6408721601683646 1.1626974177453668 4.347325958128036
0.6408721601683646 1.1994622079189865 4.0953070620046725
0.6408721601683646 1.2362269980926066 2.1421606170485847
0.6408721601683646 1.2729917882662267 1.0080755844934577
0.6408721601683646 1.3097565784398466 1.134085032555133
0.6408721601683646 1.3465213686134665 0.3780283441850466
0.6408721601683646 1.3832861587870866 0.5670425162775665
0.6408721601683646 1.4200509489607067 0.1890141720925233
0.6408721601683646 1.4568157391343266 0.18901417209252216
0.6408721601683646 1.4935805293079465 0.1890141720925233
0.6408721601683646 1.5303453194815666 0.1890141720925233
0.6408721601683646 1.5671101096551865 0.0
0.6408721601683646 1.6038748998288064 0.0
0.6408721601683646 1.6406396900024265 0.0
0.6408721601683646 1.6774044801760466 0.0
0.6408721601683646 1.7141692703496665 0.0
0.6408721601683646 1.7509340605232864 0.0
0.6408721601683646 1.7876988506969065 0.0
0.6408721601683646 1.8244636408705264 0.0
0.6840434271749108 0.02298892236314714 0.0
0.6840434271749108 0.059753712536767124 0.06300472403084094
0.6840434271749108 0.09651850271038712 0.0
0.6840434271749108 0.1332832928840071 0.12600944806168188
0.6840434271749108 0.1700480830576271 0.0
0.6840434271749108 0.20681287323124709 0.0
0.6840434271749108 0.24357766340486703 0.12600944806168193
0.6840434271749108 0.280342453578487 0.3780283441850455
0.6840434271749108 0.317107243752107 0.06300472403084093
0.6840434271749108 0.353872033925727 0.18901417209252275
0.6840434271749108 0.39063682409934697 0.3780283441850461
0.6840434271749108 0.42740161427296697 0.2520188961233637
0.6840434271749108 0.46416640444658697 0.2520188961233637
0.6840434271749108 0.500931194620207 0.3780283441850461
0.6840434271749108 0.537695984793827 0.5040377922467274
0.6840434271749108 0.5744607749674469 0.4410330682158864
0.6840434271749108 0.611225565141067 0.5040377922467274
0.6840434271749108 0.6479903553146869 0.8820661364317728
0.6840434271749108 0.684755145488307 0.8820661364317728
0.6840434271749108 0.7215199356619268 0.6300472403084092
0.6840434271749108 0.7582847258355468 1.4491086527093453
0.6840434271749108 0.7950495160091668 0.6300472403084092
0.6840434271749108 0.8318143061827867 1.3230992046476593
0.6840434271749108 0.8685790963564068 1.8901417209252276
0.6840434271749108 0.9053438865300267 2.3311747891411136
0.6840434271749108 0.9421086767036468 1.8901417209252276
0.6840434271749108 0.9788734668772667 2.205165341079432
0.6840434271749108 1.0156382570508868 2.7092031333261675
0.6840434271749108 1.0524030472245067 3.5912692697579214
0.6840434271749108 1.0891678373981266 4.599344854251401
0.6840434271749108 1.1259326275717467 5.355401542621462
0.6840434271749108 1.1626974177453668 3.4022550976654196
0.6840434271749108 1.1994622079189865 1.9531464449560743
0.6840434271749108 1.2362269980926066 1.2600944806168146
0.6840434271749108 1.2729917882662267 1.0710803085242988
0.6840434271749108 1.3097565784398466 0.7560566883700887
0.6840434271749108 1.3465213686134665 0.2520188961233644
0.6840434271749108 1.3832861587870866 0.2520188961233629
0.6840434271749108 1.4200509489607067 0.1890141720925233
0.6840434271749108 1.4568157391343266 0.0
0.6840434271749108 1.4935805293079465 0.0630047240308411
0.6840434271749108 1.5303453194815666 0.0
0.6840434271749108 1.5671101096551865 0.0
0.6840434271749108 1.6038748998288064 0.0
0.6840434271749108 1.6406396900024265 0.0
0.6840434271749108 1.6774044801760466 0.0
0.6840434271749108 1.7141692703496665 0.0
0.6840434271749108 1.7509340605232864 0.0
0.6840434271749108 1.7876988506969065 0.0
0.6840434271749108 1.8244636408705264 0.0
0.7272146941814571 0.02298892236314714 0.0
0.7272146941814571 0.059753712536767124 0.06300472403084094
0.7272146941814571 0.09651850271038712 0.0
0.7272146941814571 0.1332832928840071 0.06300472403084094
0.7272146941814571 0.1700480830576271 0.3150236201542046
0.7272146941814571 0.20681287323124709 0.06300472403084097
0.7272146941814571 0.24357766340486703 0.12600944806168193
0.7272146941814571 0.280342453578487 0.3150236201542046
0.7272146941814571 0.317107243752107 0.12600944806168185
0.7272146941814571 0.353872033925727 0.3150236201542046
0.7272146941814571 0.39063682409934697 0.18901417209252305
0.7272146941814571 0.42740161427296697 0.3780283441850455
0.7272146941814571 0.46416640444658697 0.5670425162775682
0.7272146941814571 0.500931194620207 0.44103306821588706
0.7272146941814571 0.537695984793827 0.3150236201542046
0.7272146941814571 0.5744607749674469 0.5670425162775682
0.7272146941814571 0.611225565141067 0.3150236201542046
0.7272146941814571 0.6479903553146869 0.2520188961233637
0.7272146941814571 0.684755145488307 0.9450708604626138
0.7272146941814571 0.7215199356619268 0.5040377922467274
0.7272146941814571 0.7582847258355468 0.2520188961233644
0.7272146941814571 0.7950495160091668 1.512113376740182
0.7272146941814571 0.8318143061827867 1.1970897565859773
0.7272146941814571 0.8685790963564068 1.512113376740182
0.7272146941814571 0.9053438865300267 2.1421606170485914
0.7272146941814571 0.9421086767036468 2.0791558930177505
0.7272146941814571 0.9788734668772667 2.3311747891411136
0.7272146941814571 1.0156382570508868 4.032302337973831
0.7272146941814571 1.0524030472245067 4.536340130220532
0.7272146941814571 1.0891678373981266 5.481410990683177
0.7272146941814571 1.1259326275717467 3.969297613942966
0.7272146941814571 1.1626974177453668 1.5751181007710275
0.7272146941814571 1.1994622079189865 1.197089756585981
0.7272146941814571 1.2362269980926066 0.6300472403084073
0.7272146941814571 1.2729917882662267 0.9450708604626167
0.7272146941814571 1.3097565784398466 0.5040377922467258
0.7272146941814571 1.3465213686134665 0.4410330682158878
0.7272146941814571 1.3832861587870866 0.4410330682158851
0.7272146941814571 1.4200509489607067 0.1260094480616822
0.7272146941814571 1.4568157391343266 0.0
0.7272146941814571 1.4935805293079465 0.0
0.7272146941814571 1.5303453194815666 0.0
0.7272146941814571 1.5671101096551865 0.0
0.7272146941814571 1.6038748998288064 0.0
0.7272146941814571 1.6406396900024265 0.0
0.7272146941814571 1.6774044801760466 0.0
0.7272146941814571 1.7141692703496665 0.0
0.7272146941814571 1.7509340605232864 0.0
0.7272146941814571 1.7876988506969065 0.0
0.7272146941814571 1.8244636408705264 0.0
0.7703859611880034 0.02298892236314714 0.0
0.7703859611880034 0.059753712536767124 0.06300472403084094
0.7703859611880034 0.09651850271038712 0.0
0.7703859611880034 0.1332832928840071 0.1890141720925228
0.7703859611880034 0.1700480830576271 0.06300472403084093
0.7703859611880034 0.20681287323124709 0.0
0.7703859611880034 0.24357766340486703 0.12600944806168193
0.7703859611880034 0.280342453578487 0.12600944806168185
0.7703859611880034 0.317107243752107 0.2520188961233637
0.7703859611880034 0.353872033925727 0.18901417209252275
0.7703859611880034 0.39063682409934697 0.25201889612336403
0.7703859611880034 0.42740161427296697 0.3150236201542046
0.7703859611880034 0.46416640444658697 0.2520188961233637
0.7703859611880034 0.500931194620207 0.3780283441850461
0.7703859611880034 0.537695984793827 0.3780283441850455
0.7703859611880034 0.5744607749674469 0.5040377922467274
0.7703859611880034 0.611225565141067 0.2520188961233637
0.7703859611880034 0.6479903553146869 0.756056688370091
0.7703859611880034 0.684755145488307 0.9450708604626138
0.7703859611880034 0.7215199356619268 0.3780283441850455
0.7703859611880034 0.7582847258355468 1.5121133767401864
0.7703859611880034 0.7950495160091668 0.9450708604626138
0.7703859611880034 0.8318143061827867 1.8271369968943865
0.7703859611880034 0.8685790963564068 2.0161511689869096
0.7703859611880034 0.9053438865300267 1.3861039286785002
0.7703859611880034 0.9421086767036468 1.8901417209252276
0.7703859611880034 0.9788734668772667 2.9612220294495235
0.7703859611880034 1.0156382570508868 3.4022550976654196
0.7703859611880034 1.0524030472245067 4.977373198436418
0.7703859611880034 1.0891678373981266 3.4022550976654196
0.7703859611880034 1.1259326275717467 2.331174789141107
0.7703859611880034 1.1626974177453668 0.7560566883700932
0.7703859611880034 1.1994622079189865 0.2520188961233644
0.7703859611880034 1.2362269980926066 0.6300472403084073
0.7703859611880034 1.2729917882662267 0.31502362015420554
0.7703859611880034 1.3097565784398466 0.18901417209252216
0.7703859611880034 1.3465213686134665 0.1890141720925233
0.7703859611880034 1.3832861587870866 0.0
0.7703859611880034 1.4200509489607067 0.0630047240308411
0.7703859611880034 1.4568157391343266 0.0
0.7703859611880034 1.4935805293079465 0.0
0.7703859611880034 1.5303453194815666 0.0
0.7703859611880034 1.5671101096551865 0.0
0.7703859611880034 1.6038748998288064 0.0
0.7703859611880034 1.6406396900024265 0.0
0.7703859611880034 1.6774044801760466 0.0
0.7703859611880034 1.7141692703496665 0.0
0.7703859611880034 1.7509340605232864 0.0
0.7703859611880034 1.7876988506969065 0.0
0.7703859611880034 1.8244636408705264 0.0
0.8135572281945496 0.02298892236314714 0.0
0.8135572281945496 0.059753712536767124 0.0
0.8135572281945496 0.09651850271038712 0.0
0.8135572281945496 0.1332832928840071 0.1260094480616822
0.8135572281945496 0.1700480830576271 0.12600944806168216
0.8135572281945496 0.20681287323124709 0.06300472403084112
0.8135572281945496 0.24357766340486703 0.06300472403084112
0.8135572281945496 0.280342453578487 0.06300472403084108
0.8135572281945496 0.317107243752107 0.18901417209252325
0.8135572281945496 0.353872033925727 0.3150236201542054
0.8135572281945496 0.39063682409934697 0.2520188961233647
0.8135572281945496 0.42740161427296697 0.3780283441850465
0.8135572281945496 0.46416640444658697 0.2520188961233643
0.8135572281945496 0.500931194620207 0.4410330682158882
0.8135572281945496 0.537695984793827 0.44103306821588756
0.8135572281945496 0.5744607749674469 0.3150236201542054
0.8135572281945496 0.611225565141067 0.5040377922467286
0.8135572281945496 0.6479903553146869 0.2520188961233643
0.8135572281945496 0.684755145488307 0.5040377922467286
0.8135572281945496 0.7215199356619268 1.0080755844934572
0.8135572281945496 0.7582847258355468 1.0080755844934604
0.8135572281945496 0.7950495160091668 0.9450708604626163
0.8135572281945496 0.8318143061827867 1.3861039286785037
0.8135572281945496 0.8685790963564068 1.512113376740186
0.8135572281945496 0.9053438865300267 2.0161511689869145
0.8135572281945496 0.9421086767036468 2.205165341079438
0.8135572281945496 0.9788734668772667 2.520188961233643
0.8135572281945496 1.0156382570508868 4.095307062004682
0.8135572281945496 1.0524030472245067 3.6542739937887716
0.8135572281945496 1.0891678373981266 1.8271369968943967
0.8135572281945496 1.1259326275717467 0.7560566883700907
0.8135572281945496 1.1626974177453668 0.8190614124009366
0.8135572281945496 1.1994622079189865 0.44103306821588895
0.8135572281945496 1.2362269980926066 0.12600944806168177
0.8135572281945496 1.2729917882662267 0.12600944806168254
0.8135572281945496 1.3097565784398466 0.06300472403084088
0.8135572281945496 1.3465213686134665 0.1890141720925238
0.8135572281945496 1.3832861587870866 0.06300472403084088
0.8135572281945496 1.4200509489607067 0.0
0.8135572281945496 1.4568157391343266 0.0
0.8135572281945496 1.4935805293079465 0.0
0.8135572281945496 1.5303453194815666 0.0
0.8135572281945496 1.5671101096551865 0.0
0.8135572281945496 1.6038748998288064 0.0
0.8135572281945496 1.6406396900024265 0.0
0.8135572281945496 1.6774044801760466 0.0
0.8135572281945496 1.7141692703496665 0.0
0.8135572281945496 1.7509340605232864 0.0
0.8135572281945496 1.7876988506969065 0.0
0.8135572281945496 1.8244636408705264 0.0
0.8567284952010958 0.02298892236314714 0.0
0.8567284952010958 0.059753712536767124 0.0
0.8567284952010958 0.09651850271038712 0.06300472403084094
0.8567284952010958 0.1332832928840071 0.0
0.8567284952010958 0.1700480830576271 0.18901417209252275
0.8567284952010958 0.20681287323124709 0.12600944806168193
0.8567284952010958 0.24357766340486703 0.0
0.8567284952010958 0.280342453578487 0.12600944806168185
0.8567284952010958 0.317107243752107 0.12600944806168185
0.8567284952010958 0.353872033925727 0.12600944806168185
0.8567284952010958 0.39063682409934697 0.12600944806168202
0.8567284952010958 0.42740161427296697 0.12600944806168185
0.8567284952010958 0.46416640444658697 0.2520188961233637
0.8567284952010958 0.500931194620207 0.12600944806168202
0.8567284952010958 0.537695984793827 0.6300472403084092
0.8567284952010958 0.5744607749674469 0.5670425162775682
0.8567284952010958 0.611225565141067 0.3150236201542046
0.8567284952010958 0.6479903553146869 0.8190614124009319
0.8567284952010958 0.684755145488307 0.6930519643392501
0.8567284952010958 0.7215199356619268 0.8190614124009319
0.8567284952010958 0.7582847258355468 1.5121133767401864
0.8567284952010958 0.7950495160091668 1.2600944806168184
0.8567284952010958 0.8318143061827867 1.6381228248018638
0.8567284952010958 0.8685790963564068 1.2600944806168184
0.8567284952010958 0.9053438865300267 2.520188961233637
0.8567284952010958 0.9421086767036468 2.5831936852644777
0.8567284952010958 0.9788734668772667 3.2762456496037275
0.8567284952010958 1.0156382570508868 2.5831936852644852
0.8567284952010958 1.0524030472245067 0.7560566883700887
0.8567284952010958 1.0891678373981266 0.6300472403084111
0.8567284952010958 1.1259326275717467 0.5670425162775665
0.8567284952010958 1.1626974177453668 0.1890141720925233
0.8567284952010958 1.1994622079189865 0.1890141720925233
0.8567284952010958 1.2362269980926066 0.18901417209252216
0.8567284952010958 1.2729917882662267 0.1260094480616822
0.8567284952010958 1.3097565784398466 0.0
0.8567284952010958 1.3465213686134665 0.1260094480616822
0.8567284952010958 1.3832861587870866 0.0
0.8567284952010958 1.4200509489607067 0.0
0.8567284952010958 1.4568157391343266 0.0
0.8567284952010958 1.4935805293079465 0.0
0.8567284952010958 1.5303453194815666 0.0
0.8567284952010958 1.5671101096551865 0.0
0.8567284952010958 1.6038748998288064 0.0
0.8567284952010958 1.6406396900024265 0.0
0.8567284952010958 1.6774044801760466 0.0
0.8567284952010958 1.7141692703496665 0.0
0.8567284952010958 1.7509340605232864 0.0
0.8567284952010958 1.7876988506969065 0.0
0.8567284952010958 1.8244636408705264 0.0
0.8998997622076421 0.02298892236314714 0.0
0.8998997622076421 0.059753712536767124 0.0
0.8998997622076421 0.09651850271038712 0.0
0.8998997622076421 0.1332832928840071 0.06300472403084094
0.8998997622076421 0.1700480830576271 0.06300472403084093
0.8998997622076421 0.20681287323124709 0.12600944806168193
0.8998997622076421 0.24357766340486703 0.0
0.8998997622076421 0.280342453578487 0.06300472403084093
0.8998997622076421 0.317107243752107 0.4410330682158864
0.8998997622076421 0.353872033925727 0.06300472403084093
0.8998997622076421 0.39063682409934697 0.18901417209252305
0.8998997622076421 0.42740161427296697 0.3150236201542046
0.8998997622076421 0.46416640444658697 0.5670425162775682
0.8998997622076421 0.500931194620207 0.6930519643392511
0.8998997622076421 0.537695984793827 0.3150236201542046
0.8998997622076421 0.5744607749674469 0.6930519643392501
0.8998997622076421 0.611225565141067 0.5670425162775682
0.8998997622076421 0.6479903553146869 0.3780283441850455
0.8998997622076421 0.684755145488307 0.5040377922467274
0.8998997622076421 0.7215199356619268 0.6930519643392501
0.8998997622076421 0.7582847258355468 0.7560566883700932
0.8998997622076421 0.7950495160091668 1.2600944806168184
0.8998997622076421 0.8318143061827867 0.8820661364317728
0.8998997622076421 0.8685790963564068 2.1421606170485914
0.8998997622076421 0.9053438865300267 2.0161511689869096
0.8998997622076421 0.9421086767036468 2.1421606170485914
0.8998997622076421 0.9788734668772667 1.6381228248018638
0.8998997622076421 1.0156382570508868 1.2600944806168222
0.8998997622076421 1.0524030472245067 0.6300472403084073
0.8998997622076421 1.0891678373981266 0.31502362015420554
0.8998997622076421 1.1259326275717467 0.2520188961233629
0.8998997622076421 1.1626974177453668 0.1890141720925233
0.8998997622076421 1.1994622079189865 0.1890141720925233
0.8998997622076421 1.2362269980926066 0.12600944806168146
0.8998997622076421 1.2729917882662267 0.0630047240308411
0.8998997622076421 1.3097565784398466 0.06300472403084073
0.8998997622076421 1.3465213686134665 0.0
0.8998997622076421 1.3832861587870866 0.0
0.8998997622076421 1.4200509489607067 0.0
0.8998997622076421 1.4568157391343266 0.0
0.8998997622076421 1.4935805293079465 0.0
0.8998997622076421 1.5303453194815666 0.0
0.8998997622076421 1.5671101096551865 0.0
0.8998997622076421 1.6038748998288064 0.0
0.8998997622076421 1.6406396900024265 0.0
0.8998997622076421 1.6774044801760466 0.0
0.8998997622076421 1.7141692703496665 0.0
0.8998997622076421 1.7509340605232864 0.0
0.8998997622076421 1.7876988506969065 0.0
0.8998997622076421 1.8244636408705264 0.0
0.9430710292141884 0.02298892236314714 0.0
0.9430710292141884 0.059753712536767124 0.0
0.9430710292141884 0.09651850271038712 0.0
0.9430710292141884 0.1332832928840071 0.06300472403084094
0.9430710292141884 0.1700480830576271 0.0
0.9430710292141884 0.20681287323124709 0.0
0.9430710292141884 0.24357766340486703 0.12600944806168193
0.9430710292141884 0.280342453578487 0.06300472403084093
0.9430710292141884 0.317107243752107 0.06300472403084093
0.9430710292141884 0.353872033925727 0.3780283441850455
0.9430710292141884 0.39063682409934697 0.31502362015420504
0.9430710292141884 0.42740161427296697 0.12600944806168185
0.9430710292141884 0.46416640444658697 0.4410330682158864
0.9430710292141884 0.500931194620207 0.25201889612336403
0.9430710292141884 0.537695984793827 0.3780283441850455
0.9430710292141884 0.5744607749674469 0.3150236201542046
0.9430710292141884 0.611225565141067 0.5040377922467274
0.9430710292141884 0.6479903553146869 0.6930519643392501
0.9430710292141884 0.684755145488307 0.3150236201542046
0.9430710292141884 0.7215199356619268 0.8190614124009319
0.9430710292141884 0.7582847258355468 0.6930519643392522
0.9430710292141884 0.7950495160091668 1.1340850325551364
0.9430710292141884 0.8318143061827867 1.1970897565859773
0.9430710292141884 0.8685790963564068 1.6381228248018638
0.9430710292141884 0.9053438865300267 1.7641322728635456
0.9430710292141884 0.9421086767036468 1.3861039286785002
0.9430710292141884 0.9788734668772667 0.6300472403084092
0.9430710292141884 1.0156382570508868 0.6930519643392522
0.9430710292141884 1.0524030472245067 0.31502362015420365
0.9430710292141884 1.0891678373981266 0.1890141720925233
0.9430710292141884 1.1259326275717467 0.06300472403084073
0.9430710292141884 1.1626974177453668 0.0630047240308411
0.9430710292141884 1.1994622079189865 0.1260094480616822
0.9430710292141884 1.2362269980926066 0.06300472403084073
0.9430710292141884 1.2729917882662267 0.0630047240308411
0.9430710292141884 1.3097565784398466 0.0
0.9430710292141884 1.3465213686134665 0.0
0.9430710292141884 1.3832861587870866 0.0
0.9430710292141884 1.4200509489607067 0.0
0.9430710292141884 1.4568157391343266 0.0
0.9430710292141884 1.4935805293079465 0.0
0.9430710292141884 1.5303453194815666 0.0
0.9430710292141884 1.5671101096551865 0.0
0.9430710292141884 1.6038748998288064 0.0
0.9430710292141884 1.6406396900024265 0.0
0.9430710292141884 1.6774044801760466 0.0
0.9430710292141884 1.7141692703496665 0.0
0.9430710292141884 1.7509340605232864 0.0
0.9430710292141884 1.7876988506969065 0.0
0.9430710292141884 1.8244636408705264 0.0
0.9862422962207347 0.02298892236314714 0.0
0.9862422962207347 0.059753712536767124 0.0
0.9862422962207347 0.09651850271038712 0.0
0.9862422962207347 0.1332832928840071 0.06300472403084094
0.9862422962207347 0.1700480830576271 0.06300472403084093
0.9862422962207347 0.20681287323124709 0.1890141720925229
0.9862422962207347 0.24357766340486703 0.06300472403084097
0.9862422962207347 0.280342453578487 0.18901417209252275
0.9862422962207347 0.317107243752107 0.12600944806168185
0.9862422962207347 0.353872033925727 0.0
0.9862422962207347 0.39063682409934697 0.25201889612336403
0.9862422962207347 0.42740161427296697 0.3780283441850455
0.9862422962207347 0.46416640444658697 0.06300472403084093
0.9862422962207347 0.500931194620207 0.06300472403084101
0.9862422962207347 0.537695984793827 0.2520188961233637
0.9862422962207347 0.5744607749674469 0.6300472403084092
0.9862422962207347 0.611225565141067 0.4410330682158864
0.9862422962207347 0.6479903553146869 0.6300472403084092
0.9862422962207347 0.684755145488307 0.756056688370091
0.9862422962207347 0.7215199356619268 0.5670425162775682
0.9862422962207347 0.7582847258355468 0.6930519643392522
0.9862422962207347 0.7950495160091668 0.4410330682158864
0.9862422962207347 0.8318143061827867 1.449108652709341
0.9862422962207347 0.8685790963564068 1.0080755844934548
0.9862422962207347 0.9053438865300267 0.4410330682158864
0.9862422962207347 0.9421086767036468 0.6930519643392501
0.9862422962207347 0.9788734668772667 0.12600944806168185
0.9862422962207347 1.0156382570508868 0.2520188961233644
0.9862422962207347 1.0524030472245067 0.12600944806168146
0.9862422962207347 1.0891678373981266 0.1260094480616822
0.9862422962207347 1.1259326275717467 0.18901417209252216
0.9862422962207347 1.1626974177453668 0.1890141720925233
0.9862422962207347 1.1994622079189865 0.1260094480616822
0.9862422962207347 1.2362269980926066 0.12600944806168146
0.9862422962207347 1.2729917882662267 0.0
0.9862422962207347 1.3097565784398466 0.0
0.9862422962207347 1.3465213686134665 0.0
0.9862422962207347 1.3832861587870866 0.0
0.9862422962207347 1.4200509489607067 0.0
0.9862422962207347 1.4568157391343266 0.0
0.9862422962207347 1.4935805293079465 0.0
0.9862422962207347 1.5303453194815666 0.0
0.9862422962207347 1.5671101096551865 0.0
0.9862422962207347 1.6038748998288064 0.0
0.9862422962207347 1.6406396900024265 0.0
0.9862422962207347 1.6774044801760466 0.0
0.9862422962207347 1.7141692703496665 0.0
0.9862422962207347 1.7509340605232864 0.0
0.9862422962207347 1.7876988506969065 0.0
0.9862422962207347 1.8244636408705264 0.0
1.029413563227281 0.02298892236314714 0.0
1.029413563227281 0.059753712536767124 0.0
1.029413563227281 0.09651850271038712 0.0
1.029413563227281 0.1332832928840071 0.1890141720925228
1.029413563227281 0.1700480830576271 0.06300472403084093
1.029413563227281 0.20681287323124709 0.1890141720925229
1.029413563227281 0.24357766340486703 0.0
1.029413563227281 0.280342453578487 0.12600944806168185
1.029413563227281 0.317107243752107 0.2520188961233637
1.029413563227281 0.353872033925727 0.18901417209252275
1.029413563227281 0.39063682409934697 0.18901417209252305
1.029413563227281 0.42740161427296697 0.3150236201542046
1.029413563227281 0.46416640444658697 0.3150236201542046
1.029413563227281 0.500931194620207 0.5040377922467281
1.029413563227281 0.537695984793827 0.5670425162775682
1.029413563227281 0.5744607749674469 0.2520188961233637
1.029413563227281 0.611225565141067 0.3780283441850455
1.029413563227281 0.6479903553146869 0.2520188961233637
1.029413563227281 0.684755145488307 0.6930519643392501
1.029413563227281 0.7215199356619268 1.3230992046476593
1.029413563227281 0.7582847258355468 1.0710803085242988
1.029413563227281 0.7950495160091668 0.6300472403084092
1.029413563227281 0.8318143061827867 1.1970897565859773
1.029413563227281 0.8685790963564068 0.3150236201542046
1.029413563227281 0.9053438865300267 0.2520188961233637
1.029413563227281 0.9421086767036468 0.2520188961233637
1.029413563227281 0.9788734668772667 0.2520188961233637
1.029413563227281 1.0156382570508868 0.1260094480616822
1.029413563227281 1.0524030472245067 0.18901417209252216
1.029413563227281 1.0891678373981266 0.1260094480616822
1.029413563227281 1.1259326275717467 0.0
1.029413563227281 1.1626974177453668 0.0630047240308411
1.029413563227281 1.1994622079189865 0.0630047240308411
1.029413563227281 1.2362269980926066 0.0
1.029413563227281 1.2729917882662267 0.0
1.029413563227281 1.3097565784398466 0.0
1.029413563227281 1.3465213686134665 0.0
1.029413563227281 1.3832861587870866 0.0
1.029413563227281 1.4200509489607067 0.0
1.029413563227281 1.4568157391343266 0.0
1.029413563227281 1.4935805293079465 0.0
1.029413563227281 1.5303453194815666 0.0
1.029413563227281 1.5671101096551865 0.0
1.029413563227281 1.6038748998288064 0.0
1.029413563227281 1.6406396900024265 0.0
1.029413563227281 1.6774044801760466 0.0
1.029413563227281 1.7141692703496665 0.0
1.029413563227281 1.7509340605232864 0.0
1.029413563227281 1.7876988506969065 0.0
1.029413563227281 1.8244636408705264 0.0
1.0725848302338272 0.02298892236314714 0.0
1.0725848302338272 0.059753712536767124 0.0
1.0725848302338272 0.09651850271038712 0.0
1.0725848302338272 0.1332832928840071 0.12600944806168188
1.0725848302338272 0.1700480830576271 0.12600944806168185
1.0725848302338272 0.20681287323124709 0.12600944806168193
1.0725848302338272 0.24357766340486703 0.12600944806168193
1.0725848302338272 0.280342453578487 0.18901417209252275
1.0725848302338272 0.317107243752107 0.2520188961233637
1.0725848302338272 0.353872033925727 0.2520188961233637
1.0725848302338272 0.39063682409934697 0.44103306821588706
1.0725848302338272 0.42740161427296697 0.06300472403084093
1.0725848302338272 0.46416640444658697 0.3780283441850455
1.0725848302338272 0.500931194620207 0.12600944806168202
1.0725848302338272 0.537695984793827 0.4410330682158864
1.0725848302338272 0.5744607749674469 0.3780283441850455
1.0725848302338272 0.611225565141067 0.2520188961233637
1.0725848302338272 0.6479903553146869 0.756056688370091
1.0725848302338272 0.684755145488307 0.3150236201542046
1.0725848302338272 0.7215199356619268 0.6300472403084092
1.0725848302338272 0.7582847258355468 0.7560566883700932
1.0725848302338272 0.7950495160091668 0.5040377922467274
1.0725848302338272 0.8318143061827867 0.6300472403084092
1.0725848302338272 0.8685790963564068 0.4410330682158864
1.0725848302338272 0.9053438865300267 0.12600944806168185
1.0725848302338272 0.9421086767036468 0.0
1.0725848302338272 0.9788734668772667 0.12600944806168185
1.0725848302338272 1.0156382570508868 0.1260094480616822
1.0725848302338272 1.0524030472245067 0.06300472403084073
1.0725848302338272 1.0891678373981266 0.1260094480616822
1.0725848302338272 1.1259326275717467 0.06300472403084073
1.0725848302338272 1.1626974177453668 0.0
1.0725848302338272 1.1994622079189865 0.0
1.0725848302338272 1.2362269980926066 0.0
1.0725848302338272 1.2729917882662267 0.0
1.0725848302338272 1.3097565784398466 0.0
1.0725848302338272 1.3465213686134665 0.0
1.0725848302338272 1.3832861587870866 0.0
1.0725848302338272 1.4200509489607067 0.0
1.0725848302338272 1.4568157391343266 0.0
1.0725848302338272 1.4935805293079465 0.0
1.0725848302338272 1.5303453194815666 0.0
1.0725848302338272 1.5671101096551865 0.0
1.0725848302338272 1.6038748998288064 0.0
1.0725848302338272 1.6406396900024265 0.0
1.0725848302338272 1.6774044801760466 0.0
1.0725848302338272 1.7141692703496665 0.0
1.0725848302338272 1.7509340605232864 0.0
1.0725848302338272 1.7876988506969065 0.0
1.0725848302338272 1.8244636408705264 0.0
1.1157560972403735 0.02298892236314714 0.0
1.1157560972403735 0.059753712536767124 0.0
1.1157560972403735 0.09651850271038712 0.12600944806168188
1.1157560972403735 0.1332832928840071 0.06300472403084094
1.1157560972403735 0.1700480830576271 0.06300472403084093
1.1157560972403735 0.20681287323124709 0.1890141720925229
1.1157560972403735 0.24357766340486703 0.0
1.1157560972403735 0.280342453578487 0.12600944806168185
1.1157560972403735 0.317107243752107 0.12600944806168185
1.1157560972403735 0.353872033925727 0.18901417209252275
1.1157560972403735 0.39063682409934697 0.12600944806168202
1.1157560972403735 0.42740161427296697 0.18901417209252275
1.1157560972403735 0.46416640444658697 0.3150236201542046
1.1157560972403735 0.500931194620207 0.31502362015420504
1.1157560972403735 0.537695984793827 0.2520188961233637
1.1157560972403735 0.5744607749674469 0.12600944806168185
1.1157560972403735 0.611225565141067 0.18901417209252275
1.1157560972403735 0.6479903553146869 0.6930519643392501
1.1157560972403735 0.684755145488307 0.5040377922467274
1.1157560972403735 0.7215199356619268 0.5670425162775682
1.1157560972403735 0.7582847258355468 0.6930519643392522
1.1157560972403735 0.7950495160091668 0.9450708604626138
1.1157560972403735 0.8318143061827867 0.3150236201542046
1.1157560972403735 0.8685790963564068 0.18901417209252275
1.1157560972403735 0.9053438865300267 0.2520188961233637
1.1157560972403735 0.9421086767036468 0.2520188961233637
1.1157560972403735 0.9788734668772667 0.18901417209252275
1.1157560972403735 1.0156382570508868 0.0
1.1157560972403735 1.0524030472245067 0.06300472403084073
1.1157560972403735 1.0891678373981266 0.0
1.1157560972403735 1.1259326275717467 0.0
1.1157560972403735 1.1626974177453668 0.0
1.1157560972403735 1.1994622079189865 0.0
1.1157560972403735 1.2362269980926066 0.0
1.1157560972403735 1.2729917882662267 0.0
1.1157560972403735 1.3097565784398466 0.0
1.1157560972403735 1.3465213686134665 0.0
1.1157560972403735 1.3832861587870866 0.0
1.1157560972403735 1.4200509489607067 0.0
1.1157560972403735 1.4568157391343266 0.0
1.1157560972403735 1.4935805293079465 0.0
1.1157560972403735 1.5303453194815666 0.0
1.1157560972403735 1.5671101096551865 0.0
1.1157560972403735 1.6038748998288064 0.0
1.1157560972403735 1.6406396900024265 0.0
1.1157560972403735 1.6774044801760466 0.0
1.1157560972403735 1.7141692703496665 0.0
1.1157560972403735 1.7509340605232864 0.0
1.1157560972403735 1.7876988506969065 0.0
1.1157560972403735 1.8244636408705264 0.0
1.1589273642469196 0.02298892236314714 0.0
1.1589273642469196 0.059753712536767124 0.0
1.1589273642469196 0.09651850271038712 0.0
1.1589273642469196 0.1332832928840071 0.12600944806168254
1.1589273642469196 0.1700480830576271 0.06300472403084124
1.1589273642469196 0.20681287323124709 0.0630047240308413
1.1589273642469196 0.24357766340486703 0.18901417209252386
1.1589273642469196 0.280342453578487 0.0
1.1589273642469196 0.317107243752107 0.18901417209252372
1.1589273642469196 0.353872033925727 0.1260094480616825
1.1589273642469196 0.39063682409934697 0.06300472403084134
1.1589273642469196 0.42740161427296697 0.252018896123365
1.1589273642469196 0.46416640444658697 0.3150236201542062
1.1589273642469196 0.500931194620207 0.25201889612336537
1.1589273642469196 0.537695984793827 0.50403779224673
1.1589273642469196 0.5744607749674469 0.4410330682158888
1.1589273642469196 0.611225565141067 0.3150236201542062
1.1589273642469196 0.6479903553146869 0.50403779224673
1.1589273642469196 0.684755145488307 0.6930519643392536
1.1589273642469196 0.7215199356619268 0.5670425162775712
1.1589273642469196 0.7582847258355468 0.31502362015420715
1.1589273642469196 0.7950495160091668 0.3150236201542062
1.1589273642469196 0.8318143061827867 0.252018896123365
1.1589273642469196 0.8685790963564068 0.3150236201542062
1.1589273642469196 0.9053438865300267 0.0
1.1589273642469196 0.9421086767036468 0.1260094480616825
1.1589273642469196 0.9788734668772667 0.0
1.1589273642469196 1.0156382570508868 0.0
1.1589273642469196 1.0524030472245067 0.06300472403084105
1.1589273642469196 1.0891678373981266 0.0
1.1589273642469196 1.1259326275717467 0.0
1.1589273642469196 1.1626974177453668 0.0
1.1589273642469196 1.1994622079189865 0.0
1.1589273642469196 1.2362269980926066 0.0
1.1589273642469196 1.2729917882662267 0.0
1.1589273642469196 1.3097565784398466 0.0
1.1589273642469196 1.3465213686134665 0.0
1.1589273642469196 1.3832861587870866 0.0
1.1589273642469196 1.4200509489607067 0.0
1.1589273642469196 1.4568157391343266 0.0
1.1589273642469196 1.4935805293079465 0.0
1.1589273642469196 1.5303453194815666 0.0
1.1589273642469196 1.5671101096551865 0.0
1.1589273642469196 1.6038748998288064 0.0
1.1589273642469196 1.6406396900024265 0.0
1.1589273642469196 1.6774044801760466 0.0
1.1589273642469196 1.7141692703496665 0.0
1.1589273642469196 1.7509340605232864 0.0
1.1589273642469196 1.7876988506969065 0.0
1.1589273642469196 1.8244636408705264 0.0
1.2020986312534658 0.02298892236314714 0.0
1.2020986312534658 0.059753712536767124 0.0
1.2020986312534658 0.09651850271038712 0.06300472403084094
1.2020986312534658 0.1332832928840071 0.06300472403084094
1.2020986312534658 0.1700480830576271 0.0
1.2020986312534658 0.20681287323124709 0.06300472403084097
1.2020986312534658 0.24357766340486703 0.12600944806168193
1.2020986312534658 0.280342453578487 0.12600944806168185
1.2020986312534658 0.317107243752107 0.12600944806168185
1.2020986312534658 0.353872033925727 0.12600944806168185
1.2020986312534658 0.39063682409934697 0.31502362015420504
1.2020986312534658 0.42740161427296697 0.06300472403084093
1.2020986312534658 0.46416640444658697 0.3780283441850455
1.2020986312534658 0.500931194620207 0.5670425162775691
1.2020986312534658 0.537695984793827 0.6930519643392501
1.2020986312534658 0.5744607749674469 0.2520188961233637
1.2020986312534658 0.611225565141067 0.5670425162775682
1.2020986312534658 0.6479903553146869 0.4410330682158864
1.2020986312534658 0.684755145488307 0.3780283441850455
1.2020986312534658 0.7215199356619268 0.2520188961233637
1.2020986312534658 0.7582847258355468 0.1260094480616822
1.2020986312534658 0.7950495160091668 0.18901417209252275
1.2020986312534658 0.8318143061827867 0.0
1.2020986312534658 0.8685790963564068 0.18901417209252275
1.2020986312534658 0.9053438865300267 0.06300472403084093
1.2020986312534658 0.9421086767036468 0.12600944806168185
1.2020986312534658 0.9788734668772667 0.0
1.2020986312534658 1.0156382570508868 0.0630047240308411
1.2020986312534658 1.0524030472245067 0.06300472403084073
1.2020986312534658 1.0891678373981266 0.0
1.2020986312534658 1.1259326275717467 0.0
1.2020986312534658 1.1626974177453668 0.0
1.2020986312534658 1.1994622079189865 0.0
1.2020986312534658 1.2362269980926066 0.0
1.2020986312534658 1.2729917882662267 0.0
1.2020986312534658 1.3097565784398466 0.0
1.2020986312534658 1.3465213686134665 0.0
1.2020986312534658 1.3832861587870866 0.0
1.2020986312534658 1.4200509489607067 0.0
1.2020986312534658 1.4568157391343266 0.0
1.2020986312534658 1.4935805293079465 0.0
1.2020986312534658 1.5303453194815666 0.0
1.2020986312534658 1.5671101096551865 0.0
1.2020986312534658 1.6038748998288064 0.0
1.2020986312534658 1.6406396900024265 0.0
1.2020986312534658 1.6774044801760466 0.0
1.2020986312534658 1.7141692703496665 0.0
1.2020986312534658 1.7509340605232864 0.0
1.2020986312534658 1.7876988506969065 0.0
1.2020986312534658 1.8244636408705264 0.0
1.245269898260012 0.02298892236314714 0.0
1.245269898260012 0.059753712536767124 0.0
1.245269898260012 0.09651850271038712 0.0
1.245269898260012 0.1332832928840071 0.0
1.245269898260012 0.1700480830576271 0.0
1.245269898260012 0.20681287323124709 0.06300472403084097
1.245269898260012 0.24357766340486703 0.06300472403084097
1.245269898260012 0.280342453578487 0.12600944806168185
1.245269898260012 0.317107243752107 0.12600944806168185
1.245269898260012 0.353872033925727 0.0
1.245269898260012 0.39063682409934697 0.12600944806168202
1.245269898260012 0.42740161427296697 0.18901417209252275
1.245269898260012 0.46416640444658697 0.06300472403084093
1.245269898260012 0.500931194620207 0.25201889612336403
1.245269898260012 0.537695984793827 0.2520188961233637
1.245269898260012 0.5744607749674469 0.3150236201542046
1.245269898260012 0.611225565141067 0.3780283441850455
1.245269898260012 0.6479903553146869 0.3780283441850455
1.245269898260012 0.684755145488307 0.5670425162775682
1.245269898260012 0.7215199356619268 0.12600944806168185
1.245269898260012 0.7582847258355468 0.0630047240308411
1.245269898260012 0.7950495160091668 0.12600944806168185
1.245269898260012 0.8318143061827867 0.12600944806168185
1.245269898260012 0.8685790963564068 0.06300472403084093
1.245269898260012 0.9053438865300267 0.0
1.245269898260012 0.9421086767036468 0.0
1.245269898260012 0.9788734668772667 0.06300472403084093
1.245269898260012 1.0156382570508868 0.0
1.245269898260012 1.0524030472245067 0.0
1.245269898260012 1.0891678373981266 0.0
1.245269898260012 1.1259326275717467 0.0
1.245269898260012 1.1626974177453668 0.0
1.245269898260012 1.1994622079189865 0.0
1.245269898260012 1.2362269980926066 0.0
1.245269898260012 1.2729917882662267 0.0
1.245269898260012 1.3097565784398466 0.0
1.245269898260012 1.3465213686134665 0.0
1.245269898260012 1.3832861587870866 0.0
1.245269898260012 1.4200509489607067 0.0
1.245269898260012 1.4568157391343266 0.0
1.245269898260012 1.4935805293079465 0.0
1.245269898260012 1.5303453194815666 0.0
1.245269898260012 1.5671101096551865 0.0
1.245269898260012 1.6038748998288064 0.0
1.245269898260012 1.6406396900024265 0.0
1.245269898260012 1.6774044801760466 0.0
1.245269898260012 1.7141692703496665 0.0
1.245269898260012 1.7509340605232864 0.0
1.245269898260012 1.7876988506969065 0.0
1.245269898260012 1.8244636408705264 0.0
1.2884411652665584 0.02298892236314714 0.0
1.2884411652665584 0.059753712536767124 0.0
1.2884411652665584 0.09651850271038712 0.0
1.2884411652665584 0.1332832928840071 0.06300472403084094
1.2884411652665584 0.1700480830576271 0.12600944806168185
1.2884411652665584 0.20681287323124709 0.06300472403084097
1.2884411652665584 0.24357766340486703 0.06300472403084097
1.2884411652665584 0.280342453578487 0.2520188961233637
1.2884411652665584 0.317107243752107 0.2520188961233637
1.2884411652665584 0.353872033925727 0.0
1.2884411652665584 0.39063682409934697 0.12600944806168202
1.2884411652665584 0.42740161427296697 0.06300472403084093
1.2884411652665584 0.46416640444658697 0.18901417209252275
1.2884411652665584 0.500931194620207 0.18901417209252305
1.2884411652665584 0.537695984793827 0.12600944806168185
1.2884411652665584 0.5744607749674469 0.18901417209252275
1.2884411652665584 0.611225565141067 0.3150236201542046
1.2884411652665584 0.6479903553146869 0.12600944806168185
1.2884411652665584 0.684755145488307 0.2520188961233637
1.2884411652665584 0.7215199356619268 0.2520188961233637
1.2884411652665584 0.7582847258355468 0.1260094480616822
1.2884411652665584 0.7950495160091668 0.0
1.2884411652665584 0.8318143061827867 0.06300472403084093
1.2884411652665584 0.8685790963564068 0.06300472403084093
1.2884411652665584 0.9053438865300267 0.12600944806168185
1.2884411652665584 0.9421086767036468 0.12600944806168185
1.2884411652665584 0.9788734668772667 0.0
1.2884411652665584 1.0156382570508868 0.0
1.2884411652665584 1.0524030472245067 0.0
1.2884411652665584 1.0891678373981266 0.0
1.2884411652665584 1.1259326275717467 0.0
1.2884411652665584 1.1626974177453668 0.0
1.2884411652665584 1.1994622079189865 0.0
1.2884411652665584 1.2362269980926066 0.0
1.2884411652665584 1.2729917882662267 0.0
1.2884411652665584 1.3097565784398466 0.0
1.2884411652665584 1.3465213686134665 0.0
1.2884411652665584 1.3832861587870866 0.0
1.2884411652665584 1.4200509489607067 0.0
1.2884411652665584 1.4568157391343266 0.0
1.2884411652665584 1.4935805293079465 0.0
1.2884411652665584 1.5303453194815666 0.0
1.2884411652665584 1.5671101096551865 0.0
1.2884411652665584 1.6038748998288064 0.0
1.2884411652665584 1.6406396900024265 0.0
1.2884411652665584 1.6774044801760466 0.0
1.2884411652665584 1.7141692703496665 0.0
1.2884411652665584 1.7509340605232864 0.0
1.2884411652665584 1.7876988506969065 0.0
1.2884411652665584 1.8244636408705264 0.0
1.3316124322731047 0.02298892236314714 0.0
1.3316124322731047 0.059753712536767124 0.0
1.3316124322731047 0.09651850271038712 0.06300472403084094
1.3316124322731047 0.1332832928840071 0.0
1.3316124322731047 0.1700480830576271 0.06300472403084093
1.3316124322731047 0.20681287323124709 0.0
1.3316124322731047 0.24357766340486703 0.06300472403084097
1.3316124322731047 0.280342453578487 0.0
1.3316124322731047 0.317107243752107 0.06300472403084093
1.3316124322731047 0.353872033925727 0.18901417209252275
1.3316124322731047 0.39063682409934697 0.06300472403084101
1.3316124322731047 0.42740161427296697 0.0
1.3316124322731047 0.46416640444658697 0.3780283441850455
1.3316124322731047 0.500931194620207 0.5040377922467281
1.3316124322731047 0.537695984793827 0.18901417209252275
1.3316124322731047 0.5744607749674469 0.3150236201542046
1.3316124322731047 0.611225565141067 0.18901417209252275
1.3316124322731047 0.6479903553146869 0.18901417209252275
1.3316124322731047 0.684755145488307 0.06300472403084093
1.3316124322731047 0.7215199356619268 0.0
1.3316124322731047 0.7582847258355468 0.1260094480616822
1.3316124322731047 0.7950495160091668 0.06300472403084093
1.3316124322731047 0.8318143061827867 0.18901417209252275
1.3316124322731047 0.8685790963564068 0.12600944806168185
1.3316124322731047 0.9053438865300267 0.0
1.3316124322731047 0.9421086767036468 0.0
1.3316124322731047 0.9788734668772667 0.0
1.3316124322731047 1.0156382570508868 0.0
1.3316124322731047 1.0524030472245067 0.0
1.3316124322731047 1.0891678373981266 0.0
1.3316124322731047 1.1259326275717467 0.0
1.3316124322731047 1.1626974177453668 0.0
1.3316124322731047 1.1994622079189865 0.0
1.3316124322731047 1.2362269980926066 0.0
1.3316124322731047 1.2729917882662267 0.0
1.3316124322731047 1.3097565784398466 0.0
1.3316124322731047 1.3465213686134665 0.0
1.3316124322731047 1.3832861587870866 0.0
1.3316124322731047 1.4200509489607067 0.0
1.3316124322731047 1.4568157391343266 0.0
1.3316124322731047 1.4935805293079465 0.0
1.3316124322731047 1.5303453194815666 0.0
1.3316124322731047 1.5671101096551865 0.0
1.3316124322731047 1.6038748998288064 0.0
1.3316124322731047 1.6406396900024265 0.0
1.3316124322731047 1.6774044801760466 0.0
1.3316124322731047 1.7141692703496665 0.0
1.3316124322731047 1.7509340605232864 0.0
1.3316124322731047 1.7876988506969065 0.0
1.3316124322731047 1.8244636408705264 0.0
1.374783699279651 0.02298892236314714 0.0
1.374783699279651 0.059753712536767124 0.0
1.374783699279651 0.09651850271038712 0.0
1.374783699279651 0.1332832928840071 0.06300472403084094
1.374783699279651 0.1700480830576271 0.0
1.374783699279651 0.20681287323124709 0.06300472403084097
1.374783699279651 0.24357766340486703 0.1890141720925229
1.374783699279651 0.280342453578487 0.0
1.374783699279651 0.317107243752107 0.0
1.374783699279651 0.353872033925727 0.3780283441850455
1.374783699279651 0.39063682409934697 0.18901417209252305
1.374783699279651 0.42740161427296697 0.12600944806168185
1.374783699279651 0.46416640444658697 0.2520188961233637
1.374783699279651 0.500931194620207 0.12600944806168202
1.374783699279651 0.537695984793827 0.12600944806168185
1.374783699279651 0.5744607749674469 0.18901417209252275
1.374783699279651 0.611225565141067 0.18901417209252275
1.374783699279651 0.6479903553146869 0.2520188961233637
1.374783699279651 0.684755145488307 0.2520188961233637
1.374783699279651 0.7215199356619268 0.12600944806168185
1.374783699279651 0.7582847258355468 0.0630047240308411
1.374783699279651 0.7950495160091668 0.12600944806168185
1.374783699279651 0.8318143061827867 0.0
1.374783699279651 0.8685790963564068 0.0
1.374783699279651 0.9053438865300267 0.0
1.374783699279651 0.9421086767036468 0.0
1.374783699279651 0.9788734668772667 0.0
1.374783699279651 1.0156382570508868 0.0
1.374783699279651 1.0524030472245067 0.0
1.374783699279651 1.0891678373981266 0.0
1.374783699279651 1.1259326275717467 0.0
1.374783699279651 1.1626974177453668 0.0
1.374783699279651 1.1994622079189865 0.0
1.374783699279651 1.2362269980926066 0.0
1.374783699279651 1.2729917882662267 0.0
1.374783699279651 1.3097565784398466 0.0
1.374783699279651 1.3465213686134665 0.0
1.374783699279651 1.3832861587870866 0.0
1.374783699279651 1.4200509489607067 0.0
1.374783699279651 1.4568157391343266 0.0
1.374783699279651 1.4935805293079465 0.0
1.374783699279651 1.5303453194815666 0.0
1.374783699279651 1.5671101096551865 0.0
1.374783699279651 1.6038748998288064 0.0
1.374783699279651 1.6406396900024265 0.0
1.374783699279651 1.6774044801760466 0.0
1.374783699279651 1.7141692703496665 0.0
1.374783699279651 1.7509340605232864 0.0
1.374783699279651 1.7876988506969065 0.0
1.374783699279651 1.8244636408705264 0.0
1.4179549662861972 0.02298892236314714 0.0
1.4179549662861972 0.059753712536767124 0.0
1.4179549662861972 0.09651850271038712 0.12600944806168188
1.4179549662861972 0.1332832928840071 0.06300472403084094
1.4179549662861972 0.1700480830576271 0.06300472403084093
1.4179549662861972 0.20681287323124709 0.0
1.4179549662861972 0.24357766340486703 0.12600944806168193
1.4179549662861972 0.280342453578487 0.0
1.4179549662861972 0.317107243752107 0.12600944806168185
1.4179549662861972 0.353872033925727 0.18901417209252275
1.4179549662861972 0.39063682409934697 0.18901417209252305
1.4179549662861972 0.42740161427296697 0.4410330682158864
1.4179549662861972 0.46416640444658697 0.2520188961233637
1.4179549662861972 0.500931194620207 0.18901417209252305
1.4179549662861972 0.537695984793827 0.3780283441850455
1.4179549662861972 0.5744607749674469 0.06300472403084093
1.4179549662861972 0.611225565141067 0.0
1.4179549662861972 0.6479903553146869 0.12600944806168185
1.4179549662861972 0.684755145488307 0.12600944806168185
1.4179549662861972 0.7215199356619268 0.12600944806168185
1.4179549662861972 0.7582847258355468 0.0
1.4179549662861972 0.7950495160091668 0.06300472403084093
1.4179549662861972 0.8318143061827867 0.0
1.4179549662861972 0.8685790963564068 0.0
1.4179549662861972 0.9053438865300267 0.0
1.4179549662861972 0.9421086767036468 0.0
1.4179549662861972 0.9788734668772667 0.0
1.4179549662861972 1.0156382570508868 0.0
1.4179549662861972 1.0524030472245067 0.0
1.4179549662861972 1.0891678373981266 0.0
1.4179549662861972 1.1259326275717467 0.0
1.4179549662861972 1.1626974177453668 0.0
1.4179549662861972 1.1994622079189865 0.0
1.4179549662861972 1.2362269980926066 0.0
1.4179549662861972 1.2729917882662267 0.0
1.4179549662861972 1.3097565784398466 0.0
1.4179549662861972 1.3465213686134665 0.0
1.4179549662861972 1.3832861587870866 0.0
1.4179549662861972 1.4200509489607067 0.0
1.4179549662861972 1.4568157391343266 0.0
1.4179549662861972 1.4935805293079465 0.0
1.4179549662861972 1.5303453194815666 0.0
1.4179549662861972 1.5671101096551865 0.0
1.4179549662861972 1.6038748998288064 0.0
1.4179549662861972 1.6406396900024265 0.0
1.4179549662861972 1.6774044801760466 0.0
1.4179549662861972 1.7141692703496665 0.0
1.4179549662861972 1.7509340605232864 0.0
1.4179549662861972 1.7876988506969065 0.0
1.4179549662861972 1.8244636408705264 0.0
1.4611262332927435 0.02298892236314714 0.0
1.4611262332927435 0.059753712536767124 0.0
1.4611262332927435 0.09651850271038712 0.0
1.4611262332927435 0.1332832928840071 0.0
1.4611262332927435 0.1700480830576271 0.06300472403084093
1.4611262332927435 0.20681287323124709 0.12600944806168193
1.4611262332927435 0.24357766340486703 0.06300472403084097
1.4611262332927435 0.280342453578487 0.0
1.4611262332927435 0.317107243752107 0.12600944806168185
1.4611262332927435 0.353872033925727 0.12600944806168185
1.4611262332927435 0.39063682409934697 0.0
1.4611262332927435 0.42740161427296697 0.12600944806168185
1.4611262332927435 0.46416640444658697 0.06300472403084093
1.4611262332927435 0.500931194620207 0.18901417209252305
1.4611262332927435 0.537695984793827 0.0
1.4611262332927435 0.5744607749674469 0.2520188961233637
1.4611262332927435 0.611225565141067 0.06300472403084093
1.4611262332927435 0.6479903553146869 0.0
1.4611262332927435 0.684755145488307 0.18901417209252275
1.4611262332927435 0.7215199356619268 0.0
1.4611262332927435 0.7582847258355468 0.0
1.4611262332927435 0.7950495160091668 0.0
1.4611262332927435 0.8318143061827867 0.0
1.4611262332927435 0.8685790963564068 0.0
1.4611262332927435 0.9053438865300267 0.0
1.4611262332927435 0.9421086767036468 0.0
1.4611262332927435 0.9788734668772667 0.0
1.4611262332927435 1.0156382570508868 0.0
1.4611262332927435 1.0524030472245067 0.0
1.4611262332927435 1.0891678373981266 0.0
1.4611262332927435 1.1259326275717467 0.0
1.4611262332927435 1.1626974177453668 0.0
1.4611262332927435 1.1994622079189865 0.0
1.4611262332927435 1.2362269980926066 0.0
1.4611262332927435 1.2729917882662267 0.0
1.4611262332927435 1.3097565784398466 0.0
1.4611262332927435 1.3465213686134665 0.0
1.4611262332927435 1.3832861587870866 0.0
1.4611262332927435 1.4200509489607067 0.0
1.4611262332927435 1.4568157391343266 0.0
1.4611262332927435 1.4935805293079465 0.0
1.4611262332927435 1.5303453194815666 0.0
1.4611262332927435 1.5671101096551865 0.0
1.4611262332927435 1.6038748998288064 0.0
1.4611262332927435 1.6406396900024265 0.0
1.4611262332927435 1.6774044801760466 0.0
1.4611262332927435 1.7141692703496665 0.0
1.4611262332927435 1.7509340605232864 0.0
1.4611262332927435 1.7876988506969065 0.0
1.4611262332927435 1.8244636408705264 0.0
1.5042975002992898 0.02298892236314714 0.0
1.5042975002992898 0.059753712536767124 0.0
1.5042975002992898 0.09651850271038712 0.06300472403084094
1.5042975002992898 0.1332832928840071 0.0
1.5042975002992898 0.1700480830576271 0.0
1.5042975002992898 0.20681287323124709 0.12600944806168193
1.5042975002992898 0.24357766340486703 0.12600944806168193
1.5042975002992898 0.280342453578487 0.06300472403084093
1.5042975002992898 0.317107243752107 0.12600944806168185
1.5042975002992898 0.353872033925727 0.3780283441850455
1.5042975002992898 0.39063682409934697 0.06300472403084101
1.5042975002992898 0.42740161427296697 0.18901417209252275
1.5042975002992898 0.46416640444658697 0.18901417209252275
1.5042975002992898 0.500931194620207 0.18901417209252305
1.5042975002992898 0.537695984793827 0.12600944806168185
1.5042975002992898 0.5744607749674469 0.18901417209252275
1.5042975002992898 0.611225565141067 0.3780283441850455
1.5042975002992898 0.6479903553146869 0.18901417209252275
1.5042975002992898 0.684755145488307 0.06300472403084093
1.5042975002992898 0.7215199356619268 0.12600944806168185
1.5042975002992898 0.7582847258355468 0.0
1.5042975002992898 0.7950495160091668 0.0
1.5042975002992898 0.8318143061827867 0.0
1.5042975002992898 0.8685790963564068 0.0
1.5042975002992898 0.9053438865300267 0.0
1.5042975002992898 0.9421086767036468 0.0
1.5042975002992898 0.9788734668772667 0.0
1.5042975002992898 1.0156382570508868 0.0
1.5042975002992898 1.0524030472245067 0.0
1.5042975002992898 1.0891678373981266 0.0
1.5042975002992898 1.1259326275717467 0.0
1.5042975002992898 1.1626974177453668 0.0
1.5042975002992898 1.1994622079189865 0.0
1.5042975002992898 1.2362269980926066 0.0
1.5042975002992898 1.2729917882662267 0.0
1.5042975002992898 1.3097565784398466 0.0
1.5042975002992898 1.3465213686134665 0.0
1.5042975002992898 1.3832861587870866 0.0
1.5042975002992898 1.4200509489607067 0.0
1.5042975002992898 1.4568157391343266 0.0
1.5042975002992898 1.4935805293079465 0.0
1.5042975002992898 1.5303453194815666 0.0
1.5042975002992898 1.5671101096551865 0.0
1.5042975002992898 1.6038748998288064 0.0
1.5042975002992898 1.6406396900024265 0.0
1.5042975002992898 1.6774044801760466 0.0
1.5042975002992898 1.7141692703496665 0.0
1.5042975002992898 1.7509340605232864 0.0
1.5042975002992898 1.7876988506969065 0.0
1.5042975002992898 1.8244636408705264 0.0
1.547468767305836 0.02298892236314714 0.0
1.547468767305836 0.059753712536767124 0.0
1.547468767305836 0.09651850271038712 0.0
1.547468767305836 0.1332832928840071 0.0
1.547468767305836 0.1700480830576271 0.06300472403084093
1.547468767305836 0.20681287323124709 0.0
1.547468767305836 0.24357766340486703 0.0
1.547468767305836 0.280342453578487 0.0
1.547468767305836 0.317107243752107 0.12600944806168185
1.547468767305836 0.353872033925727 0.2520188961233637
1.547468767305836 0.39063682409934697 0.12600944806168202
1.547468767305836 0.42740161427296697 0.12600944806168185
1.547468767305836 0.46416640444658697 0.12600944806168185
1.547468767305836 0.500931194620207 0.18901417209252305
1.547468767305836 0.537695984793827 0.12600944806168185
1.547468767305836 0.5744607749674469 0.12600944806168185
1.547468767305836 0.611225565141067 0.12600944806168185
1.547468767305836 0.6479903553146869 0.12600944806168185
1.547468767305836 0.684755145488307 0.0
1.547468767305836 0.7215199356619268 0.0
1.547468767305836 0.7582847258355468 0.0
1.547468767305836 0.7950495160091668 0.0
1.547468767305836 0.8318143061827867 0.0
1.547468767305836 0.8685790963564068 0.0
1.547468767305836 0.9053438865300267 0.0
1.547468767305836 0.9421086767036468 0.0
1.547468767305836 0.9788734668772667 0.0
1.547468767305836 1.0156382570508868 0.0
1.547468767305836 1.0524030472245067 0.0
1.547468767305836 1.0891678373981266 0.0
1.547468767305836 1.1259326275717467 0.0
1.547468767305836 1.1626974177453668 0.0
1.547468767305836 1.1994622079189865 0.0
1.547468767305836 1.2362269980926066 0.0
1.547468767305836 1.2729917882662267 0.0
1.547468767305836 1.3097565784398466 0.0
1.547468767305836 1.3465213686134665 0.0
1.547468767305836 1.3832861587870866 0.0
1.547468767305836 1.4200509489607067 0.0
1.547468767305836 1.4568157391343266 0.0
1.547468767305836 1.4935805293079465 0.0
1.547468767305836 1.5303453194815666 0.0
1.547468767305836 1.5671101096551865 0.0
1.547468767305836 1.6038748998288064 0.0
1.547468767305836 1.6406396900024265 0.0
1.547468767305836 1.6774044801760466 0.0
1.547468767305836 1.7141692703496665 0.0
1.547468767305836 1.7509340605232864 0.0
1.547468767305836 1.7876988506969065 0.0
1.547468767305836 1.8244636408705264 0.0
1.5906400343123823 0.02298892236314714 0.0
1.5906400343123823 0.059753712536767124 0.0
1.5906400343123823 0.09651850271038712 0.06300472403084094
1.5906400343123823 0.1332832928840071 0.12600944806168188
1.5906400343123823 0.1700480830576271 0.06300472403084093
1.5906400343123823 0.20681287323124709 0.12600944806168193
1.5906400343123823 0.24357766340486703 0.1890141720925229
1.5906400343123823 0.280342453578487 0.06300472403084093
1.5906400343123823 0.317107243752107 0.0
1.5906400343123823 0.353872033925727 0.06300472403084093
1.5906400343123823 0.39063682409934697 0.12600944806168202
1.5906400343123823 0.42740161427296697 0.12600944806168185
1.5906400343123823 0.46416640444658697 0.0
1.5906400343123823 0.500931194620207 0.06300472403084101
1.5906400343123823 0.537695984793827 0.06300472403084093
1.5906400343123823 0.5744607749674469 0.0
1.5906400343123823 0.611225565141067 0.12600944806168185
1.5906400343123823 0.6479903553146869 0.06300472403084093
1.5906400343123823 0.684755145488307 0.0
1.5906400343123823 0.7215199356619268 0.0
1.5906400343123823 0.7582847258355468 0.0
1.5906400343123823 0.7950495160091668 0.0
1.5906400343123823 0.8318143061827867 0.0
1.5906400343123823 0.8685790963564068 0.0
1.5906400343123823 0.9053438865300267 0.0
1.5906400343123823 0.9421086767036468 0.0
1.5906400343123823 0.9788734668772667 0.0
1.5906400343123823 1.0156382570508868 0.0
1.5906400343123823 1.0524030472245067 0.0
1.5906400343123823 1.0891678373981266 0.0
1.5906400343123823 1.1259326275717467 0.0
1.5906400343123823 1.1626974177453668 0.0
1.5906400343123823 1.1994622079189865 0.0
1.5906400343123823 1.2362269980926066 0.0
1.5906400343123823 1.2729917882662267 0.0
1.5906400343123823 1.3097565784398466 0.0
1.5906400343123823 1.3465213686134665 0.0
1.5906400343123823 1.3832861587870866 0.0
1.5906400343123823 1.4200509489607067 0.0
1.5906400343123823 1.4568157391343266 0.0
1.5906400343123823 1.4935805293079465 0.0
1.5906400343123823 1.5303453194815666 0.0
1.5906400343123823 1.5671101096551865 0.0
1.5906400343123823 1.6038748998288064 0.0
1.5906400343123823 1.6406396900024265 0.0
1.5906400343123823 1.6774044801760466 0.0
1.5906400343123823 1.7141692703496665 0.0
1.5906400343123823 1.7509340605232864 0.0
1.5906400343123823 1.7876988506969065 0.0
1.5906400343123823 1.8244636408705264 0.0
1.6338113013189286 0.02298892236314714 0.0
1.6338113013189286 0.059753712536767124 0.0
1.6338113013189286 0.09651850271038712 0.06300472403084127
1.6338113013189286 0.1332832928840071 0.0
1.6338113013189286 0.1700480830576271 0.06300472403084124
1.6338113013189286 0.20681287323124709 0.0
1.6338113013189286 0.24357766340486703 0.2520188961233652
1.6338113013189286 0.280342453578487 0.0
1.6338113013189286 0.317107243752107 0.1260094480616825
1.6338113013189286 0.353872033925727 0.06300472403084124
1.6338113013189286 0.39063682409934697 0.189014172092524
1.6338113013189286 0.42740161427296697 0.0
1.6338113013189286 0.46416640444658697 0.1260094480616825
1.6338113013189286 0.500931194620207 0.12600944806168268
1.6338113013189286 0.537695984793827 0.1260094480616825
1.6338113013189286 0.5744607749674469 0.0
1.6338113013189286 0.611225565141067 0.0
1.6338113013189286 0.6479903553146869 0.0
1.6338113013189286 0.684755145488307 0.0
1.6338113013189286 0.7215199356619268 0.0
1.6338113013189286 0.7582847258355468 0.0
1.6338113013189286 0.7950495160091668 0.0
1.6338113013189286 0.8318143061827867 0.0
1.6338113013189286 0.8685790963564068 0.0
1.6338113013189286 0.9053438865300267 0.0
1.6338113013189286 0.9421086767036468 0.0
1.6338113013189286 0.9788734668772667 0.0
1.6338113013189286 1.0156382570508868 0.0
1.6338113013189286 1.0524030472245067 0.0
1.6338113013189286 1.0891678373981266 0.0
1.6338113013189286 1.1259326275717467 0.0
1.6338113013189286 1.1626974177453668 0.0
1.6338113013189286 1.1994622079189865 0.0
1.6338113013189286 1.2362269980926066 0.0
1.6338113013189286 1.2729917882662267 0.0
1.6338113013189286 1.3097565784398466 0.0
1.6338113013189286 1.3465213686134665 0.0
1.6338113013189286 1.3832861587870866 0.0
1.6338113013189286 1.4200509489607067 0.0
1.6338113013189286 1.4568157391343266 0.0
1.6338113013189286 1.4935805293079465 0.0
1.6338113013189286 1.5303453194815666 0.0
1.6338113013189286 1.5671101096551865 0.0
1.6338113013189286 1.6038748998288064 0.0
1.6338113013189286 1.6406396900024265 0.0
1.6338113013189286 1.6774044801760466 0.0
1.6338113013189286 1.7141692703496665 0.0
1.6338113013189286 1.7509340605232864 0.0
1.6338113013189286 1.7876988506969065 0.0
1.6338113013189286 1.8244636408705264 0.0
1.6769825683254747 0.02298892236314714 0.0
1.6769825683254747 0.059753712536767124 0.0
1.6769825683254747 0.09651850271038712 0.06300472403084094
1.6769825683254747 0.1332832928840071 0.0
1.6769825683254747 0.1700480830576271 0.0
1.6769825683254747 0.20681287323124709 0.1890141720925229
1.6769825683254747 0.24357766340486703 0.1890141720925229
1.6769825683254747 0.280342453578487 0.12600944806168185
1.6769825683254747 0.317107243752107 0.06300472403084093
1.6769825683254747 0.353872033925727 0.2520188961233637
1.6769825683254747 0.39063682409934697 0.25201889612336403
1.6769825683254747 0.42740161427296697 0.2520188961233637
1.6769825683254747 0.46416640444658697 0.0
1.6769825683254747 0.500931194620207 0.18901417209252305
1.6769825683254747 0.537695984793827 0.12600944806168185
1.6769825683254747 0.5744607749674469 0.06300472403084093
1.6769825683254747 0.611225565141067 0.0
1.6769825683254747 0.6479903553146869 0.0
1.6769825683254747 0.684755145488307 0.0
1.6769825683254747 0.7215199356619268 0.0
1.6769825683254747 0.7582847258355468 0.0
1.6769825683254747 0.7950495160091668 0.0
1.6769825683254747 0.8318143061827867 0.0
1.6769825683254747 0.8685790963564068 0.0
1.6769825683254747 0.9053438865300267 0.0
1.6769825683254747 0.9421086767036468 0.0
1.6769825683254747 0.9788734668772667 0.0
1.6769825683254747 1.0156382570508868 0.0
1.6769825683254747 1.0524030472245067 0.0
1.6769825683254747 1.0891678373981266 0.0
1.6769825683254747 1.1259326275717467 0.0
1.6769825683254747 1.1626974177453668 0.0
1.6769825683254747 1.1994622079189865 0.0
1.6769825683254747 1.2362269980926066 0.0
1.6769825683254747 1.2729917882662267 0.0
1.6769825683254747 1.3097565784398466 0.0
1.6769825683254747 1.3465213686134665 0.0
1.6769825683254747 1.3832861587870866 0.0
1.6769825683254747 1.4200509489607067 0.0
1.6769825683254747 1.4568157391343266 0.0
1.6769825683254747 1.4935805293079465 0.0
1.6769825683254747 1.5303453194815666 0.0
1.6769825683254747 1.5671101096551865 0.0
1.6769825683254747 1.6038748998288064 0.0
1.6769825683254747 1.6406396900024265 0.0
1.6769825683254747 1.6774044801760466 0.0
1.6769825683254747 1.7141692703496665 0.0
1.6769825683254747 1.7509340605232864 0.0
1.6769825683254747 1.7876988506969065 0.0
1.6769825683254747 1.8244636408705264 0.0
1.720153835332021 0.02298892236314714 0.0
1.720153835332021 0.059753712536767124 0.0
1.720153835332021 0.09651850271038712 0.0
1.720153835332021 0.1332832928840071 0.12600944806168188
1.720153835332021 0.1700480830576271 0.12600944806168185
1.720153835332021 0.20681287323124709 0.06300472403084097
1.720153835332021 0.24357766340486703 0.25201889612336387
1.720153835332021 0.280342453578487 0.0
1.720153835332021 0.317107243752107 0.06300472403084093
1.720153835332021 0.353872033925727 0.18901417209252275
1.720153835332021 0.39063682409934697 0.12600944806168202
1.720153835332021 0.42740161427296697 0.06300472403084093
1.720153835332021 0.46416640444658697 0.0
1.720153835332021 0.500931194620207 0.0
1.720153835332021 0.537695984793827 0.0
1.720153835332021 0.5744607749674469 0.0
1.720153835332021 0.611225565141067 0.0
1.720153835332021 0.6479903553146869 0.0
1.720153835332021 0.684755145488307 0.0
1.720153835332021 0.7215199356619268 0.0
1.720153835332021 0.7582847258355468 0.0
1.720153835332021 0.7950495160091668 0.0
1.720153835332021 0.8318143061827867 0.0
1.720153835332021 0.8685790963564068 0.0
1.720153835332021 0.9053438865300267 0.0
1.720153835332021 0.9421086767036468 0.0
1.720153835332021 0.9788734668772667 0.0
1.720153835332021 1.0156382570508868 0.0
1.720153835332021 1.0524030472245067 0.0
1.720153835332021 1.0891678373981266 0.0
1.720153835332021 1.1259326275717467 0.0
1.720153835332021 1.1626974177453668 0.0
1.720153835332021 1.1994622079189865 0.0
1.720153835332021 1.2362269980926066 0.0
1.720153835332021 1.2729917882662267 0.0
1.720153835332021 1.3097565784398466 0.0
1.720153835332021 1.3465213686134665 0.0
1.720153835332021 1.3832861587870866 0.0
1.720153835332021 1.4200509489607067 0.0
1.720153835332021 1.4568157391343266 0.0
1.720153835332021 1.4935805293079465 0.0
1.720153835332021 1.5303453194815666 0.0
1.720153835332021 1.5671101096551865 0.0
1.720153835332021 1.6038748998288064 0.0
1.720153835332021 1.6406396900024265 0.0
1.720153835332021 1.6774044801760466 0.0
1.720153835332021 1.7141692703496665 0.0
1.720153835332021 1.7509340605232864 0.0
1.720153835332021 1.7876988506969065 0.0
1.720153835332021 1.8244636408705264 0.0
1.7633251023385672 0.02298892236314714 0.0
1.7633251023385672 0.059753712536767124 0.0
1.7633251023385672 0.09651850271038712 0.12600944806168188
1.7633251023385672 0.1332832928840071 0.0
1.7633251023385672 0.1700480830576271 0.06300472403084093
1.7633251023385672 0.20681287323124709 0.1890141720925229
1.7633251023385672 0.24357766340486703 0.1890141720925229
1.7633251023385672 0.280342453578487 0.18901417209252275
1.7633251023385672 0.317107243752107 0.3150236201542046
1.7633251023385672 0.353872033925727 0.06300472403084093
1.7633251023385672 0.39063682409934697 0.18901417209252305
1.7633251023385672 0.42740161427296697 0.12600944806168185
1.7633251023385672 0.46416640444658697 0.2520188961233637
1.7633251023385672 0.500931194620207 0.0
1.7633251023385672 0.537695984793827 0.0
1.7633251023385672 0.5744607749674469 0.0
1.7633251023385672 0.611225565141067 0.0
1.7633251023385672 0.6479903553146869 0.0
1.7633251023385672 0.684755145488307 0.0
1.7633251023385672 0.7215199356619268 0.0
1.7633251023385672 0.7582847258355468 0.0
1.7633251023385672 0.7950495160091668 0.0
1.7633251023385672 0.8318143061827867 0.0
1.7633251023385672 0.8685790963564068 0.0
1.7633251023385672 0.9053438865300267 0.0
1.7633251023385672 0.9421086767036468 0.0
1.7633251023385672 0.9788734668772667 0.0
1.7633251023385672 1.0156382570508868 0.0
1.7633251023385672 1.0524030472245067 0.0
1.7633251023385672 1.0891678373981266 0.0
1.7633251023385672 1.1259326275717467 0.0
1.7633251023385672 1.1626974177453668 0.0
1.7633251023385672 1.1994622079189865 0.0
1.7633251023385672 1.2362269980926066 0.0
1.7633251023385672 1.2729917882662267 0.0
1.7633251023385672 1.3097565784398466 0.0
1.7633251023385672 1.3465213686134665 0.0
1.7633251023385672 1.3832861587870866 0.0
1.7633251023385672 1.4200509489607067 0.0
1.7633251023385672 1.4568157391343266 0.0
1.7633251023385672 1.4935805293079465 0.0
1.7633251023385672 1.5303453194815666 0.0
1.7633251023385672 1.5671101096551865 0.0
1.7633251023385672 1.6038748998288064 0.0
1.7633251023385672 1.6406396900024265 0.0
1.7633251023385672 1.6774044801760466 0.0
1.7633251023385672 1.7141692703496665 0.0
1.7633251023385672 1.7509340605232864 0.0
1.7633251023385672 1.7876988506969065 0.0
1.7633251023385672 1.8244636408705264 0.0
1.8064963693451135 0.02298892236314714 0.0
1.8064963693451135 0.059753712536767124 0.0
1.8064963693451135 0.09651850271038712 0.0
1.8064963693451135 0.1332832928840071 0.12600944806168188
1.8064963693451135 0.1700480830576271 0.0
1.8064963693451135 0.20681287323124709 0.1890141720925229
1.8064963693451135 0.24357766340486703 0.12600944806168193
1.8064963693451135 0.280342453578487 0.2520188961233637
1.8064963693451135 0.317107243752107 0.12600944806168185
1.8064963693451135 0.353872033925727 0.0
1.8064963693451135 0.39063682409934697 0.18901417209252305
1.8064963693451135 0.42740161427296697 0.12600944806168185
1.8064963693451135 0.46416640444658697 0.0
1.8064963693451135 0.500931194620207 0.0
1.8064963693451135 0.537695984793827 0.0
1.8064963693451135 0.5744607749674469 0.0
1.8064963693451135 0.611225565141067 0.0
1.8064963693451135 0.6479903553146869 0.0
1.8064963693451135 0.684755145488307 0.0
1.8064963693451135 0.7215199356619268 0.0
1.8064963693451135 0.7582847258355468 0.0
1.8064963693451135 0.7950495160091668 0.0
1.8064963693451135 0.8318143061827867 0.0
1.8064963693451135 0.8685790963564068 0.0
1.8064963693451135 0.9053438865300267 0.0
1.8064963693451135 0.9421086767036468 0.0
1.8064963693451135 0.9788734668772667 0.0
1.8064963693451135 1.0156382570508868 0.0
1.8064963693451135 1.0524030472245067 0.0
1.8064963693451135 1.0891678373981266 0.0
1.8064963693451135 1.1259326275717467 0.0
1.8064963693451135 1.1626974177453668 0.0
1.8064963693451135 1.1994622079189865 0.0
1.8064963693451135 1.2362269980926066 0.0
1.8064963693451135 1.2729917882662267 0.0
1.8064963693451135 1.3097565784398466 0.0
1.8064963693451135 1.3465213686134665 0.0
1.8064963693451135 1.3832861587870866 0.0
1.8064963693451135 1.4200509489607067 0.0
1.8064963693451135 1.4568157391343266 0.0
1.8064963693451135 1.4935805293079465 0.0
1.8064963693451135 1.5303453194815666 0.0
1.8064963693451135 1.5671101096551865 0.0
1.8064963693451135 1.6038748998288064 0.0
1.8064963693451135 1.6406396900024265 0.0
1.8064963693451135 1.6774044801760466 0.0
1.8064963693451135 1.7141692703496665 0.0
1.8064963693451135 1.7509340605232864 0.0
1.8064963693451135 1.7876988506969065 0.0
1.8064963693451135 1.8244636408705264 0.0
1.8496676363516598 0.02298892236314714 0.0
1.8496676363516598 0.059753712536767124 0.0
1.8496676363516598 0.09651850271038712 0.06300472403084094
1.8496676363516598 0.1332832928840071 0.12600944806168188
1.8496676363516598 0.1700480830576271 0.12600944806168185
1.8496676363516598 0.20681287323124709 0.12600944806168193
1.8496676363516598 0.24357766340486703 0.0
1.8496676363516598 0.280342453578487 0.12600944806168185
1.8496676363516598 0.317107243752107 0.2520188961233637
1.8496676363516598 0.353872033925727 0.12600944806168185
1.8496676363516598 0.39063682409934697 0.25201889612336403
1.8496676363516598 0.42740161427296697 0.06300472403084093
1.8496676363516598 0.46416640444658697 0.0
1.8496676363516598 0.500931194620207 0.0
1.8496676363516598 0.537695984793827 0.0
1.8496676363516598 0.5744607749674469 0.0
1.8496676363516598 0.611225565141067 0.0
1.8496676363516598 0.6479903553146869 0.0
1.8496676363516598 0.684755145488307 0.0
1.8496676363516598 0.7215199356619268 0.0
1.8496676363516598 0.7582847258355468 0.0
1.8496676363516598 0.7950495160091668 0.0
1.8496676363516598 0.8318143061827867 0.0
1.8496676363516598 0.8685790963564068 0.0
1.8496676363516598 0.9053438865300267 0.0
1.8496676363516598 0.9421086767036468 0.0
1.8496676363516598 0.9788734668772667 0.0
1.8496676363516598 1.0156382570508868 0.0
1.8496676363516598 1.0524030472245067 0.0
1.8496676363516598 1.0891678373981266 0.0
1.8496676363516598 1.1259326275717467 0.0
1.8496676363516598 1.1626974177453668 0.0
1.8496676363516598 1.1994622079189865 0.0
1.8496676363516598 1.2362269980926066 0.0
1.8496676363516598 1.2729917882662267 0.0
1.8496676363516598 1.3097565784398466 0.0
1.8496676363516598 1.3465213686134665 0.0
1.8496676363516598 1.3832861587870866 0.0
1.8496676363516598 1.4200509489607067 0.0
1.8496676363516598 1.4568157391343266 0.0
1.8496676363516598 1.4935805293079465 0.0
1.8496676363516598 1.5303453194815666 0.0
1.8496676363516598 1.5671101096551865 0.0
1.8496676363516598 1.6038748998288064 0.0
1.8496676363516598 1.6406396900024265 0.0
1.8496676363516598 1.6774044801760466 0.0
1.8496676363516598 1.7141692703496665 0.0
1.8496676363516598 1.7509340605232864 0.0
1.8496676363516598 1.7876988506969065 0.0
1.8496676363516598 1.8244636408705264 0.0
1.892838903358206 0.02298892236314714 0.0
1.892838903358206 0.059753712536767124 0.0
1.892838903358206 0.09651850271038712 0.12600944806168188
1.892838903358206 0.1332832928840071 0.0
1.892838903358206 0.1700480830576271 0.12600944806168185
1.892838903358206 0.20681287323124709 0.3150236201542048
1.892838903358206 0.24357766340486703 0.12600944806168193
1.892838903358206 0.280342453578487 0.0
1.892838903358206 0.317107243752107 0.06300472403084093
1.892838903358206 0.353872033925727 0.06300472403084093
1.892838903358206 0.39063682409934697 0.0
1.892838903358206 0.42740161427296697 0.0
1.892838903358206 0.46416640444658697 0.0
1.892838903358206 0.500931194620207 0.0
1.892838903358206 0.537695984793827 0.0
1.892838903358206 0.5744607749674469 0.0
1.892838903358206 0.611225565141067 0.0
1.892838903358206 0.6479903553146869 0.0
1.892838903358206 0.684755145488307 0.0
1.892838903358206 0.7215199356619268 0.0
1.892838903358206 0.7582847258355468 0.0
1.892838903358206 0.7950495160091668 0.0
1.892838903358206 0.8318143061827867 0.0
1.892838903358206 0.8685790963564068 0.0
1.892838903358206 0.9053438865300267 0.0
1.892838903358206 0.9421086767036468 0.0
1.892838903358206 0.9788734668772667 0.0
1.892838903358206 1.0156382570508868 0.0
1.892838903358206 1.0524030472245067 0.0
1.892838903358206 1.0891678373981266 0.0
1.892838903358206 1.1259326275717467 0.0
1.892838903358206 1.1626974177453668 0.0
1.892838903358206 1.1994622079189865 0.0
1.892838903358206 1.2362269980926066 0.0
1.892838903358206 1.2729917882662267 0.0
1.892838903358206 1.3097565784398466 0.0
1.892838903358206 1.3465213686134665 0.0
1.892838903358206 1.3832861587870866 0.0
1.892838903358206 1.4200509489607067 0.0
1.892838903358206 1.4568157391343266 0.0
1.892838903358206 1.4935805293079465 0.0
1.892838903358206 1.5303453194815666 0.0
1.892838903358206 1.5671101096551865 0.0
1.892838903358206 1.6038748998288064 0.0
1.892838903358206 1.6406396900024265 0.0
1.892838903358206 1.6774044801760466 0.0
1.892838903358206 1.7141692703496665 0.0
1.892838903358206 1.7509340605232864 0.0
1.892838903358206 1.7876988506969065 0.0
1.892838903358206 1.8244636408705264 0.0
1.9360101703647523 0.02298892236314714 0.0
1.9360101703647523 0.059753712536767124 0.0
1.9360101703647523 0.09651850271038712 0.1890141720925228
1.9360101703647523 0.1332832928840071 0.25201889612336376
1.9360101703647523 0.1700480830576271 0.18901417209252275
1.9360101703647523 0.20681287323124709 0.1890141720925229
1.9360101703647523 0.24357766340486703 0.1890141720925229
1.9360101703647523 0.280342453578487 0.2520188961233637
1.9360101703647523 0.317107243752107 0.0
1.9360101703647523 0.353872033925727 0.0
1.9360101703647523 0.39063682409934697 0.0
1.9360101703647523 0.42740161427296697 0.0
1.9360101703647523 0.46416640444658697 0.0
1.9360101703647523 0.500931194620207 0.0
1.9360101703647523 0.537695984793827 0.0
1.9360101703647523 0.5744607749674469 0.0
1.9360101703647523 0.611225565141067 0.0
1.9360101703647523 0.6479903553146869 0.0
1.9360101703647523 0.684755145488307 0.0
1.9360101703647523 0.7215199356619268 0.0
1.9360101703647523 0.7582847258355468 0.0
1.9360101703647523 0.7950495160091668 0.0
1.9360101703647523 0.8318143061827867 0.0
1.9360101703647523 0.8685790963564068 0.0
1.9360101703647523 0.9053438865300267 0.0
1.9360101703647523 0.9421086767036468 0.0
1.9360101703647523 0.9788734668772667 0.0
1.9360101703647523 1.0156382570508868 0.0
1.9360101703647523 1.0524030472245067 0.0
1.9360101703647523 1.0891678373981266 0.0
1.9360101703647523 1.1259326275717467 0.0
1.9360101703647523 1.1626974177453668 0.0
1.9360101703647523 1.1994622079189865 0.0
1.9360101703647523 1.2362269980926066 0.0
1.9360101703647523 1.2729917882662267 0.0
1.9360101703647523 1.3097565784398466 0.0
1.9360101703647523 1.3465213686134665 0.0
1.9360101703647523 1.3832861587870866 0.0
1.9360101703647523 1.4200509489607067 0.0
1.9360101703647523 1.4568157391343266 0.0
1.9360101703647523 1.4935805293079465 0.0
1.9360101703647523 1.5303453194815666 0.0
1.9360101703647523 1.5671101096551865 0.0
1.9360101703647523 1.6038748998288064 0.0
1.9360101703647523 1.6406396900024265 0.0
1.9360101703647523 1.6774044801760466 0.0
1.9360101703647523 1.7141692703496665 0.0
1.9360101703647523 1.7509340605232864 0.0
1.9360101703647523 1.7876988506969065 0.0
1.9360101703647523 1.8244636408705264 0.0
1.9791814373712986 0.02298892236314714 0.0
1.9791814373712986 0.059753712536767124 0.06300472403084094
1.9791814373712986 0.09651850271038712 0.06300472403084094
1.9791814373712986 0.1332832928840071 0.3150236201542047
1.9791814373712986 0.1700480830576271 0.0
1.9791814373712986 0.20681287323124709 0.25201889612336387
1.9791814373712986 0.24357766340486703 0.06300472403084097
1.9791814373712986 0.280342453578487 0.06300472403084093
1.9791814373712986 0.317107243752107 0.0
1.9791814373712986 0.353872033925727 0.0
1.9791814373712986 0.39063682409934697 0.0
1.9791814373712986 0.42740161427296697 0.0
1.9791814373712986 0.46416640444658697 0.0
1.9791814373712986 0.500931194620207 0.0
1.9791814373712986 0.537695984793827 0.0
1.9791814373712986 0.5744607749674469 0.0
1.9791814373712986 0.611225565141067 0.0
1.9791814373712986 0.6479903553146869 0.0
1.9791814373712986 0.684755145488307 0.0
1.9791814373712986 0.7215199356619268 0.0
1.9791814373712986 0.7582847258355468 0.0
1.9791814373712986 0.7950495160091668 0.0
1.9791814373712986 0.8318143061827867 0.0
1.9791814373712986 0.8685790963564068 0.0
1.9791814373712986 0.9053438865300267 0.0
1.9791814373712986 0.9421086767036468 0.0
1.9791814373712986 0.9788734668772667 0.0
1.9791814373712986 1.0156382570508868 0.0
1.9791814373712986 1.0524030472245067 0.0
1.9791814373712986 1.0891678373981266 0.0
1.9791814373712986 1.1259326275717467 0.0
1.9791814373712986 1.1626974177453668 0.0
1.9791814373712986 1.1994622079189865 0.0
1.9791814373712986 1.2362269980926066 0.0
1.9791814373712986 1.2729917882662267 0.0
1.9791814373712986 1.3097565784398466 0.0
1.9791814373712986 1.3465213686134665 0.0
1.9791814373712986 1.3832861587870866 0.0
1.9791814373712986 1.4200509489607067 0.0
1.9791814373712986 1.4568157391343266 0.0
1.9791814373712986 1.4935805293079465 0.0
1.9791814373712986 1.5303453194815666 0.0
1.9791814373712986 1.5671101096551865 0.0
1.9791814373712986 1.6038748998288064 0.0
1.9791814373712986 1.6406396900024265 0.0
1.9791814373712986 1.6774044801760466 0.0
1.9791814373712986 1.7141692703496665 0.0
1.9791814373712986 1.7509340605232864 0.0
1.9791814373712986 1.7876988506969065 0.0
1.9791814373712986 1.8244636408705264 0.0
2.0223527043778446 0.02298892236314714 0.0
2.0223527043778446 0.059753712536767124 0.06300472403084094
2.0223527043778446 0.09651850271038712 0.3150236201542047
2.0223527043778446 0.1332832928840071 0.1890141720925228
2.0223527043778446 0.1700480830576271 0.18901417209252275
2.0223527043778446 0.20681287323124709 0.12600944806168193
2.0223527043778446 0.24357766340486703 0.06300472403084097
2.0223527043778446 0.280342453578487 0.0
2.0223527043778446 0.317107243752107 0.0
2.0223527043778446 0.353872033925727 0.0
2.0223527043778446 0.39063682409934697 0.0
2.0223527043778446 0.42740161427296697 0.0
2.0223527043778446 0.46416640444658697 0.0
2.0223527043778446 0.500931194620207 0.0
2.0223527043778446 0.537695984793827 0.0
2.0223527043778446 0.5744607749674469 0.0
2.0223527043778446 0.611225565141067 0.0
2.0223527043778446 0.6479903553146869 0.0
2.0223527043778446 0.684755145488307 0.0
2.0223527043778446 0.7215199356619268 0.0
2.0223527043778446 0.7582847258355468 0.0
2.0223527043778446 0.7950495160091668 0.0
2.0223527043778446 0.8318143061827867 0.0
2.0223527043778446 0.8685790963564068 0.0
2.0223527043778446 0.9053438865300267 0.0
2.0223527043778446 0.9421086767036468 0.0
2.0223527043778446 0.9788734668772667 0.0
2.0223527043778446 1.0156382570508868 0.0
2.0223527043778446 1.0524030472245067 0.0
2.0223527043778446 1.0891678373981266 0.0
2.0223527043778446 1.1259326275717467 0.0
2.0223527043778446 1.1626974177453668 0.0
2.0223527043778446 1.1994622079189865 0.0
2.0223527043778446 1.2362269980926066 0.0
2.0223527043778446 1.2729917882662267 0.0
2.0223527043778446 1.3097565784398466 0.0
2.0223527043778446 1.3465213686134665 0.0
2.0223527043778446 1.3832861587870866 0.0
2.0223527043778446 1.4200509489607067 0.0
2.0223527043778446 1.4568157391343266 0.0
2.0223527043778446 1.4935805293079465 0.0
2.0223527043778446 1.5303453194815666 0.0
2.0223527043778446 1.5671101096551865 0.0
2.0223527043778446 1.6038748998288064 0.0
2.0223527043778446 1.6406396900024265 0.0
2.0223527043778446 1.6774044801760466 0.0
2.0223527043778446 1.7141692703496665 0.0
2.0223527043778446 1.7509340605232864 0.0
2.0223527043778446 1.7876988506969065 0.0
2.0223527043778446 1.8244636408705264 0.0
2.0655239713843914 0.02298892236314714 0.0
2.0655239713843914 0.059753712536767124 0.12600944806168188
2.0655239713843914 0.09651850271038712 0.12600944806168188
2.0655239713843914 0.1332832928840071 0.06300472403084094
2.0655239713843914 0.1700480830576271 0.12600944806168185
2.0655239713843914 0.20681287323124709 0.06300472403084097
2.0655239713843914 0.24357766340486703 0.0
2.0655239713843914 0.280342453578487 0.0
2.0655239713843914 0.317107243752107 0.0
2.0655239713843914 0.353872033925727 0.0
2.0655239713843914 0.39063682409934697 0.0
2.0655239713843914 0.42740161427296697 0.0
2.0655239713843914 0.46416640444658697 0.0
2.0655239713843914 0.500931194620207 0.0
2.0655239713843914 0.537695984793827 0.0
2.0655239713843914 0.5744607749674469 0.0
2.0655239713843914 0.611225565141067 0.0
2.0655239713843914 0.6479903553146869 0.0
2.0655239713843914 0.684755145488307 0.0
2.0655239713843914 0.7215199356619268 0.0
2.0655239713843914 0.7582847258355468 0.0
2.0655239713843914 0.7950495160091668 0.0
2.0655239713843914 0.8318143061827867 0.0
2.0655239713843914 0.8685790963564068 0.0
2.0655239713843914 0.9053438865300267 0.0
2.0655239713843914 0.9421086767036468 0.0
2.0655239713843914 0.9788734668772667 0.0
2.0655239713843914 1.0156382570508868 0.0
2.0655239713843914 1.0524030472245067 0.0
2.0655239713843914 1.0891678373981266 0.0
2.0655239713843914 1.1259326275717467 0.0
2.0655239713843914 1.1626974177453668 0.0
2.0655239713843914 1.1994622079189865 0.0
2.0655239713843914 1.2362269980926066 0.0
2.0655239713843914 1.2729917882662267 0.0
2.0655239713843914 1.3097565784398466 0.0
2.0655239713843914 1.3465213686134665 0.0
2.0655239713843914 1.3832861587870866 0.0
2.0655239713843914 1.4200509489607067 0.0
2.0655239713843914 1.4568157391343266 0.0
2.0655239713843914 1.4935805293079465 0.0
2.0655239713843914 1.5303453194815666 0.0
2.0655239713843914 1.5671101096551865 0.0
2.0655239713843914 1.6038748998288064 0.0
2.0655239713843914 1.6406396900024265 0.0
2.0655239713843914 1.6774044801760466 0.0
2.0655239713843914 1.7141692703496665 0.0
2.0655239713843914 1.7509340605232864 0.0
2.0655239713843914 1.7876988506969065 0.0
2.0655239713843914 1.8244636408705264 0.0
2.108695238390937 0.02298892236314714 0.0
2.108695238390937 0.059753712536767124 0.12600944806168188
2.108695238390937 0.09651850271038712 0.06300472403084094
2.108695238390937 0.1332832928840071 0.1890141720925228
2.108695238390937 0.1700480830576271 0.12600944806168185
2.108695238390937 0.20681287323124709 0.0
2.108695238390937 0.24357766340486703 0.0
2.108695238390937 0.280342453578487 0.0
2.108695238390937 0.317107243752107 0.0
2.108695238390937 0.353872033925727 0.0
2.108695238390937 0.39063682409934697 0.0
2.108695238390937 0.42740161427296697 0.0
2.108695238390937 0.46416640444658697 0.0
2.108695238390937 0.500931194620207 0.0
2.108695238390937 0.537695984793827 0.0
2.108695238390937 0.5744607749674469 0.0
2.108695238390937 0.611225565141067 0.0
2.108695238390937 0.6479903553146869 0.0
2.108695238390937 0.684755145488307 0.0
2.108695238390937 0.7215199356619268 0.0
2.108695238390937 0.7582847258355468 0.0
2.108695238390937 0.7950495160091668 0.0
2.108695238390937 0.8318143061827867 0.0
2.108695238390937 0.8685790963564068 0.0
2.108695238390937 0.9053438865300267 0.0
2.108695238390937 0.9421086767036468 0.0
2.108695238390937 0.9788734668772667 0.0
2.108695238390937 1.0156382570508868 0.0
2.108695238390937 1.0524030472245067 0.0
2.108695238390937 1.0891678373981266 0.0
2.108695238390937 1.1259326275717467 0.0
2.108695238390937 1.1626974177453668 0.0
2.108695238390937 1.1994622079189865 0.0
2.108695238390937 1.2362269980926066 0.0
2.108695238390937 1.2729917882662267 0.0
2.108695238390937 1.3097565784398466 0.0
2.108695238390937 1.3465213686134665 0.0
2.108695238390937 1.3832861587870866 0.0
2.108695238390937 1.4200509489607067 0.0
2.108695238390937 1.4568157391343266 0.0
2.108695238390937 1.4935805293079465 0.0
2.108695238390937 1.5303453194815666 0.0
2.108695238390937 1.5671101096551865 0.0
2.108695238390937 1.6038748998288064 0.0
2.108695238390937 1.6406396900024265 0.0
2.108695238390937 1.6774044801760466 0.0
2.108695238390937 1.7141692703496665 0.0
2.108695238390937 1.7509340605232864 0.0
2.108695238390937 1.7876988506969065 0.0
2.108695238390937 1.8244636408705264 0.0
2.151866505397484 0.02298892236314714 0.0
2.151866505397484 0.059753712536767124 0.12600944806168188
2.151866505397484 0.09651850271038712 0.06300472403084094
2.151866505397484 0.1332832928840071 0.06300472403084094
2.151866505397484 0.1700480830576271 0.0
2.151866505397484 0.20681287323124709 0.0
2.151866505397484 0.24357766340486703 0.0
2.151866505397484 0.280342453578487 0.0
2.151866505397484 0.317107243752107 0.0
2.151866505397484 0.353872033925727 0.0
2.151866505397484 0.39063682409934697 0.0
2.151866505397484 0.42740161427296697 0.0
2.151866505397484 0.46416640444658697 0.0
2.151866505397484 0.500931194620207 0.0
2.151866505397484 0.537695984793827 0.0
2.151866505397484 0.5744607749674469 0.0
2.151866505397484 0.611225565141067 0.0
2.151866505397484 0.6479903553146869 0.0
2.151866505397484 0.684755145488307 0.0
2.151866505397484 0.7215199356619268 0.0
2.151866505397484 0.7582847258355468 0.0
2.151866505397484 0.7950495160091668 0.0
2.151866505397484 0.8318143061827867 0.0
2.151866505397484 0.8685790963564068 0.0
2.151866505397484 0.9053438865300267 0.0
2.151866505397484 0.9421086767036468 0.0
2.151866505397484 0.9788734668772667 0.0
2.151866505397484 1.0156382570508868 0.0
2.151866505397484 1.0524030472245067 0.0
2.151866505397484 1.0891678373981266 0.0
2.151866505397484 1.1259326275717467 0.0
2.151866505397484 1.1626974177453668 0.0
2.151866505397484 1.1994622079189865 0.0
2.151866505397484 1.2362269980926066 0.0
2.151866505397484 1.2729917882662267 0.0
2.151866505397484 1.3097565784398466 0.0
2.151866505397484 1.3465213686134665 0.0
2.151866505397484 1.3832861587870866 0.0
2.151866505397484 1.4200509489607067 0.0
2.151866505397484 1.4568157391343266 0.0
2.151866505397484 1.4935805293079465 0.0
2.151866505397484 1.5303453194815666 0.0
2.151866505397484 1.5671101096551865 0.0
2.151866505397484 1.6038748998288064 0.0
2.151866505397484 1.6406396900024265 0.0
2.151866505397484 1.6774044801760466 0.0
2.151866505397484 1.7141692703496665 0.0
2.151866505397484 1.7509340605232864 0.0
2.151866505397484 1.7876988506969065 0.0
2.151866505397484 1.8244636408705264 0.0


==> sections/graphs/data/2d_histograms/2d_histogram_fashion_mnist_softmax_en.csv <==
xcenter ycenter weight
0.03701925022527576 0.010693018045276403 1.277105951663006
0.03701925022527576 0.02742550717666745 0.0
0.03701925022527576 0.0441579963080585 0.0
0.03701925022527576 0.06089048543944954 0.0
0.03701925022527576 0.0776229745708406 0.0
0.03701925022527576 0.09435546370223163 0.0
0.03701925022527576 0.11108795283362269 0.0
0.03701925022527576 0.12782044196501374 0.0
0.03701925022527576 0.14455293109640477 0.0
0.03701925022527576 0.16128542022779585 0.0
0.03701925022527576 0.17801790935918688 0.0
0.03701925022527576 0.1947503984905779 0.0
0.03701925022527576 0.21148288762196898 0.0
0.03701925022527576 0.22821537675336 0.0
0.03701925022527576 0.24494786588475106 0.0
0.03701925022527576 0.2616803550161421 0.0
0.03701925022527576 0.27841284414753315 0.0
0.03701925022527576 0.2951453332789242 0.0
0.03701925022527576 0.31187782241031525 0.0
0.03701925022527576 0.3286103115417063 0.0
0.03701925022527576 0.34534280067309736 0.0
0.03701925022527576 0.3620752898044884 0.0
0.03701925022527576 0.37880777893587947 0.0
0.03701925022527576 0.3955402680672705 0.0
0.03701925022527576 0.4122727571986615 0.0
0.03701925022527576 0.42900524633005255 0.0
0.03701925022527576 0.44573773546144363 0.0
0.03701925022527576 0.46247022459283466 0.0
0.03701925022527576 0.47920271372422574 0.0
0.03701925022527576 0.49593520285561676 0.0
0.03701925022527576 0.5126676919870079 0.0
0.03701925022527576 0.5294001811183988 0.0
0.03701925022527576 0.54613267024979 0.0
0.03701925022527576 0.5628651593811809 0.0
0.03701925022527576 0.579597648512572 0.0
0.03701925022527576 0.5963301376439631 0.0
0.03701925022527576 0.6130626267753541 0.0
0.03701925022527576 0.6297951159067452 0.0
0.03701925022527576 0.6465276050381361 0.0
0.03701925022527576 0.6632600941695272 0.0
0.03701925022527576 0.6799925833009184 0.0
0.03701925022527576 0.6967250724323093 0.0
0.03701925022527576 0.7134575615637004 0.0
0.03701925022527576 0.7301900506950914 0.0
0.03701925022527576 0.7469225398264825 0.0
0.03701925022527576 0.7636550289578735 0.0
0.03701925022527576 0.7803875180892645 0.0
0.03701925022527576 0.7971200072206557 0.0
0.03701925022527576 0.8138524963520466 0.0
0.03701925022527576 0.8305849854834377 0.0
0.07913601750507951 0.010693018045276403 0.7095033064794477
0.07913601750507951 0.02742550717666745 0.2838013225917791
0.07913601750507951 0.0441579963080585 0.0
0.07913601750507951 0.06089048543944954 0.0
0.07913601750507951 0.0776229745708406 0.0
0.07913601750507951 0.09435546370223163 0.0
0.07913601750507951 0.11108795283362269 0.0
0.07913601750507951 0.12782044196501374 0.0
0.07913601750507951 0.14455293109640477 0.0
0.07913601750507951 0.16128542022779585 0.0
0.07913601750507951 0.17801790935918688 0.0
0.07913601750507951 0.1947503984905779 0.0
0.07913601750507951 0.21148288762196898 0.0
0.07913601750507951 0.22821537675336 0.0
0.07913601750507951 0.24494786588475106 0.0
0.07913601750507951 0.2616803550161421 0.0
0.07913601750507951 0.27841284414753315 0.0
0.07913601750507951 0.2951453332789242 0.0
0.07913601750507951 0.31187782241031525 0.0
0.07913601750507951 0.3286103115417063 0.0
0.07913601750507951 0.34534280067309736 0.0
0.07913601750507951 0.3620752898044884 0.0
0.07913601750507951 0.37880777893587947 0.0
0.07913601750507951 0.3955402680672705 0.0
0.07913601750507951 0.4122727571986615 0.0
0.07913601750507951 0.42900524633005255 0.0
0.07913601750507951 0.44573773546144363 0.0
0.07913601750507951 0.46247022459283466 0.0
0.07913601750507951 0.47920271372422574 0.0
0.07913601750507951 0.49593520285561676 0.0
0.07913601750507951 0.5126676919870079 0.0
0.07913601750507951 0.5294001811183988 0.0
0.07913601750507951 0.54613267024979 0.0
0.07913601750507951 0.5628651593811809 0.0
0.07913601750507951 0.579597648512572 0.0
0.07913601750507951 0.5963301376439631 0.0
0.07913601750507951 0.6130626267753541 0.0
0.07913601750507951 0.6297951159067452 0.0
0.07913601750507951 0.6465276050381361 0.0
0.07913601750507951 0.6632600941695272 0.0
0.07913601750507951 0.6799925833009184 0.0
0.07913601750507951 0.6967250724323093 0.0
0.07913601750507951 0.7134575615637004 0.0
0.07913601750507951 0.7301900506950914 0.0
0.07913601750507951 0.7469225398264825 0.0
0.07913601750507951 0.7636550289578735 0.0
0.07913601750507951 0.7803875180892645 0.0
0.07913601750507951 0.7971200072206557 0.0
0.07913601750507951 0.8138524963520466 0.0
0.07913601750507951 0.8305849854834377 0.0
0.12125278478488327 0.010693018045276403 0.5676026451835583
0.12125278478488327 0.02742550717666745 0.8514039677753373
0.12125278478488327 0.0441579963080585 0.42570198388766867
0.12125278478488327 0.06089048543944954 0.0
0.12125278478488327 0.0776229745708406 0.0
0.12125278478488327 0.09435546370223163 0.0
0.12125278478488327 0.11108795283362269 0.0
0.12125278478488327 0.12782044196501374 0.0
0.12125278478488327 0.14455293109640477 0.0
0.12125278478488327 0.16128542022779585 0.0
0.12125278478488327 0.17801790935918688 0.0
0.12125278478488327 0.1947503984905779 0.0
0.12125278478488327 0.21148288762196898 0.0
0.12125278478488327 0.22821537675336 0.0
0.12125278478488327 0.24494786588475106 0.0
0.12125278478488327 0.2616803550161421 0.0
0.12125278478488327 0.27841284414753315 0.0
0.12125278478488327 0.2951453332789242 0.0
0.12125278478488327 0.31187782241031525 0.0
0.12125278478488327 0.3286103115417063 0.0
0.12125278478488327 0.34534280067309736 0.0
0.12125278478488327 0.3620752898044884 0.0
0.12125278478488327 0.37880777893587947 0.0
0.12125278478488327 0.3955402680672705 0.0
0.12125278478488327 0.4122727571986615 0.0
0.12125278478488327 0.42900524633005255 0.0
0.12125278478488327 0.44573773546144363 0.0
0.12125278478488327 0.46247022459283466 0.0
0.12125278478488327 0.47920271372422574 0.0
0.12125278478488327 0.49593520285561676 0.0
0.12125278478488327 0.5126676919870079 0.0
0.12125278478488327 0.5294001811183988 0.0
0.12125278478488327 0.54613267024979 0.0
0.12125278478488327 0.5628651593811809 0.0
0.12125278478488327 0.579597648512572 0.0
0.12125278478488327 0.5963301376439631 0.0
0.12125278478488327 0.6130626267753541 0.0
0.12125278478488327 0.6297951159067452 0.0
0.12125278478488327 0.6465276050381361 0.0
0.12125278478488327 0.6632600941695272 0.0
0.12125278478488327 0.6799925833009184 0.0
0.12125278478488327 0.6967250724323093 0.0
0.12125278478488327 0.7134575615637004 0.0
0.12125278478488327 0.7301900506950914 0.0
0.12125278478488327 0.7469225398264825 0.0
0.12125278478488327 0.7636550289578735 0.0
0.12125278478488327 0.7803875180892645 0.0
0.12125278478488327 0.7971200072206557 0.0
0.12125278478488327 0.8138524963520466 0.0
0.12125278478488327 0.8305849854834377 0.0
0.163369552064687 0.010693018045276403 0.0
0.163369552064687 0.02742550717666745 0.5676026451835581
0.163369552064687 0.0441579963080585 0.8514039677753371
0.163369552064687 0.06089048543944954 0.7095033064794476
0.163369552064687 0.0776229745708406 0.2838013225917789
0.163369552064687 0.09435546370223163 0.0
0.163369552064687 0.11108795283362269 0.0
0.163369552064687 0.12782044196501374 0.0
0.163369552064687 0.14455293109640477 0.0
0.163369552064687 0.16128542022779585 0.0
0.163369552064687 0.17801790935918688 0.0
0.163369552064687 0.1947503984905779 0.0
0.163369552064687 0.21148288762196898 0.0
0.163369552064687 0.22821537675336 0.0
0.163369552064687 0.24494786588475106 0.0
0.163369552064687 0.2616803550161421 0.0
0.163369552064687 0.27841284414753315 0.0
0.163369552064687 0.2951453332789242 0.0
0.163369552064687 0.31187782241031525 0.0
0.163369552064687 0.3286103115417063 0.0
0.163369552064687 0.34534280067309736 0.0
0.163369552064687 0.3620752898044884 0.0
0.163369552064687 0.37880777893587947 0.0
0.163369552064687 0.3955402680672705 0.0
0.163369552064687 0.4122727571986615 0.0
0.163369552064687 0.42900524633005255 0.0
0.163369552064687 0.44573773546144363 0.0
0.163369552064687 0.46247022459283466 0.0
0.163369552064687 0.47920271372422574 0.0
0.163369552064687 0.49593520285561676 0.0
0.163369552064687 0.5126676919870079 0.0
0.163369552064687 0.5294001811183988 0.0
0.163369552064687 0.54613267024979 0.0
0.163369552064687 0.5628651593811809 0.0
0.163369552064687 0.579597648512572 0.0
0.163369552064687 0.5963301376439631 0.0
0.163369552064687 0.6130626267753541 0.0
0.163369552064687 0.6297951159067452 0.0
0.163369552064687 0.6465276050381361 0.0
0.163369552064687 0.6632600941695272 0.0
0.163369552064687 0.6799925833009184 0.0
0.163369552064687 0.6967250724323093 0.0
0.163369552064687 0.7134575615637004 0.0
0.163369552064687 0.7301900506950914 0.0
0.163369552064687 0.7469225398264825 0.0
0.163369552064687 0.7636550289578735 0.0
0.163369552064687 0.7803875180892645 0.0
0.163369552064687 0.7971200072206557 0.0
0.163369552064687 0.8138524963520466 0.0
0.163369552064687 0.8305849854834377 0.0
0.2054863193444908 0.010693018045276403 0.14190066129588952
0.2054863193444908 0.02742550717666745 0.8514039677753371
0.2054863193444908 0.0441579963080585 1.2771059516630054
0.2054863193444908 0.06089048543944954 0.8514039677753371
0.2054863193444908 0.0776229745708406 0.4257019838876684
0.2054863193444908 0.09435546370223163 0.0
0.2054863193444908 0.11108795283362269 0.0
0.2054863193444908 0.12782044196501374 0.0
0.2054863193444908 0.14455293109640477 0.0
0.2054863193444908 0.16128542022779585 0.0
0.2054863193444908 0.17801790935918688 0.0
0.2054863193444908 0.1947503984905779 0.0
0.2054863193444908 0.21148288762196898 0.0
0.2054863193444908 0.22821537675336 0.0
0.2054863193444908 0.24494786588475106 0.0
0.2054863193444908 0.2616803550161421 0.0
0.2054863193444908 0.27841284414753315 0.0
0.2054863193444908 0.2951453332789242 0.0
0.2054863193444908 0.31187782241031525 0.0
0.2054863193444908 0.3286103115417063 0.0
0.2054863193444908 0.34534280067309736 0.0
0.2054863193444908 0.3620752898044884 0.0
0.2054863193444908 0.37880777893587947 0.0
0.2054863193444908 0.3955402680672705 0.0
0.2054863193444908 0.4122727571986615 0.0
0.2054863193444908 0.42900524633005255 0.0
0.2054863193444908 0.44573773546144363 0.0
0.2054863193444908 0.46247022459283466 0.0
0.2054863193444908 0.47920271372422574 0.0
0.2054863193444908 0.49593520285561676 0.0
0.2054863193444908 0.5126676919870079 0.0
0.2054863193444908 0.5294001811183988 0.0
0.2054863193444908 0.54613267024979 0.0
0.2054863193444908 0.5628651593811809 0.0
0.2054863193444908 0.579597648512572 0.0
0.2054863193444908 0.5963301376439631 0.0
0.2054863193444908 0.6130626267753541 0.0
0.2054863193444908 0.6297951159067452 0.0
0.2054863193444908 0.6465276050381361 0.0
0.2054863193444908 0.6632600941695272 0.0
0.2054863193444908 0.6799925833009184 0.0
0.2054863193444908 0.6967250724323093 0.0
0.2054863193444908 0.7134575615637004 0.0
0.2054863193444908 0.7301900506950914 0.0
0.2054863193444908 0.7469225398264825 0.0
0.2054863193444908 0.7636550289578735 0.0
0.2054863193444908 0.7803875180892645 0.0
0.2054863193444908 0.7971200072206557 0.0
0.2054863193444908 0.8138524963520466 0.0
0.2054863193444908 0.8305849854834377 0.0
0.24760308662429453 0.010693018045276403 0.0
0.24760308662429453 0.02742550717666745 0.8514039677753377
0.24760308662429453 0.0441579963080585 1.2771059516630066
0.24760308662429453 0.06089048543944954 0.8514039677753377
0.24760308662429453 0.0776229745708406 1.844708596846564
0.24760308662429453 0.09435546370223163 0.42570198388766906
0.24760308662429453 0.11108795283362269 0.7095033064794483
0.24760308662429453 0.12782044196501374 0.42570198388766867
0.24760308662429453 0.14455293109640477 0.0
0.24760308662429453 0.16128542022779585 0.0
0.24760308662429453 0.17801790935918688 0.4257019838876694
0.24760308662429453 0.1947503984905779 0.0
0.24760308662429453 0.21148288762196898 0.2838013225917791
0.24760308662429453 0.22821537675336 0.1419006612958898
0.24760308662429453 0.24494786588475106 0.14190066129588932
0.24760308662429453 0.2616803550161421 0.0
0.24760308662429453 0.27841284414753315 0.0
0.24760308662429453 0.2951453332789242 0.0
0.24760308662429453 0.31187782241031525 0.0
0.24760308662429453 0.3286103115417063 0.0
0.24760308662429453 0.34534280067309736 0.1419006612958898
0.24760308662429453 0.3620752898044884 0.0
0.24760308662429453 0.37880777893587947 0.14190066129588932
0.24760308662429453 0.3955402680672705 0.0
0.24760308662429453 0.4122727571986615 0.0
0.24760308662429453 0.42900524633005255 0.14190066129588932
0.24760308662429453 0.44573773546144363 0.0
0.24760308662429453 0.46247022459283466 0.0
0.24760308662429453 0.47920271372422574 0.14190066129588932
0.24760308662429453 0.49593520285561676 0.0
0.24760308662429453 0.5126676919870079 0.0
0.24760308662429453 0.5294001811183988 0.0
0.24760308662429453 0.54613267024979 0.0
0.24760308662429453 0.5628651593811809 0.0
0.24760308662429453 0.579597648512572 0.0
0.24760308662429453 0.5963301376439631 0.0
0.24760308662429453 0.6130626267753541 0.0
0.24760308662429453 0.6297951159067452 0.0
0.24760308662429453 0.6465276050381361 0.0
0.24760308662429453 0.6632600941695272 0.0
0.24760308662429453 0.6799925833009184 0.0
0.24760308662429453 0.6967250724323093 0.0
0.24760308662429453 0.7134575615637004 0.0
0.24760308662429453 0.7301900506950914 0.0
0.24760308662429453 0.7469225398264825 0.0
0.24760308662429453 0.7636550289578735 0.0
0.24760308662429453 0.7803875180892645 0.0
0.24760308662429453 0.7971200072206557 0.0
0.24760308662429453 0.8138524963520466 0.0
0.24760308662429453 0.8305849854834377 0.0
0.28971985390409827 0.010693018045276403 0.14190066129588944
0.28971985390409827 0.02742550717666745 0.4257019838876682
0.28971985390409827 0.0441579963080585 0.7095033064794471
0.28971985390409827 0.06089048543944954 0.7095033064794471
0.28971985390409827 0.0776229745708406 0.2838013225917787
0.28971985390409827 0.09435546370223163 0.8514039677753368
0.28971985390409827 0.11108795283362269 0.2838013225917789
0.28971985390409827 0.12782044196501374 0.2838013225917787
0.28971985390409827 0.14455293109640477 0.2838013225917787
0.28971985390409827 0.16128542022779585 0.0
0.28971985390409827 0.17801790935918688 0.4257019838876688
0.28971985390409827 0.1947503984905779 0.14190066129588935
0.28971985390409827 0.21148288762196898 0.0
0.28971985390409827 0.22821537675336 0.0
0.28971985390409827 0.24494786588475106 0.0
0.28971985390409827 0.2616803550161421 0.0
0.28971985390409827 0.27841284414753315 0.0
0.28971985390409827 0.2951453332789242 0.0
0.28971985390409827 0.31187782241031525 0.0
0.28971985390409827 0.3286103115417063 0.0
0.28971985390409827 0.34534280067309736 0.14190066129588957
0.28971985390409827 0.3620752898044884 0.28380132259177915
0.28971985390409827 0.37880777893587947 0.14190066129588913
0.28971985390409827 0.3955402680672705 0.14190066129588957
0.28971985390409827 0.4122727571986615 0.14190066129588957
0.28971985390409827 0.42900524633005255 0.0
0.28971985390409827 0.44573773546144363 0.0
0.28971985390409827 0.46247022459283466 0.0
0.28971985390409827 0.47920271372422574 0.0
0.28971985390409827 0.49593520285561676 0.0
0.28971985390409827 0.5126676919870079 0.0
0.28971985390409827 0.5294001811183988 0.0
0.28971985390409827 0.54613267024979 0.0
0.28971985390409827 0.5628651593811809 0.0
0.28971985390409827 0.579597648512572 0.0
0.28971985390409827 0.5963301376439631 0.0
0.28971985390409827 0.6130626267753541 0.0
0.28971985390409827 0.6297951159067452 0.0
0.28971985390409827 0.6465276050381361 0.0
0.28971985390409827 0.6632600941695272 0.0
0.28971985390409827 0.6799925833009184 0.0
0.28971985390409827 0.6967250724323093 0.0
0.28971985390409827 0.7134575615637004 0.0
0.28971985390409827 0.7301900506950914 0.0
0.28971985390409827 0.7469225398264825 0.0
0.28971985390409827 0.7636550289578735 0.0
0.28971985390409827 0.7803875180892645 0.0
0.28971985390409827 0.7971200072206557 0.0
0.28971985390409827 0.8138524963520466 0.0
0.28971985390409827 0.8305849854834377 0.0
0.33183662118390206 0.010693018045276403 0.0
0.33183662118390206 0.02742550717666745 0.1419006612958896
0.33183662118390206 0.0441579963080585 0.9933046290712273
0.33183662118390206 0.06089048543944954 0.5676026451835584
0.33183662118390206 0.0776229745708406 0.42570198388766867
0.33183662118390206 0.09435546370223163 0.7095033064794483
0.33183662118390206 0.11108795283362269 0.8514039677753381
0.33183662118390206 0.12782044196501374 0.7095033064794477
0.33183662118390206 0.14455293109640477 0.7095033064794477
0.33183662118390206 0.16128542022779585 0.7095033064794477
0.33183662118390206 0.17801790935918688 0.4257019838876694
0.33183662118390206 0.1947503984905779 0.2838013225917791
0.33183662118390206 0.21148288762196898 0.42570198388766867
0.33183662118390206 0.22821537675336 0.1419006612958898
0.33183662118390206 0.24494786588475106 0.14190066129588932
0.33183662118390206 0.2616803550161421 0.2838013225917796
0.33183662118390206 0.27841284414753315 0.1419006612958898
0.33183662118390206 0.2951453332789242 0.42570198388766795
0.33183662118390206 0.31187782241031525 0.0
0.33183662118390206 0.3286103115417063 0.0
0.33183662118390206 0.34534280067309736 0.2838013225917796
0.33183662118390206 0.3620752898044884 0.1419006612958898
0.33183662118390206 0.37880777893587947 0.28380132259177865
0.33183662118390206 0.3955402680672705 0.4257019838876694
0.33183662118390206 0.4122727571986615 0.1419006612958898
0.33183662118390206 0.42900524633005255 0.0
0.33183662118390206 0.44573773546144363 0.0
0.33183662118390206 0.46247022459283466 0.0
0.33183662118390206 0.47920271372422574 0.0
0.33183662118390206 0.49593520285561676 0.0
0.33183662118390206 0.5126676919870079 0.0
0.33183662118390206 0.5294001811183988 0.0
0.33183662118390206 0.54613267024979 0.0
0.33183662118390206 0.5628651593811809 0.0
0.33183662118390206 0.579597648512572 0.0
0.33183662118390206 0.5963301376439631 0.0
0.33183662118390206 0.6130626267753541 0.0
0.33183662118390206 0.6297951159067452 0.0
0.33183662118390206 0.6465276050381361 0.0
0.33183662118390206 0.6632600941695272 0.0
0.33183662118390206 0.6799925833009184 0.0
0.33183662118390206 0.6967250724323093 0.0
0.33183662118390206 0.7134575615637004 0.0
0.33183662118390206 0.7301900506950914 0.0
0.33183662118390206 0.7469225398264825 0.0
0.33183662118390206 0.7636550289578735 0.0
0.33183662118390206 0.7803875180892645 0.0
0.33183662118390206 0.7971200072206557 0.0
0.33183662118390206 0.8138524963520466 0.0
0.33183662118390206 0.8305849854834377 0.0
0.3739533884637058 0.010693018045276403 0.0
0.3739533884637058 0.02742550717666745 0.0
0.3739533884637058 0.0441579963080585 0.2838013225917792
0.3739533884637058 0.06089048543944954 0.42570198388766883
0.3739533884637058 0.0776229745708406 0.8514039677753373
0.3739533884637058 0.09435546370223163 0.7095033064794483
0.3739533884637058 0.11108795283362269 0.9933046290712276
0.3739533884637058 0.12782044196501374 1.4190066129588954
0.3739533884637058 0.14455293109640477 0.7095033064794477
0.3739533884637058 0.16128542022779585 0.993304629071227
0.3739533884637058 0.17801790935918688 0.5676026451835592
0.3739533884637058 0.1947503984905779 0.5676026451835582
0.3739533884637058 0.21148288762196898 0.0
0.3739533884637058 0.22821537675336 0.2838013225917796
0.3739533884637058 0.24494786588475106 0.14190066129588932
0.3739533884637058 0.2616803550161421 0.2838013225917796
0.3739533884637058 0.27841284414753315 0.5676026451835592
0.3739533884637058 0.2951453332789242 0.0
0.3739533884637058 0.31187782241031525 0.0
0.3739533884637058 0.3286103115417063 0.14190066129588932
0.3739533884637058 0.34534280067309736 0.4257019838876694
0.3739533884637058 0.3620752898044884 0.2838013225917796
0.3739533884637058 0.37880777893587947 0.28380132259177865
0.3739533884637058 0.3955402680672705 0.5676026451835592
0.3739533884637058 0.4122727571986615 0.0
0.3739533884637058 0.42900524633005255 0.28380132259177865
0.3739533884637058 0.44573773546144363 0.1419006612958898
0.3739533884637058 0.46247022459283466 0.0
0.3739533884637058 0.47920271372422574 0.0
0.3739533884637058 0.49593520285561676 0.0
0.3739533884637058 0.5126676919870079 0.0
0.3739533884637058 0.5294001811183988 0.0
0.3739533884637058 0.54613267024979 0.0
0.3739533884637058 0.5628651593811809 0.0
0.3739533884637058 0.579597648512572 0.0
0.3739533884637058 0.5963301376439631 0.0
0.3739533884637058 0.6130626267753541 0.0
0.3739533884637058 0.6297951159067452 0.0
0.3739533884637058 0.6465276050381361 0.0
0.3739533884637058 0.6632600941695272 0.0
0.3739533884637058 0.6799925833009184 0.0
0.3739533884637058 0.6967250724323093 0.0
0.3739533884637058 0.7134575615637004 0.0
0.3739533884637058 0.7301900506950914 0.0
0.3739533884637058 0.7469225398264825 0.0
0.3739533884637058 0.7636550289578735 0.0
0.3739533884637058 0.7803875180892645 0.0
0.3739533884637058 0.7971200072206557 0.0
0.3739533884637058 0.8138524963520466 0.0
0.3739533884637058 0.8305849854834377 0.0
0.4160701557435096 0.010693018045276403 0.0
0.4160701557435096 0.02742550717666745 0.0
0.4160701557435096 0.0441579963080585 0.5676026451835577
0.4160701557435096 0.06089048543944954 0.28380132259177887
0.4160701557435096 0.0776229745708406 0.5676026451835574
0.4160701557435096 0.09435546370223163 0.7095033064794474
0.4160701557435096 0.11108795283362269 0.4257019838876684
0.4160701557435096 0.12782044196501374 0.5676026451835574
0.4160701557435096 0.14455293109640477 0.2838013225917787
0.4160701557435096 0.16128542022779585 0.9933046290712254
0.4160701557435096 0.17801790935918688 1.2771059516630063
0.4160701557435096 0.1947503984905779 1.2771059516630043
0.4160701557435096 0.21148288762196898 0.7095033064794468
0.4160701557435096 0.22821537675336 0.5676026451835583
0.4160701557435096 0.24494786588475106 0.28380132259177826
0.4160701557435096 0.2616803550161421 0.7095033064794479
0.4160701557435096 0.27841284414753315 0.14190066129588957
0.4160701557435096 0.2951453332789242 0.28380132259177826
0.4160701557435096 0.31187782241031525 0.28380132259177915
0.4160701557435096 0.3286103115417063 0.5676026451835565
0.4160701557435096 0.34534280067309736 0.8514039677753376
0.4160701557435096 0.3620752898044884 0.14190066129588957
0.4160701557435096 0.37880777893587947 0.4257019838876674
0.4160701557435096 0.3955402680672705 0.4257019838876688
0.4160701557435096 0.4122727571986615 0.0
0.4160701557435096 0.42900524633005255 0.0
0.4160701557435096 0.44573773546144363 0.0
0.4160701557435096 0.46247022459283466 0.0
0.4160701557435096 0.47920271372422574 0.0
0.4160701557435096 0.49593520285561676 0.0
0.4160701557435096 0.5126676919870079 0.0
0.4160701557435096 0.5294001811183988 0.0
0.4160701557435096 0.54613267024979 0.0
0.4160701557435096 0.5628651593811809 0.0
0.4160701557435096 0.579597648512572 0.0
0.4160701557435096 0.5963301376439631 0.0
0.4160701557435096 0.6130626267753541 0.14190066129588957
0.4160701557435096 0.6297951159067452 0.0
0.4160701557435096 0.6465276050381361 0.0
0.4160701557435096 0.6632600941695272 0.0
0.4160701557435096 0.6799925833009184 0.0
0.4160701557435096 0.6967250724323093 0.0
0.4160701557435096 0.7134575615637004 0.0
0.4160701557435096 0.7301900506950914 0.0
0.4160701557435096 0.7469225398264825 0.0
0.4160701557435096 0.7636550289578735 0.0
0.4160701557435096 0.7803875180892645 0.0
0.4160701557435096 0.7971200072206557 0.0
0.4160701557435096 0.8138524963520466 0.0
0.4160701557435096 0.8305849854834377 0.0
0.4581869230233133 0.010693018045276403 0.0
0.4581869230233133 0.02742550717666745 0.0
0.4581869230233133 0.0441579963080585 0.1419006612958896
0.4581869230233133 0.06089048543944954 0.8514039677753377
0.4581869230233133 0.0776229745708406 0.5676026451835582
0.4581869230233133 0.09435546370223163 0.5676026451835587
0.4581869230233133 0.11108795283362269 0.5676026451835587
0.4581869230233133 0.12782044196501374 1.277105951663006
0.4581869230233133 0.14455293109640477 0.5676026451835582
0.4581869230233133 0.16128542022779585 0.993304629071227
0.4581869230233133 0.17801790935918688 0.7095033064794489
0.4581869230233133 0.1947503984905779 1.560907274254785
0.4581869230233133 0.21148288762196898 0.7095033064794477
0.4581869230233133 0.22821537675336 1.277105951663008
0.4581869230233133 0.24494786588475106 1.5609072742547823
0.4581869230233133 0.2616803550161421 1.277105951663008
0.4581869230233133 0.27841284414753315 0.4257019838876694
0.4581869230233133 0.2951453332789242 0.5676026451835573
0.4581869230233133 0.31187782241031525 0.2838013225917796
0.4581869230233133 0.3286103115417063 0.7095033064794466
0.4581869230233133 0.34534280067309736 0.2838013225917796
0.4581869230233133 0.3620752898044884 0.2838013225917796
0.4581869230233133 0.37880777893587947 0.7095033064794466
0.4581869230233133 0.3955402680672705 0.4257019838876694
0.4581869230233133 0.4122727571986615 0.0
0.4581869230233133 0.42900524633005255 0.28380132259177865
0.4581869230233133 0.44573773546144363 0.4257019838876694
0.4581869230233133 0.46247022459283466 0.2838013225917796
0.4581869230233133 0.47920271372422574 0.28380132259177865
0.4581869230233133 0.49593520285561676 0.28380132259177865
0.4581869230233133 0.5126676919870079 0.1419006612958898
0.4581869230233133 0.5294001811183988 0.0
0.4581869230233133 0.54613267024979 0.1419006612958898
0.4581869230233133 0.5628651593811809 0.0
0.4581869230233133 0.579597648512572 0.0
0.4581869230233133 0.5963301376439631 0.0
0.4581869230233133 0.6130626267753541 0.0
0.4581869230233133 0.6297951159067452 0.0
0.4581869230233133 0.6465276050381361 0.0
0.4581869230233133 0.6632600941695272 0.0
0.4581869230233133 0.6799925833009184 0.0
0.4581869230233133 0.6967250724323093 0.0
0.4581869230233133 0.7134575615637004 0.0
0.4581869230233133 0.7301900506950914 0.0
0.4581869230233133 0.7469225398264825 0.0
0.4581869230233133 0.7636550289578735 0.0
0.4581869230233133 0.7803875180892645 0.0
0.4581869230233133 0.7971200072206557 0.0
0.4581869230233133 0.8138524963520466 0.0
0.4581869230233133 0.8305849854834377 0.0
0.500303690303117 0.010693018045276403 0.0
0.500303690303117 0.02742550717666745 0.0
0.500303690303117 0.0441579963080585 0.2838013225917792
0.500303690303117 0.06089048543944954 0.42570198388766883
0.500303690303117 0.0776229745708406 0.5676026451835582
0.500303690303117 0.09435546370223163 0.42570198388766906
0.500303690303117 0.11108795283362269 1.277105951663007
0.500303690303117 0.12782044196501374 0.8514039677753373
0.500303690303117 0.14455293109640477 0.993304629071227
0.500303690303117 0.16128542022779585 0.42570198388766867
0.500303690303117 0.17801790935918688 0.5676026451835592
0.500303690303117 0.1947503984905779 0.7095033064794477
0.500303690303117 0.21148288762196898 0.8514039677753373
0.500303690303117 0.22821537675336 1.277105951663008
0.500303690303117 0.24494786588475106 1.5609072742547823
0.500303690303117 0.2616803550161421 0.8514039677753388
0.500303690303117 0.27841284414753315 0.8514039677753388
0.500303690303117 0.2951453332789242 0.28380132259177865
0.500303690303117 0.31187782241031525 1.1352052903671184
0.500303690303117 0.3286103115417063 0.5676026451835573
0.500303690303117 0.34534280067309736 0.5676026451835592
0.500303690303117 0.3620752898044884 0.1419006612958898
0.500303690303117 0.37880777893587947 0.42570198388766795
0.500303690303117 0.3955402680672705 0.8514039677753388
0.500303690303117 0.4122727571986615 0.2838013225917796
0.500303690303117 0.42900524633005255 0.42570198388766795
0.500303690303117 0.44573773546144363 0.2838013225917796
0.500303690303117 0.46247022459283466 0.1419006612958898
0.500303690303117 0.47920271372422574 0.14190066129588932
0.500303690303117 0.49593520285561676 0.28380132259177865
0.500303690303117 0.5126676919870079 0.1419006612958898
0.500303690303117 0.5294001811183988 0.1419006612958898
0.500303690303117 0.54613267024979 0.0
0.500303690303117 0.5628651593811809 0.0
0.500303690303117 0.579597648512572 0.14190066129588882
0.500303690303117 0.5963301376439631 0.0
0.500303690303117 0.6130626267753541 0.0
0.500303690303117 0.6297951159067452 0.0
0.500303690303117 0.6465276050381361 0.0
0.500303690303117 0.6632600941695272 0.0
0.500303690303117 0.6799925833009184 0.0
0.500303690303117 0.6967250724323093 0.0
0.500303690303117 0.7134575615637004 0.0
0.500303690303117 0.7301900506950914 0.0
0.500303690303117 0.7469225398264825 0.0
0.500303690303117 0.7636550289578735 0.0
0.500303690303117 0.7803875180892645 0.0
0.500303690303117 0.7971200072206557 0.0
0.500303690303117 0.8138524963520466 0.0
0.500303690303117 0.8305849854834377 0.0
0.5424204575829208 0.010693018045276403 0.0
0.5424204575829208 0.02742550717666745 0.0
0.5424204575829208 0.0441579963080585 0.2838013225917792
0.5424204575829208 0.06089048543944954 0.709503306479448
0.5424204575829208 0.0776229745708406 0.5676026451835582
0.5424204575829208 0.09435546370223163 0.5676026451835587
0.5424204575829208 0.11108795283362269 1.1352052903671175
0.5424204575829208 0.12782044196501374 1.1352052903671164
0.5424204575829208 0.14455293109640477 0.2838013225917791
0.5424204575829208 0.16128542022779585 1.4190066129588954
0.5424204575829208 0.17801790935918688 1.1352052903671184
0.5424204575829208 0.1947503984905779 0.8514039677753373
0.5424204575829208 0.21148288762196898 1.1352052903671164
0.5424204575829208 0.22821537675336 1.277105951663008
0.5424204575829208 0.24494786588475106 1.9866092581424506
0.5424204575829208 0.2616803550161421 0.8514039677753388
0.5424204575829208 0.27841284414753315 0.1419006612958898
0.5424204575829208 0.2951453332789242 0.5676026451835573
0.5424204575829208 0.31187782241031525 0.4257019838876694
0.5424204575829208 0.3286103115417063 1.2771059516630037
0.5424204575829208 0.34534280067309736 0.5676026451835592
0.5424204575829208 0.3620752898044884 0.5676026451835592
0.5424204575829208 0.37880777893587947 0.9933046290712253
0.5424204575829208 0.3955402680672705 0.7095033064794489
0.5424204575829208 0.4122727571986615 0.7095033064794489
0.5424204575829208 0.42900524633005255 0.14190066129588932
0.5424204575829208 0.44573773546144363 0.5676026451835592
0.5424204575829208 0.46247022459283466 0.0
0.5424204575829208 0.47920271372422574 0.14190066129588932
0.5424204575829208 0.49593520285561676 0.0
0.5424204575829208 0.5126676919870079 0.1419006612958898
0.5424204575829208 0.5294001811183988 0.2838013225917796
0.5424204575829208 0.54613267024979 0.4257019838876694
0.5424204575829208 0.5628651593811809 0.0
0.5424204575829208 0.579597648512572 0.14190066129588882
0.5424204575829208 0.5963301376439631 0.0
0.5424204575829208 0.6130626267753541 0.1419006612958898
0.5424204575829208 0.6297951159067452 0.0
0.5424204575829208 0.6465276050381361 0.0
0.5424204575829208 0.6632600941695272 0.0
0.5424204575829208 0.6799925833009184 0.0
0.5424204575829208 0.6967250724323093 0.0
0.5424204575829208 0.7134575615637004 0.0
0.5424204575829208 0.7301900506950914 0.0
0.5424204575829208 0.7469225398264825 0.0
0.5424204575829208 0.7636550289578735 0.0
0.5424204575829208 0.7803875180892645 0.0
0.5424204575829208 0.7971200072206557 0.0
0.5424204575829208 0.8138524963520466 0.0
0.5424204575829208 0.8305849854834377 0.0
0.5845372248627245 0.010693018045276403 0.0
0.5845372248627245 0.02742550717666745 0.0
0.5845372248627245 0.0441579963080585 0.1419006612958892
0.5845372248627245 0.06089048543944954 0.4257019838876678
0.5845372248627245 0.0776229745708406 0.0
0.5845372248627245 0.09435546370223163 0.9933046290712251
0.5845372248627245 0.11108795283362269 0.5676026451835572
0.5845372248627245 0.12782044196501374 0.7095033064794458
0.5845372248627245 0.14455293109640477 0.42570198388766756
0.5845372248627245 0.16128542022779585 1.1352052903671135
0.5845372248627245 0.17801790935918688 0.4257019838876683
0.5845372248627245 0.1947503984905779 0.42570198388766756
0.5845372248627245 0.21148288762196898 0.8514039677753351
0.5845372248627245 0.22821537675336 0.709503306479447
0.5845372248627245 0.24494786588475106 0.7095033064794447
0.5845372248627245 0.2616803550161421 1.419006612958894
0.5845372248627245 0.27841284414753315 1.419006612958894
0.5845372248627245 0.2951453332789242 0.5676026451835557
0.5845372248627245 0.31187782241031525 0.8514039677753366
0.5845372248627245 0.3286103115417063 1.5609072742547783
0.5845372248627245 0.34534280067309736 0.709503306479447
0.5845372248627245 0.3620752898044884 0.5676026451835576
0.5845372248627245 0.37880777893587947 0.9933046290712227
0.5845372248627245 0.3955402680672705 1.1352052903671153
0.5845372248627245 0.4122727571986615 0.4257019838876683
0.5845372248627245 0.42900524633005255 0.28380132259177787
0.5845372248627245 0.44573773546144363 0.709503306479447
0.5845372248627245 0.46247022459283466 0.8514039677753366
0.5845372248627245 0.47920271372422574 0.14190066129588894
0.5845372248627245 0.49593520285561676 0.7095033064794447
0.5845372248627245 0.5126676919870079 0.1419006612958894
0.5845372248627245 0.5294001811183988 0.2838013225917788
0.5845372248627245 0.54613267024979 0.1419006612958894
0.5845372248627245 0.5628651593811809 0.0
0.5845372248627245 0.579597648512572 0.14190066129588846
0.5845372248627245 0.5963301376439631 0.1419006612958894
0.5845372248627245 0.6130626267753541 0.1419006612958894
0.5845372248627245 0.6297951159067452 0.1419006612958894
0.5845372248627245 0.6465276050381361 0.0
0.5845372248627245 0.6632600941695272 0.0
0.5845372248627245 0.6799925833009184 0.0
0.5845372248627245 0.6967250724323093 0.1419006612958894
0.5845372248627245 0.7134575615637004 0.0
0.5845372248627245 0.7301900506950914 0.0
0.5845372248627245 0.7469225398264825 0.0
0.5845372248627245 0.7636550289578735 0.0
0.5845372248627245 0.7803875180892645 0.0
0.5845372248627245 0.7971200072206557 0.0
0.5845372248627245 0.8138524963520466 0.0
0.5845372248627245 0.8305849854834377 0.0
0.6266539921425284 0.010693018045276403 0.0
0.6266539921425284 0.02742550717666745 0.0
0.6266539921425284 0.0441579963080585 0.2838013225917792
0.6266539921425284 0.06089048543944954 0.1419006612958896
0.6266539921425284 0.0776229745708406 0.2838013225917791
0.6266539921425284 0.09435546370223163 0.14190066129588969
0.6266539921425284 0.11108795283362269 0.42570198388766906
0.6266539921425284 0.12782044196501374 0.993304629071227
0.6266539921425284 0.14455293109640477 0.2838013225917791
0.6266539921425284 0.16128542022779585 0.8514039677753373
0.6266539921425284 0.17801790935918688 0.8514039677753388
0.6266539921425284 0.1947503984905779 1.1352052903671164
0.6266539921425284 0.21148288762196898 0.993304629071227
0.6266539921425284 0.22821537675336 2.2704105807342367
0.6266539921425284 0.24494786588475106 1.844708596846561
0.6266539921425284 0.2616803550161421 0.8514039677753388
0.6266539921425284 0.27841284414753315 2.128509919438347
0.6266539921425284 0.2951453332789242 0.7095033064794466
0.6266539921425284 0.31187782241031525 0.4257019838876694
0.6266539921425284 0.3286103115417063 1.844708596846561
0.6266539921425284 0.34534280067309736 1.277105951663008
0.6266539921425284 0.3620752898044884 0.4257019838876694
0.6266539921425284 0.37880777893587947 0.42570198388766795
0.6266539921425284 0.3955402680672705 0.2838013225917796
0.6266539921425284 0.4122727571986615 0.5676026451835592
0.6266539921425284 0.42900524633005255 0.8514039677753359
0.6266539921425284 0.44573773546144363 1.1352052903671184
0.6266539921425284 0.46247022459283466 0.4257019838876694
0.6266539921425284 0.47920271372422574 0.5676026451835573
0.6266539921425284 0.49593520285561676 0.28380132259177865
0.6266539921425284 0.5126676919870079 0.1419006612958898
0.6266539921425284 0.5294001811183988 0.0
0.6266539921425284 0.54613267024979 0.1419006612958898
0.6266539921425284 0.5628651593811809 0.1419006612958898
0.6266539921425284 0.579597648512572 0.0
0.6266539921425284 0.5963301376439631 0.1419006612958898
0.6266539921425284 0.6130626267753541 0.2838013225917796
0.6266539921425284 0.6297951159067452 0.2838013225917796
0.6266539921425284 0.6465276050381361 0.1419006612958898
0.6266539921425284 0.6632600941695272 0.28380132259177765
0.6266539921425284 0.6799925833009184 0.0
0.6266539921425284 0.6967250724323093 0.1419006612958898
0.6266539921425284 0.7134575615637004 0.1419006612958898
0.6266539921425284 0.7301900506950914 0.1419006612958898
0.6266539921425284 0.7469225398264825 0.1419006612958898
0.6266539921425284 0.7636550289578735 0.14190066129588882
0.6266539921425284 0.7803875180892645 0.0
0.6266539921425284 0.7971200072206557 0.0
0.6266539921425284 0.8138524963520466 0.0
0.6266539921425284 0.8305849854834377 0.0
0.6687707594223321 0.010693018045276403 0.0
0.6687707594223321 0.02742550717666745 0.0
0.6687707594223321 0.0441579963080585 0.1419006612958896
0.6687707594223321 0.06089048543944954 0.2838013225917792
0.6687707594223321 0.0776229745708406 0.2838013225917791
0.6687707594223321 0.09435546370223163 0.28380132259177937
0.6687707594223321 0.11108795283362269 0.28380132259177937
0.6687707594223321 0.12782044196501374 0.8514039677753373
0.6687707594223321 0.14455293109640477 0.5676026451835582
0.6687707594223321 0.16128542022779585 0.8514039677753373
0.6687707594223321 0.17801790935918688 0.8514039677753388
0.6687707594223321 0.1947503984905779 0.8514039677753373
0.6687707594223321 0.21148288762196898 0.8514039677753373
0.6687707594223321 0.22821537675336 2.128509919438347
0.6687707594223321 0.24494786588475106 1.1352052903671146
0.6687707594223321 0.2616803550161421 1.5609072742547876
0.6687707594223321 0.27841284414753315 1.5609072742547876
0.6687707594223321 0.2951453332789242 0.9933046290712253
0.6687707594223321 0.31187782241031525 1.1352052903671184
0.6687707594223321 0.3286103115417063 0.7095033064794466
0.6687707594223321 0.34534280067309736 0.7095033064794489
0.6687707594223321 0.3620752898044884 0.9933046290712285
0.6687707594223321 0.37880777893587947 0.9933046290712253
0.6687707594223321 0.3955402680672705 0.5676026451835592
0.6687707594223321 0.4122727571986615 0.4257019838876694
0.6687707594223321 0.42900524633005255 0.7095033064794466
0.6687707594223321 0.44573773546144363 0.8514039677753388
0.6687707594223321 0.46247022459283466 0.4257019838876694
0.6687707594223321 0.47920271372422574 0.8514039677753359
0.6687707594223321 0.49593520285561676 0.5676026451835573
0.6687707594223321 0.5126676919870079 0.2838013225917796
0.6687707594223321 0.5294001811183988 0.7095033064794489
0.6687707594223321 0.54613267024979 0.2838013225917796
0.6687707594223321 0.5628651593811809 0.8514039677753388
0.6687707594223321 0.579597648512572 0.7095033064794442
0.6687707594223321 0.5963301376439631 0.2838013225917796
0.6687707594223321 0.6130626267753541 0.1419006612958898
0.6687707594223321 0.6297951159067452 0.2838013225917796
0.6687707594223321 0.6465276050381361 0.2838013225917796
0.6687707594223321 0.6632600941695272 0.42570198388766656
0.6687707594223321 0.6799925833009184 0.0
0.6687707594223321 0.6967250724323093 0.2838013225917796
0.6687707594223321 0.7134575615637004 0.0
0.6687707594223321 0.7301900506950914 0.2838013225917796
0.6687707594223321 0.7469225398264825 0.0
0.6687707594223321 0.7636550289578735 0.28380132259177765
0.6687707594223321 0.7803875180892645 0.0
0.6687707594223321 0.7971200072206557 0.1419006612958898
0.6687707594223321 0.8138524963520466 0.0
0.6687707594223321 0.8305849854834377 0.0
0.7108875267021358 0.010693018045276403 0.0
0.7108875267021358 0.02742550717666745 0.0
0.7108875267021358 0.0441579963080585 0.0
0.7108875267021358 0.06089048543944954 0.0
0.7108875267021358 0.0776229745708406 0.5676026451835582
0.7108875267021358 0.09435546370223163 0.42570198388766906
0.7108875267021358 0.11108795283362269 0.42570198388766906
0.7108875267021358 0.12782044196501374 0.7095033064794477
0.7108875267021358 0.14455293109640477 0.8514039677753373
0.7108875267021358 0.16128542022779585 0.5676026451835582
0.7108875267021358 0.17801790935918688 1.5609072742547876
0.7108875267021358 0.1947503984905779 1.1352052903671164
0.7108875267021358 0.21148288762196898 1.7028079355506747
0.7108875267021358 0.22821537675336 1.1352052903671184
0.7108875267021358 0.24494786588475106 0.8514039677753359
0.7108875267021358 0.2616803550161421 1.277105951663008
0.7108875267021358 0.27841284414753315 1.277105951663008
0.7108875267021358 0.2951453332789242 1.4190066129588932
0.7108875267021358 0.31187782241031525 0.8514039677753388
0.7108875267021358 0.3286103115417063 1.1352052903671146
0.7108875267021358 0.34534280067309736 1.5609072742547876
0.7108875267021358 0.3620752898044884 0.8514039677753388
0.7108875267021358 0.37880777893587947 1.1352052903671146
0.7108875267021358 0.3955402680672705 0.7095033064794489
0.7108875267021358 0.4122727571986615 0.5676026451835592
0.7108875267021358 0.42900524633005255 0.8514039677753359
0.7108875267021358 0.44573773546144363 0.7095033064794489
0.7108875267021358 0.46247022459283466 0.9933046290712285
0.7108875267021358 0.47920271372422574 0.9933046290712253
0.7108875267021358 0.49593520285561676 0.5676026451835573
0.7108875267021358 0.5126676919870079 0.7095033064794489
0.7108875267021358 0.5294001811183988 0.5676026451835592
0.7108875267021358 0.54613267024979 1.1352052903671184
0.7108875267021358 0.5628651593811809 0.4257019838876694
0.7108875267021358 0.579597648512572 0.7095033064794442
0.7108875267021358 0.5963301376439631 0.9933046290712285
0.7108875267021358 0.6130626267753541 0.1419006612958898
0.7108875267021358 0.6297951159067452 0.2838013225917796
0.7108875267021358 0.6465276050381361 0.4257019838876694
0.7108875267021358 0.6632600941695272 0.0
0.7108875267021358 0.6799925833009184 0.1419006612958898
0.7108875267021358 0.6967250724323093 0.4257019838876694
0.7108875267021358 0.7134575615637004 0.0
0.7108875267021358 0.7301900506950914 0.2838013225917796
0.7108875267021358 0.7469225398264825 0.0
0.7108875267021358 0.7636550289578735 0.0
0.7108875267021358 0.7803875180892645 0.0
0.7108875267021358 0.7971200072206557 0.0
0.7108875267021358 0.8138524963520466 0.0
0.7108875267021358 0.8305849854834377 0.0
0.7530042939819396 0.010693018045276403 0.0
0.7530042939819396 0.02742550717666745 0.0
0.7530042939819396 0.0441579963080585 0.0
0.7530042939819396 0.06089048543944954 0.0
0.7530042939819396 0.0776229745708406 0.0
0.7530042939819396 0.09435546370223163 0.5676026451835587
0.7530042939819396 0.11108795283362269 0.7095033064794483
0.7530042939819396 0.12782044196501374 0.14190066129588955
0.7530042939819396 0.14455293109640477 0.8514039677753373
0.7530042939819396 0.16128542022779585 1.1352052903671164
0.7530042939819396 0.17801790935918688 0.4257019838876694
0.7530042939819396 0.1947503984905779 0.993304629071227
0.7530042939819396 0.21148288762196898 1.277105951663006
0.7530042939819396 0.22821537675336 1.277105951663008
0.7530042939819396 0.24494786588475106 2.12850991943834
0.7530042939819396 0.2616803550161421 1.844708596846567
0.7530042939819396 0.27841284414753315 1.7028079355506776
0.7530042939819396 0.2951453332789242 1.1352052903671146
0.7530042939819396 0.31187782241031525 1.1352052903671184
0.7530042939819396 0.3286103115417063 1.5609072742547823
0.7530042939819396 0.34534280067309736 1.4190066129588979
0.7530042939819396 0.3620752898044884 0.4257019838876694
0.7530042939819396 0.37880777893587947 0.7095033064794466
0.7530042939819396 0.3955402680672705 0.5676026451835592
0.7530042939819396 0.4122727571986615 1.277105951663008
0.7530042939819396 0.42900524633005255 0.7095033064794466
0.7530042939819396 0.44573773546144363 1.277105951663008
0.7530042939819396 0.46247022459283466 0.9933046290712285
0.7530042939819396 0.47920271372422574 0.8514039677753359
0.7530042939819396 0.49593520285561676 1.1352052903671146
0.7530042939819396 0.5126676919870079 0.8514039677753388
0.7530042939819396 0.5294001811183988 0.5676026451835592
0.7530042939819396 0.54613267024979 0.7095033064794489
0.7530042939819396 0.5628651593811809 0.2838013225917796
0.7530042939819396 0.579597648512572 0.8514039677753331
0.7530042939819396 0.5963301376439631 0.8514039677753388
0.7530042939819396 0.6130626267753541 0.8514039677753388
0.7530042939819396 0.6297951159067452 0.9933046290712285
0.7530042939819396 0.6465276050381361 0.7095033064794489
0.7530042939819396 0.6632600941695272 0.5676026451835553
0.7530042939819396 0.6799925833009184 0.4257019838876694
0.7530042939819396 0.6967250724323093 0.2838013225917796
0.7530042939819396 0.7134575615637004 0.7095033064794489
0.7530042939819396 0.7301900506950914 0.5676026451835592
0.7530042939819396 0.7469225398264825 0.2838013225917796
0.7530042939819396 0.7636550289578735 0.14190066129588882
0.7530042939819396 0.7803875180892645 0.0
0.7530042939819396 0.7971200072206557 0.1419006612958898
0.7530042939819396 0.8138524963520466 0.0
0.7530042939819396 0.8305849854834377 0.14190066129588882
0.7951210612617434 0.010693018045276403 0.0
0.7951210612617434 0.02742550717666745 0.0
0.7951210612617434 0.0441579963080585 0.0
0.7951210612617434 0.06089048543944954 0.0
0.7951210612617434 0.0776229745708406 0.14190066129588919
0.7951210612617434 0.09435546370223163 0.2838013225917786
0.7951210612617434 0.11108795283362269 0.5676026451835572
0.7951210612617434 0.12782044196501374 0.7095033064794458
0.7951210612617434 0.14455293109640477 0.42570198388766756
0.7951210612617434 0.16128542022779585 0.5676026451835567
0.7951210612617434 0.17801790935918688 0.4257019838876683
0.7951210612617434 0.1947503984905779 0.9933046290712244
0.7951210612617434 0.21148288762196898 1.1352052903671135
0.7951210612617434 0.22821537675336 1.986609258142452
0.7951210612617434 0.24494786588475106 1.7028079355506673
0.7951210612617434 0.2616803550161421 1.7028079355506731
0.7951210612617434 0.27841284414753315 1.8447085968465624
0.7951210612617434 0.2951453332789242 0.8514039677753337
0.7951210612617434 0.31187782241031525 0.709503306479447
0.7951210612617434 0.3286103115417063 0.9933046290712227
0.7951210612617434 0.34534280067309736 0.709503306479447
0.7951210612617434 0.3620752898044884 0.8514039677753366
0.7951210612617434 0.37880777893587947 1.1352052903671115
0.7951210612617434 0.3955402680672705 1.1352052903671153
0.7951210612617434 0.4122727571986615 0.993304629071226
0.7951210612617434 0.42900524633005255 0.8514039677753337
0.7951210612617434 0.44573773546144363 0.5676026451835576
0.7951210612617434 0.46247022459283466 0.993304629071226
0.7951210612617434 0.47920271372422574 1.2771059516630006
0.7951210612617434 0.49593520285561676 0.5676026451835557
0.7951210612617434 0.5126676919870079 0.993304629071226
0.7951210612617434 0.5294001811183988 0.5676026451835576
0.7951210612617434 0.54613267024979 1.8447085968465624
0.7951210612617434 0.5628651593811809 0.8514039677753366
0.7951210612617434 0.579597648512572 1.4190066129588845
0.7951210612617434 0.5963301376439631 1.5609072742547834
0.7951210612617434 0.6130626267753541 1.2771059516630046
0.7951210612617434 0.6297951159067452 1.1352052903671153
0.7951210612617434 0.6465276050381361 0.993304629071226
0.7951210612617434 0.6632600941695272 1.1352052903671077
0.7951210612617434 0.6799925833009184 0.993304629071226
0.7951210612617434 0.6967250724323093 0.5676026451835576
0.7951210612617434 0.7134575615637004 0.2838013225917788
0.7951210612617434 0.7301900506950914 0.1419006612958894
0.7951210612617434 0.7469225398264825 0.4257019838876683
0.7951210612617434 0.7636550289578735 0.14190066129588846
0.7951210612617434 0.7803875180892645 0.4257019838876683
0.7951210612617434 0.7971200072206557 0.0
0.7951210612617434 0.8138524963520466 0.0
0.7951210612617434 0.8305849854834377 0.0
0.8372378285415472 0.010693018045276403 0.0
0.8372378285415472 0.02742550717666745 0.0
0.8372378285415472 0.0441579963080585 0.0
0.8372378285415472 0.06089048543944954 0.1419006612958896
0.8372378285415472 0.0776229745708406 0.14190066129588955
0.8372378285415472 0.09435546370223163 0.42570198388766906
0.8372378285415472 0.11108795283362269 0.28380132259177937
0.8372378285415472 0.12782044196501374 0.2838013225917791
0.8372378285415472 0.14455293109640477 1.1352052903671164
0.8372378285415472 0.16128542022779585 0.8514039677753373
0.8372378285415472 0.17801790935918688 0.8514039677753388
0.8372378285415472 0.1947503984905779 0.993304629071227
0.8372378285415472 0.21148288762196898 0.993304629071227
0.8372378285415472 0.22821537675336 1.844708596846567
0.8372378285415472 0.24494786588475106 1.9866092581424506
0.8372378285415472 0.2616803550161421 0.7095033064794489
0.8372378285415472 0.27841284414753315 0.5676026451835592
0.8372378285415472 0.2951453332789242 1.4190066129588932
0.8372378285415472 0.31187782241031525 0.9933046290712285
0.8372378285415472 0.3286103115417063 1.2771059516630037
0.8372378285415472 0.34534280067309736 0.5676026451835592
0.8372378285415472 0.3620752898044884 0.8514039677753388
0.8372378285415472 0.37880777893587947 0.9933046290712253
0.8372378285415472 0.3955402680672705 0.8514039677753388
0.8372378285415472 0.4122727571986615 0.9933046290712285
0.8372378285415472 0.42900524633005255 0.9933046290712253
0.8372378285415472 0.44573773546144363 0.5676026451835592
0.8372378285415472 0.46247022459283466 1.986609258142457
0.8372378285415472 0.47920271372422574 1.2771059516630037
0.8372378285415472 0.49593520285561676 1.1352052903671146
0.8372378285415472 0.5126676919870079 1.5609072742547876
0.8372378285415472 0.5294001811183988 0.4257019838876694
0.8372378285415472 0.54613267024979 1.1352052903671184
0.8372378285415472 0.5628651593811809 2.2704105807342367
0.8372378285415472 0.579597648512572 1.5609072742547772
0.8372378285415472 0.5963301376439631 1.277105951663008
0.8372378285415472 0.6130626267753541 2.2704105807342367
0.8372378285415472 0.6297951159067452 1.844708596846567
0.8372378285415472 0.6465276050381361 0.8514039677753388
0.8372378285415472 0.6632600941695272 0.8514039677753331
0.8372378285415472 0.6799925833009184 1.5609072742547876
0.8372378285415472 0.6967250724323093 1.1352052903671184
0.8372378285415472 0.7134575615637004 0.8514039677753388
0.8372378285415472 0.7301900506950914 0.1419006612958898
0.8372378285415472 0.7469225398264825 0.7095033064794489
0.8372378285415472 0.7636550289578735 0.14190066129588882
0.8372378285415472 0.7803875180892645 0.1419006612958898
0.8372378285415472 0.7971200072206557 0.1419006612958898
0.8372378285415472 0.8138524963520466 0.0
0.8372378285415472 0.8305849854834377 0.0
0.8793545958213509 0.010693018045276403 0.0
0.8793545958213509 0.02742550717666745 0.0
0.8793545958213509 0.0441579963080585 0.0
0.8793545958213509 0.06089048543944954 0.1419006612958896
0.8793545958213509 0.0776229745708406 0.0
0.8793545958213509 0.09435546370223163 0.42570198388766906
0.8793545958213509 0.11108795283362269 0.42570198388766906
0.8793545958213509 0.12782044196501374 0.2838013225917791
0.8793545958213509 0.14455293109640477 0.42570198388766867
0.8793545958213509 0.16128542022779585 0.7095033064794477
0.8793545958213509 0.17801790935918688 0.8514039677753388
0.8793545958213509 0.1947503984905779 1.986609258142454
0.8793545958213509 0.21148288762196898 1.4190066129588954
0.8793545958213509 0.22821537675336 0.8514039677753388
0.8793545958213509 0.24494786588475106 1.4190066129588932
0.8793545958213509 0.2616803550161421 0.7095033064794489
0.8793545958213509 0.27841284414753315 1.277105951663008
0.8793545958213509 0.2951453332789242 1.844708596846561
0.8793545958213509 0.31187782241031525 2.128509919438347
0.8793545958213509 0.3286103115417063 0.9933046290712253
0.8793545958213509 0.34534280067309736 0.7095033064794489
0.8793545958213509 0.3620752898044884 0.8514039677753388
0.8793545958213509 0.37880777893587947 0.8514039677753359
0.8793545958213509 0.3955402680672705 0.8514039677753388
0.8793545958213509 0.4122727571986615 1.4190066129588979
0.8793545958213509 0.42900524633005255 0.9933046290712253
0.8793545958213509 0.44573773546144363 0.8514039677753388
0.8793545958213509 0.46247022459283466 0.9933046290712285
0.8793545958213509 0.47920271372422574 2.12850991943834
0.8793545958213509 0.49593520285561676 1.2771059516630037
0.8793545958213509 0.5126676919870079 2.2704105807342367
0.8793545958213509 0.5294001811183988 2.128509919438347
0.8793545958213509 0.54613267024979 2.4123112420301265
0.8793545958213509 0.5628651593811809 1.986609258142457
0.8793545958213509 0.579597648512572 1.5609072742547772
0.8793545958213509 0.5963301376439631 2.979913887213686
0.8793545958213509 0.6130626267753541 1.844708596846567
0.8793545958213509 0.6297951159067452 2.128509919438347
0.8793545958213509 0.6465276050381361 2.8380132259177957
0.8793545958213509 0.6632600941695272 1.1352052903671106
0.8793545958213509 0.6799925833009184 1.986609258142457
0.8793545958213509 0.6967250724323093 0.7095033064794489
0.8793545958213509 0.7134575615637004 0.7095033064794489
0.8793545958213509 0.7301900506950914 0.7095033064794489
0.8793545958213509 0.7469225398264825 0.4257019838876694
0.8793545958213509 0.7636550289578735 0.14190066129588882
0.8793545958213509 0.7803875180892645 0.0
0.8793545958213509 0.7971200072206557 0.0
0.8793545958213509 0.8138524963520466 0.0
0.8793545958213509 0.8305849854834377 0.0
0.9214713631011546 0.010693018045276403 0.0
0.9214713631011546 0.02742550717666745 0.0
0.9214713631011546 0.0441579963080585 0.0
0.9214713631011546 0.06089048543944954 0.0
0.9214713631011546 0.0776229745708406 0.14190066129588955
0.9214713631011546 0.09435546370223163 0.28380132259177937
0.9214713631011546 0.11108795283362269 0.14190066129588969
0.9214713631011546 0.12782044196501374 0.7095033064794477
0.9214713631011546 0.14455293109640477 0.7095033064794477
0.9214713631011546 0.16128542022779585 0.8514039677753373
0.9214713631011546 0.17801790935918688 0.7095033064794489
0.9214713631011546 0.1947503984905779 1.4190066129588954
0.9214713631011546 0.21148288762196898 1.277105951663006
0.9214713631011546 0.22821537675336 1.4190066129588979
0.9214713631011546 0.24494786588475106 0.8514039677753359
0.9214713631011546 0.2616803550161421 1.7028079355506776
0.9214713631011546 0.27841284414753315 1.1352052903671184
0.9214713631011546 0.2951453332789242 2.270410580734229
0.9214713631011546 0.31187782241031525 1.5609072742547876
0.9214713631011546 0.3286103115417063 0.5676026451835573
0.9214713631011546 0.34534280067309736 0.7095033064794489
0.9214713631011546 0.3620752898044884 1.277105951663008
0.9214713631011546 0.37880777893587947 1.1352052903671146
0.9214713631011546 0.3955402680672705 0.7095033064794489
0.9214713631011546 0.4122727571986615 1.1352052903671184
0.9214713631011546 0.42900524633005255 1.4190066129588932
0.9214713631011546 0.44573773546144363 1.1352052903671184
0.9214713631011546 0.46247022459283466 1.4190066129588979
0.9214713631011546 0.47920271372422574 1.7028079355506718
0.9214713631011546 0.49593520285561676 1.5609072742547823
0.9214713631011546 0.5126676919870079 2.4123112420301265
0.9214713631011546 0.5294001811183988 2.4123112420301265
0.9214713631011546 0.54613267024979 2.2704105807342367
0.9214713631011546 0.5628651593811809 2.2704105807342367
0.9214713631011546 0.579597648512572 2.128509919438333
0.9214713631011546 0.5963301376439631 2.2704105807342367
0.9214713631011546 0.6130626267753541 2.696112564621906
0.9214713631011546 0.6297951159067452 2.8380132259177957
0.9214713631011546 0.6465276050381361 3.405615871101355
0.9214713631011546 0.6632600941695272 2.128509919438333
0.9214713631011546 0.6799925833009184 0.8514039677753388
0.9214713631011546 0.6967250724323093 1.4190066129588979
0.9214713631011546 0.7134575615637004 0.2838013225917796
0.9214713631011546 0.7301900506950914 0.1419006612958898
0.9214713631011546 0.7469225398264825 0.4257019838876694
0.9214713631011546 0.7636550289578735 0.0
0.9214713631011546 0.7803875180892645 0.0
0.9214713631011546 0.7971200072206557 0.0
0.9214713631011546 0.8138524963520466 0.0
0.9214713631011546 0.8305849854834377 0.0
0.9635881303809584 0.010693018045276403 0.0
0.9635881303809584 0.02742550717666745 0.0
0.9635881303809584 0.0441579963080585 0.0
0.9635881303809584 0.06089048543944954 0.0
0.9635881303809584 0.0776229745708406 0.0
0.9635881303809584 0.09435546370223163 0.28380132259177937
0.9635881303809584 0.11108795283362269 0.28380132259177937
0.9635881303809584 0.12782044196501374 0.42570198388766867
0.9635881303809584 0.14455293109640477 0.993304629071227
0.9635881303809584 0.16128542022779585 0.7095033064794477
0.9635881303809584 0.17801790935918688 0.7095033064794489
0.9635881303809584 0.1947503984905779 1.277105951663006
0.9635881303809584 0.21148288762196898 1.277105951663006
0.9635881303809584 0.22821537675336 1.7028079355506776
0.9635881303809584 0.24494786588475106 1.5609072742547823
0.9635881303809584 0.2616803550161421 1.5609072742547876
0.9635881303809584 0.27841284414753315 1.277105951663008
0.9635881303809584 0.2951453332789242 1.1352052903671146
0.9635881303809584 0.31187782241031525 1.7028079355506776
0.9635881303809584 0.3286103115417063 1.2771059516630037
0.9635881303809584 0.34534280067309736 2.2704105807342367
0.9635881303809584 0.3620752898044884 0.9933046290712285
0.9635881303809584 0.37880777893587947 0.9933046290712253
0.9635881303809584 0.3955402680672705 0.7095033064794489
0.9635881303809584 0.4122727571986615 1.7028079355506776
0.9635881303809584 0.42900524633005255 1.5609072742547823
0.9635881303809584 0.44573773546144363 1.4190066129588979
0.9635881303809584 0.46247022459283466 1.5609072742547876
0.9635881303809584 0.47920271372422574 1.2771059516630037
0.9635881303809584 0.49593520285561676 1.844708596846561
0.9635881303809584 0.5126676919870079 2.979913887213686
0.9635881303809584 0.5294001811183988 2.2704105807342367
0.9635881303809584 0.54613267024979 3.121814548509575
0.9635881303809584 0.5628651593811809 3.405615871101355
0.9635881303809584 0.579597648512572 3.831317854988999
0.9635881303809584 0.5963301376439631 2.554211903326016
0.9635881303809584 0.6130626267753541 3.547516532397245
0.9635881303809584 0.6297951159067452 2.554211903326016
0.9635881303809584 0.6465276050381361 2.554211903326016
0.9635881303809584 0.6632600941695272 1.2771059516629995
0.9635881303809584 0.6799925833009184 1.5609072742547876
0.9635881303809584 0.6967250724323093 0.7095033064794489
0.9635881303809584 0.7134575615637004 0.5676026451835592
0.9635881303809584 0.7301900506950914 0.2838013225917796
0.9635881303809584 0.7469225398264825 0.0
0.9635881303809584 0.7636550289578735 0.0
0.9635881303809584 0.7803875180892645 0.1419006612958898
0.9635881303809584 0.7971200072206557 0.1419006612958898
0.9635881303809584 0.8138524963520466 0.0
0.9635881303809584 0.8305849854834377 0.0
1.005704897660762 0.010693018045276403 0.0
1.005704897660762 0.02742550717666745 0.0
1.005704897660762 0.0441579963080585 0.0
1.005704897660762 0.06089048543944954 0.0
1.005704897660762 0.0776229745708406 0.0
1.005704897660762 0.09435546370223163 0.14190066129588969
1.005704897660762 0.11108795283362269 0.42570198388766906
1.005704897660762 0.12782044196501374 0.7095033064794477
1.005704897660762 0.14455293109640477 0.5676026451835582
1.005704897660762 0.16128542022779585 0.7095033064794477
1.005704897660762 0.17801790935918688 0.9933046290712285
1.005704897660762 0.1947503984905779 1.1352052903671164
1.005704897660762 0.21148288762196898 0.993304629071227
1.005704897660762 0.22821537675336 1.1352052903671184
1.005704897660762 0.24494786588475106 1.2771059516630037
1.005704897660762 0.2616803550161421 1.986609258142457
1.005704897660762 0.27841284414753315 2.2704105807342367
1.005704897660762 0.2951453332789242 2.4123112420301185
1.005704897660762 0.31187782241031525 1.1352052903671184
1.005704897660762 0.3286103115417063 1.7028079355506718
1.005704897660762 0.34534280067309736 1.1352052903671184
1.005704897660762 0.3620752898044884 0.9933046290712285
1.005704897660762 0.37880777893587947 1.9866092581424506
1.005704897660762 0.3955402680672705 0.7095033064794489
1.005704897660762 0.4122727571986615 1.5609072742547876
1.005704897660762 0.42900524633005255 1.1352052903671146
1.005704897660762 0.44573773546144363 1.277105951663008
1.005704897660762 0.46247022459283466 1.986609258142457
1.005704897660762 0.47920271372422574 1.4190066129588932
1.005704897660762 0.49593520285561676 1.9866092581424506
1.005704897660762 0.5126676919870079 2.696112564621906
1.005704897660762 0.5294001811183988 2.8380132259177957
1.005704897660762 0.54613267024979 3.2637152098054654
1.005704897660762 0.5628651593811809 3.121814548509575
1.005704897660762 0.579597648512572 2.4123112420301105
1.005704897660762 0.5963301376439631 4.115119177580803
1.005704897660762 0.6130626267753541 3.121814548509575
1.005704897660762 0.6297951159067452 3.121814548509575
1.005704897660762 0.6465276050381361 1.844708596846567
1.005704897660762 0.6632600941695272 2.128509919438333
1.005704897660762 0.6799925833009184 0.4257019838876694
1.005704897660762 0.6967250724323093 0.7095033064794489
1.005704897660762 0.7134575615637004 0.5676026451835592
1.005704897660762 0.7301900506950914 0.2838013225917796
1.005704897660762 0.7469225398264825 0.1419006612958898
1.005704897660762 0.7636550289578735 0.0
1.005704897660762 0.7803875180892645 0.0
1.005704897660762 0.7971200072206557 0.0
1.005704897660762 0.8138524963520466 0.0
1.005704897660762 0.8305849854834377 0.0
1.0478216649405658 0.010693018045276403 0.0
1.0478216649405658 0.02742550717666745 0.0
1.0478216649405658 0.0441579963080585 0.0
1.0478216649405658 0.06089048543944954 0.0
1.0478216649405658 0.0776229745708406 0.2838013225917791
1.0478216649405658 0.09435546370223163 0.42570198388766906
1.0478216649405658 0.11108795283362269 0.14190066129588969
1.0478216649405658 0.12782044196501374 0.2838013225917791
1.0478216649405658 0.14455293109640477 1.1352052903671164
1.0478216649405658 0.16128542022779585 1.277105951663006
1.0478216649405658 0.17801790935918688 0.7095033064794489
1.0478216649405658 0.1947503984905779 1.7028079355506747
1.0478216649405658 0.21148288762196898 1.986609258142454
1.0478216649405658 0.22821537675336 2.8380132259177957
1.0478216649405658 0.24494786588475106 1.5609072742547823
1.0478216649405658 0.2616803550161421 1.5609072742547876
1.0478216649405658 0.27841284414753315 1.7028079355506776
1.0478216649405658 0.2951453332789242 2.5542119033260073
1.0478216649405658 0.31187782241031525 0.9933046290712285
1.0478216649405658 0.3286103115417063 1.1352052903671146
1.0478216649405658 0.34534280067309736 1.7028079355506776
1.0478216649405658 0.3620752898044884 1.7028079355506776
1.0478216649405658 0.37880777893587947 0.9933046290712253
1.0478216649405658 0.3955402680672705 0.9933046290712285
1.0478216649405658 0.4122727571986615 1.1352052903671184
1.0478216649405658 0.42900524633005255 1.7028079355506718
1.0478216649405658 0.44573773546144363 1.844708596846567
1.0478216649405658 0.46247022459283466 2.979913887213686
1.0478216649405658 0.47920271372422574 1.844708596846561
1.0478216649405658 0.49593520285561676 2.270410580734229
1.0478216649405658 0.5126676919870079 1.986609258142457
1.0478216649405658 0.5294001811183988 3.8313178549890248
1.0478216649405658 0.54613267024979 2.554211903326016
1.0478216649405658 0.5628651593811809 3.8313178549890248
1.0478216649405658 0.579597648512572 2.554211903325999
1.0478216649405658 0.5963301376439631 3.973218516284914
1.0478216649405658 0.6130626267753541 2.2704105807342367
1.0478216649405658 0.6297951159067452 1.844708596846567
1.0478216649405658 0.6465276050381361 1.5609072742547876
1.0478216649405658 0.6632600941695272 1.1352052903671106
1.0478216649405658 0.6799925833009184 0.8514039677753388
1.0478216649405658 0.6967250724323093 0.4257019838876694
1.0478216649405658 0.7134575615637004 0.2838013225917796
1.0478216649405658 0.7301900506950914 0.0
1.0478216649405658 0.7469225398264825 0.1419006612958898
1.0478216649405658 0.7636550289578735 0.0
1.0478216649405658 0.7803875180892645 0.0
1.0478216649405658 0.7971200072206557 0.0
1.0478216649405658 0.8138524963520466 0.0
1.0478216649405658 0.8305849854834377 0.0
1.0899384322203696 0.010693018045276403 0.0
1.0899384322203696 0.02742550717666745 0.0
1.0899384322203696 0.0441579963080585 0.0
1.0899384322203696 0.06089048543944954 0.1419006612958896
1.0899384322203696 0.0776229745708406 0.0
1.0899384322203696 0.09435546370223163 0.14190066129588969
1.0899384322203696 0.11108795283362269 0.14190066129588969
1.0899384322203696 0.12782044196501374 0.8514039677753373
1.0899384322203696 0.14455293109640477 0.42570198388766867
1.0899384322203696 0.16128542022779585 0.42570198388766867
1.0899384322203696 0.17801790935918688 0.9933046290712285
1.0899384322203696 0.1947503984905779 1.560907274254785
1.0899384322203696 0.21148288762196898 1.844708596846564
1.0899384322203696 0.22821537675336 1.4190066129588979
1.0899384322203696 0.24494786588475106 2.8380132259177864
1.0899384322203696 0.2616803550161421 2.8380132259177957
1.0899384322203696 0.27841284414753315 1.7028079355506776
1.0899384322203696 0.2951453332789242 1.4190066129588932
1.0899384322203696 0.31187782241031525 1.7028079355506776
1.0899384322203696 0.3286103115417063 1.5609072742547823
1.0899384322203696 0.34534280067309736 1.986609258142457
1.0899384322203696 0.3620752898044884 0.7095033064794489
1.0899384322203696 0.37880777893587947 0.7095033064794466
1.0899384322203696 0.3955402680672705 2.554211903326016
1.0899384322203696 0.4122727571986615 1.986609258142457
1.0899384322203696 0.42900524633005255 1.844708596846561
1.0899384322203696 0.44573773546144363 1.5609072742547876
1.0899384322203696 0.46247022459283466 1.1352052903671184
1.0899384322203696 0.47920271372422574 1.9866092581424506
1.0899384322203696 0.49593520285561676 3.1218145485095645
1.0899384322203696 0.5126676919870079 2.4123112420301265
1.0899384322203696 0.5294001811183988 2.979913887213686
1.0899384322203696 0.54613267024979 2.696112564621906
1.0899384322203696 0.5628651593811809 2.128509919438347
1.0899384322203696 0.579597648512572 2.270410580734221
1.0899384322203696 0.5963301376439631 2.4123112420301265
1.0899384322203696 0.6130626267753541 2.554211903326016
1.0899384322203696 0.6297951159067452 1.4190066129588979
1.0899384322203696 0.6465276050381361 1.844708596846567
1.0899384322203696 0.6632600941695272 0.8514039677753331
1.0899384322203696 0.6799925833009184 0.1419006612958898
1.0899384322203696 0.6967250724323093 0.5676026451835592
1.0899384322203696 0.7134575615637004 0.0
1.0899384322203696 0.7301900506950914 0.0
1.0899384322203696 0.7469225398264825 0.0
1.0899384322203696 0.7636550289578735 0.0
1.0899384322203696 0.7803875180892645 0.0
1.0899384322203696 0.7971200072206557 0.0
1.0899384322203696 0.8138524963520466 0.0
1.0899384322203696 0.8305849854834377 0.0
1.1320551995001735 0.010693018045276403 0.0
1.1320551995001735 0.02742550717666745 0.0
1.1320551995001735 0.0441579963080585 0.0
1.1320551995001735 0.06089048543944954 0.2838013225917777
1.1320551995001735 0.0776229745708406 0.14190066129588882
1.1320551995001735 0.09435546370223163 0.14190066129588894
1.1320551995001735 0.11108795283362269 0.14190066129588894
1.1320551995001735 0.12782044196501374 0.28380132259177765
1.1320551995001735 0.14455293109640477 0.4257019838876664
1.1320551995001735 0.16128542022779585 0.709503306479444
1.1320551995001735 0.17801790935918688 1.5609072742547794
1.1320551995001735 0.1947503984905779 1.7028079355506656
1.1320551995001735 0.21148288762196898 1.7028079355506656
1.1320551995001735 0.22821537675336 1.5609072742547794
1.1320551995001735 0.24494786588475106 0.99330462907122
1.1320551995001735 0.2616803550161421 1.1352052903671124
1.1320551995001735 0.27841284414753315 2.2704105807342247
1.1320551995001735 0.2951453332789242 2.4123112420301056
1.1320551995001735 0.31187782241031525 2.4123112420301136
1.1320551995001735 0.3286103115417063 1.7028079355506627
1.1320551995001735 0.34534280067309736 1.7028079355506685
1.1320551995001735 0.3620752898044884 1.5609072742547794
1.1320551995001735 0.37880777893587947 0.99330462907122
1.1320551995001735 0.3955402680672705 1.1352052903671124
1.1320551995001735 0.4122727571986615 0.8514039677753342
1.1320551995001735 0.42900524633005255 2.1285099194383283
1.1320551995001735 0.44573773546144363 1.8447085968465577
1.1320551995001735 0.46247022459283466 2.1285099194383355
1.1320551995001735 0.47920271372422574 1.8447085968465515
1.1320551995001735 0.49593520285561676 2.97991388721366
1.1320551995001735 0.5126676919870079 2.4123112420301136
1.1320551995001735 0.5294001811183988 3.1218145485095588
1.1320551995001735 0.54613267024979 1.9866092581424466
1.1320551995001735 0.5628651593811809 2.8380132259177806
1.1320551995001735 0.579597648512572 1.9866092581424335
1.1320551995001735 0.5963301376439631 1.4190066129588903
1.1320551995001735 0.6130626267753541 1.7028079355506685
1.1320551995001735 0.6297951159067452 1.8447085968465577
1.1320551995001735 0.6465276050381361 0.4257019838876671
1.1320551995001735 0.6632600941695272 0.2838013225917762
1.1320551995001735 0.6799925833009184 0.5676026451835562
1.1320551995001735 0.6967250724323093 0.14190066129588905
1.1320551995001735 0.7134575615637004 0.0
1.1320551995001735 0.7301900506950914 0.0
1.1320551995001735 0.7469225398264825 0.0
1.1320551995001735 0.7636550289578735 0.0
1.1320551995001735 0.7803875180892645 0.0
1.1320551995001735 0.7971200072206557 0.0
1.1320551995001735 0.8138524963520466 0.0
1.1320551995001735 0.8305849854834377 0.0
1.1741719667799773 0.010693018045276403 0.0
1.1741719667799773 0.02742550717666745 0.0
1.1741719667799773 0.0441579963080585 0.0
1.1741719667799773 0.06089048543944954 0.0
1.1741719667799773 0.0776229745708406 0.14190066129588955
1.1741719667799773 0.09435546370223163 0.14190066129588969
1.1741719667799773 0.11108795283362269 0.0
1.1741719667799773 0.12782044196501374 0.2838013225917791
1.1741719667799773 0.14455293109640477 0.2838013225917791
1.1741719667799773 0.16128542022779585 1.4190066129588954
1.1741719667799773 0.17801790935918688 0.7095033064794489
1.1741719667799773 0.1947503984905779 0.5676026451835582
1.1741719667799773 0.21148288762196898 1.4190066129588954
1.1741719667799773 0.22821537675336 1.5609072742547876
1.1741719667799773 0.24494786588475106 2.270410580734229
1.1741719667799773 0.2616803550161421 2.128509919438347
1.1741719667799773 0.27841284414753315 1.4190066129588979
1.1741719667799773 0.2951453332789242 1.7028079355506718
1.1741719667799773 0.31187782241031525 0.9933046290712285
1.1741719667799773 0.3286103115417063 1.2771059516630037
1.1741719667799773 0.34534280067309736 1.1352052903671184
1.1741719667799773 0.3620752898044884 1.5609072742547876
1.1741719667799773 0.37880777893587947 1.7028079355506718
1.1741719667799773 0.3955402680672705 3.121814548509575
1.1741719667799773 0.4122727571986615 2.554211903326016
1.1741719667799773 0.42900524633005255 1.844708596846561
1.1741719667799773 0.44573773546144363 2.8380132259177957
1.1741719667799773 0.46247022459283466 2.554211903326016
1.1741719667799773 0.47920271372422574 2.4123112420301185
1.1741719667799773 0.49593520285561676 2.4123112420301185
1.1741719667799773 0.5126676919870079 2.128509919438347
1.1741719667799773 0.5294001811183988 1.1352052903671184
1.1741719667799773 0.54613267024979 2.2704105807342367
1.1741719667799773 0.5628651593811809 1.7028079355506776
1.1741719667799773 0.579597648512572 2.696112564621888
1.1741719667799773 0.5963301376439631 2.128509919438347
1.1741719667799773 0.6130626267753541 1.5609072742547876
1.1741719667799773 0.6297951159067452 0.9933046290712285
1.1741719667799773 0.6465276050381361 0.7095033064794489
1.1741719667799773 0.6632600941695272 0.14190066129588882
1.1741719667799773 0.6799925833009184 0.1419006612958898
1.1741719667799773 0.6967250724323093 0.0
1.1741719667799773 0.7134575615637004 0.0
1.1741719667799773 0.7301900506950914 0.0
1.1741719667799773 0.7469225398264825 0.0
1.1741719667799773 0.7636550289578735 0.0
1.1741719667799773 0.7803875180892645 0.0
1.1741719667799773 0.7971200072206557 0.0
1.1741719667799773 0.8138524963520466 0.0
1.1741719667799773 0.8305849854834377 0.0
1.216288734059781 0.010693018045276403 0.0
1.216288734059781 0.02742550717666745 0.0
1.216288734059781 0.0441579963080585 0.0
1.216288734059781 0.06089048543944954 0.0
1.216288734059781 0.0776229745708406 0.2838013225917791
1.216288734059781 0.09435546370223163 0.14190066129588969
1.216288734059781 0.11108795283362269 0.28380132259177937
1.216288734059781 0.12782044196501374 0.14190066129588955
1.216288734059781 0.14455293109640477 0.7095033064794477
1.216288734059781 0.16128542022779585 0.993304629071227
1.216288734059781 0.17801790935918688 0.5676026451835592
1.216288734059781 0.1947503984905779 1.277105951663006
1.216288734059781 0.21148288762196898 1.277105951663006
1.216288734059781 0.22821537675336 1.7028079355506776
1.216288734059781 0.24494786588475106 2.4123112420301185
1.216288734059781 0.2616803550161421 1.7028079355506776
1.216288734059781 0.27841284414753315 1.986609258142457
1.216288734059781 0.2951453332789242 1.844708596846561
1.216288734059781 0.31187782241031525 2.554211903326016
1.216288734059781 0.3286103115417063 1.7028079355506718
1.216288734059781 0.34534280067309736 1.5609072742547876
1.216288734059781 0.3620752898044884 1.277105951663008
1.216288734059781 0.37880777893587947 1.2771059516630037
1.216288734059781 0.3955402680672705 1.986609258142457
1.216288734059781 0.4122727571986615 1.844708596846567
1.216288734059781 0.42900524633005255 2.696112564621897
1.216288734059781 0.44573773546144363 2.4123112420301265
1.216288734059781 0.46247022459283466 2.696112564621906
1.216288734059781 0.47920271372422574 2.9799138872136757
1.216288734059781 0.49593520285561676 1.9866092581424506
1.216288734059781 0.5126676919870079 2.128509919438347
1.216288734059781 0.5294001811183988 1.7028079355506776
1.216288734059781 0.54613267024979 1.844708596846567
1.216288734059781 0.5628651593811809 1.844708596846567
1.216288734059781 0.579597648512572 1.1352052903671106
1.216288734059781 0.5963301376439631 0.7095033064794489
1.216288734059781 0.6130626267753541 0.9933046290712285
1.216288734059781 0.6297951159067452 0.2838013225917796
1.216288734059781 0.6465276050381361 0.5676026451835592
1.216288734059781 0.6632600941695272 0.0
1.216288734059781 0.6799925833009184 0.0
1.216288734059781 0.6967250724323093 0.0
1.216288734059781 0.7134575615637004 0.0
1.216288734059781 0.7301900506950914 0.0
1.216288734059781 0.7469225398264825 0.0
1.216288734059781 0.7636550289578735 0.0
1.216288734059781 0.7803875180892645 0.0
1.216288734059781 0.7971200072206557 0.0
1.216288734059781 0.8138524963520466 0.0
1.216288734059781 0.8305849854834377 0.0
1.2584055013395847 0.010693018045276403 0.0
1.2584055013395847 0.02742550717666745 0.0
1.2584055013395847 0.0441579963080585 0.0
1.2584055013395847 0.06089048543944954 0.1419006612958896
1.2584055013395847 0.0776229745708406 0.14190066129588955
1.2584055013395847 0.09435546370223163 0.14190066129588969
1.2584055013395847 0.11108795283362269 0.0
1.2584055013395847 0.12782044196501374 0.5676026451835582
1.2584055013395847 0.14455293109640477 0.14190066129588955
1.2584055013395847 0.16128542022779585 0.5676026451835582
1.2584055013395847 0.17801790935918688 0.2838013225917796
1.2584055013395847 0.1947503984905779 1.7028079355506747
1.2584055013395847 0.21148288762196898 1.7028079355506747
1.2584055013395847 0.22821537675336 3.121814548509575
1.2584055013395847 0.24494786588475106 2.4123112420301185
1.2584055013395847 0.2616803550161421 2.979913887213686
1.2584055013395847 0.27841284414753315 2.128509919438347
1.2584055013395847 0.2951453332789242 2.270410580734229
1.2584055013395847 0.31187782241031525 1.844708596846567
1.2584055013395847 0.3286103115417063 0.9933046290712253
1.2584055013395847 0.34534280067309736 2.554211903326016
1.2584055013395847 0.3620752898044884 1.844708596846567
1.2584055013395847 0.37880777893587947 2.4123112420301185
1.2584055013395847 0.3955402680672705 1.986609258142457
1.2584055013395847 0.4122727571986615 2.696112564621906
1.2584055013395847 0.42900524633005255 3.4056158711013436
1.2584055013395847 0.44573773546144363 3.973218516284914
1.2584055013395847 0.46247022459283466 2.128509919438347
1.2584055013395847 0.47920271372422574 2.696112564621897
1.2584055013395847 0.49593520285561676 3.689417193693122
1.2584055013395847 0.5126676919870079 3.2637152098054654
1.2584055013395847 0.5294001811183988 1.1352052903671184
1.2584055013395847 0.54613267024979 1.5609072742547876
1.2584055013395847 0.5628651593811809 2.128509919438347
1.2584055013395847 0.579597648512572 0.7095033064794442
1.2584055013395847 0.5963301376439631 0.4257019838876694
1.2584055013395847 0.6130626267753541 0.4257019838876694
1.2584055013395847 0.6297951159067452 0.2838013225917796
1.2584055013395847 0.6465276050381361 0.0
1.2584055013395847 0.6632600941695272 0.0
1.2584055013395847 0.6799925833009184 0.0
1.2584055013395847 0.6967250724323093 0.0
1.2584055013395847 0.7134575615637004 0.0
1.2584055013395847 0.7301900506950914 0.0
1.2584055013395847 0.7469225398264825 0.0
1.2584055013395847 0.7636550289578735 0.0
1.2584055013395847 0.7803875180892645 0.0
1.2584055013395847 0.7971200072206557 0.0
1.2584055013395847 0.8138524963520466 0.0
1.2584055013395847 0.8305849854834377 0.0
1.3005222686193885 0.010693018045276403 0.0
1.3005222686193885 0.02742550717666745 0.0
1.3005222686193885 0.0441579963080585 0.0
1.3005222686193885 0.06089048543944954 0.0
1.3005222686193885 0.0776229745708406 0.14190066129588955
1.3005222686193885 0.09435546370223163 0.42570198388766906
1.3005222686193885 0.11108795283362269 0.28380132259177937
1.3005222686193885 0.12782044196501374 0.7095033064794477
1.3005222686193885 0.14455293109640477 0.2838013225917791
1.3005222686193885 0.16128542022779585 0.42570198388766867
1.3005222686193885 0.17801790935918688 0.9933046290712285
1.3005222686193885 0.1947503984905779 0.993304629071227
1.3005222686193885 0.21148288762196898 1.7028079355506747
1.3005222686193885 0.22821537675336 1.986609258142457
1.3005222686193885 0.24494786588475106 2.270410580734229
1.3005222686193885 0.2616803550161421 2.2704105807342367
1.3005222686193885 0.27841284414753315 2.979913887213686
1.3005222686193885 0.2951453332789242 2.5542119033260073
1.3005222686193885 0.31187782241031525 2.4123112420301265
1.3005222686193885 0.3286103115417063 1.844708596846561
1.3005222686193885 0.34534280067309736 2.696112564621906
1.3005222686193885 0.3620752898044884 2.554211903326016
1.3005222686193885 0.37880777893587947 2.9799138872136757
1.3005222686193885 0.3955402680672705 1.7028079355506776
1.3005222686193885 0.4122727571986615 3.689417193693134
1.3005222686193885 0.42900524633005255 3.4056158711013436
1.3005222686193885 0.44573773546144363 4.5408211614684735
1.3005222686193885 0.46247022459283466 3.2637152098054654
1.3005222686193885 0.47920271372422574 3.1218145485095645
1.3005222686193885 0.49593520285561676 2.9799138872136757
1.3005222686193885 0.5126676919870079 1.986609258142457
1.3005222686193885 0.5294001811183988 0.8514039677753388
1.3005222686193885 0.54613267024979 0.9933046290712285
1.3005222686193885 0.5628651593811809 1.7028079355506776
1.3005222686193885 0.579597648512572 0.5676026451835553
1.3005222686193885 0.5963301376439631 0.4257019838876694
1.3005222686193885 0.6130626267753541 0.1419006612958898
1.3005222686193885 0.6297951159067452 0.1419006612958898
1.3005222686193885 0.6465276050381361 0.0
1.3005222686193885 0.6632600941695272 0.0
1.3005222686193885 0.6799925833009184 0.0
1.3005222686193885 0.6967250724323093 0.0
1.3005222686193885 0.7134575615637004 0.0
1.3005222686193885 0.7301900506950914 0.0
1.3005222686193885 0.7469225398264825 0.0
1.3005222686193885 0.7636550289578735 0.0
1.3005222686193885 0.7803875180892645 0.0
1.3005222686193885 0.7971200072206557 0.0
1.3005222686193885 0.8138524963520466 0.0
1.3005222686193885 0.8305849854834377 0.0
1.3426390358991922 0.010693018045276403 0.0
1.3426390358991922 0.02742550717666745 0.0
1.3426390358991922 0.0441579963080585 0.0
1.3426390358991922 0.06089048543944954 0.0
1.3426390358991922 0.0776229745708406 0.14190066129588955
1.3426390358991922 0.09435546370223163 0.14190066129588969
1.3426390358991922 0.11108795283362269 0.5676026451835587
1.3426390358991922 0.12782044196501374 0.2838013225917791
1.3426390358991922 0.14455293109640477 0.5676026451835582
1.3426390358991922 0.16128542022779585 0.2838013225917791
1.3426390358991922 0.17801790935918688 1.4190066129588979
1.3426390358991922 0.1947503984905779 0.14190066129588955
1.3426390358991922 0.21148288762196898 1.7028079355506747
1.3426390358991922 0.22821537675336 2.2704105807342367
1.3426390358991922 0.24494786588475106 1.9866092581424506
1.3426390358991922 0.2616803550161421 2.979913887213686
1.3426390358991922 0.27841284414753315 2.128509919438347
1.3426390358991922 0.2951453332789242 1.2771059516630037
1.3426390358991922 0.31187782241031525 2.554211903326016
1.3426390358991922 0.3286103115417063 2.696112564621897
1.3426390358991922 0.34534280067309736 2.979913887213686
1.3426390358991922 0.3620752898044884 3.405615871101355
1.3426390358991922 0.37880777893587947 2.696112564621897
1.3426390358991922 0.3955402680672705 3.689417193693134
1.3426390358991922 0.4122727571986615 3.2637152098054654
1.3426390358991922 0.42900524633005255 5.959827774427351
1.3426390358991922 0.44573773546144363 6.38552975831504
1.3426390358991922 0.46247022459283466 3.973218516284914
1.3426390358991922 0.47920271372422574 2.5542119033260073
1.3426390358991922 0.49593520285561676 1.844708596846561
1.3426390358991922 0.5126676919870079 2.4123112420301265
1.3426390358991922 0.5294001811183988 1.7028079355506776
1.3426390358991922 0.54613267024979 0.5676026451835592
1.3426390358991922 0.5628651593811809 0.1419006612958898
1.3426390358991922 0.579597648512572 0.14190066129588882
1.3426390358991922 0.5963301376439631 0.1419006612958898
1.3426390358991922 0.6130626267753541 0.0
1.3426390358991922 0.6297951159067452 0.1419006612958898
1.3426390358991922 0.6465276050381361 0.0
1.3426390358991922 0.6632600941695272 0.0
1.3426390358991922 0.6799925833009184 0.0
1.3426390358991922 0.6967250724323093 0.0
1.3426390358991922 0.7134575615637004 0.0
1.3426390358991922 0.7301900506950914 0.0
1.3426390358991922 0.7469225398264825 0.0
1.3426390358991922 0.7636550289578735 0.0
1.3426390358991922 0.7803875180892645 0.0
1.3426390358991922 0.7971200072206557 0.0
1.3426390358991922 0.8138524963520466 0.0
1.3426390358991922 0.8305849854834377 0.0
1.384755803178996 0.010693018045276403 0.0
1.384755803178996 0.02742550717666745 0.0
1.384755803178996 0.0441579963080585 0.0
1.384755803178996 0.06089048543944954 0.0
1.384755803178996 0.0776229745708406 0.0
1.384755803178996 0.09435546370223163 0.14190066129588969
1.384755803178996 0.11108795283362269 0.14190066129588969
1.384755803178996 0.12782044196501374 0.14190066129588955
1.384755803178996 0.14455293109640477 0.2838013225917791
1.384755803178996 0.16128542022779585 0.2838013225917791
1.384755803178996 0.17801790935918688 0.4257019838876694
1.384755803178996 0.1947503984905779 1.1352052903671164
1.384755803178996 0.21148288762196898 2.4123112420301225
1.384755803178996 0.22821537675336 1.844708596846567
1.384755803178996 0.24494786588475106 1.844708596846561
1.384755803178996 0.2616803550161421 1.986609258142457
1.384755803178996 0.27841284414753315 1.5609072742547876
1.384755803178996 0.2951453332789242 2.4123112420301185
1.384755803178996 0.31187782241031525 2.8380132259177957
1.384755803178996 0.3286103115417063 2.8380132259177864
1.384755803178996 0.34534280067309736 4.257019838876694
1.384755803178996 0.3620752898044884 3.2637152098054654
1.384755803178996 0.37880777893587947 4.25701983887668
1.384755803178996 0.3955402680672705 4.257019838876694
1.384755803178996 0.4122727571986615 4.257019838876694
1.384755803178996 0.42900524633005255 3.2637152098054547
1.384755803178996 0.44573773546144363 3.121814548509575
1.384755803178996 0.46247022459283466 3.121814548509575
1.384755803178996 0.47920271372422574 0.8514039677753359
1.384755803178996 0.49593520285561676 1.4190066129588932
1.384755803178996 0.5126676919870079 0.1419006612958898
1.384755803178996 0.5294001811183988 0.5676026451835592
1.384755803178996 0.54613267024979 0.0
1.384755803178996 0.5628651593811809 0.1419006612958898
1.384755803178996 0.579597648512572 0.0
1.384755803178996 0.5963301376439631 0.0
1.384755803178996 0.6130626267753541 0.0
1.384755803178996 0.6297951159067452 0.0
1.384755803178996 0.6465276050381361 0.0
1.384755803178996 0.6632600941695272 0.0
1.384755803178996 0.6799925833009184 0.0
1.384755803178996 0.6967250724323093 0.0
1.384755803178996 0.7134575615637004 0.0
1.384755803178996 0.7301900506950914 0.0
1.384755803178996 0.7469225398264825 0.0
1.384755803178996 0.7636550289578735 0.0
1.384755803178996 0.7803875180892645 0.0
1.384755803178996 0.7971200072206557 0.0
1.384755803178996 0.8138524963520466 0.0
1.384755803178996 0.8305849854834377 0.0
1.4268725704587997 0.010693018045276403 0.0
1.4268725704587997 0.02742550717666745 0.0
1.4268725704587997 0.0441579963080585 0.0
1.4268725704587997 0.06089048543944954 0.0
1.4268725704587997 0.0776229745708406 0.0
1.4268725704587997 0.09435546370223163 0.28380132259177937
1.4268725704587997 0.11108795283362269 0.42570198388766906
1.4268725704587997 0.12782044196501374 0.42570198388766867
1.4268725704587997 0.14455293109640477 0.42570198388766867
1.4268725704587997 0.16128542022779585 0.8514039677753373
1.4268725704587997 0.17801790935918688 0.8514039677753388
1.4268725704587997 0.1947503984905779 1.277105951663006
1.4268725704587997 0.21148288762196898 1.844708596846564
1.4268725704587997 0.22821537675336 2.8380132259177957
1.4268725704587997 0.24494786588475106 2.5542119033260073
1.4268725704587997 0.2616803550161421 3.547516532397245
1.4268725704587997 0.27841284414753315 4.398920500172584
1.4268725704587997 0.2951453332789242 2.8380132259177864
1.4268725704587997 0.31187782241031525 2.2704105807342367
1.4268725704587997 0.3286103115417063 3.5475165323972333
1.4268725704587997 0.34534280067309736 2.2704105807342367
1.4268725704587997 0.3620752898044884 4.824622484060253
1.4268725704587997 0.37880777893587947 3.5475165323972333
1.4268725704587997 0.3955402680672705 2.128509919438347
1.4268725704587997 0.4122727571986615 2.554211903326016
1.4268725704587997 0.42900524633005255 1.5609072742547823
1.4268725704587997 0.44573773546144363 1.844708596846567
1.4268725704587997 0.46247022459283466 0.8514039677753388
1.4268725704587997 0.47920271372422574 0.7095033064794466
1.4268725704587997 0.49593520285561676 0.42570198388766795
1.4268725704587997 0.5126676919870079 0.7095033064794489
1.4268725704587997 0.5294001811183988 0.1419006612958898
1.4268725704587997 0.54613267024979 0.2838013225917796
1.4268725704587997 0.5628651593811809 0.0
1.4268725704587997 0.579597648512572 0.14190066129588882
1.4268725704587997 0.5963301376439631 0.1419006612958898
1.4268725704587997 0.6130626267753541 0.0
1.4268725704587997 0.6297951159067452 0.0
1.4268725704587997 0.6465276050381361 0.0
1.4268725704587997 0.6632600941695272 0.0
1.4268725704587997 0.6799925833009184 0.0
1.4268725704587997 0.6967250724323093 0.0
1.4268725704587997 0.7134575615637004 0.0
1.4268725704587997 0.7301900506950914 0.0
1.4268725704587997 0.7469225398264825 0.0
1.4268725704587997 0.7636550289578735 0.0
1.4268725704587997 0.7803875180892645 0.0
1.4268725704587997 0.7971200072206557 0.0
1.4268725704587997 0.8138524963520466 0.0
1.4268725704587997 0.8305849854834377 0.0
1.4689893377386034 0.010693018045276403 0.0
1.4689893377386034 0.02742550717666745 0.0
1.4689893377386034 0.0441579963080585 0.0
1.4689893377386034 0.06089048543944954 0.0
1.4689893377386034 0.0776229745708406 0.0
1.4689893377386034 0.09435546370223163 0.14190066129588969
1.4689893377386034 0.11108795283362269 0.28380132259177937
1.4689893377386034 0.12782044196501374 0.42570198388766867
1.4689893377386034 0.14455293109640477 0.42570198388766867
1.4689893377386034 0.16128542022779585 0.7095033064794477
1.4689893377386034 0.17801790935918688 0.2838013225917796
1.4689893377386034 0.1947503984905779 1.7028079355506747
1.4689893377386034 0.21148288762196898 2.1285099194383434
1.4689893377386034 0.22821537675336 1.986609258142457
1.4689893377386034 0.24494786588475106 3.8313178549890115
1.4689893377386034 0.2616803550161421 3.405615871101355
1.4689893377386034 0.27841284414753315 3.405615871101355
1.4689893377386034 0.2951453332789242 2.9799138872136757
1.4689893377386034 0.31187782241031525 4.115119177580803
1.4689893377386034 0.3286103115417063 3.2637152098054547
1.4689893377386034 0.34534280067309736 2.979913887213686
1.4689893377386034 0.3620752898044884 2.554211903326016
1.4689893377386034 0.37880777893587947 2.4123112420301185
1.4689893377386034 0.3955402680672705 0.9933046290712285
1.4689893377386034 0.4122727571986615 1.277105951663008
1.4689893377386034 0.42900524633005255 0.7095033064794466
1.4689893377386034 0.44573773546144363 0.8514039677753388
1.4689893377386034 0.46247022459283466 0.5676026451835592
1.4689893377386034 0.47920271372422574 0.5676026451835573
1.4689893377386034 0.49593520285561676 0.28380132259177865
1.4689893377386034 0.5126676919870079 0.1419006612958898
1.4689893377386034 0.5294001811183988 0.1419006612958898
1.4689893377386034 0.54613267024979 0.1419006612958898
1.4689893377386034 0.5628651593811809 0.0
1.4689893377386034 0.579597648512572 0.0
1.4689893377386034 0.5963301376439631 0.0
1.4689893377386034 0.6130626267753541 0.0
1.4689893377386034 0.6297951159067452 0.0
1.4689893377386034 0.6465276050381361 0.0
1.4689893377386034 0.6632600941695272 0.0
1.4689893377386034 0.6799925833009184 0.0
1.4689893377386034 0.6967250724323093 0.0
1.4689893377386034 0.7134575615637004 0.0
1.4689893377386034 0.7301900506950914 0.0
1.4689893377386034 0.7469225398264825 0.0
1.4689893377386034 0.7636550289578735 0.0
1.4689893377386034 0.7803875180892645 0.0
1.4689893377386034 0.7971200072206557 0.0
1.4689893377386034 0.8138524963520466 0.0
1.4689893377386034 0.8305849854834377 0.0
1.5111061050184071 0.010693018045276403 0.0
1.5111061050184071 0.02742550717666745 0.0
1.5111061050184071 0.0441579963080585 0.0
1.5111061050184071 0.06089048543944954 0.0
1.5111061050184071 0.0776229745708406 0.14190066129588955
1.5111061050184071 0.09435546370223163 0.28380132259177937
1.5111061050184071 0.11108795283362269 0.14190066129588969
1.5111061050184071 0.12782044196501374 0.8514039677753373
1.5111061050184071 0.14455293109640477 0.5676026451835582
1.5111061050184071 0.16128542022779585 0.5676026451835582
1.5111061050184071 0.17801790935918688 1.844708596846567
1.5111061050184071 0.1947503984905779 1.844708596846564
1.5111061050184071 0.21148288762196898 2.2704105807342327
1.5111061050184071 0.22821537675336 2.554211903326016
1.5111061050184071 0.24494786588475106 3.1218145485095645
1.5111061050184071 0.2616803550161421 4.5408211614684735
1.5111061050184071 0.27841284414753315 4.5408211614684735
1.5111061050184071 0.2951453332789242 3.2637152098054547
1.5111061050184071 0.31187782241031525 3.2637152098054654
1.5111061050184071 0.3286103115417063 2.5542119033260073
1.5111061050184071 0.34534280067309736 1.986609258142457
1.5111061050184071 0.3620752898044884 1.844708596846567
1.5111061050184071 0.37880777893587947 1.5609072742547823
1.5111061050184071 0.3955402680672705 0.9933046290712285
1.5111061050184071 0.4122727571986615 0.9933046290712285
1.5111061050184071 0.42900524633005255 0.28380132259177865
1.5111061050184071 0.44573773546144363 1.1352052903671184
1.5111061050184071 0.46247022459283466 0.2838013225917796
1.5111061050184071 0.47920271372422574 0.7095033064794466
1.5111061050184071 0.49593520285561676 0.28380132259177865
1.5111061050184071 0.5126676919870079 0.0
1.5111061050184071 0.5294001811183988 0.0
1.5111061050184071 0.54613267024979 0.1419006612958898
1.5111061050184071 0.5628651593811809 0.0
1.5111061050184071 0.579597648512572 0.0
1.5111061050184071 0.5963301376439631 0.0
1.5111061050184071 0.6130626267753541 0.0
1.5111061050184071 0.6297951159067452 0.0
1.5111061050184071 0.6465276050381361 0.0
1.5111061050184071 0.6632600941695272 0.0
1.5111061050184071 0.6799925833009184 0.0
1.5111061050184071 0.6967250724323093 0.0
1.5111061050184071 0.7134575615637004 0.0
1.5111061050184071 0.7301900506950914 0.0
1.5111061050184071 0.7469225398264825 0.0
1.5111061050184071 0.7636550289578735 0.0
1.5111061050184071 0.7803875180892645 0.0
1.5111061050184071 0.7971200072206557 0.0
1.5111061050184071 0.8138524963520466 0.0
1.5111061050184071 0.8305849854834377 0.0
1.5532228722982109 0.010693018045276403 0.0
1.5532228722982109 0.02742550717666745 0.0
1.5532228722982109 0.0441579963080585 0.0
1.5532228722982109 0.06089048543944954 0.0
1.5532228722982109 0.0776229745708406 0.0
1.5532228722982109 0.09435546370223163 0.0
1.5532228722982109 0.11108795283362269 0.28380132259177937
1.5532228722982109 0.12782044196501374 0.2838013225917791
1.5532228722982109 0.14455293109640477 0.14190066129588955
1.5532228722982109 0.16128542022779585 0.5676026451835582
1.5532228722982109 0.17801790935918688 1.1352052903671184
1.5532228722982109 0.1947503984905779 1.1352052903671164
1.5532228722982109 0.21148288762196898 3.12181454850957
1.5532228722982109 0.22821537675336 2.2704105807342367
1.5532228722982109 0.24494786588475106 2.9799138872136757
1.5532228722982109 0.2616803550161421 3.689417193693134
1.5532228722982109 0.27841284414753315 2.696112564621906
1.5532228722982109 0.2951453332789242 3.4056158711013436
1.5532228722982109 0.31187782241031525 2.554211903326016
1.5532228722982109 0.3286103115417063 1.2771059516630037
1.5532228722982109 0.34534280067309736 1.5609072742547876
1.5532228722982109 0.3620752898044884 1.1352052903671184
1.5532228722982109 0.37880777893587947 0.9933046290712253
1.5532228722982109 0.3955402680672705 1.1352052903671184
1.5532228722982109 0.4122727571986615 0.4257019838876694
1.5532228722982109 0.42900524633005255 0.14190066129588932
1.5532228722982109 0.44573773546144363 0.2838013225917796
1.5532228722982109 0.46247022459283466 0.1419006612958898
1.5532228722982109 0.47920271372422574 0.14190066129588932
1.5532228722982109 0.49593520285561676 0.14190066129588932
1.5532228722982109 0.5126676919870079 0.0
1.5532228722982109 0.5294001811183988 0.0
1.5532228722982109 0.54613267024979 0.0
1.5532228722982109 0.5628651593811809 0.0
1.5532228722982109 0.579597648512572 0.0
1.5532228722982109 0.5963301376439631 0.0
1.5532228722982109 0.6130626267753541 0.0
1.5532228722982109 0.6297951159067452 0.0
1.5532228722982109 0.6465276050381361 0.0
1.5532228722982109 0.6632600941695272 0.0
1.5532228722982109 0.6799925833009184 0.0
1.5532228722982109 0.6967250724323093 0.0
1.5532228722982109 0.7134575615637004 0.0
1.5532228722982109 0.7301900506950914 0.0
1.5532228722982109 0.7469225398264825 0.0
1.5532228722982109 0.7636550289578735 0.0
1.5532228722982109 0.7803875180892645 0.0
1.5532228722982109 0.7971200072206557 0.0
1.5532228722982109 0.8138524963520466 0.0
1.5532228722982109 0.8305849854834377 0.0
1.5953396395780146 0.010693018045276403 0.0
1.5953396395780146 0.02742550717666745 0.0
1.5953396395780146 0.0441579963080585 0.0
1.5953396395780146 0.06089048543944954 0.0
1.5953396395780146 0.0776229745708406 0.0
1.5953396395780146 0.09435546370223163 0.14190066129588894
1.5953396395780146 0.11108795283362269 0.0
1.5953396395780146 0.12782044196501374 0.28380132259177765
1.5953396395780146 0.14455293109640477 0.4257019838876664
1.5953396395780146 0.16128542022779585 0.28380132259177765
1.5953396395780146 0.17801790935918688 0.4257019838876671
1.5953396395780146 0.1947503984905779 2.270410580734221
1.5953396395780146 0.21148288762196898 2.979913887213665
1.5953396395780146 0.22821537675336 2.6961125646218917
1.5953396395780146 0.24494786588475106 5.392225129243766
1.5953396395780146 0.2616803550161421 4.257019838876671
1.5953396395780146 0.27841284414753315 3.5475165323972266
1.5953396395780146 0.2951453332789242 2.4123112420301056
1.5953396395780146 0.31187782241031525 1.7028079355506685
1.5953396395780146 0.3286103115417063 0.99330462907122
1.5953396395780146 0.34534280067309736 0.8514039677753342
1.5953396395780146 0.3620752898044884 0.9933046290712233
1.5953396395780146 0.37880777893587947 0.5676026451835543
1.5953396395780146 0.3955402680672705 0.8514039677753342
1.5953396395780146 0.4122727571986615 0.4257019838876671
1.5953396395780146 0.42900524633005255 0.42570198388766567
1.5953396395780146 0.44573773546144363 0.14190066129588905
1.5953396395780146 0.46247022459283466 0.14190066129588905
1.5953396395780146 0.47920271372422574 0.0
1.5953396395780146 0.49593520285561676 0.0
1.5953396395780146 0.5126676919870079 0.0
1.5953396395780146 0.5294001811183988 0.0
1.5953396395780146 0.54613267024979 0.0
1.5953396395780146 0.5628651593811809 0.0
1.5953396395780146 0.579597648512572 0.0
1.5953396395780146 0.5963301376439631 0.0
1.5953396395780146 0.6130626267753541 0.0
1.5953396395780146 0.6297951159067452 0.0
1.5953396395780146 0.6465276050381361 0.0
1.5953396395780146 0.6632600941695272 0.0
1.5953396395780146 0.6799925833009184 0.0
1.5953396395780146 0.6967250724323093 0.0
1.5953396395780146 0.7134575615637004 0.0
1.5953396395780146 0.7301900506950914 0.0
1.5953396395780146 0.7469225398264825 0.0
1.5953396395780146 0.7636550289578735 0.0
1.5953396395780146 0.7803875180892645 0.0
1.5953396395780146 0.7971200072206557 0.0
1.5953396395780146 0.8138524963520466 0.0
1.5953396395780146 0.8305849854834377 0.0
1.6374564068578186 0.010693018045276403 0.0
1.6374564068578186 0.02742550717666745 0.0
1.6374564068578186 0.0441579963080585 0.0
1.6374564068578186 0.06089048543944954 0.0
1.6374564068578186 0.0776229745708406 0.0
1.6374564068578186 0.09435546370223163 0.14190066129588969
1.6374564068578186 0.11108795283362269 0.5676026451835587
1.6374564068578186 0.12782044196501374 0.42570198388766867
1.6374564068578186 0.14455293109640477 0.8514039677753373
1.6374564068578186 0.16128542022779585 0.7095033064794477
1.6374564068578186 0.17801790935918688 1.844708596846567
1.6374564068578186 0.1947503984905779 3.689417193693128
1.6374564068578186 0.21148288762196898 2.838013225917791
1.6374564068578186 0.22821537675336 3.121814548509575
1.6374564068578186 0.24494786588475106 2.4123112420301185
1.6374564068578186 0.2616803550161421 2.554211903326016
1.6374564068578186 0.27841284414753315 1.4190066129588979
1.6374564068578186 0.2951453332789242 2.270410580734229
1.6374564068578186 0.31187782241031525 1.277105951663008
1.6374564068578186 0.3286103115417063 1.844708596846561
1.6374564068578186 0.34534280067309736 0.9933046290712285
1.6374564068578186 0.3620752898044884 0.8514039677753388
1.6374564068578186 0.37880777893587947 0.14190066129588932
1.6374564068578186 0.3955402680672705 0.4257019838876694
1.6374564068578186 0.4122727571986615 0.0
1.6374564068578186 0.42900524633005255 0.0
1.6374564068578186 0.44573773546144363 0.1419006612958898
1.6374564068578186 0.46247022459283466 0.1419006612958898
1.6374564068578186 0.47920271372422574 0.0
1.6374564068578186 0.49593520285561676 0.0
1.6374564068578186 0.5126676919870079 0.0
1.6374564068578186 0.5294001811183988 0.0
1.6374564068578186 0.54613267024979 0.0
1.6374564068578186 0.5628651593811809 0.0
1.6374564068578186 0.579597648512572 0.0
1.6374564068578186 0.5963301376439631 0.0
1.6374564068578186 0.6130626267753541 0.0
1.6374564068578186 0.6297951159067452 0.0
1.6374564068578186 0.6465276050381361 0.0
1.6374564068578186 0.6632600941695272 0.0
1.6374564068578186 0.6799925833009184 0.0
1.6374564068578186 0.6967250724323093 0.0
1.6374564068578186 0.7134575615637004 0.0
1.6374564068578186 0.7301900506950914 0.0
1.6374564068578186 0.7469225398264825 0.0
1.6374564068578186 0.7636550289578735 0.0
1.6374564068578186 0.7803875180892645 0.0
1.6374564068578186 0.7971200072206557 0.0
1.6374564068578186 0.8138524963520466 0.0
1.6374564068578186 0.8305849854834377 0.0
1.6795731741376223 0.010693018045276403 0.0
1.6795731741376223 0.02742550717666745 0.0
1.6795731741376223 0.0441579963080585 0.0
1.6795731741376223 0.06089048543944954 0.0
1.6795731741376223 0.0776229745708406 0.0
1.6795731741376223 0.09435546370223163 0.42570198388766906
1.6795731741376223 0.11108795283362269 0.5676026451835587
1.6795731741376223 0.12782044196501374 0.42570198388766867
1.6795731741376223 0.14455293109640477 0.2838013225917791
1.6795731741376223 0.16128542022779585 0.8514039677753373
1.6795731741376223 0.17801790935918688 1.4190066129588979
1.6795731741376223 0.1947503984905779 2.1285099194383434
1.6795731741376223 0.21148288762196898 2.838013225917791
1.6795731741376223 0.22821537675336 1.7028079355506776
1.6795731741376223 0.24494786588475106 1.7028079355506718
1.6795731741376223 0.2616803550161421 1.986609258142457
1.6795731741376223 0.27841284414753315 0.7095033064794489
1.6795731741376223 0.2951453332789242 2.12850991943834
1.6795731741376223 0.31187782241031525 0.9933046290712285
1.6795731741376223 0.3286103115417063 0.7095033064794466
1.6795731741376223 0.34534280067309736 0.5676026451835592
1.6795731741376223 0.3620752898044884 0.4257019838876694
1.6795731741376223 0.37880777893587947 0.5676026451835573
1.6795731741376223 0.3955402680672705 0.0
1.6795731741376223 0.4122727571986615 0.1419006612958898
1.6795731741376223 0.42900524633005255 0.14190066129588932
1.6795731741376223 0.44573773546144363 0.0
1.6795731741376223 0.46247022459283466 0.0
1.6795731741376223 0.47920271372422574 0.0
1.6795731741376223 0.49593520285561676 0.0
1.6795731741376223 0.5126676919870079 0.0
1.6795731741376223 0.5294001811183988 0.0
1.6795731741376223 0.54613267024979 0.0
1.6795731741376223 0.5628651593811809 0.0
1.6795731741376223 0.579597648512572 0.0
1.6795731741376223 0.5963301376439631 0.0
1.6795731741376223 0.6130626267753541 0.0
1.6795731741376223 0.6297951159067452 0.0
1.6795731741376223 0.6465276050381361 0.0
1.6795731741376223 0.6632600941695272 0.0
1.6795731741376223 0.6799925833009184 0.0
1.6795731741376223 0.6967250724323093 0.0
1.6795731741376223 0.7134575615637004 0.0
1.6795731741376223 0.7301900506950914 0.0
1.6795731741376223 0.7469225398264825 0.0
1.6795731741376223 0.7636550289578735 0.0
1.6795731741376223 0.7803875180892645 0.0
1.6795731741376223 0.7971200072206557 0.0
1.6795731741376223 0.8138524963520466 0.0
1.6795731741376223 0.8305849854834377 0.0
1.721689941417426 0.010693018045276403 0.0
1.721689941417426 0.02742550717666745 0.0
1.721689941417426 0.0441579963080585 0.0
1.721689941417426 0.06089048543944954 0.1419006612958896
1.721689941417426 0.0776229745708406 0.14190066129588955
1.721689941417426 0.09435546370223163 0.28380132259177937
1.721689941417426 0.11108795283362269 0.28380132259177937
1.721689941417426 0.12782044196501374 0.5676026451835582
1.721689941417426 0.14455293109640477 0.5676026451835582
1.721689941417426 0.16128542022779585 0.993304629071227
1.721689941417426 0.17801790935918688 1.5609072742547876
1.721689941417426 0.1947503984905779 2.554211903326012
1.721689941417426 0.21148288762196898 1.7028079355506747
1.721689941417426 0.22821537675336 1.4190066129588979
1.721689941417426 0.24494786588475106 1.2771059516630037
1.721689941417426 0.2616803550161421 1.5609072742547876
1.721689941417426 0.27841284414753315 0.9933046290712285
1.721689941417426 0.2951453332789242 1.1352052903671146
1.721689941417426 0.31187782241031525 0.7095033064794489
1.721689941417426 0.3286103115417063 0.14190066129588932
1.721689941417426 0.34534280067309736 0.8514039677753388
1.721689941417426 0.3620752898044884 0.5676026451835592
1.721689941417426 0.37880777893587947 0.14190066129588932
1.721689941417426 0.3955402680672705 0.1419006612958898
1.721689941417426 0.4122727571986615 0.0
1.721689941417426 0.42900524633005255 0.0
1.721689941417426 0.44573773546144363 0.0
1.721689941417426 0.46247022459283466 0.0
1.721689941417426 0.47920271372422574 0.0
1.721689941417426 0.49593520285561676 0.0
1.721689941417426 0.5126676919870079 0.0
1.721689941417426 0.5294001811183988 0.0
1.721689941417426 0.54613267024979 0.0
1.721689941417426 0.5628651593811809 0.0
1.721689941417426 0.579597648512572 0.0
1.721689941417426 0.5963301376439631 0.0
1.721689941417426 0.6130626267753541 0.0
1.721689941417426 0.6297951159067452 0.0
1.721689941417426 0.6465276050381361 0.0
1.721689941417426 0.6632600941695272 0.0
1.721689941417426 0.6799925833009184 0.0
1.721689941417426 0.6967250724323093 0.0
1.721689941417426 0.7134575615637004 0.0
1.721689941417426 0.7301900506950914 0.0
1.721689941417426 0.7469225398264825 0.0
1.721689941417426 0.7636550289578735 0.0
1.721689941417426 0.7803875180892645 0.0
1.721689941417426 0.7971200072206557 0.0
1.721689941417426 0.8138524963520466 0.0
1.721689941417426 0.8305849854834377 0.0
1.7638067086972298 0.010693018045276403 0.0
1.7638067086972298 0.02742550717666745 0.0
1.7638067086972298 0.0441579963080585 0.0
1.7638067086972298 0.06089048543944954 0.0
1.7638067086972298 0.0776229745708406 0.14190066129588955
1.7638067086972298 0.09435546370223163 0.28380132259177937
1.7638067086972298 0.11108795283362269 0.0
1.7638067086972298 0.12782044196501374 0.2838013225917791
1.7638067086972298 0.14455293109640477 0.42570198388766867
1.7638067086972298 0.16128542022779585 1.4190066129588954
1.7638067086972298 0.17801790935918688 1.277105951663008
1.7638067086972298 0.1947503984905779 1.7028079355506747
1.7638067086972298 0.21148288762196898 1.4190066129588954
1.7638067086972298 0.22821537675336 1.5609072742547876
1.7638067086972298 0.24494786588475106 1.1352052903671146
1.7638067086972298 0.2616803550161421 0.4257019838876694
1.7638067086972298 0.27841284414753315 1.277105951663008
1.7638067086972298 0.2951453332789242 0.5676026451835573
1.7638067086972298 0.31187782241031525 0.1419006612958898
1.7638067086972298 0.3286103115417063 0.14190066129588932
1.7638067086972298 0.34534280067309736 0.0
1.7638067086972298 0.3620752898044884 0.2838013225917796
1.7638067086972298 0.37880777893587947 0.0
1.7638067086972298 0.3955402680672705 0.0
1.7638067086972298 0.4122727571986615 0.0
1.7638067086972298 0.42900524633005255 0.0
1.7638067086972298 0.44573773546144363 0.0
1.7638067086972298 0.46247022459283466 0.0
1.7638067086972298 0.47920271372422574 0.0
1.7638067086972298 0.49593520285561676 0.0
1.7638067086972298 0.5126676919870079 0.0
1.7638067086972298 0.5294001811183988 0.0
1.7638067086972298 0.54613267024979 0.0
1.7638067086972298 0.5628651593811809 0.0
1.7638067086972298 0.579597648512572 0.0
1.7638067086972298 0.5963301376439631 0.0
1.7638067086972298 0.6130626267753541 0.0
1.7638067086972298 0.6297951159067452 0.0
1.7638067086972298 0.6465276050381361 0.0
1.7638067086972298 0.6632600941695272 0.0
1.7638067086972298 0.6799925833009184 0.0
1.7638067086972298 0.6967250724323093 0.0
1.7638067086972298 0.7134575615637004 0.0
1.7638067086972298 0.7301900506950914 0.0
1.7638067086972298 0.7469225398264825 0.0
1.7638067086972298 0.7636550289578735 0.0
1.7638067086972298 0.7803875180892645 0.0
1.7638067086972298 0.7971200072206557 0.0
1.7638067086972298 0.8138524963520466 0.0
1.7638067086972298 0.8305849854834377 0.0
1.8059234759770335 0.010693018045276403 0.0
1.8059234759770335 0.02742550717666745 0.0
1.8059234759770335 0.0441579963080585 0.0
1.8059234759770335 0.06089048543944954 0.0
1.8059234759770335 0.0776229745708406 0.14190066129588955
1.8059234759770335 0.09435546370223163 0.28380132259177937
1.8059234759770335 0.11108795283362269 0.14190066129588969
1.8059234759770335 0.12782044196501374 0.7095033064794477
1.8059234759770335 0.14455293109640477 0.42570198388766867
1.8059234759770335 0.16128542022779585 1.1352052903671164
1.8059234759770335 0.17801790935918688 1.844708596846567
1.8059234759770335 0.1947503984905779 1.1352052903671164
1.8059234759770335 0.21148288762196898 1.7028079355506747
1.8059234759770335 0.22821537675336 0.8514039677753388
1.8059234759770335 0.24494786588475106 0.42570198388766795
1.8059234759770335 0.2616803550161421 1.1352052903671184
1.8059234759770335 0.27841284414753315 0.0
1.8059234759770335 0.2951453332789242 0.14190066129588932
1.8059234759770335 0.31187782241031525 0.1419006612958898
1.8059234759770335 0.3286103115417063 0.14190066129588932
1.8059234759770335 0.34534280067309736 0.0
1.8059234759770335 0.3620752898044884 0.2838013225917796
1.8059234759770335 0.37880777893587947 0.0
1.8059234759770335 0.3955402680672705 0.0
1.8059234759770335 0.4122727571986615 0.0
1.8059234759770335 0.42900524633005255 0.0
1.8059234759770335 0.44573773546144363 0.0
1.8059234759770335 0.46247022459283466 0.0
1.8059234759770335 0.47920271372422574 0.0
1.8059234759770335 0.49593520285561676 0.0
1.8059234759770335 0.5126676919870079 0.0
1.8059234759770335 0.5294001811183988 0.0
1.8059234759770335 0.54613267024979 0.0
1.8059234759770335 0.5628651593811809 0.0
1.8059234759770335 0.579597648512572 0.0
1.8059234759770335 0.5963301376439631 0.0
1.8059234759770335 0.6130626267753541 0.0
1.8059234759770335 0.6297951159067452 0.0
1.8059234759770335 0.6465276050381361 0.0
1.8059234759770335 0.6632600941695272 0.0
1.8059234759770335 0.6799925833009184 0.0
1.8059234759770335 0.6967250724323093 0.0
1.8059234759770335 0.7134575615637004 0.0
1.8059234759770335 0.7301900506950914 0.0
1.8059234759770335 0.7469225398264825 0.0
1.8059234759770335 0.7636550289578735 0.0
1.8059234759770335 0.7803875180892645 0.0
1.8059234759770335 0.7971200072206557 0.0
1.8059234759770335 0.8138524963520466 0.0
1.8059234759770335 0.8305849854834377 0.0
1.8480402432568372 0.010693018045276403 0.0
1.8480402432568372 0.02742550717666745 0.0
1.8480402432568372 0.0441579963080585 0.0
1.8480402432568372 0.06089048543944954 0.1419006612958896
1.8480402432568372 0.0776229745708406 0.0
1.8480402432568372 0.09435546370223163 0.0
1.8480402432568372 0.11108795283362269 0.7095033064794483
1.8480402432568372 0.12782044196501374 0.2838013225917791
1.8480402432568372 0.14455293109640477 1.1352052903671164
1.8480402432568372 0.16128542022779585 1.4190066129588954
1.8480402432568372 0.17801790935918688 1.7028079355506776
1.8480402432568372 0.1947503984905779 2.4123112420301225
1.8480402432568372 0.21148288762196898 1.1352052903671164
1.8480402432568372 0.22821537675336 0.5676026451835592
1.8480402432568372 0.24494786588475106 0.5676026451835573
1.8480402432568372 0.2616803550161421 0.9933046290712285
1.8480402432568372 0.27841284414753315 0.4257019838876694
1.8480402432568372 0.2951453332789242 0.14190066129588932
1.8480402432568372 0.31187782241031525 0.0
1.8480402432568372 0.3286103115417063 0.0
1.8480402432568372 0.34534280067309736 0.0
1.8480402432568372 0.3620752898044884 0.0
1.8480402432568372 0.37880777893587947 0.0
1.8480402432568372 0.3955402680672705 0.0
1.8480402432568372 0.4122727571986615 0.0
1.8480402432568372 0.42900524633005255 0.0
1.8480402432568372 0.44573773546144363 0.0
1.8480402432568372 0.46247022459283466 0.0
1.8480402432568372 0.47920271372422574 0.0
1.8480402432568372 0.49593520285561676 0.0
1.8480402432568372 0.5126676919870079 0.0
1.8480402432568372 0.5294001811183988 0.0
1.8480402432568372 0.54613267024979 0.0
1.8480402432568372 0.5628651593811809 0.0
1.8480402432568372 0.579597648512572 0.0
1.8480402432568372 0.5963301376439631 0.0
1.8480402432568372 0.6130626267753541 0.0
1.8480402432568372 0.6297951159067452 0.0
1.8480402432568372 0.6465276050381361 0.0
1.8480402432568372 0.6632600941695272 0.0
1.8480402432568372 0.6799925833009184 0.0
1.8480402432568372 0.6967250724323093 0.0
1.8480402432568372 0.7134575615637004 0.0
1.8480402432568372 0.7301900506950914 0.0
1.8480402432568372 0.7469225398264825 0.0
1.8480402432568372 0.7636550289578735 0.0
1.8480402432568372 0.7803875180892645 0.0
1.8480402432568372 0.7971200072206557 0.0
1.8480402432568372 0.8138524963520466 0.0
1.8480402432568372 0.8305849854834377 0.0
1.890157010536641 0.010693018045276403 0.0
1.890157010536641 0.02742550717666745 0.0
1.890157010536641 0.0441579963080585 0.0
1.890157010536641 0.06089048543944954 0.0
1.890157010536641 0.0776229745708406 0.0
1.890157010536641 0.09435546370223163 0.0
1.890157010536641 0.11108795283362269 0.8514039677753381
1.890157010536641 0.12782044196501374 0.42570198388766867
1.890157010536641 0.14455293109640477 0.5676026451835582
1.890157010536641 0.16128542022779585 1.4190066129588954
1.890157010536641 0.17801790935918688 1.1352052903671184
1.890157010536641 0.1947503984905779 1.1352052903671164
1.890157010536641 0.21148288762196898 1.1352052903671164
1.890157010536641 0.22821537675336 0.1419006612958898
1.890157010536641 0.24494786588475106 0.28380132259177865
1.890157010536641 0.2616803550161421 0.5676026451835592
1.890157010536641 0.27841284414753315 0.0
1.890157010536641 0.2951453332789242 0.0
1.890157010536641 0.31187782241031525 0.1419006612958898
1.890157010536641 0.3286103115417063 0.0
1.890157010536641 0.34534280067309736 0.0
1.890157010536641 0.3620752898044884 0.0
1.890157010536641 0.37880777893587947 0.0
1.890157010536641 0.3955402680672705 0.0
1.890157010536641 0.4122727571986615 0.0
1.890157010536641 0.42900524633005255 0.0
1.890157010536641 0.44573773546144363 0.0
1.890157010536641 0.46247022459283466 0.0
1.890157010536641 0.47920271372422574 0.0
1.890157010536641 0.49593520285561676 0.0
1.890157010536641 0.5126676919870079 0.0
1.890157010536641 0.5294001811183988 0.0
1.890157010536641 0.54613267024979 0.0
1.890157010536641 0.5628651593811809 0.0
1.890157010536641 0.579597648512572 0.0
1.890157010536641 0.5963301376439631 0.0
1.890157010536641 0.6130626267753541 0.0
1.890157010536641 0.6297951159067452 0.0
1.890157010536641 0.6465276050381361 0.0
1.890157010536641 0.6632600941695272 0.0
1.890157010536641 0.6799925833009184 0.0
1.890157010536641 0.6967250724323093 0.0
1.890157010536641 0.7134575615637004 0.0
1.890157010536641 0.7301900506950914 0.0
1.890157010536641 0.7469225398264825 0.0
1.890157010536641 0.7636550289578735 0.0
1.890157010536641 0.7803875180892645 0.0
1.890157010536641 0.7971200072206557 0.0
1.890157010536641 0.8138524963520466 0.0
1.890157010536641 0.8305849854834377 0.0
1.9322737778164447 0.010693018045276403 0.0
1.9322737778164447 0.02742550717666745 0.0
1.9322737778164447 0.0441579963080585 0.0
1.9322737778164447 0.06089048543944954 0.0
1.9322737778164447 0.0776229745708406 0.7095033064794477
1.9322737778164447 0.09435546370223163 0.14190066129588969
1.9322737778164447 0.11108795283362269 0.7095033064794483
1.9322737778164447 0.12782044196501374 0.42570198388766867
1.9322737778164447 0.14455293109640477 0.42570198388766867
1.9322737778164447 0.16128542022779585 0.5676026451835582
1.9322737778164447 0.17801790935918688 0.1419006612958898
1.9322737778164447 0.1947503984905779 0.42570198388766867
1.9322737778164447 0.21148288762196898 0.14190066129588955
1.9322737778164447 0.22821537675336 0.1419006612958898
1.9322737778164447 0.24494786588475106 0.14190066129588932
1.9322737778164447 0.2616803550161421 0.4257019838876694
1.9322737778164447 0.27841284414753315 0.0
1.9322737778164447 0.2951453332789242 0.0
1.9322737778164447 0.31187782241031525 0.0
1.9322737778164447 0.3286103115417063 0.0
1.9322737778164447 0.34534280067309736 0.0
1.9322737778164447 0.3620752898044884 0.0
1.9322737778164447 0.37880777893587947 0.0
1.9322737778164447 0.3955402680672705 0.0
1.9322737778164447 0.4122727571986615 0.0
1.9322737778164447 0.42900524633005255 0.0
1.9322737778164447 0.44573773546144363 0.0
1.9322737778164447 0.46247022459283466 0.0
1.9322737778164447 0.47920271372422574 0.0
1.9322737778164447 0.49593520285561676 0.0
1.9322737778164447 0.5126676919870079 0.0
1.9322737778164447 0.5294001811183988 0.0
1.9322737778164447 0.54613267024979 0.0
1.9322737778164447 0.5628651593811809 0.0
1.9322737778164447 0.579597648512572 0.0
1.9322737778164447 0.5963301376439631 0.0
1.9322737778164447 0.6130626267753541 0.0
1.9322737778164447 0.6297951159067452 0.0
1.9322737778164447 0.6465276050381361 0.0
1.9322737778164447 0.6632600941695272 0.0
1.9322737778164447 0.6799925833009184 0.0
1.9322737778164447 0.6967250724323093 0.0
1.9322737778164447 0.7134575615637004 0.0
1.9322737778164447 0.7301900506950914 0.0
1.9322737778164447 0.7469225398264825 0.0
1.9322737778164447 0.7636550289578735 0.0
1.9322737778164447 0.7803875180892645 0.0
1.9322737778164447 0.7971200072206557 0.0
1.9322737778164447 0.8138524963520466 0.0
1.9322737778164447 0.8305849854834377 0.0
1.9743905450962485 0.010693018045276403 0.0
1.9743905450962485 0.02742550717666745 0.0
1.9743905450962485 0.0441579963080585 0.0
1.9743905450962485 0.06089048543944954 0.1419006612958896
1.9743905450962485 0.0776229745708406 0.2838013225917791
1.9743905450962485 0.09435546370223163 0.14190066129588969
1.9743905450962485 0.11108795283362269 0.7095033064794483
1.9743905450962485 0.12782044196501374 0.2838013225917791
1.9743905450962485 0.14455293109640477 0.5676026451835582
1.9743905450962485 0.16128542022779585 1.4190066129588954
1.9743905450962485 0.17801790935918688 0.4257019838876694
1.9743905450962485 0.1947503984905779 0.8514039677753373
1.9743905450962485 0.21148288762196898 0.0
1.9743905450962485 0.22821537675336 0.0
1.9743905450962485 0.24494786588475106 0.14190066129588932
1.9743905450962485 0.2616803550161421 0.0
1.9743905450962485 0.27841284414753315 0.0
1.9743905450962485 0.2951453332789242 0.0
1.9743905450962485 0.31187782241031525 0.0
1.9743905450962485 0.3286103115417063 0.0
1.9743905450962485 0.34534280067309736 0.0
1.9743905450962485 0.3620752898044884 0.0
1.9743905450962485 0.37880777893587947 0.0
1.9743905450962485 0.3955402680672705 0.0
1.9743905450962485 0.4122727571986615 0.0
1.9743905450962485 0.42900524633005255 0.0
1.9743905450962485 0.44573773546144363 0.0
1.9743905450962485 0.46247022459283466 0.0
1.9743905450962485 0.47920271372422574 0.0
1.9743905450962485 0.49593520285561676 0.0
1.9743905450962485 0.5126676919870079 0.0
1.9743905450962485 0.5294001811183988 0.0
1.9743905450962485 0.54613267024979 0.0
1.9743905450962485 0.5628651593811809 0.0
1.9743905450962485 0.579597648512572 0.0
1.9743905450962485 0.5963301376439631 0.0
1.9743905450962485 0.6130626267753541 0.0
1.9743905450962485 0.6297951159067452 0.0
1.9743905450962485 0.6465276050381361 0.0
1.9743905450962485 0.6632600941695272 0.0
1.9743905450962485 0.6799925833009184 0.0
1.9743905450962485 0.6967250724323093 0.0
1.9743905450962485 0.7134575615637004 0.0
1.9743905450962485 0.7301900506950914 0.0
1.9743905450962485 0.7469225398264825 0.0
1.9743905450962485 0.7636550289578735 0.0
1.9743905450962485 0.7803875180892645 0.0
1.9743905450962485 0.7971200072206557 0.0
1.9743905450962485 0.8138524963520466 0.0
1.9743905450962485 0.8305849854834377 0.0
2.016507312376052 0.010693018045276403 0.0
2.016507312376052 0.02742550717666745 0.0
2.016507312376052 0.0441579963080585 0.0
2.016507312376052 0.06089048543944954 0.8514039677753377
2.016507312376052 0.0776229745708406 0.8514039677753373
2.016507312376052 0.09435546370223163 0.5676026451835587
2.016507312376052 0.11108795283362269 0.9933046290712276
2.016507312376052 0.12782044196501374 0.993304629071227
2.016507312376052 0.14455293109640477 0.42570198388766867
2.016507312376052 0.16128542022779585 0.2838013225917791
2.016507312376052 0.17801790935918688 0.1419006612958898
2.016507312376052 0.1947503984905779 0.0
2.016507312376052 0.21148288762196898 0.14190066129588955
2.016507312376052 0.22821537675336 0.0
2.016507312376052 0.24494786588475106 0.0
2.016507312376052 0.2616803550161421 0.0
2.016507312376052 0.27841284414753315 0.0
2.016507312376052 0.2951453332789242 0.0
2.016507312376052 0.31187782241031525 0.0
2.016507312376052 0.3286103115417063 0.0
2.016507312376052 0.34534280067309736 0.0
2.016507312376052 0.3620752898044884 0.0
2.016507312376052 0.37880777893587947 0.0
2.016507312376052 0.3955402680672705 0.0
2.016507312376052 0.4122727571986615 0.0
2.016507312376052 0.42900524633005255 0.0
2.016507312376052 0.44573773546144363 0.0
2.016507312376052 0.46247022459283466 0.0
2.016507312376052 0.47920271372422574 0.0
2.016507312376052 0.49593520285561676 0.0
2.016507312376052 0.5126676919870079 0.0
2.016507312376052 0.5294001811183988 0.0
2.016507312376052 0.54613267024979 0.0
2.016507312376052 0.5628651593811809 0.0
2.016507312376052 0.579597648512572 0.0
2.016507312376052 0.5963301376439631 0.0
2.016507312376052 0.6130626267753541 0.0
2.016507312376052 0.6297951159067452 0.0
2.016507312376052 0.6465276050381361 0.0
2.016507312376052 0.6632600941695272 0.0
2.016507312376052 0.6799925833009184 0.0
2.016507312376052 0.6967250724323093 0.0
2.016507312376052 0.7134575615637004 0.0
2.016507312376052 0.7301900506950914 0.0
2.016507312376052 0.7469225398264825 0.0
2.016507312376052 0.7636550289578735 0.0
2.016507312376052 0.7803875180892645 0.0
2.016507312376052 0.7971200072206557 0.0
2.016507312376052 0.8138524963520466 0.0
2.016507312376052 0.8305849854834377 0.0
2.058624079655856 0.010693018045276403 0.0
2.058624079655856 0.02742550717666745 0.0
2.058624079655856 0.0441579963080585 0.0
2.058624079655856 0.06089048543944954 0.2838013225917792
2.058624079655856 0.0776229745708406 0.2838013225917791
2.058624079655856 0.09435546370223163 0.5676026451835587
2.058624079655856 0.11108795283362269 0.7095033064794483
2.058624079655856 0.12782044196501374 0.42570198388766867
2.058624079655856 0.14455293109640477 0.14190066129588955
2.058624079655856 0.16128542022779585 0.0
2.058624079655856 0.17801790935918688 0.0
2.058624079655856 0.1947503984905779 0.0
2.058624079655856 0.21148288762196898 0.0
2.058624079655856 0.22821537675336 0.0
2.058624079655856 0.24494786588475106 0.0
2.058624079655856 0.2616803550161421 0.0
2.058624079655856 0.27841284414753315 0.0
2.058624079655856 0.2951453332789242 0.0
2.058624079655856 0.31187782241031525 0.0
2.058624079655856 0.3286103115417063 0.0
2.058624079655856 0.34534280067309736 0.0
2.058624079655856 0.3620752898044884 0.0
2.058624079655856 0.37880777893587947 0.0
2.058624079655856 0.3955402680672705 0.0
2.058624079655856 0.4122727571986615 0.0
2.058624079655856 0.42900524633005255 0.0
2.058624079655856 0.44573773546144363 0.0
2.058624079655856 0.46247022459283466 0.0
2.058624079655856 0.47920271372422574 0.0
2.058624079655856 0.49593520285561676 0.0
2.058624079655856 0.5126676919870079 0.0
2.058624079655856 0.5294001811183988 0.0
2.058624079655856 0.54613267024979 0.0
2.058624079655856 0.5628651593811809 0.0
2.058624079655856 0.579597648512572 0.0
2.058624079655856 0.5963301376439631 0.0
2.058624079655856 0.6130626267753541 0.0
2.058624079655856 0.6297951159067452 0.0
2.058624079655856 0.6465276050381361 0.0
2.058624079655856 0.6632600941695272 0.0
2.058624079655856 0.6799925833009184 0.0
2.058624079655856 0.6967250724323093 0.0
2.058624079655856 0.7134575615637004 0.0
2.058624079655856 0.7301900506950914 0.0
2.058624079655856 0.7469225398264825 0.0
2.058624079655856 0.7636550289578735 0.0
2.058624079655856 0.7803875180892645 0.0
2.058624079655856 0.7971200072206557 0.0
2.058624079655856 0.8138524963520466 0.0
2.058624079655856 0.8305849854834377 0.0
2.1007408469356594 0.010693018045276403 0.0
2.1007408469356594 0.02742550717666745 0.0
2.1007408469356594 0.0441579963080585 0.0
2.1007408469356594 0.06089048543944954 0.1419006612958896
2.1007408469356594 0.0776229745708406 0.2838013225917791
2.1007408469356594 0.09435546370223163 0.28380132259177937
2.1007408469356594 0.11108795283362269 0.5676026451835587
2.1007408469356594 0.12782044196501374 0.0
2.1007408469356594 0.14455293109640477 0.14190066129588955
2.1007408469356594 0.16128542022779585 0.0
2.1007408469356594 0.17801790935918688 0.0
2.1007408469356594 0.1947503984905779 0.0
2.1007408469356594 0.21148288762196898 0.0
2.1007408469356594 0.22821537675336 0.0
2.1007408469356594 0.24494786588475106 0.0
2.1007408469356594 0.2616803550161421 0.0
2.1007408469356594 0.27841284414753315 0.0
2.1007408469356594 0.2951453332789242 0.0
2.1007408469356594 0.31187782241031525 0.0
2.1007408469356594 0.3286103115417063 0.0
2.1007408469356594 0.34534280067309736 0.0
2.1007408469356594 0.3620752898044884 0.0
2.1007408469356594 0.37880777893587947 0.0
2.1007408469356594 0.3955402680672705 0.0
2.1007408469356594 0.4122727571986615 0.0
2.1007408469356594 0.42900524633005255 0.0
2.1007408469356594 0.44573773546144363 0.0
2.1007408469356594 0.46247022459283466 0.0
2.1007408469356594 0.47920271372422574 0.0
2.1007408469356594 0.49593520285561676 0.0
2.1007408469356594 0.5126676919870079 0.0
2.1007408469356594 0.5294001811183988 0.0
2.1007408469356594 0.54613267024979 0.0
2.1007408469356594 0.5628651593811809 0.0
2.1007408469356594 0.579597648512572 0.0
2.1007408469356594 0.5963301376439631 0.0
2.1007408469356594 0.6130626267753541 0.0
2.1007408469356594 0.6297951159067452 0.0
2.1007408469356594 0.6465276050381361 0.0
2.1007408469356594 0.6632600941695272 0.0
2.1007408469356594 0.6799925833009184 0.0
2.1007408469356594 0.6967250724323093 0.0
2.1007408469356594 0.7134575615637004 0.0
2.1007408469356594 0.7301900506950914 0.0
2.1007408469356594 0.7469225398264825 0.0
2.1007408469356594 0.7636550289578735 0.0
2.1007408469356594 0.7803875180892645 0.0
2.1007408469356594 0.7971200072206557 0.0
2.1007408469356594 0.8138524963520466 0.0
2.1007408469356594 0.8305849854834377 0.0


==> sections/graphs/data/2d_histograms/2d_histogram_kmnist_softmax_POVI.csv <==
xcenter ycenter weight
0.023783418624661865 0.0217127738147974 1.9927810121426326
0.023783418624661865 0.06328129403293133 0.0
0.023783418624661865 0.10484981425106525 0.0
0.023783418624661865 0.14641833446919916 0.0
0.023783418624661865 0.18798685468733312 0.0
0.023783418624661865 0.229555374905467 0.0
0.023783418624661865 0.2711238951236009 0.0
0.023783418624661865 0.31269241534173486 0.0
0.023783418624661865 0.3542609355598688 0.0
0.023783418624661865 0.39582945577800277 0.0
0.023783418624661865 0.4373979759961366 0.0
0.023783418624661865 0.47896649621427057 0.0
0.023783418624661865 0.5205350164324045 0.0
0.023783418624661865 0.5621035366505385 0.0
0.023783418624661865 0.6036720568686723 0.0
0.023783418624661865 0.6452405770868063 0.0
0.023783418624661865 0.6868090973049402 0.0
0.023783418624661865 0.7283776175230742 0.0
0.023783418624661865 0.769946137741208 0.0
0.023783418624661865 0.811514657959342 0.0
0.023783418624661865 0.8530831781774759 0.0
0.023783418624661865 0.8946516983956099 0.0
0.023783418624661865 0.9362202186137437 0.0
0.023783418624661865 0.9777887388318777 0.0
0.023783418624661865 1.0193572590500115 0.0
0.023783418624661865 1.0609257792681457 0.0
0.023783418624661865 1.1024942994862794 0.0
0.023783418624661865 1.1440628197044134 0.0
0.023783418624661865 1.1856313399225473 0.0
0.023783418624661865 1.227199860140681 0.0
0.023783418624661865 1.2687683803588152 0.0
0.023783418624661865 1.310336900576949 0.0
0.023783418624661865 1.3519054207950831 0.0
0.023783418624661865 1.3934739410132169 0.0
0.023783418624661865 1.435042461231351 0.0
0.023783418624661865 1.4766109814494848 0.0
0.023783418624661865 1.5181795016676187 0.0
0.023783418624661865 1.5597480218857527 0.0
0.023783418624661865 1.6013165421038864 0.0
0.023783418624661865 1.6428850623220206 0.0
0.023783418624661865 1.6844535825401543 0.0
0.023783418624661865 1.7260221027582885 0.0
0.023783418624661865 1.7675906229764222 0.0
0.023783418624661865 1.8091591431945562 0.0
0.023783418624661865 1.8507276634126901 0.0
0.023783418624661865 1.8922961836308239 0.0
0.023783418624661865 1.933864703848958 0.0
0.023783418624661865 1.9754332240670918 0.0
0.023783418624661865 2.017001744285226 0.0
0.023783418624661865 2.0585702645033597 0.0
0.06362070970702917 0.0217127738147974 1.449295281558278
0.06362070970702917 0.06328129403293133 0.24154921359304635
0.06362070970702917 0.10484981425106525 0.24154921359304635
0.06362070970702917 0.14641833446919916 0.30193651699130797
0.06362070970702917 0.18798685468733312 0.18116191019478475
0.06362070970702917 0.229555374905467 0.12077460679652317
0.06362070970702917 0.2711238951236009 0.0
0.06362070970702917 0.31269241534173486 0.060387303398261545
0.06362070970702917 0.3542609355598688 0.0
0.06362070970702917 0.39582945577800277 0.060387303398261635
0.06362070970702917 0.4373979759961366 0.0
0.06362070970702917 0.47896649621427057 0.0
0.06362070970702917 0.5205350164324045 0.0
0.06362070970702917 0.5621035366505385 0.0
0.06362070970702917 0.6036720568686723 0.0
0.06362070970702917 0.6452405770868063 0.0
0.06362070970702917 0.6868090973049402 0.0
0.06362070970702917 0.7283776175230742 0.060387303398261545
0.06362070970702917 0.769946137741208 0.0
0.06362070970702917 0.811514657959342 0.0
0.06362070970702917 0.8530831781774759 0.0
0.06362070970702917 0.8946516983956099 0.0
0.06362070970702917 0.9362202186137437 0.0
0.06362070970702917 0.9777887388318777 0.0
0.06362070970702917 1.0193572590500115 0.0
0.06362070970702917 1.0609257792681457 0.0
0.06362070970702917 1.1024942994862794 0.0
0.06362070970702917 1.1440628197044134 0.0
0.06362070970702917 1.1856313399225473 0.0
0.06362070970702917 1.227199860140681 0.0
0.06362070970702917 1.2687683803588152 0.0
0.06362070970702917 1.310336900576949 0.0
0.06362070970702917 1.3519054207950831 0.0
0.06362070970702917 1.3934739410132169 0.0
0.06362070970702917 1.435042461231351 0.0
0.06362070970702917 1.4766109814494848 0.0
0.06362070970702917 1.5181795016676187 0.0
0.06362070970702917 1.5597480218857527 0.0
0.06362070970702917 1.6013165421038864 0.0
0.06362070970702917 1.6428850623220206 0.0
0.06362070970702917 1.6844535825401543 0.0
0.06362070970702917 1.7260221027582885 0.0
0.06362070970702917 1.7675906229764222 0.0
0.06362070970702917 1.8091591431945562 0.0
0.06362070970702917 1.8507276634126901 0.0
0.06362070970702917 1.8922961836308239 0.060387303398261545
0.06362070970702917 1.933864703848958 0.12077460679652309
0.06362070970702917 1.9754332240670918 0.060387303398261545
0.06362070970702917 2.017001744285226 0.1811619101947856
0.06362070970702917 2.0585702645033597 0.12077460679652245
0.10345800078939647 0.0217127738147974 0.6038730339826159
0.10345800078939647 0.06328129403293133 0.9058095509739238
0.10345800078939647 0.10484981425106525 0.724647640779139
0.10345800078939647 0.14641833446919916 0.30193651699130797
0.10345800078939647 0.18798685468733312 0.24154921359304635
0.10345800078939647 0.229555374905467 0.12077460679652317
0.10345800078939647 0.2711238951236009 0.060387303398261635
0.10345800078939647 0.31269241534173486 0.18116191019478461
0.10345800078939647 0.3542609355598688 0.0
0.10345800078939647 0.39582945577800277 0.060387303398261635
0.10345800078939647 0.4373979759961366 0.12077460679652327
0.10345800078939647 0.47896649621427057 0.060387303398261545
0.10345800078939647 0.5205350164324045 0.12077460679652309
0.10345800078939647 0.5621035366505385 0.18116191019478511
0.10345800078939647 0.6036720568686723 0.12077460679652309
0.10345800078939647 0.6452405770868063 0.12077460679652309
0.10345800078939647 0.6868090973049402 0.0
0.10345800078939647 0.7283776175230742 0.0
0.10345800078939647 0.769946137741208 0.0
0.10345800078939647 0.811514657959342 0.0
0.10345800078939647 0.8530831781774759 0.060387303398261545
0.10345800078939647 0.8946516983956099 0.0
0.10345800078939647 0.9362202186137437 0.0
0.10345800078939647 0.9777887388318777 0.0
0.10345800078939647 1.0193572590500115 0.0
0.10345800078939647 1.0609257792681457 0.0
0.10345800078939647 1.1024942994862794 0.0
0.10345800078939647 1.1440628197044134 0.0
0.10345800078939647 1.1856313399225473 0.060387303398261545
0.10345800078939647 1.227199860140681 0.0
0.10345800078939647 1.2687683803588152 0.060387303398261545
0.10345800078939647 1.310336900576949 0.0
0.10345800078939647 1.3519054207950831 0.060387303398261545
0.10345800078939647 1.3934739410132169 0.0
0.10345800078939647 1.435042461231351 0.12077460679652309
0.10345800078939647 1.4766109814494848 0.0
0.10345800078939647 1.5181795016676187 0.0
0.10345800078939647 1.5597480218857527 0.060387303398261545
0.10345800078939647 1.6013165421038864 0.060387303398261545
0.10345800078939647 1.6428850623220206 0.0
0.10345800078939647 1.6844535825401543 0.0
0.10345800078939647 1.7260221027582885 0.0
0.10345800078939647 1.7675906229764222 0.18116191019478461
0.10345800078939647 1.8091591431945562 0.1811619101947856
0.10345800078939647 1.8507276634126901 0.12077460679652309
0.10345800078939647 1.8922961836308239 0.36232382038956923
0.10345800078939647 1.933864703848958 0.6038730339826155
0.10345800078939647 1.9754332240670918 0.30193651699130775
0.10345800078939647 2.017001744285226 0.30193651699130936
0.10345800078939647 2.0585702645033597 0.42271112378782855
0.14329529187176376 0.0217127738147974 0.18116191019478475
0.14329529187176376 0.06328129403293133 0.724647640779139
0.14329529187176376 0.10484981425106525 0.724647640779139
0.14329529187176376 0.14641833446919916 0.3623238203895695
0.14329529187176376 0.18798685468733312 0.724647640779139
0.14329529187176376 0.229555374905467 0.24154921359304635
0.14329529187176376 0.2711238951236009 0.30193651699130813
0.14329529187176376 0.31269241534173486 0.18116191019478461
0.14329529187176376 0.3542609355598688 0.24154921359304618
0.14329529187176376 0.39582945577800277 0.18116191019478486
0.14329529187176376 0.4373979759961366 0.12077460679652327
0.14329529187176376 0.47896649621427057 0.0
0.14329529187176376 0.5205350164324045 0.30193651699130775
0.14329529187176376 0.5621035366505385 0.06038730339826171
0.14329529187176376 0.6036720568686723 0.12077460679652309
0.14329529187176376 0.6452405770868063 0.0
0.14329529187176376 0.6868090973049402 0.060387303398261545
0.14329529187176376 0.7283776175230742 0.060387303398261545
0.14329529187176376 0.769946137741208 0.0
0.14329529187176376 0.811514657959342 0.24154921359304618
0.14329529187176376 0.8530831781774759 0.0
0.14329529187176376 0.8946516983956099 0.0
0.14329529187176376 0.9362202186137437 0.0
0.14329529187176376 0.9777887388318777 0.12077460679652309
0.14329529187176376 1.0193572590500115 0.0
0.14329529187176376 1.0609257792681457 0.12077460679652309
0.14329529187176376 1.1024942994862794 0.060387303398261545
0.14329529187176376 1.1440628197044134 0.06038730339826187
0.14329529187176376 1.1856313399225473 0.0
0.14329529187176376 1.227199860140681 0.18116191019478461
0.14329529187176376 1.2687683803588152 0.0
0.14329529187176376 1.310336900576949 0.12077460679652309
0.14329529187176376 1.3519054207950831 0.0
0.14329529187176376 1.3934739410132169 0.0
0.14329529187176376 1.435042461231351 0.0
0.14329529187176376 1.4766109814494848 0.24154921359304618
0.14329529187176376 1.5181795016676187 0.06038730339826187
0.14329529187176376 1.5597480218857527 0.18116191019478461
0.14329529187176376 1.6013165421038864 0.18116191019478461
0.14329529187176376 1.6428850623220206 0.18116191019478461
0.14329529187176376 1.6844535825401543 0.24154921359304618
0.14329529187176376 1.7260221027582885 0.18116191019478461
0.14329529187176376 1.7675906229764222 0.48309842718609236
0.14329529187176376 1.8091591431945562 0.30193651699130936
0.14329529187176376 1.8507276634126901 1.0265841577704462
0.14329529187176376 1.8922961836308239 0.5434857305843539
0.14329529187176376 1.933864703848958 0.48309842718609236
0.14329529187176376 1.9754332240670918 0.5434857305843539
0.14329529187176376 2.017001744285226 0.30193651699130936
0.14329529187176376 2.0585702645033597 0.2415492135930449
0.1831325829541311 0.0217127738147974 0.12077460679652317
0.1831325829541311 0.06328129403293133 0.30193651699130797
0.1831325829541311 0.10484981425106525 0.6038730339826159
0.1831325829541311 0.14641833446919916 0.24154921359304635
0.1831325829541311 0.18798685468733312 0.6038730339826159
0.1831325829541311 0.229555374905467 0.30193651699130797
0.1831325829541311 0.2711238951236009 0.4227111237878314
0.1831325829541311 0.31269241534173486 0.24154921359304618
0.1831325829541311 0.3542609355598688 0.5434857305843539
0.1831325829541311 0.39582945577800277 0.36232382038956973
0.1831325829541311 0.4373979759961366 0.4227111237878314
0.1831325829541311 0.47896649621427057 0.24154921359304618
0.1831325829541311 0.5205350164324045 0.0
0.1831325829541311 0.5621035366505385 0.18116191019478511
0.1831325829541311 0.6036720568686723 0.30193651699130775
0.1831325829541311 0.6452405770868063 0.12077460679652309
0.1831325829541311 0.6868090973049402 0.060387303398261545
0.1831325829541311 0.7283776175230742 0.12077460679652309
0.1831325829541311 0.769946137741208 0.0
0.1831325829541311 0.811514657959342 0.30193651699130775
0.1831325829541311 0.8530831781774759 0.060387303398261545
0.1831325829541311 0.8946516983956099 0.18116191019478511
0.1831325829541311 0.9362202186137437 0.48309842718609236
0.1831325829541311 0.9777887388318777 0.18116191019478461
0.1831325829541311 1.0193572590500115 0.060387303398261545
0.1831325829541311 1.0609257792681457 0.18116191019478461
0.1831325829541311 1.1024942994862794 0.24154921359304618
0.1831325829541311 1.1440628197044134 0.24154921359304748
0.1831325829541311 1.1856313399225473 0.18116191019478461
0.1831325829541311 1.227199860140681 0.0
0.1831325829541311 1.2687683803588152 0.24154921359304618
0.1831325829541311 1.310336900576949 0.30193651699130775
0.1831325829541311 1.3519054207950831 0.12077460679652309
0.1831325829541311 1.3934739410132169 0.060387303398261545
0.1831325829541311 1.435042461231351 0.30193651699130775
0.1831325829541311 1.4766109814494848 0.36232382038956923
0.1831325829541311 1.5181795016676187 0.30193651699130936
0.1831325829541311 1.5597480218857527 0.8454222475756616
0.1831325829541311 1.6013165421038864 0.48309842718609236
0.1831325829541311 1.6428850623220206 0.5434857305843539
0.1831325829541311 1.6844535825401543 1.1473587645669696
0.1831325829541311 1.7260221027582885 1.1473587645669696
0.1831325829541311 1.7675906229764222 1.5096825849565387
0.1831325829541311 1.8091591431945562 1.2681333713634992
0.1831325829541311 1.8507276634126901 1.3889079781600155
0.1831325829541311 1.8922961836308239 1.9323937087443694
0.1831325829541311 1.933864703848958 1.0869714611687078
0.1831325829541311 1.9754332240670918 0.5434857305843539
0.1831325829541311 2.017001744285226 0.24154921359304748
0.1831325829541311 2.0585702645033597 0.060387303398261226
0.22296987403649837 0.0217127738147974 0.12077460679652317
0.22296987403649837 0.06328129403293133 0.3623238203895695
0.22296987403649837 0.10484981425106525 0.4830984271860927
0.22296987403649837 0.14641833446919916 0.4227111237878311
0.22296987403649837 0.18798685468733312 0.18116191019478475
0.22296987403649837 0.229555374905467 0.30193651699130797
0.22296987403649837 0.2711238951236009 0.24154921359304654
0.22296987403649837 0.31269241534173486 0.4227111237878308
0.22296987403649837 0.3542609355598688 0.30193651699130775
0.22296987403649837 0.39582945577800277 0.18116191019478486
0.22296987403649837 0.4373979759961366 0.24154921359304654
0.22296987403649837 0.47896649621427057 0.12077460679652309
0.22296987403649837 0.5205350164324045 0.18116191019478461
0.22296987403649837 0.5621035366505385 0.12077460679652342
0.22296987403649837 0.6036720568686723 0.24154921359304618
0.22296987403649837 0.6452405770868063 0.24154921359304618
0.22296987403649837 0.6868090973049402 0.24154921359304618
0.22296987403649837 0.7283776175230742 0.30193651699130775
0.22296987403649837 0.769946137741208 0.18116191019478511
0.22296987403649837 0.811514657959342 0.24154921359304618
0.22296987403649837 0.8530831781774759 0.24154921359304618
0.22296987403649837 0.8946516983956099 0.3019365169913086
0.22296987403649837 0.9362202186137437 0.36232382038956923
0.22296987403649837 0.9777887388318777 0.18116191019478461
0.22296987403649837 1.0193572590500115 0.48309842718609236
0.22296987403649837 1.0609257792681457 0.30193651699130775
0.22296987403649837 1.1024942994862794 0.4227111237878308
0.22296987403649837 1.1440628197044134 0.12077460679652374
0.22296987403649837 1.1856313399225473 0.24154921359304618
0.22296987403649837 1.227199860140681 0.4227111237878308
0.22296987403649837 1.2687683803588152 0.30193651699130775
0.22296987403649837 1.310336900576949 0.5434857305843539
0.22296987403649837 1.3519054207950831 0.30193651699130775
0.22296987403649837 1.3934739410132169 0.12077460679652309
0.22296987403649837 1.435042461231351 0.7850349441774002
0.22296987403649837 1.4766109814494848 0.6038730339826155
0.22296987403649837 1.5181795016676187 0.8454222475756662
0.22296987403649837 1.5597480218857527 0.9058095509739232
0.22296987403649837 1.6013165421038864 0.8454222475756616
0.22296987403649837 1.6428850623220206 0.9661968543721847
0.22296987403649837 1.6844535825401543 1.449295281558277
0.22296987403649837 1.7260221027582885 1.1473587645669696
0.22296987403649837 1.7675906229764222 1.6908444951513233
0.22296987403649837 1.8091591431945562 1.872006405346118
0.22296987403649837 1.8507276634126901 2.3551048325322004
0.22296987403649837 1.8922961836308239 1.0265841577704462
0.22296987403649837 1.933864703848958 0.8454222475756616
0.22296987403649837 1.9754332240670918 0.12077460679652309
0.22296987403649837 2.017001744285226 0.1811619101947856
0.22296987403649837 2.0585702645033597 0.0
0.2628071651188657 0.0217127738147974 0.0
0.2628071651188657 0.06328129403293133 0.12077460679652327
0.2628071651188657 0.10484981425106525 0.12077460679652327
0.2628071651188657 0.14641833446919916 0.4830984271860931
0.2628071651188657 0.18798685468733312 0.3623238203895698
0.2628071651188657 0.229555374905467 0.24154921359304654
0.2628071651188657 0.2711238951236009 0.36232382038957
0.2628071651188657 0.31269241534173486 0.24154921359304635
0.2628071651188657 0.3542609355598688 0.3623238203895695
0.2628071651188657 0.39582945577800277 0.12077460679652334
0.2628071651188657 0.4373979759961366 0.181161910194785
0.2628071651188657 0.47896649621427057 0.5434857305843543
0.2628071651188657 0.5205350164324045 0.30193651699130797
0.2628071651188657 0.5621035366505385 0.18116191019478525
0.2628071651188657 0.6036720568686723 0.0
0.2628071651188657 0.6452405770868063 0.24154921359304635
0.2628071651188657 0.6868090973049402 0.18116191019478475
0.2628071651188657 0.7283776175230742 0.12077460679652317
0.2628071651188657 0.769946137741208 0.5434857305843558
0.2628071651188657 0.811514657959342 0.4227111237878312
0.2628071651188657 0.8530831781774759 0.18116191019478475
0.2628071651188657 0.8946516983956099 0.6642603373808793
0.2628071651188657 0.9362202186137437 0.30193651699130797
0.2628071651188657 0.9777887388318777 0.7850349441774007
0.2628071651188657 1.0193572590500115 0.4830984271860927
0.2628071651188657 1.0609257792681457 0.12077460679652317
0.2628071651188657 1.1024942994862794 0.6642603373808775
0.2628071651188657 1.1440628197044134 0.42271112378783343
0.2628071651188657 1.1856313399225473 0.724647640779139
0.2628071651188657 1.227199860140681 0.8454222475756624
0.2628071651188657 1.2687683803588152 0.4830984271860927
0.2628071651188657 1.310336900576949 1.0869714611687087
0.2628071651188657 1.3519054207950831 0.724647640779139
0.2628071651188657 1.3934739410132169 1.2077460679652319
0.2628071651188657 1.435042461231351 0.8454222475756624
0.2628071651188657 1.4766109814494848 1.6908444951513248
0.2628071651188657 1.5181795016676187 2.294717529133953
0.2628071651188657 1.5597480218857527 1.2077460679652319
0.2628071651188657 1.6013165421038864 1.5700698883548014
0.2628071651188657 1.6428850623220206 1.449295281558278
0.2628071651188657 1.6844535825401543 2.053168315540894
0.2628071651188657 1.7260221027582885 2.2947175291339406
0.2628071651188657 1.7675906229764222 2.536266742726987
0.2628071651188657 1.8091591431945562 2.6570413495235243
0.2628071651188657 1.8507276634126901 1.7512317985495862
0.2628071651188657 1.8922961836308239 0.9661968543721854
0.2628071651188657 1.933864703848958 0.24154921359304635
0.2628071651188657 1.9754332240670918 0.12077460679652317
0.2628071651188657 2.017001744285226 0.06038730339826192
0.2628071651188657 2.0585702645033597 0.0
0.302644456201233 0.0217127738147974 0.060387303398261545
0.302644456201233 0.06328129403293133 0.0
0.302644456201233 0.10484981425106525 0.30193651699130775
0.302644456201233 0.14641833446919916 0.24154921359304618
0.302644456201233 0.18798685468733312 0.30193651699130775
0.302644456201233 0.229555374905467 0.3623238203895693
0.302644456201233 0.2711238951236009 0.3623238203895695
0.302644456201233 0.31269241534173486 0.36232382038956906
0.302644456201233 0.3542609355598688 0.42271112378783054
0.302644456201233 0.39582945577800277 0.5434857305843542
0.302644456201233 0.4373979759961366 0.3623238203895695
0.302644456201233 0.47896649621427057 0.3019365169913076
0.302644456201233 0.5205350164324045 0.42271112378783054
0.302644456201233 0.5621035366505385 0.24154921359304668
0.302644456201233 0.6036720568686723 0.4830984271860921
0.302644456201233 0.6452405770868063 0.36232382038956906
0.302644456201233 0.6868090973049402 0.3019365169913076
0.302644456201233 0.7283776175230742 0.36232382038956906
0.302644456201233 0.769946137741208 0.24154921359304668
0.302644456201233 0.811514657959342 0.3019365169913076
0.302644456201233 0.8530831781774759 0.8454222475756611
0.302644456201233 0.8946516983956099 0.42271112378783166
0.302644456201233 0.9362202186137437 0.6038730339826152
0.302644456201233 0.9777887388318777 0.5434857305843535
0.302644456201233 1.0193572590500115 0.42271112378783054
0.302644456201233 1.0609257792681457 0.7850349441773996
0.302644456201233 1.1024942994862794 0.5434857305843535
0.302644456201233 1.1440628197044134 0.6038730339826183
0.302644456201233 1.1856313399225473 0.7850349441773996
0.302644456201233 1.227199860140681 0.7246476407791381
0.302644456201233 1.2687683803588152 1.086971461168707
0.302644456201233 1.310336900576949 1.086971461168707
0.302644456201233 1.3519054207950831 1.4492952815582762
0.302644456201233 1.3934739410132169 1.8720064053461067
0.302644456201233 1.435042461231351 1.5700698883547992
0.302644456201233 1.4766109814494848 1.9927810121426297
0.302644456201233 1.5181795016676187 2.1135556189391638
0.302644456201233 1.5597480218857527 2.4154921359304606
0.302644456201233 1.6013165421038864 2.777815956320029
0.302644456201233 1.6428850623220206 2.5362667427269834
0.302644456201233 1.6844535825401543 2.7174286529217677
0.302644456201233 1.7260221027582885 2.9589778665148136
0.302644456201233 1.7675906229764222 2.9589778665148136
0.302644456201233 1.8091591431945562 1.9927810121426401
0.302644456201233 1.8507276634126901 1.5096825849565376
0.302644456201233 1.8922961836308239 0.4830984271860921
0.302644456201233 1.933864703848958 0.3019365169913076
0.302644456201233 1.9754332240670918 0.12077460679652302
0.302644456201233 2.017001744285226 0.0
0.302644456201233 2.0585702645033597 0.0
0.3424817472836003 0.0217127738147974 0.0
0.3424817472836003 0.06328129403293133 0.0
0.3424817472836003 0.10484981425106525 0.12077460679652309
0.3424817472836003 0.14641833446919916 0.3623238203895693
0.3424817472836003 0.18798685468733312 0.30193651699130775
0.3424817472836003 0.229555374905467 0.18116191019478464
0.3424817472836003 0.2711238951236009 0.18116191019478475
0.3424817472836003 0.31269241534173486 0.24154921359304604
0.3424817472836003 0.3542609355598688 0.42271112378783054
0.3424817472836003 0.39582945577800277 0.30193651699130797
0.3424817472836003 0.4373979759961366 0.4830984271860927
0.3424817472836003 0.47896649621427057 0.36232382038956906
0.3424817472836003 0.5205350164324045 0.3019365169913076
0.3424817472836003 0.5621035366505385 0.42271112378783166
0.3424817472836003 0.6036720568686723 0.3019365169913076
0.3424817472836003 0.6452405770868063 0.42271112378783054
0.3424817472836003 0.6868090973049402 0.36232382038956906
0.3424817472836003 0.7283776175230742 0.6642603373808765
0.3424817472836003 0.769946137741208 0.5434857305843549
0.3424817472836003 0.811514657959342 0.42271112378783054
0.3424817472836003 0.8530831781774759 0.6038730339826152
0.3424817472836003 0.8946516983956099 0.36232382038957
0.3424817472836003 0.9362202186137437 0.6642603373808765
0.3424817472836003 0.9777887388318777 1.0265841577704455
0.3424817472836003 1.0193572590500115 0.6642603373808765
0.3424817472836003 1.0609257792681457 0.9661968543721842
0.3424817472836003 1.1024942994862794 0.9661968543721842
0.3424817472836003 1.1440628197044134 1.1473587645669747
0.3424817472836003 1.1856313399225473 0.7246476407791381
0.3424817472836003 1.227199860140681 0.9661968543721842
0.3424817472836003 1.2687683803588152 1.6304571917530608
0.3424817472836003 1.310336900576949 1.4492952815582762
0.3424817472836003 1.3519054207950831 1.3889079781600144
0.3424817472836003 1.3934739410132169 2.173942922337414
0.3424817472836003 1.435042461231351 1.9927810121426297
0.3424817472836003 1.4766109814494848 2.838203259718291
0.3424817472836003 1.5181795016676187 2.7174286529217824
0.3424817472836003 1.5597480218857527 2.838203259718291
0.3424817472836003 1.6013165421038864 3.2609143835061216
0.3424817472836003 1.6428850623220206 3.3213016869043828
0.3424817472836003 1.6844535825401543 3.6232382038956907
0.3424817472836003 1.7260221027582885 2.475879439328722
0.3424817472836003 1.7675906229764222 1.9927810121426297
0.3424817472836003 1.8091591431945562 0.9661968543721893
0.3424817472836003 1.8507276634126901 0.6038730339826152
0.3424817472836003 1.8922961836308239 0.0
0.3424817472836003 1.933864703848958 0.06038730339826151
0.3424817472836003 1.9754332240670918 0.0
0.3424817472836003 2.017001744285226 0.0
0.3424817472836003 2.0585702645033597 0.0
0.3823190383659676 0.0217127738147974 0.0
0.3823190383659676 0.06328129403293133 0.0
0.3823190383659676 0.10484981425106525 0.060387303398261635
0.3823190383659676 0.14641833446919916 0.060387303398261635
0.3823190383659676 0.18798685468733312 0.060387303398261635
0.3823190383659676 0.229555374905467 0.1811619101947849
0.3823190383659676 0.2711238951236009 0.543485730584355
0.3823190383659676 0.31269241534173486 0.24154921359304635
0.3823190383659676 0.3542609355598688 0.3623238203895695
0.3823190383659676 0.39582945577800277 0.12077460679652334
0.3823190383659676 0.4373979759961366 0.36232382038957
0.3823190383659676 0.47896649621427057 0.3623238203895695
0.3823190383659676 0.5205350164324045 0.30193651699130797
0.3823190383659676 0.5621035366505385 0.48309842718609397
0.3823190383659676 0.6036720568686723 0.24154921359304635
0.3823190383659676 0.6452405770868063 0.5434857305843543
0.3823190383659676 0.6868090973049402 0.3623238203895695
0.3823190383659676 0.7283776175230742 0.6642603373808775
0.3823190383659676 0.769946137741208 0.724647640779141
0.3823190383659676 0.811514657959342 0.4830984271860927
0.3823190383659676 0.8530831781774759 0.6038730339826159
0.3823190383659676 0.8946516983956099 0.42271112378783227
0.3823190383659676 0.9362202186137437 0.6642603373808775
0.3823190383659676 0.9777887388318777 0.5434857305843543
0.3823190383659676 1.0193572590500115 0.5434857305843543
0.3823190383659676 1.0609257792681457 1.0869714611687087
0.3823190383659676 1.1024942994862794 1.0869714611687087
0.3823190383659676 1.1440628197044134 1.449295281558286
0.3823190383659676 1.1856313399225473 1.026584157770447
0.3823190383659676 1.227199860140681 1.449295281558278
0.3823190383659676 1.2687683803588152 1.5096825849565398
0.3823190383659676 1.310336900576949 1.449295281558278
0.3823190383659676 1.3519054207950831 2.1739429223374174
0.3823190383659676 1.3934739410132169 2.113555618939156
0.3823190383659676 1.435042461231351 2.777815956320033
0.3823190383659676 1.4766109814494848 2.65704134952351
0.3823190383659676 1.5181795016676187 3.5628509004974527
0.3823190383659676 1.5597480218857527 4.227111237878312
0.3823190383659676 1.6013165421038864 3.0193651699130797
0.3823190383659676 1.6428850623220206 2.958977866514818
0.3823190383659676 1.6844535825401543 2.536266742726987
0.3823190383659676 1.7260221027582885 2.1739429223374174
0.3823190383659676 1.7675906229764222 1.449295281558278
0.3823190383659676 1.8091591431945562 0.6038730339826192
0.3823190383659676 1.8507276634126901 0.30193651699130797
0.3823190383659676 1.8922961836308239 0.06038730339826159
0.3823190383659676 1.933864703848958 0.0
0.3823190383659676 1.9754332240670918 0.0
0.3823190383659676 2.017001744285226 0.0
0.3823190383659676 2.0585702645033597 0.0
0.4221563294483349 0.0217127738147974 0.0
0.4221563294483349 0.06328129403293133 0.0
0.4221563294483349 0.10484981425106525 0.060387303398261635
0.4221563294483349 0.14641833446919916 0.12077460679652327
0.4221563294483349 0.18798685468733312 0.1811619101947849
0.4221563294483349 0.229555374905467 0.24154921359304654
0.4221563294483349 0.2711238951236009 0.4227111237878317
0.4221563294483349 0.31269241534173486 0.4830984271860927
0.4221563294483349 0.3542609355598688 0.4830984271860927
0.4221563294483349 0.39582945577800277 0.36232382038957
0.4221563294483349 0.4373979759961366 0.24154921359304668
0.4221563294483349 0.47896649621427057 0.30193651699130797
0.4221563294483349 0.5205350164324045 0.3623238203895695
0.4221563294483349 0.5621035366505385 0.3623238203895705
0.4221563294483349 0.6036720568686723 0.4227111237878312
0.4221563294483349 0.6452405770868063 0.6642603373808775
0.4221563294483349 0.6868090973049402 1.0869714611687087
0.4221563294483349 0.7283776175230742 0.5434857305843543
0.4221563294483349 0.769946137741208 0.42271112378783227
0.4221563294483349 0.811514657959342 0.6642603373808775
0.4221563294483349 0.8530831781774759 0.9661968543721854
0.4221563294483349 0.8946516983956099 0.8454222475756645
0.4221563294483349 0.9362202186137437 0.4830984271860927
0.4221563294483349 0.9777887388318777 0.6038730339826159
0.4221563294483349 1.0193572590500115 0.9661968543721854
0.4221563294483349 1.0609257792681457 0.905809550973924
0.4221563294483349 1.1024942994862794 1.328520674761755
0.4221563294483349 1.1440628197044134 1.2077460679652383
0.4221563294483349 1.1856313399225473 0.724647640779139
0.4221563294483349 1.227199860140681 1.811619101947848
0.4221563294483349 1.2687683803588152 2.3551048325322017
0.4221563294483349 1.310336900576949 2.053168315540894
0.4221563294483349 1.3519054207950831 2.113555618939156
0.4221563294483349 1.3934739410132169 3.0193651699130797
0.4221563294483349 1.435042461231351 3.8647874174887415
0.4221563294483349 1.4766109814494848 2.536266742726987
0.4221563294483349 1.5181795016676187 3.0797524733113573
0.4221563294483349 1.5597480218857527 2.777815956320033
0.4221563294483349 1.6013165421038864 2.777815956320033
0.4221563294483349 1.6428850623220206 2.7174286529217717
0.4221563294483349 1.6844535825401543 2.3551048325322017
0.4221563294483349 1.7260221027582885 1.5096825849565398
0.4221563294483349 1.7675906229764222 0.6642603373808775
0.4221563294483349 1.8091591431945562 0.48309842718609536
0.4221563294483349 1.8507276634126901 0.06038730339826159
0.4221563294483349 1.8922961836308239 0.0
0.4221563294483349 1.933864703848958 0.0
0.4221563294483349 1.9754332240670918 0.0
0.4221563294483349 2.017001744285226 0.0
0.4221563294483349 2.0585702645033597 0.0
0.4619936205307022 0.0217127738147974 0.0
0.4619936205307022 0.06328129403293133 0.12077460679652309
0.4619936205307022 0.10484981425106525 0.0
0.4619936205307022 0.14641833446919916 0.0
0.4619936205307022 0.18798685468733312 0.12077460679652309
0.4619936205307022 0.229555374905467 0.18116191019478464
0.4619936205307022 0.2711238951236009 0.18116191019478475
0.4619936205307022 0.31269241534173486 0.12077460679652302
0.4619936205307022 0.3542609355598688 0.4830984271860921
0.4619936205307022 0.39582945577800277 0.3623238203895695
0.4619936205307022 0.4373979759961366 0.24154921359304635
0.4619936205307022 0.47896649621427057 0.5434857305843535
0.4619936205307022 0.5205350164324045 0.12077460679652302
0.4619936205307022 0.5621035366505385 0.48309842718609336
0.4619936205307022 0.6036720568686723 0.36232382038956906
0.4619936205307022 0.6452405770868063 0.7246476407791381
0.4619936205307022 0.6868090973049402 0.6038730339826152
0.4619936205307022 0.7283776175230742 0.5434857305843535
0.4619936205307022 0.769946137741208 0.72464764077914
0.4619936205307022 0.811514657959342 0.8454222475756611
0.4619936205307022 0.8530831781774759 0.4830984271860921
0.4619936205307022 0.8946516983956099 0.6642603373808783
0.4619936205307022 0.9362202186137437 0.42271112378783054
0.4619936205307022 0.9777887388318777 1.2077460679652303
0.4619936205307022 1.0193572590500115 0.9661968543721842
0.4619936205307022 1.0609257792681457 1.2077460679652303
0.4619936205307022 1.1024942994862794 1.1473587645669685
0.4619936205307022 1.1440628197044134 1.388907978160022
0.4619936205307022 1.1856313399225473 1.7512317985495836
0.4619936205307022 1.227199860140681 1.6304571917530608
0.4619936205307022 1.2687683803588152 2.294717529133937
0.4619936205307022 1.310336900576949 2.234330225735676
0.4619936205307022 1.3519054207950831 2.657041349523506
0.4619936205307022 1.3934739410132169 3.1401397767095984
0.4619936205307022 1.435042461231351 3.5628509004974287
0.4619936205307022 1.4766109814494848 3.442076293700906
0.4619936205307022 1.5181795016676187 2.475879439328735
0.4619936205307022 1.5597480218857527 2.777815956320029
0.4619936205307022 1.6013165421038864 2.053168315540891
0.4619936205307022 1.6428850623220206 1.7512317985495836
0.4619936205307022 1.6844535825401543 1.5096825849565376
0.4619936205307022 1.7260221027582885 0.42271112378783054
0.4619936205307022 1.7675906229764222 0.18116191019478453
0.4619936205307022 1.8091591431945562 0.06038730339826183
0.4619936205307022 1.8507276634126901 0.0
0.4619936205307022 1.8922961836308239 0.0
0.4619936205307022 1.933864703848958 0.0
0.4619936205307022 1.9754332240670918 0.0
0.4619936205307022 2.017001744285226 0.0
0.4619936205307022 2.0585702645033597 0.0
0.5018309116130695 0.0217127738147974 0.0
0.5018309116130695 0.06328129403293133 0.060387303398261545
0.5018309116130695 0.10484981425106525 0.18116191019478464
0.5018309116130695 0.14641833446919916 0.0
0.5018309116130695 0.18798685468733312 0.0
0.5018309116130695 0.229555374905467 0.18116191019478464
0.5018309116130695 0.2711238951236009 0.12077460679652317
0.5018309116130695 0.31269241534173486 0.06038730339826151
0.5018309116130695 0.3542609355598688 0.12077460679652302
0.5018309116130695 0.39582945577800277 0.4830984271860927
0.5018309116130695 0.4373979759961366 0.18116191019478475
0.5018309116130695 0.47896649621427057 0.36232382038956906
0.5018309116130695 0.5205350164324045 0.5434857305843535
0.5018309116130695 0.5621035366505385 0.5434857305843549
0.5018309116130695 0.6036720568686723 0.4830984271860921
0.5018309116130695 0.6452405770868063 0.6038730339826152
0.5018309116130695 0.6868090973049402 0.42271112378783054
0.5018309116130695 0.7283776175230742 0.7246476407791381
0.5018309116130695 0.769946137741208 0.6642603373808783
0.5018309116130695 0.811514657959342 0.36232382038956906
0.5018309116130695 0.8530831781774759 0.9058095509739227
0.5018309116130695 0.8946516983956099 1.0265841577704482
0.5018309116130695 0.9362202186137437 0.6642603373808765
0.5018309116130695 0.9777887388318777 0.6038730339826152
0.5018309116130695 1.0193572590500115 1.328520674761753
0.5018309116130695 1.0609257792681457 1.4492952815582762
0.5018309116130695 1.1024942994862794 1.0265841577704455
0.5018309116130695 1.1440628197044134 1.6304571917530695
0.5018309116130695 1.1856313399225473 1.4492952815582762
0.5018309116130695 1.227199860140681 1.8116191019478454
0.5018309116130695 1.2687683803588152 2.3551048325321986
0.5018309116130695 1.310336900576949 1.2681333713634917
0.5018309116130695 1.3519054207950831 2.5362667427269834
0.5018309116130695 1.3934739410132169 2.7174286529217677
0.5018309116130695 1.435042461231351 2.475879439328722
0.5018309116130695 1.4766109814494848 3.1401397767095984
0.5018309116130695 1.5181795016676187 2.415492135930473
0.5018309116130695 1.5597480218857527 2.173942922337414
0.5018309116130695 1.6013165421038864 2.173942922337414
0.5018309116130695 1.6428850623220206 1.4492952815582762
0.5018309116130695 1.6844535825401543 0.8454222475756611
0.5018309116130695 1.7260221027582885 0.24154921359304604
0.5018309116130695 1.7675906229764222 0.12077460679652302
0.5018309116130695 1.8091591431945562 0.0
0.5018309116130695 1.8507276634126901 0.0
0.5018309116130695 1.8922961836308239 0.0
0.5018309116130695 1.933864703848958 0.0
0.5018309116130695 1.9754332240670918 0.0
0.5018309116130695 2.017001744285226 0.0
0.5018309116130695 2.0585702645033597 0.0
0.5416682026954368 0.0217127738147974 0.0
0.5416682026954368 0.06328129403293133 0.0
0.5416682026954368 0.10484981425106525 0.18116191019478511
0.5416682026954368 0.14641833446919916 0.18116191019478511
0.5416682026954368 0.18798685468733312 0.06038730339826171
0.5416682026954368 0.229555374905467 0.12077460679652342
0.5416682026954368 0.2711238951236009 0.24154921359304704
0.5416682026954368 0.31269241534173486 0.2415492135930467
0.5416682026954368 0.3542609355598688 0.5434857305843551
0.5416682026954368 0.39582945577800277 0.4830984271860941
0.5416682026954368 0.4373979759961366 0.18116191019478525
0.5416682026954368 0.47896649621427057 0.06038730339826168
0.5416682026954368 0.5205350164324045 0.30193651699130836
0.5416682026954368 0.5621035366505385 0.3019365169913092
0.5416682026954368 0.6036720568686723 0.4830984271860934
0.5416682026954368 0.6452405770868063 0.36232382038957
0.5416682026954368 0.6868090973049402 0.5434857305843551
0.5416682026954368 0.7283776175230742 0.4830984271860934
0.5416682026954368 0.769946137741208 0.4830984271860947
0.5416682026954368 0.811514657959342 0.5434857305843551
0.5416682026954368 0.8530831781774759 1.0265841577704484
0.5416682026954368 0.8946516983956099 0.4830984271860947
0.5416682026954368 0.9362202186137437 0.905809550973925
0.5416682026954368 0.9777887388318777 1.3285206747617568
0.5416682026954368 1.0193572590500115 1.2077460679652334
0.5416682026954368 1.0609257792681457 1.0869714611687102
0.5416682026954368 1.1024942994862794 1.2077460679652334
0.5416682026954368 1.1440628197044134 1.2077460679652399
0.5416682026954368 1.1856313399225473 1.630457191753065
0.5416682026954368 1.227199860140681 2.475879439328729
0.5416682026954368 1.2687683803588152 2.1739429223374205
0.5416682026954368 1.310336900576949 2.3551048325322053
0.5416682026954368 1.3519054207950831 2.475879439328729
0.5416682026954368 1.3934739410132169 2.6570413495235137
0.5416682026954368 1.435042461231351 2.958977866514822
0.5416682026954368 1.4766109814494848 2.6570413495235137
0.5416682026954368 1.5181795016676187 2.234330225735694
0.5416682026954368 1.5597480218857527 1.9927810121426353
0.5416682026954368 1.6013165421038864 1.5096825849565416
0.5416682026954368 1.6428850623220206 0.30193651699130836
0.5416682026954368 1.6844535825401543 0.6038730339826167
0.5416682026954368 1.7260221027582885 0.0
0.5416682026954368 1.7675906229764222 0.0
0.5416682026954368 1.8091591431945562 0.0
0.5416682026954368 1.8507276634126901 0.0
0.5416682026954368 1.8922961836308239 0.0
0.5416682026954368 1.933864703848958 0.0
0.5416682026954368 1.9754332240670918 0.0
0.5416682026954368 2.017001744285226 0.0
0.5416682026954368 2.0585702645033597 0.0
0.5815054937778041 0.0217127738147974 0.0
0.5815054937778041 0.06328129403293133 0.0
0.5815054937778041 0.10484981425106525 0.12077460679652309
0.5815054937778041 0.14641833446919916 0.18116191019478464
0.5815054937778041 0.18798685468733312 0.0
0.5815054937778041 0.229555374905467 0.18116191019478464
0.5815054937778041 0.2711238951236009 0.0
0.5815054937778041 0.31269241534173486 0.06038730339826151
0.5815054937778041 0.3542609355598688 0.36232382038956906
0.5815054937778041 0.39582945577800277 0.24154921359304635
0.5815054937778041 0.4373979759961366 0.24154921359304635
0.5815054937778041 0.47896649621427057 0.12077460679652302
0.5815054937778041 0.5205350164324045 0.36232382038956906
0.5815054937778041 0.5621035366505385 0.36232382038957
0.5815054937778041 0.6036720568686723 0.6642603373808765
0.5815054937778041 0.6452405770868063 0.42271112378783054
0.5815054937778041 0.6868090973049402 0.3019365169913076
0.5815054937778041 0.7283776175230742 0.6642603373808765
0.5815054937778041 0.769946137741208 0.72464764077914
0.5815054937778041 0.811514657959342 0.5434857305843535
0.5815054937778041 0.8530831781774759 0.42271112378783054
0.5815054937778041 0.8946516983956099 0.8454222475756633
0.5815054937778041 0.9362202186137437 0.5434857305843535
0.5815054937778041 0.9777887388318777 0.7850349441773996
0.5815054937778041 1.0193572590500115 1.3889079781600144
0.5815054937778041 1.0609257792681457 1.5700698883547992
0.5815054937778041 1.1024942994862794 2.053168315540891
0.5815054937778041 1.1440628197044134 1.6304571917530695
0.5815054937778041 1.1856313399225473 2.053168315540891
0.5815054937778041 1.227199860140681 1.5700698883547992
0.5815054937778041 1.2687683803588152 1.5096825849565376
0.5815054937778041 1.310336900576949 1.8116191019478454
0.5815054937778041 1.3519054207950831 2.3551048325321986
0.5815054937778041 1.3934739410132169 2.294717529133937
0.5815054937778041 1.435042461231351 2.294717529133937
0.5815054937778041 1.4766109814494848 1.9323937087443683
0.5815054937778041 1.5181795016676187 1.3285206747617602
0.5815054937778041 1.5597480218857527 1.0265841577704455
0.5815054937778041 1.6013165421038864 0.7246476407791381
0.5815054937778041 1.6428850623220206 0.0
0.5815054937778041 1.6844535825401543 0.0
0.5815054937778041 1.7260221027582885 0.0
0.5815054937778041 1.7675906229764222 0.0
0.5815054937778041 1.8091591431945562 0.0
0.5815054937778041 1.8507276634126901 0.0
0.5815054937778041 1.8922961836308239 0.0
0.5815054937778041 1.933864703848958 0.0
0.5815054937778041 1.9754332240670918 0.0
0.5815054937778041 2.017001744285226 0.0
0.5815054937778041 2.0585702645033597 0.0
0.6213427848601714 0.0217127738147974 0.0
0.6213427848601714 0.06328129403293133 0.0
0.6213427848601714 0.10484981425106525 0.12077460679652309
0.6213427848601714 0.14641833446919916 0.0
0.6213427848601714 0.18798685468733312 0.0
0.6213427848601714 0.229555374905467 0.060387303398261545
0.6213427848601714 0.2711238951236009 0.18116191019478475
0.6213427848601714 0.31269241534173486 0.0
0.6213427848601714 0.3542609355598688 0.18116191019478453
0.6213427848601714 0.39582945577800277 0.30193651699130797
0.6213427848601714 0.4373979759961366 0.24154921359304635
0.6213427848601714 0.47896649621427057 0.3019365169913076
0.6213427848601714 0.5205350164324045 0.3019365169913076
0.6213427848601714 0.5621035366505385 0.181161910194785
0.6213427848601714 0.6036720568686723 0.6038730339826152
0.6213427848601714 0.6452405770868063 0.12077460679652302
0.6213427848601714 0.6868090973049402 0.42271112378783054
0.6213427848601714 0.7283776175230742 0.6038730339826152
0.6213427848601714 0.769946137741208 0.72464764077914
0.6213427848601714 0.811514657959342 0.42271112378783054
0.6213427848601714 0.8530831781774759 0.6038730339826152
0.6213427848601714 0.8946516983956099 0.5434857305843549
0.6213427848601714 0.9362202186137437 0.6642603373808765
0.6213427848601714 0.9777887388318777 0.8454222475756611
0.6213427848601714 1.0193572590500115 1.086971461168707
0.6213427848601714 1.0609257792681457 1.3889079781600144
0.6213427848601714 1.1024942994862794 1.086971461168707
0.6213427848601714 1.1440628197044134 1.0265841577704513
0.6213427848601714 1.1856313399225473 1.5700698883547992
0.6213427848601714 1.227199860140681 1.1473587645669685
0.6213427848601714 1.2687683803588152 1.4492952815582762
0.6213427848601714 1.310336900576949 2.3551048325321986
0.6213427848601714 1.3519054207950831 1.5096825849565376
0.6213427848601714 1.3934739410132169 1.8116191019478454
0.6213427848601714 1.435042461231351 1.5096825849565376
0.6213427848601714 1.4766109814494848 1.2681333713634917
0.6213427848601714 1.5181795016676187 0.7850349441774037
0.6213427848601714 1.5597480218857527 0.7850349441773996
0.6213427848601714 1.6013165421038864 0.36232382038956906
0.6213427848601714 1.6428850623220206 0.12077460679652302
0.6213427848601714 1.6844535825401543 0.0
0.6213427848601714 1.7260221027582885 0.0
0.6213427848601714 1.7675906229764222 0.0
0.6213427848601714 1.8091591431945562 0.0
0.6213427848601714 1.8507276634126901 0.0
0.6213427848601714 1.8922961836308239 0.0
0.6213427848601714 1.933864703848958 0.0
0.6213427848601714 1.9754332240670918 0.0
0.6213427848601714 2.017001744285226 0.0
0.6213427848601714 2.0585702645033597 0.0
0.6611800759425388 0.0217127738147974 0.0
0.6611800759425388 0.06328129403293133 0.0
0.6611800759425388 0.10484981425106525 0.0
0.6611800759425388 0.14641833446919916 0.0
0.6611800759425388 0.18798685468733312 0.060387303398261545
0.6611800759425388 0.229555374905467 0.0
0.6611800759425388 0.2711238951236009 0.06038730339826159
0.6611800759425388 0.31269241534173486 0.0
0.6611800759425388 0.3542609355598688 0.18116191019478453
0.6611800759425388 0.39582945577800277 0.3623238203895695
0.6611800759425388 0.4373979759961366 0.18116191019478475
0.6611800759425388 0.47896649621427057 0.36232382038956906
0.6611800759425388 0.5205350164324045 0.18116191019478453
0.6611800759425388 0.5621035366505385 0.36232382038957
0.6611800759425388 0.6036720568686723 0.3019365169913076
0.6611800759425388 0.6452405770868063 0.5434857305843535
0.6611800759425388 0.6868090973049402 0.36232382038956906
0.6611800759425388 0.7283776175230742 0.3019365169913076
0.6611800759425388 0.769946137741208 0.42271112378783166
0.6611800759425388 0.811514657959342 0.5434857305843535
0.6611800759425388 0.8530831781774759 0.7850349441773996
0.6611800759425388 0.8946516983956099 0.905809550973925
0.6611800759425388 0.9362202186137437 1.2077460679652303
0.6611800759425388 0.9777887388318777 1.086971461168707
0.6611800759425388 1.0193572590500115 1.0265841577704455
0.6611800759425388 1.0609257792681457 0.6642603373808765
0.6611800759425388 1.1024942994862794 1.6908444951513222
0.6611800759425388 1.1440628197044134 1.2077460679652365
0.6611800759425388 1.1856313399225473 1.1473587645669685
0.6611800759425388 1.227199860140681 1.6908444951513222
0.6611800759425388 1.2687683803588152 1.6304571917530608
0.6611800759425388 1.310336900576949 2.053168315540891
0.6611800759425388 1.3519054207950831 1.328520674761753
0.6611800759425388 1.3934739410132169 1.0265841577704455
0.6611800759425388 1.435042461231351 1.1473587645669685
0.6611800759425388 1.4766109814494848 1.1473587645669685
0.6611800759425388 1.5181795016676187 0.4227111237878328
0.6611800759425388 1.5597480218857527 0.12077460679652302
0.6611800759425388 1.6013165421038864 0.06038730339826151
0.6611800759425388 1.6428850623220206 0.0
0.6611800759425388 1.6844535825401543 0.0
0.6611800759425388 1.7260221027582885 0.0
0.6611800759425388 1.7675906229764222 0.0
0.6611800759425388 1.8091591431945562 0.0
0.6611800759425388 1.8507276634126901 0.0
0.6611800759425388 1.8922961836308239 0.0
0.6611800759425388 1.933864703848958 0.0
0.6611800759425388 1.9754332240670918 0.0
0.6611800759425388 2.017001744285226 0.0
0.6611800759425388 2.0585702645033597 0.0
0.701017367024906 0.0217127738147974 0.0
0.701017367024906 0.06328129403293133 0.0
0.701017367024906 0.10484981425106525 0.0
0.701017367024906 0.14641833446919916 0.0
0.701017367024906 0.18798685468733312 0.0
0.701017367024906 0.229555374905467 0.24154921359304618
0.701017367024906 0.2711238951236009 0.06038730339826159
0.701017367024906 0.31269241534173486 0.06038730339826151
0.701017367024906 0.3542609355598688 0.0
0.701017367024906 0.39582945577800277 0.06038730339826159
0.701017367024906 0.4373979759961366 0.3623238203895695
0.701017367024906 0.47896649621427057 0.12077460679652302
0.701017367024906 0.5205350164324045 0.36232382038956906
0.701017367024906 0.5621035366505385 0.06038730339826167
0.701017367024906 0.6036720568686723 0.24154921359304604
0.701017367024906 0.6452405770868063 0.4830984271860921
0.701017367024906 0.6868090973049402 0.4830984271860921
0.701017367024906 0.7283776175230742 0.4830984271860921
0.701017367024906 0.769946137741208 0.181161910194785
0.701017367024906 0.811514657959342 0.9058095509739227
0.701017367024906 0.8530831781774759 0.6642603373808765
0.701017367024906 0.8946516983956099 0.9661968543721867
0.701017367024906 0.9362202186137437 0.6642603373808765
0.701017367024906 0.9777887388318777 0.3019365169913076
0.701017367024906 1.0193572590500115 0.7246476407791381
0.701017367024906 1.0609257792681457 1.0265841577704455
0.701017367024906 1.1024942994862794 0.9058095509739227
0.701017367024906 1.1440628197044134 1.0265841577704513
0.701017367024906 1.1856313399225473 1.5096825849565376
0.701017367024906 1.227199860140681 0.8454222475756611
0.701017367024906 1.2687683803588152 0.9661968543721842
0.701017367024906 1.310336900576949 1.5700698883547992
0.701017367024906 1.3519054207950831 0.9661968543721842
0.701017367024906 1.3934739410132169 1.2077460679652303
0.701017367024906 1.435042461231351 0.42271112378783054
0.701017367024906 1.4766109814494848 0.6038730339826152
0.701017367024906 1.5181795016676187 0.1811619101947855
0.701017367024906 1.5597480218857527 0.06038730339826151
0.701017367024906 1.6013165421038864 0.0
0.701017367024906 1.6428850623220206 0.0
0.701017367024906 1.6844535825401543 0.0
0.701017367024906 1.7260221027582885 0.0
0.701017367024906 1.7675906229764222 0.0
0.701017367024906 1.8091591431945562 0.0
0.701017367024906 1.8507276634126901 0.0
0.701017367024906 1.8922961836308239 0.0
0.701017367024906 1.933864703848958 0.0
0.701017367024906 1.9754332240670918 0.0
0.701017367024906 2.017001744285226 0.0
0.701017367024906 2.0585702645033597 0.0
0.7408546581072734 0.0217127738147974 0.0
0.7408546581072734 0.06328129403293133 0.0
0.7408546581072734 0.10484981425106525 0.0
0.7408546581072734 0.14641833446919916 0.12077460679652342
0.7408546581072734 0.18798685468733312 0.12077460679652342
0.7408546581072734 0.229555374905467 0.0
0.7408546581072734 0.2711238951236009 0.06038730339826176
0.7408546581072734 0.31269241534173486 0.181161910194785
0.7408546581072734 0.3542609355598688 0.12077460679652335
0.7408546581072734 0.39582945577800277 0.24154921359304704
0.7408546581072734 0.4373979759961366 0.3019365169913088
0.7408546581072734 0.47896649621427057 0.0
0.7408546581072734 0.5205350164324045 0.4227111237878317
0.7408546581072734 0.5621035366505385 0.1811619101947855
0.7408546581072734 0.6036720568686723 0.2415492135930467
0.7408546581072734 0.6452405770868063 0.181161910194785
0.7408546581072734 0.6868090973049402 0.36232382038957
0.7408546581072734 0.7283776175230742 0.36232382038957
0.7408546581072734 0.769946137741208 0.4830984271860947
0.7408546581072734 0.811514657959342 0.2415492135930467
0.7408546581072734 0.8530831781774759 0.4830984271860934
0.7408546581072734 0.8946516983956099 0.5434857305843566
0.7408546581072734 0.9362202186137437 0.72464764077914
0.7408546581072734 0.9777887388318777 1.2681333713634952
0.7408546581072734 1.0193572590500115 0.72464764077914
0.7408546581072734 1.0609257792681457 0.6038730339826167
0.7408546581072734 1.1024942994862794 0.6038730339826167
0.7408546581072734 1.1440628197044134 1.5096825849565498
0.7408546581072734 1.1856313399225473 1.3889079781600184
0.7408546581072734 1.227199860140681 0.72464764077914
0.7408546581072734 1.2687683803588152 1.5096825849565416
0.7408546581072734 1.310336900576949 0.8454222475756634
0.7408546581072734 1.3519054207950831 0.7850349441774017
0.7408546581072734 1.3934739410132169 0.6642603373808784
0.7408546581072734 1.435042461231351 0.30193651699130836
0.7408546581072734 1.4766109814494848 0.181161910194785
0.7408546581072734 1.5181795016676187 0.0
0.7408546581072734 1.5597480218857527 0.0
0.7408546581072734 1.6013165421038864 0.0
0.7408546581072734 1.6428850623220206 0.0
0.7408546581072734 1.6844535825401543 0.0
0.7408546581072734 1.7260221027582885 0.0
0.7408546581072734 1.7675906229764222 0.0
0.7408546581072734 1.8091591431945562 0.0
0.7408546581072734 1.8507276634126901 0.0
0.7408546581072734 1.8922961836308239 0.0
0.7408546581072734 1.933864703848958 0.0
0.7408546581072734 1.9754332240670918 0.0
0.7408546581072734 2.017001744285226 0.0
0.7408546581072734 2.0585702645033597 0.0
0.7806919491896407 0.0217127738147974 0.0
0.7806919491896407 0.06328129403293133 0.0
0.7806919491896407 0.10484981425106525 0.0
0.7806919491896407 0.14641833446919916 0.060387303398261545
0.7806919491896407 0.18798685468733312 0.060387303398261545
0.7806919491896407 0.229555374905467 0.060387303398261545
0.7806919491896407 0.2711238951236009 0.0
0.7806919491896407 0.31269241534173486 0.0
0.7806919491896407 0.3542609355598688 0.18116191019478453
0.7806919491896407 0.39582945577800277 0.0
0.7806919491896407 0.4373979759961366 0.06038730339826159
0.7806919491896407 0.47896649621427057 0.3019365169913076
0.7806919491896407 0.5205350164324045 0.12077460679652302
0.7806919491896407 0.5621035366505385 0.06038730339826167
0.7806919491896407 0.6036720568686723 0.18116191019478453
0.7806919491896407 0.6452405770868063 0.4830984271860921
0.7806919491896407 0.6868090973049402 0.42271112378783054
0.7806919491896407 0.7283776175230742 0.12077460679652302
0.7806919491896407 0.769946137741208 0.24154921359304668
0.7806919491896407 0.811514657959342 0.7246476407791381
0.7806919491896407 0.8530831781774759 0.36232382038956906
0.7806919491896407 0.8946516983956099 0.72464764077914
0.7806919491896407 0.9362202186137437 0.9058095509739227
0.7806919491896407 0.9777887388318777 0.5434857305843535
0.7806919491896407 1.0193572590500115 0.3019365169913076
0.7806919491896407 1.0609257792681457 0.5434857305843535
0.7806919491896407 1.1024942994862794 0.9058095509739227
0.7806919491896407 1.1440628197044134 0.724647640779142
0.7806919491896407 1.1856313399225473 0.7246476407791381
0.7806919491896407 1.227199860140681 1.3889079781600144
0.7806919491896407 1.2687683803588152 0.6642603373808765
0.7806919491896407 1.310336900576949 0.6038730339826152
0.7806919491896407 1.3519054207950831 0.4830984271860921
0.7806919491896407 1.3934739410132169 0.4830984271860921
0.7806919491896407 1.435042461231351 0.24154921359304604
0.7806919491896407 1.4766109814494848 0.0
0.7806919491896407 1.5181795016676187 0.0
0.7806919491896407 1.5597480218857527 0.0
0.7806919491896407 1.6013165421038864 0.0
0.7806919491896407 1.6428850623220206 0.0
0.7806919491896407 1.6844535825401543 0.0
0.7806919491896407 1.7260221027582885 0.0
0.7806919491896407 1.7675906229764222 0.0
0.7806919491896407 1.8091591431945562 0.0
0.7806919491896407 1.8507276634126901 0.0
0.7806919491896407 1.8922961836308239 0.0
0.7806919491896407 1.933864703848958 0.0
0.7806919491896407 1.9754332240670918 0.0
0.7806919491896407 2.017001744285226 0.0
0.7806919491896407 2.0585702645033597 0.0
0.8205292402720079 0.0217127738147974 0.0
0.8205292402720079 0.06328129403293133 0.0
0.8205292402720079 0.10484981425106525 0.060387303398261545
0.8205292402720079 0.14641833446919916 0.060387303398261545
0.8205292402720079 0.18798685468733312 0.0
0.8205292402720079 0.229555374905467 0.0
0.8205292402720079 0.2711238951236009 0.06038730339826159
0.8205292402720079 0.31269241534173486 0.0
0.8205292402720079 0.3542609355598688 0.18116191019478453
0.8205292402720079 0.39582945577800277 0.12077460679652317
0.8205292402720079 0.4373979759961366 0.0
0.8205292402720079 0.47896649621427057 0.12077460679652302
0.8205292402720079 0.5205350164324045 0.18116191019478453
0.8205292402720079 0.5621035366505385 0.12077460679652334
0.8205292402720079 0.6036720568686723 0.12077460679652302
0.8205292402720079 0.6452405770868063 0.18116191019478453
0.8205292402720079 0.6868090973049402 0.24154921359304604
0.8205292402720079 0.7283776175230742 0.36232382038956906
0.8205292402720079 0.769946137741208 0.48309842718609336
0.8205292402720079 0.811514657959342 0.36232382038956906
0.8205292402720079 0.8530831781774759 0.3019365169913076
0.8205292402720079 0.8946516983956099 0.48309842718609336
0.8205292402720079 0.9362202186137437 0.6038730339826152
0.8205292402720079 0.9777887388318777 0.42271112378783054
0.8205292402720079 1.0193572590500115 0.4830984271860921
0.8205292402720079 1.0609257792681457 0.7246476407791381
0.8205292402720079 1.1024942994862794 0.42271112378783054
0.8205292402720079 1.1440628197044134 0.362323820389571
0.8205292402720079 1.1856313399225473 0.7850349441773996
0.8205292402720079 1.227199860140681 0.18116191019478453
0.8205292402720079 1.2687683803588152 0.36232382038956906
0.8205292402720079 1.310336900576949 0.5434857305843535
0.8205292402720079 1.3519054207950831 0.18116191019478453
0.8205292402720079 1.3934739410132169 0.06038730339826151
0.8205292402720079 1.435042461231351 0.06038730339826151
0.8205292402720079 1.4766109814494848 0.0
0.8205292402720079 1.5181795016676187 0.0
0.8205292402720079 1.5597480218857527 0.0
0.8205292402720079 1.6013165421038864 0.0
0.8205292402720079 1.6428850623220206 0.0
0.8205292402720079 1.6844535825401543 0.0
0.8205292402720079 1.7260221027582885 0.0
0.8205292402720079 1.7675906229764222 0.0
0.8205292402720079 1.8091591431945562 0.0
0.8205292402720079 1.8507276634126901 0.0
0.8205292402720079 1.8922961836308239 0.0
0.8205292402720079 1.933864703848958 0.0
0.8205292402720079 1.9754332240670918 0.0
0.8205292402720079 2.017001744285226 0.0
0.8205292402720079 2.0585702645033597 0.0
0.8603665313543752 0.0217127738147974 0.0
0.8603665313543752 0.06328129403293133 0.0
0.8603665313543752 0.10484981425106525 0.0
0.8603665313543752 0.14641833446919916 0.0
0.8603665313543752 0.18798685468733312 0.12077460679652342
0.8603665313543752 0.229555374905467 0.06038730339826171
0.8603665313543752 0.2711238951236009 0.06038730339826176
0.8603665313543752 0.31269241534173486 0.0
0.8603665313543752 0.3542609355598688 0.181161910194785
0.8603665313543752 0.39582945577800277 0.12077460679652352
0.8603665313543752 0.4373979759961366 0.3019365169913088
0.8603665313543752 0.47896649621427057 0.181161910194785
0.8603665313543752 0.5205350164324045 0.36232382038957
0.8603665313543752 0.5621035366505385 0.24154921359304735
0.8603665313543752 0.6036720568686723 0.06038730339826168
0.8603665313543752 0.6452405770868063 0.12077460679652335
0.8603665313543752 0.6868090973049402 0.4830984271860934
0.8603665313543752 0.7283776175230742 0.181161910194785
0.8603665313543752 0.769946137741208 0.3019365169913092
0.8603665313543752 0.811514657959342 0.6038730339826167
0.8603665313543752 0.8530831781774759 0.6038730339826167
0.8603665313543752 0.8946516983956099 0.4830984271860947
0.8603665313543752 0.9362202186137437 0.181161910194785
0.8603665313543752 0.9777887388318777 0.4227111237878317
0.8603665313543752 1.0193572590500115 0.72464764077914
0.8603665313543752 1.0609257792681457 0.2415492135930467
0.8603665313543752 1.1024942994862794 0.2415492135930467
0.8603665313543752 1.1440628197044134 0.6038730339826199
0.8603665313543752 1.1856313399225473 0.72464764077914
0.8603665313543752 1.227199860140681 0.30193651699130836
0.8603665313543752 1.2687683803588152 0.30193651699130836
0.8603665313543752 1.310336900576949 0.2415492135930467
0.8603665313543752 1.3519054207950831 0.06038730339826168
0.8603665313543752 1.3934739410132169 0.0
0.8603665313543752 1.435042461231351 0.0
0.8603665313543752 1.4766109814494848 0.0
0.8603665313543752 1.5181795016676187 0.0
0.8603665313543752 1.5597480218857527 0.0
0.8603665313543752 1.6013165421038864 0.0
0.8603665313543752 1.6428850623220206 0.0
0.8603665313543752 1.6844535825401543 0.0
0.8603665313543752 1.7260221027582885 0.0
0.8603665313543752 1.7675906229764222 0.0
0.8603665313543752 1.8091591431945562 0.0
0.8603665313543752 1.8507276634126901 0.0
0.8603665313543752 1.8922961836308239 0.0
0.8603665313543752 1.933864703848958 0.0
0.8603665313543752 1.9754332240670918 0.0
0.8603665313543752 2.017001744285226 0.0
0.8603665313543752 2.0585702645033597 0.0
0.9002038224367426 0.0217127738147974 0.0
0.9002038224367426 0.06328129403293133 0.0
0.9002038224367426 0.10484981425106525 0.0
0.9002038224367426 0.14641833446919916 0.060387303398261545
0.9002038224367426 0.18798685468733312 0.12077460679652309
0.9002038224367426 0.229555374905467 0.12077460679652309
0.9002038224367426 0.2711238951236009 0.0
0.9002038224367426 0.31269241534173486 0.06038730339826151
0.9002038224367426 0.3542609355598688 0.06038730339826151
0.9002038224367426 0.39582945577800277 0.18116191019478475
0.9002038224367426 0.4373979759961366 0.0
0.9002038224367426 0.47896649621427057 0.06038730339826151
0.9002038224367426 0.5205350164324045 0.06038730339826151
0.9002038224367426 0.5621035366505385 0.24154921359304668
0.9002038224367426 0.6036720568686723 0.18116191019478453
0.9002038224367426 0.6452405770868063 0.24154921359304604
0.9002038224367426 0.6868090973049402 0.0
0.9002038224367426 0.7283776175230742 0.3019365169913076
0.9002038224367426 0.769946137741208 0.181161910194785
0.9002038224367426 0.811514657959342 0.3019365169913076
0.9002038224367426 0.8530831781774759 0.24154921359304604
0.9002038224367426 0.8946516983956099 0.48309842718609336
0.9002038224367426 0.9362202186137437 0.5434857305843535
0.9002038224367426 0.9777887388318777 0.3019365169913076
0.9002038224367426 1.0193572590500115 0.0
0.9002038224367426 1.0609257792681457 0.12077460679652302
0.9002038224367426 1.1024942994862794 0.7246476407791381
0.9002038224367426 1.1440628197044134 0.1811619101947855
0.9002038224367426 1.1856313399225473 0.3019365169913076
0.9002038224367426 1.227199860140681 0.12077460679652302
0.9002038224367426 1.2687683803588152 0.3019365169913076
0.9002038224367426 1.310336900576949 0.06038730339826151
0.9002038224367426 1.3519054207950831 0.06038730339826151
0.9002038224367426 1.3934739410132169 0.0
0.9002038224367426 1.435042461231351 0.0
0.9002038224367426 1.4766109814494848 0.0
0.9002038224367426 1.5181795016676187 0.0
0.9002038224367426 1.5597480218857527 0.0
0.9002038224367426 1.6013165421038864 0.0
0.9002038224367426 1.6428850623220206 0.0
0.9002038224367426 1.6844535825401543 0.0
0.9002038224367426 1.7260221027582885 0.0
0.9002038224367426 1.7675906229764222 0.0
0.9002038224367426 1.8091591431945562 0.0
0.9002038224367426 1.8507276634126901 0.0
0.9002038224367426 1.8922961836308239 0.0
0.9002038224367426 1.933864703848958 0.0
0.9002038224367426 1.9754332240670918 0.0
0.9002038224367426 2.017001744285226 0.0
0.9002038224367426 2.0585702645033597 0.0
0.9400411135191098 0.0217127738147974 0.0
0.9400411135191098 0.06328129403293133 0.0
0.9400411135191098 0.10484981425106525 0.12077460679652309
0.9400411135191098 0.14641833446919916 0.0
0.9400411135191098 0.18798685468733312 0.0
0.9400411135191098 0.229555374905467 0.0
0.9400411135191098 0.2711238951236009 0.0
0.9400411135191098 0.31269241534173486 0.06038730339826151
0.9400411135191098 0.3542609355598688 0.06038730339826151
0.9400411135191098 0.39582945577800277 0.12077460679652317
0.9400411135191098 0.4373979759961366 0.18116191019478475
0.9400411135191098 0.47896649621427057 0.06038730339826151
0.9400411135191098 0.5205350164324045 0.18116191019478453
0.9400411135191098 0.5621035366505385 0.181161910194785
0.9400411135191098 0.6036720568686723 0.0
0.9400411135191098 0.6452405770868063 0.24154921359304604
0.9400411135191098 0.6868090973049402 0.0
0.9400411135191098 0.7283776175230742 0.24154921359304604
0.9400411135191098 0.769946137741208 0.12077460679652334
0.9400411135191098 0.811514657959342 0.12077460679652302
0.9400411135191098 0.8530831781774759 0.24154921359304604
0.9400411135191098 0.8946516983956099 0.24154921359304668
0.9400411135191098 0.9362202186137437 0.18116191019478453
0.9400411135191098 0.9777887388318777 0.18116191019478453
0.9400411135191098 1.0193572590500115 0.12077460679652302
0.9400411135191098 1.0609257792681457 0.12077460679652302
0.9400411135191098 1.1024942994862794 0.06038730339826151
0.9400411135191098 1.1440628197044134 0.48309842718609464
0.9400411135191098 1.1856313399225473 0.12077460679652302
0.9400411135191098 1.227199860140681 0.12077460679652302
0.9400411135191098 1.2687683803588152 0.0
0.9400411135191098 1.310336900576949 0.06038730339826151
0.9400411135191098 1.3519054207950831 0.0
0.9400411135191098 1.3934739410132169 0.0
0.9400411135191098 1.435042461231351 0.0
0.9400411135191098 1.4766109814494848 0.0
0.9400411135191098 1.5181795016676187 0.0
0.9400411135191098 1.5597480218857527 0.0
0.9400411135191098 1.6013165421038864 0.0
0.9400411135191098 1.6428850623220206 0.0
0.9400411135191098 1.6844535825401543 0.0
0.9400411135191098 1.7260221027582885 0.0
0.9400411135191098 1.7675906229764222 0.0
0.9400411135191098 1.8091591431945562 0.0
0.9400411135191098 1.8507276634126901 0.0
0.9400411135191098 1.8922961836308239 0.0
0.9400411135191098 1.933864703848958 0.0
0.9400411135191098 1.9754332240670918 0.0
0.9400411135191098 2.017001744285226 0.0
0.9400411135191098 2.0585702645033597 0.0
0.9798784046014772 0.0217127738147974 0.0
0.9798784046014772 0.06328129403293133 0.0
0.9798784046014772 0.10484981425106525 0.0
0.9798784046014772 0.14641833446919916 0.060387303398261545
0.9798784046014772 0.18798685468733312 0.060387303398261545
0.9798784046014772 0.229555374905467 0.060387303398261545
0.9798784046014772 0.2711238951236009 0.0
0.9798784046014772 0.31269241534173486 0.0
0.9798784046014772 0.3542609355598688 0.06038730339826151
0.9798784046014772 0.39582945577800277 0.0
0.9798784046014772 0.4373979759961366 0.06038730339826159
0.9798784046014772 0.47896649621427057 0.24154921359304604
0.9798784046014772 0.5205350164324045 0.12077460679652302
0.9798784046014772 0.5621035366505385 0.06038730339826167
0.9798784046014772 0.6036720568686723 0.12077460679652302
0.9798784046014772 0.6452405770868063 0.12077460679652302
0.9798784046014772 0.6868090973049402 0.12077460679652302
0.9798784046014772 0.7283776175230742 0.06038730339826151
0.9798784046014772 0.769946137741208 0.06038730339826167
0.9798784046014772 0.811514657959342 0.3019365169913076
0.9798784046014772 0.8530831781774759 0.18116191019478453
0.9798784046014772 0.8946516983956099 0.30193651699130836
0.9798784046014772 0.9362202186137437 0.24154921359304604
0.9798784046014772 0.9777887388318777 0.12077460679652302
0.9798784046014772 1.0193572590500115 0.12077460679652302
0.9798784046014772 1.0609257792681457 0.12077460679652302
0.9798784046014772 1.1024942994862794 0.12077460679652302
0.9798784046014772 1.1440628197044134 0.24154921359304732
0.9798784046014772 1.1856313399225473 0.06038730339826151
0.9798784046014772 1.227199860140681 0.06038730339826151
0.9798784046014772 1.2687683803588152 0.0
0.9798784046014772 1.310336900576949 0.0
0.9798784046014772 1.3519054207950831 0.0
0.9798784046014772 1.3934739410132169 0.0
0.9798784046014772 1.435042461231351 0.0
0.9798784046014772 1.4766109814494848 0.0
0.9798784046014772 1.5181795016676187 0.0
0.9798784046014772 1.5597480218857527 0.0
0.9798784046014772 1.6013165421038864 0.0
0.9798784046014772 1.6428850623220206 0.0
0.9798784046014772 1.6844535825401543 0.0
0.9798784046014772 1.7260221027582885 0.0
0.9798784046014772 1.7675906229764222 0.0
0.9798784046014772 1.8091591431945562 0.0
0.9798784046014772 1.8507276634126901 0.0
0.9798784046014772 1.8922961836308239 0.0
0.9798784046014772 1.933864703848958 0.0
0.9798784046014772 1.9754332240670918 0.0
0.9798784046014772 2.017001744285226 0.0
0.9798784046014772 2.0585702645033597 0.0
1.0197156956838445 0.0217127738147974 0.0
1.0197156956838445 0.06328129403293133 0.0
1.0197156956838445 0.10484981425106525 0.060387303398261545
1.0197156956838445 0.14641833446919916 0.0
1.0197156956838445 0.18798685468733312 0.0
1.0197156956838445 0.229555374905467 0.0
1.0197156956838445 0.2711238951236009 0.0
1.0197156956838445 0.31269241534173486 0.0
1.0197156956838445 0.3542609355598688 0.12077460679652302
1.0197156956838445 0.39582945577800277 0.0
1.0197156956838445 0.4373979759961366 0.18116191019478475
1.0197156956838445 0.47896649621427057 0.18116191019478453
1.0197156956838445 0.5205350164324045 0.0
1.0197156956838445 0.5621035366505385 0.30193651699130836
1.0197156956838445 0.6036720568686723 0.12077460679652302
1.0197156956838445 0.6452405770868063 0.3019365169913076
1.0197156956838445 0.6868090973049402 0.3019365169913076
1.0197156956838445 0.7283776175230742 0.36232382038956906
1.0197156956838445 0.769946137741208 0.36232382038957
1.0197156956838445 0.811514657959342 0.12077460679652302
1.0197156956838445 0.8530831781774759 0.18116191019478453
1.0197156956838445 0.8946516983956099 0.30193651699130836
1.0197156956838445 0.9362202186137437 0.18116191019478453
1.0197156956838445 0.9777887388318777 0.12077460679652302
1.0197156956838445 1.0193572590500115 0.06038730339826151
1.0197156956838445 1.0609257792681457 0.24154921359304604
1.0197156956838445 1.1024942994862794 0.12077460679652302
1.0197156956838445 1.1440628197044134 0.1811619101947855
1.0197156956838445 1.1856313399225473 0.0
1.0197156956838445 1.227199860140681 0.0
1.0197156956838445 1.2687683803588152 0.0
1.0197156956838445 1.310336900576949 0.0
1.0197156956838445 1.3519054207950831 0.0
1.0197156956838445 1.3934739410132169 0.0
1.0197156956838445 1.435042461231351 0.0
1.0197156956838445 1.4766109814494848 0.0
1.0197156956838445 1.5181795016676187 0.0
1.0197156956838445 1.5597480218857527 0.0
1.0197156956838445 1.6013165421038864 0.0
1.0197156956838445 1.6428850623220206 0.0
1.0197156956838445 1.6844535825401543 0.0
1.0197156956838445 1.7260221027582885 0.0
1.0197156956838445 1.7675906229764222 0.0
1.0197156956838445 1.8091591431945562 0.0
1.0197156956838445 1.8507276634126901 0.0
1.0197156956838445 1.8922961836308239 0.0
1.0197156956838445 1.933864703848958 0.0
1.0197156956838445 1.9754332240670918 0.0
1.0197156956838445 2.017001744285226 0.0
1.0197156956838445 2.0585702645033597 0.0
1.059552986766212 0.0217127738147974 0.0
1.059552986766212 0.06328129403293133 0.0
1.059552986766212 0.10484981425106525 0.0
1.059552986766212 0.14641833446919916 0.06038730339826171
1.059552986766212 0.18798685468733312 0.06038730339826171
1.059552986766212 0.229555374905467 0.06038730339826171
1.059552986766212 0.2711238951236009 0.06038730339826176
1.059552986766212 0.31269241534173486 0.0
1.059552986766212 0.3542609355598688 0.0
1.059552986766212 0.39582945577800277 0.0
1.059552986766212 0.4373979759961366 0.12077460679652352
1.059552986766212 0.47896649621427057 0.12077460679652335
1.059552986766212 0.5205350164324045 0.06038730339826168
1.059552986766212 0.5621035366505385 0.060387303398261837
1.059552986766212 0.6036720568686723 0.06038730339826168
1.059552986766212 0.6452405770868063 0.36232382038957
1.059552986766212 0.6868090973049402 0.12077460679652335
1.059552986766212 0.7283776175230742 0.181161910194785
1.059552986766212 0.769946137741208 0.3019365169913092
1.059552986766212 0.811514657959342 0.2415492135930467
1.059552986766212 0.8530831781774759 0.12077460679652335
1.059552986766212 0.8946516983956099 0.1811619101947855
1.059552986766212 0.9362202186137437 0.181161910194785
1.059552986766212 0.9777887388318777 0.06038730339826168
1.059552986766212 1.0193572590500115 0.12077460679652335
1.059552986766212 1.0609257792681457 0.12077460679652335
1.059552986766212 1.1024942994862794 0.181161910194785
1.059552986766212 1.1440628197044134 0.0
1.059552986766212 1.1856313399225473 0.0
1.059552986766212 1.227199860140681 0.0
1.059552986766212 1.2687683803588152 0.0
1.059552986766212 1.310336900576949 0.0
1.059552986766212 1.3519054207950831 0.0
1.059552986766212 1.3934739410132169 0.0
1.059552986766212 1.435042461231351 0.0
1.059552986766212 1.4766109814494848 0.0
1.059552986766212 1.5181795016676187 0.0
1.059552986766212 1.5597480218857527 0.0
1.059552986766212 1.6013165421038864 0.0
1.059552986766212 1.6428850623220206 0.0
1.059552986766212 1.6844535825401543 0.0
1.059552986766212 1.7260221027582885 0.0
1.059552986766212 1.7675906229764222 0.0
1.059552986766212 1.8091591431945562 0.0
1.059552986766212 1.8507276634126901 0.0
1.059552986766212 1.8922961836308239 0.0
1.059552986766212 1.933864703848958 0.0
1.059552986766212 1.9754332240670918 0.0
1.059552986766212 2.017001744285226 0.0
1.059552986766212 2.0585702645033597 0.0
1.099390277848579 0.0217127738147974 0.0
1.099390277848579 0.06328129403293133 0.0
1.099390277848579 0.10484981425106525 0.0
1.099390277848579 0.14641833446919916 0.0
1.099390277848579 0.18798685468733312 0.06038730339826171
1.099390277848579 0.229555374905467 0.12077460679652342
1.099390277848579 0.2711238951236009 0.0
1.099390277848579 0.31269241534173486 0.06038730339826168
1.099390277848579 0.3542609355598688 0.06038730339826168
1.099390277848579 0.39582945577800277 0.06038730339826176
1.099390277848579 0.4373979759961366 0.0
1.099390277848579 0.47896649621427057 0.12077460679652335
1.099390277848579 0.5205350164324045 0.0
1.099390277848579 0.5621035366505385 0.060387303398261837
1.099390277848579 0.6036720568686723 0.2415492135930467
1.099390277848579 0.6452405770868063 0.06038730339826168
1.099390277848579 0.6868090973049402 0.12077460679652335
1.099390277848579 0.7283776175230742 0.181161910194785
1.099390277848579 0.769946137741208 0.12077460679652367
1.099390277848579 0.811514657959342 0.0
1.099390277848579 0.8530831781774759 0.2415492135930467
1.099390277848579 0.8946516983956099 0.24154921359304735
1.099390277848579 0.9362202186137437 0.2415492135930467
1.099390277848579 0.9777887388318777 0.12077460679652335
1.099390277848579 1.0193572590500115 0.0
1.099390277848579 1.0609257792681457 0.0
1.099390277848579 1.1024942994862794 0.181161910194785
1.099390277848579 1.1440628197044134 0.0
1.099390277848579 1.1856313399225473 0.0
1.099390277848579 1.227199860140681 0.0
1.099390277848579 1.2687683803588152 0.0
1.099390277848579 1.310336900576949 0.0
1.099390277848579 1.3519054207950831 0.0
1.099390277848579 1.3934739410132169 0.0
1.099390277848579 1.435042461231351 0.0
1.099390277848579 1.4766109814494848 0.0
1.099390277848579 1.5181795016676187 0.0
1.099390277848579 1.5597480218857527 0.0
1.099390277848579 1.6013165421038864 0.0
1.099390277848579 1.6428850623220206 0.0
1.099390277848579 1.6844535825401543 0.0
1.099390277848579 1.7260221027582885 0.0
1.099390277848579 1.7675906229764222 0.0
1.099390277848579 1.8091591431945562 0.0
1.099390277848579 1.8507276634126901 0.0
1.099390277848579 1.8922961836308239 0.0
1.099390277848579 1.933864703848958 0.0
1.099390277848579 1.9754332240670918 0.0
1.099390277848579 2.017001744285226 0.0
1.099390277848579 2.0585702645033597 0.0
1.1392275689309463 0.0217127738147974 0.0
1.1392275689309463 0.06328129403293133 0.0
1.1392275689309463 0.10484981425106525 0.0
1.1392275689309463 0.14641833446919916 0.0
1.1392275689309463 0.18798685468733312 0.06038730339826137
1.1392275689309463 0.229555374905467 0.0
1.1392275689309463 0.2711238951236009 0.0
1.1392275689309463 0.31269241534173486 0.0
1.1392275689309463 0.3542609355598688 0.06038730339826134
1.1392275689309463 0.39582945577800277 0.0
1.1392275689309463 0.4373979759961366 0.0
1.1392275689309463 0.47896649621427057 0.06038730339826134
1.1392275689309463 0.5205350164324045 0.06038730339826134
1.1392275689309463 0.5621035366505385 0.12077460679652299
1.1392275689309463 0.6036720568686723 0.181161910194784
1.1392275689309463 0.6452405770868063 0.181161910194784
1.1392275689309463 0.6868090973049402 0.06038730339826134
1.1392275689309463 0.7283776175230742 0.12077460679652267
1.1392275689309463 0.769946137741208 0.1811619101947845
1.1392275689309463 0.811514657959342 0.181161910194784
1.1392275689309463 0.8530831781774759 0.181161910194784
1.1392275689309463 0.8946516983956099 0.12077460679652299
1.1392275689309463 0.9362202186137437 0.0
1.1392275689309463 0.9777887388318777 0.06038730339826134
1.1392275689309463 1.0193572590500115 0.06038730339826134
1.1392275689309463 1.0609257792681457 0.0
1.1392275689309463 1.1024942994862794 0.0
1.1392275689309463 1.1440628197044134 0.0
1.1392275689309463 1.1856313399225473 0.0
1.1392275689309463 1.227199860140681 0.0
1.1392275689309463 1.2687683803588152 0.0
1.1392275689309463 1.310336900576949 0.0
1.1392275689309463 1.3519054207950831 0.0
1.1392275689309463 1.3934739410132169 0.0
1.1392275689309463 1.435042461231351 0.0
1.1392275689309463 1.4766109814494848 0.0
1.1392275689309463 1.5181795016676187 0.0
1.1392275689309463 1.5597480218857527 0.0
1.1392275689309463 1.6013165421038864 0.0
1.1392275689309463 1.6428850623220206 0.0
1.1392275689309463 1.6844535825401543 0.0
1.1392275689309463 1.7260221027582885 0.0
1.1392275689309463 1.7675906229764222 0.0
1.1392275689309463 1.8091591431945562 0.0
1.1392275689309463 1.8507276634126901 0.0
1.1392275689309463 1.8922961836308239 0.0
1.1392275689309463 1.933864703848958 0.0
1.1392275689309463 1.9754332240670918 0.0
1.1392275689309463 2.017001744285226 0.0
1.1392275689309463 2.0585702645033597 0.0
1.1790648600133138 0.0217127738147974 0.0
1.1790648600133138 0.06328129403293133 0.0
1.1790648600133138 0.10484981425106525 0.0
1.1790648600133138 0.14641833446919916 0.0
1.1790648600133138 0.18798685468733312 0.06038730339826171
1.1790648600133138 0.229555374905467 0.06038730339826171
1.1790648600133138 0.2711238951236009 0.06038730339826176
1.1790648600133138 0.31269241534173486 0.0
1.1790648600133138 0.3542609355598688 0.12077460679652335
1.1790648600133138 0.39582945577800277 0.06038730339826176
1.1790648600133138 0.4373979759961366 0.0
1.1790648600133138 0.47896649621427057 0.0
1.1790648600133138 0.5205350164324045 0.06038730339826168
1.1790648600133138 0.5621035366505385 0.0
1.1790648600133138 0.6036720568686723 0.12077460679652335
1.1790648600133138 0.6452405770868063 0.0
1.1790648600133138 0.6868090973049402 0.06038730339826168
1.1790648600133138 0.7283776175230742 0.12077460679652335
1.1790648600133138 0.769946137741208 0.12077460679652367
1.1790648600133138 0.811514657959342 0.0
1.1790648600133138 0.8530831781774759 0.181161910194785
1.1790648600133138 0.8946516983956099 0.0
1.1790648600133138 0.9362202186137437 0.0
1.1790648600133138 0.9777887388318777 0.0
1.1790648600133138 1.0193572590500115 0.0
1.1790648600133138 1.0609257792681457 0.0
1.1790648600133138 1.1024942994862794 0.06038730339826168
1.1790648600133138 1.1440628197044134 0.0
1.1790648600133138 1.1856313399225473 0.0
1.1790648600133138 1.227199860140681 0.0
1.1790648600133138 1.2687683803588152 0.0
1.1790648600133138 1.310336900576949 0.0
1.1790648600133138 1.3519054207950831 0.0
1.1790648600133138 1.3934739410132169 0.0
1.1790648600133138 1.435042461231351 0.0
1.1790648600133138 1.4766109814494848 0.0
1.1790648600133138 1.5181795016676187 0.0
1.1790648600133138 1.5597480218857527 0.0
1.1790648600133138 1.6013165421038864 0.0
1.1790648600133138 1.6428850623220206 0.0
1.1790648600133138 1.6844535825401543 0.0
1.1790648600133138 1.7260221027582885 0.0
1.1790648600133138 1.7675906229764222 0.0
1.1790648600133138 1.8091591431945562 0.0
1.1790648600133138 1.8507276634126901 0.0
1.1790648600133138 1.8922961836308239 0.0
1.1790648600133138 1.933864703848958 0.0
1.1790648600133138 1.9754332240670918 0.0
1.1790648600133138 2.017001744285226 0.0
1.1790648600133138 2.0585702645033597 0.0
1.218902151095681 0.0217127738147974 0.0
1.218902151095681 0.06328129403293133 0.0
1.218902151095681 0.10484981425106525 0.0
1.218902151095681 0.14641833446919916 0.06038730339826137
1.218902151095681 0.18798685468733312 0.0
1.218902151095681 0.229555374905467 0.0
1.218902151095681 0.2711238951236009 0.12077460679652284
1.218902151095681 0.31269241534173486 0.0
1.218902151095681 0.3542609355598688 0.0
1.218902151095681 0.39582945577800277 0.0
1.218902151095681 0.4373979759961366 0.0
1.218902151095681 0.47896649621427057 0.0
1.218902151095681 0.5205350164324045 0.181161910194784
1.218902151095681 0.5621035366505385 0.0
1.218902151095681 0.6036720568686723 0.12077460679652267
1.218902151095681 0.6452405770868063 0.06038730339826134
1.218902151095681 0.6868090973049402 0.06038730339826134
1.218902151095681 0.7283776175230742 0.3019365169913067
1.218902151095681 0.769946137741208 0.0
1.218902151095681 0.811514657959342 0.06038730339826134
1.218902151095681 0.8530831781774759 0.181161910194784
1.218902151095681 0.8946516983956099 0.0
1.218902151095681 0.9362202186137437 0.06038730339826134
1.218902151095681 0.9777887388318777 0.0
1.218902151095681 1.0193572590500115 0.0
1.218902151095681 1.0609257792681457 0.0
1.218902151095681 1.1024942994862794 0.0
1.218902151095681 1.1440628197044134 0.0
1.218902151095681 1.1856313399225473 0.0
1.218902151095681 1.227199860140681 0.0
1.218902151095681 1.2687683803588152 0.0
1.218902151095681 1.310336900576949 0.0
1.218902151095681 1.3519054207950831 0.0
1.218902151095681 1.3934739410132169 0.0
1.218902151095681 1.435042461231351 0.0
1.218902151095681 1.4766109814494848 0.0
1.218902151095681 1.5181795016676187 0.0
1.218902151095681 1.5597480218857527 0.0
1.218902151095681 1.6013165421038864 0.0
1.218902151095681 1.6428850623220206 0.0
1.218902151095681 1.6844535825401543 0.0
1.218902151095681 1.7260221027582885 0.0
1.218902151095681 1.7675906229764222 0.0
1.218902151095681 1.8091591431945562 0.0
1.218902151095681 1.8507276634126901 0.0
1.218902151095681 1.8922961836308239 0.0
1.218902151095681 1.933864703848958 0.0
1.218902151095681 1.9754332240670918 0.0
1.218902151095681 2.017001744285226 0.0
1.218902151095681 2.0585702645033597 0.0
1.2587394421780482 0.0217127738147974 0.0
1.2587394421780482 0.06328129403293133 0.0
1.2587394421780482 0.10484981425106525 0.0
1.2587394421780482 0.14641833446919916 0.0
1.2587394421780482 0.18798685468733312 0.0
1.2587394421780482 0.229555374905467 0.06038730339826171
1.2587394421780482 0.2711238951236009 0.0
1.2587394421780482 0.31269241534173486 0.0
1.2587394421780482 0.3542609355598688 0.06038730339826168
1.2587394421780482 0.39582945577800277 0.0
1.2587394421780482 0.4373979759961366 0.0
1.2587394421780482 0.47896649621427057 0.06038730339826168
1.2587394421780482 0.5205350164324045 0.0
1.2587394421780482 0.5621035366505385 0.060387303398261837
1.2587394421780482 0.6036720568686723 0.12077460679652335
1.2587394421780482 0.6452405770868063 0.06038730339826168
1.2587394421780482 0.6868090973049402 0.12077460679652335
1.2587394421780482 0.7283776175230742 0.06038730339826168
1.2587394421780482 0.769946137741208 0.060387303398261837
1.2587394421780482 0.811514657959342 0.06038730339826168
1.2587394421780482 0.8530831781774759 0.0
1.2587394421780482 0.8946516983956099 0.060387303398261837
1.2587394421780482 0.9362202186137437 0.0
1.2587394421780482 0.9777887388318777 0.0
1.2587394421780482 1.0193572590500115 0.0
1.2587394421780482 1.0609257792681457 0.0
1.2587394421780482 1.1024942994862794 0.0
1.2587394421780482 1.1440628197044134 0.0
1.2587394421780482 1.1856313399225473 0.0
1.2587394421780482 1.227199860140681 0.0
1.2587394421780482 1.2687683803588152 0.0
1.2587394421780482 1.310336900576949 0.0
1.2587394421780482 1.3519054207950831 0.0
1.2587394421780482 1.3934739410132169 0.0
1.2587394421780482 1.435042461231351 0.0
1.2587394421780482 1.4766109814494848 0.0
1.2587394421780482 1.5181795016676187 0.0
1.2587394421780482 1.5597480218857527 0.0
1.2587394421780482 1.6013165421038864 0.0
1.2587394421780482 1.6428850623220206 0.0
1.2587394421780482 1.6844535825401543 0.0
1.2587394421780482 1.7260221027582885 0.0
1.2587394421780482 1.7675906229764222 0.0
1.2587394421780482 1.8091591431945562 0.0
1.2587394421780482 1.8507276634126901 0.0
1.2587394421780482 1.8922961836308239 0.0
1.2587394421780482 1.933864703848958 0.0
1.2587394421780482 1.9754332240670918 0.0
1.2587394421780482 2.017001744285226 0.0
1.2587394421780482 2.0585702645033597 0.0
1.2985767332604157 0.0217127738147974 0.0
1.2985767332604157 0.06328129403293133 0.0
1.2985767332604157 0.10484981425106525 0.0
1.2985767332604157 0.14641833446919916 0.0
1.2985767332604157 0.18798685468733312 0.0
1.2985767332604157 0.229555374905467 0.0
1.2985767332604157 0.2711238951236009 0.0
1.2985767332604157 0.31269241534173486 0.06038730339826168
1.2985767332604157 0.3542609355598688 0.06038730339826168
1.2985767332604157 0.39582945577800277 0.12077460679652352
1.2985767332604157 0.4373979759961366 0.0
1.2985767332604157 0.47896649621427057 0.12077460679652335
1.2985767332604157 0.5205350164324045 0.06038730339826168
1.2985767332604157 0.5621035366505385 0.060387303398261837
1.2985767332604157 0.6036720568686723 0.0
1.2985767332604157 0.6452405770868063 0.06038730339826168
1.2985767332604157 0.6868090973049402 0.06038730339826168
1.2985767332604157 0.7283776175230742 0.06038730339826168
1.2985767332604157 0.769946137741208 0.12077460679652367
1.2985767332604157 0.811514657959342 0.06038730339826168
1.2985767332604157 0.8530831781774759 0.06038730339826168
1.2985767332604157 0.8946516983956099 0.0
1.2985767332604157 0.9362202186137437 0.0
1.2985767332604157 0.9777887388318777 0.0
1.2985767332604157 1.0193572590500115 0.0
1.2985767332604157 1.0609257792681457 0.0
1.2985767332604157 1.1024942994862794 0.0
1.2985767332604157 1.1440628197044134 0.0
1.2985767332604157 1.1856313399225473 0.0
1.2985767332604157 1.227199860140681 0.0
1.2985767332604157 1.2687683803588152 0.0
1.2985767332604157 1.310336900576949 0.0
1.2985767332604157 1.3519054207950831 0.0
1.2985767332604157 1.3934739410132169 0.0
1.2985767332604157 1.435042461231351 0.0
1.2985767332604157 1.4766109814494848 0.0
1.2985767332604157 1.5181795016676187 0.0
1.2985767332604157 1.5597480218857527 0.0
1.2985767332604157 1.6013165421038864 0.0
1.2985767332604157 1.6428850623220206 0.0
1.2985767332604157 1.6844535825401543 0.0
1.2985767332604157 1.7260221027582885 0.0
1.2985767332604157 1.7675906229764222 0.0
1.2985767332604157 1.8091591431945562 0.0
1.2985767332604157 1.8507276634126901 0.0
1.2985767332604157 1.8922961836308239 0.0
1.2985767332604157 1.933864703848958 0.0
1.2985767332604157 1.9754332240670918 0.0
1.2985767332604157 2.017001744285226 0.0
1.2985767332604157 2.0585702645033597 0.0
1.338414024342783 0.0217127738147974 0.0
1.338414024342783 0.06328129403293133 0.0
1.338414024342783 0.10484981425106525 0.0
1.338414024342783 0.14641833446919916 0.06038730339826137
1.338414024342783 0.18798685468733312 0.0
1.338414024342783 0.229555374905467 0.0
1.338414024342783 0.2711238951236009 0.0
1.338414024342783 0.31269241534173486 0.0
1.338414024342783 0.3542609355598688 0.0
1.338414024342783 0.39582945577800277 0.12077460679652284
1.338414024342783 0.4373979759961366 0.0
1.338414024342783 0.47896649621427057 0.06038730339826134
1.338414024342783 0.5205350164324045 0.12077460679652267
1.338414024342783 0.5621035366505385 0.0
1.338414024342783 0.6036720568686723 0.06038730339826134
1.338414024342783 0.6452405770868063 0.06038730339826134
1.338414024342783 0.6868090973049402 0.0
1.338414024342783 0.7283776175230742 0.0
1.338414024342783 0.769946137741208 0.060387303398261497
1.338414024342783 0.811514657959342 0.06038730339826134
1.338414024342783 0.8530831781774759 0.06038730339826134
1.338414024342783 0.8946516983956099 0.0
1.338414024342783 0.9362202186137437 0.0
1.338414024342783 0.9777887388318777 0.0
1.338414024342783 1.0193572590500115 0.0
1.338414024342783 1.0609257792681457 0.0
1.338414024342783 1.1024942994862794 0.0
1.338414024342783 1.1440628197044134 0.0
1.338414024342783 1.1856313399225473 0.0
1.338414024342783 1.227199860140681 0.0
1.338414024342783 1.2687683803588152 0.0
1.338414024342783 1.310336900576949 0.0
1.338414024342783 1.3519054207950831 0.0
1.338414024342783 1.3934739410132169 0.0
1.338414024342783 1.435042461231351 0.0
1.338414024342783 1.4766109814494848 0.0
1.338414024342783 1.5181795016676187 0.0
1.338414024342783 1.5597480218857527 0.0
1.338414024342783 1.6013165421038864 0.0
1.338414024342783 1.6428850623220206 0.0
1.338414024342783 1.6844535825401543 0.0
1.338414024342783 1.7260221027582885 0.0
1.338414024342783 1.7675906229764222 0.0
1.338414024342783 1.8091591431945562 0.0
1.338414024342783 1.8507276634126901 0.0
1.338414024342783 1.8922961836308239 0.0
1.338414024342783 1.933864703848958 0.0
1.338414024342783 1.9754332240670918 0.0
1.338414024342783 2.017001744285226 0.0
1.338414024342783 2.0585702645033597 0.0
1.3782513154251501 0.0217127738147974 0.0
1.3782513154251501 0.06328129403293133 0.0
1.3782513154251501 0.10484981425106525 0.0
1.3782513154251501 0.14641833446919916 0.06038730339826171
1.3782513154251501 0.18798685468733312 0.06038730339826171
1.3782513154251501 0.229555374905467 0.0
1.3782513154251501 0.2711238951236009 0.0
1.3782513154251501 0.31269241534173486 0.0
1.3782513154251501 0.3542609355598688 0.0
1.3782513154251501 0.39582945577800277 0.06038730339826176
1.3782513154251501 0.4373979759961366 0.24154921359304704
1.3782513154251501 0.47896649621427057 0.0
1.3782513154251501 0.5205350164324045 0.12077460679652335
1.3782513154251501 0.5621035366505385 0.0
1.3782513154251501 0.6036720568686723 0.0
1.3782513154251501 0.6452405770868063 0.0
1.3782513154251501 0.6868090973049402 0.0
1.3782513154251501 0.7283776175230742 0.0
1.3782513154251501 0.769946137741208 0.0
1.3782513154251501 0.811514657959342 0.0
1.3782513154251501 0.8530831781774759 0.0
1.3782513154251501 0.8946516983956099 0.0
1.3782513154251501 0.9362202186137437 0.0
1.3782513154251501 0.9777887388318777 0.0
1.3782513154251501 1.0193572590500115 0.0
1.3782513154251501 1.0609257792681457 0.0
1.3782513154251501 1.1024942994862794 0.0
1.3782513154251501 1.1440628197044134 0.0
1.3782513154251501 1.1856313399225473 0.0
1.3782513154251501 1.227199860140681 0.0
1.3782513154251501 1.2687683803588152 0.0
1.3782513154251501 1.310336900576949 0.0
1.3782513154251501 1.3519054207950831 0.0
1.3782513154251501 1.3934739410132169 0.0
1.3782513154251501 1.435042461231351 0.0
1.3782513154251501 1.4766109814494848 0.0
1.3782513154251501 1.5181795016676187 0.0
1.3782513154251501 1.5597480218857527 0.0
1.3782513154251501 1.6013165421038864 0.0
1.3782513154251501 1.6428850623220206 0.0
1.3782513154251501 1.6844535825401543 0.0
1.3782513154251501 1.7260221027582885 0.0
1.3782513154251501 1.7675906229764222 0.0
1.3782513154251501 1.8091591431945562 0.0
1.3782513154251501 1.8507276634126901 0.0
1.3782513154251501 1.8922961836308239 0.0
1.3782513154251501 1.933864703848958 0.0
1.3782513154251501 1.9754332240670918 0.0
1.3782513154251501 2.017001744285226 0.0
1.3782513154251501 2.0585702645033597 0.0
1.4180886065075176 0.0217127738147974 0.0
1.4180886065075176 0.06328129403293133 0.0
1.4180886065075176 0.10484981425106525 0.0
1.4180886065075176 0.14641833446919916 0.0
1.4180886065075176 0.18798685468733312 0.0
1.4180886065075176 0.229555374905467 0.06038730339826137
1.4180886065075176 0.2711238951236009 0.0
1.4180886065075176 0.31269241534173486 0.0
1.4180886065075176 0.3542609355598688 0.0
1.4180886065075176 0.39582945577800277 0.0
1.4180886065075176 0.4373979759961366 0.06038730339826142
1.4180886065075176 0.47896649621427057 0.06038730339826134
1.4180886065075176 0.5205350164324045 0.0
1.4180886065075176 0.5621035366505385 0.0
1.4180886065075176 0.6036720568686723 0.06038730339826134
1.4180886065075176 0.6452405770868063 0.0
1.4180886065075176 0.6868090973049402 0.06038730339826134
1.4180886065075176 0.7283776175230742 0.06038730339826134
1.4180886065075176 0.769946137741208 0.0
1.4180886065075176 0.811514657959342 0.0
1.4180886065075176 0.8530831781774759 0.0
1.4180886065075176 0.8946516983956099 0.0
1.4180886065075176 0.9362202186137437 0.0
1.4180886065075176 0.9777887388318777 0.0
1.4180886065075176 1.0193572590500115 0.0
1.4180886065075176 1.0609257792681457 0.0
1.4180886065075176 1.1024942994862794 0.0
1.4180886065075176 1.1440628197044134 0.0
1.4180886065075176 1.1856313399225473 0.0
1.4180886065075176 1.227199860140681 0.0
1.4180886065075176 1.2687683803588152 0.0
1.4180886065075176 1.310336900576949 0.0
1.4180886065075176 1.3519054207950831 0.0
1.4180886065075176 1.3934739410132169 0.0
1.4180886065075176 1.435042461231351 0.0
1.4180886065075176 1.4766109814494848 0.0
1.4180886065075176 1.5181795016676187 0.0
1.4180886065075176 1.5597480218857527 0.0
1.4180886065075176 1.6013165421038864 0.0
1.4180886065075176 1.6428850623220206 0.0
1.4180886065075176 1.6844535825401543 0.0
1.4180886065075176 1.7260221027582885 0.0
1.4180886065075176 1.7675906229764222 0.0
1.4180886065075176 1.8091591431945562 0.0
1.4180886065075176 1.8507276634126901 0.0
1.4180886065075176 1.8922961836308239 0.0
1.4180886065075176 1.933864703848958 0.0
1.4180886065075176 1.9754332240670918 0.0
1.4180886065075176 2.017001744285226 0.0
1.4180886065075176 2.0585702645033597 0.0
1.457925897589885 0.0217127738147974 0.0
1.457925897589885 0.06328129403293133 0.0
1.457925897589885 0.10484981425106525 0.0
1.457925897589885 0.14641833446919916 0.0
1.457925897589885 0.18798685468733312 0.0
1.457925897589885 0.229555374905467 0.0
1.457925897589885 0.2711238951236009 0.0
1.457925897589885 0.31269241534173486 0.0
1.457925897589885 0.3542609355598688 0.06038730339826168
1.457925897589885 0.39582945577800277 0.0
1.457925897589885 0.4373979759961366 0.0
1.457925897589885 0.47896649621427057 0.06038730339826168
1.457925897589885 0.5205350164324045 0.12077460679652335
1.457925897589885 0.5621035366505385 0.0
1.457925897589885 0.6036720568686723 0.06038730339826168
1.457925897589885 0.6452405770868063 0.0
1.457925897589885 0.6868090973049402 0.0
1.457925897589885 0.7283776175230742 0.0
1.457925897589885 0.769946137741208 0.0
1.457925897589885 0.811514657959342 0.0
1.457925897589885 0.8530831781774759 0.0
1.457925897589885 0.8946516983956099 0.0
1.457925897589885 0.9362202186137437 0.0
1.457925897589885 0.9777887388318777 0.0
1.457925897589885 1.0193572590500115 0.0
1.457925897589885 1.0609257792681457 0.0
1.457925897589885 1.1024942994862794 0.0
1.457925897589885 1.1440628197044134 0.0
1.457925897589885 1.1856313399225473 0.0
1.457925897589885 1.227199860140681 0.0
1.457925897589885 1.2687683803588152 0.0
1.457925897589885 1.310336900576949 0.0
1.457925897589885 1.3519054207950831 0.0
1.457925897589885 1.3934739410132169 0.0
1.457925897589885 1.435042461231351 0.0
1.457925897589885 1.4766109814494848 0.0
1.457925897589885 1.5181795016676187 0.0
1.457925897589885 1.5597480218857527 0.0
1.457925897589885 1.6013165421038864 0.0
1.457925897589885 1.6428850623220206 0.0
1.457925897589885 1.6844535825401543 0.0
1.457925897589885 1.7260221027582885 0.0
1.457925897589885 1.7675906229764222 0.0
1.457925897589885 1.8091591431945562 0.0
1.457925897589885 1.8507276634126901 0.0
1.457925897589885 1.8922961836308239 0.0
1.457925897589885 1.933864703848958 0.0
1.457925897589885 1.9754332240670918 0.0
1.457925897589885 2.017001744285226 0.0
1.457925897589885 2.0585702645033597 0.0
1.497763188672252 0.0217127738147974 0.0
1.497763188672252 0.06328129403293133 0.0
1.497763188672252 0.10484981425106525 0.0
1.497763188672252 0.14641833446919916 0.0
1.497763188672252 0.18798685468733312 0.06038730339826171
1.497763188672252 0.229555374905467 0.0
1.497763188672252 0.2711238951236009 0.0
1.497763188672252 0.31269241534173486 0.0
1.497763188672252 0.3542609355598688 0.0
1.497763188672252 0.39582945577800277 0.0
1.497763188672252 0.4373979759961366 0.0
1.497763188672252 0.47896649621427057 0.06038730339826168
1.497763188672252 0.5205350164324045 0.0
1.497763188672252 0.5621035366505385 0.12077460679652367
1.497763188672252 0.6036720568686723 0.0
1.497763188672252 0.6452405770868063 0.0
1.497763188672252 0.6868090973049402 0.0
1.497763188672252 0.7283776175230742 0.0
1.497763188672252 0.769946137741208 0.0
1.497763188672252 0.811514657959342 0.0
1.497763188672252 0.8530831781774759 0.0
1.497763188672252 0.8946516983956099 0.0
1.497763188672252 0.9362202186137437 0.0
1.497763188672252 0.9777887388318777 0.0
1.497763188672252 1.0193572590500115 0.0
1.497763188672252 1.0609257792681457 0.0
1.497763188672252 1.1024942994862794 0.0
1.497763188672252 1.1440628197044134 0.0
1.497763188672252 1.1856313399225473 0.0
1.497763188672252 1.227199860140681 0.0
1.497763188672252 1.2687683803588152 0.0
1.497763188672252 1.310336900576949 0.0
1.497763188672252 1.3519054207950831 0.0
1.497763188672252 1.3934739410132169 0.0
1.497763188672252 1.435042461231351 0.0
1.497763188672252 1.4766109814494848 0.0
1.497763188672252 1.5181795016676187 0.0
1.497763188672252 1.5597480218857527 0.0
1.497763188672252 1.6013165421038864 0.0
1.497763188672252 1.6428850623220206 0.0
1.497763188672252 1.6844535825401543 0.0
1.497763188672252 1.7260221027582885 0.0
1.497763188672252 1.7675906229764222 0.0
1.497763188672252 1.8091591431945562 0.0
1.497763188672252 1.8507276634126901 0.0
1.497763188672252 1.8922961836308239 0.0
1.497763188672252 1.933864703848958 0.0
1.497763188672252 1.9754332240670918 0.0
1.497763188672252 2.017001744285226 0.0
1.497763188672252 2.0585702645033597 0.0
1.5376004797546194 0.0217127738147974 0.0
1.5376004797546194 0.06328129403293133 0.0
1.5376004797546194 0.10484981425106525 0.06038730339826137
1.5376004797546194 0.14641833446919916 0.0
1.5376004797546194 0.18798685468733312 0.0
1.5376004797546194 0.229555374905467 0.0
1.5376004797546194 0.2711238951236009 0.06038730339826142
1.5376004797546194 0.31269241534173486 0.0
1.5376004797546194 0.3542609355598688 0.06038730339826134
1.5376004797546194 0.39582945577800277 0.0
1.5376004797546194 0.4373979759961366 0.06038730339826142
1.5376004797546194 0.47896649621427057 0.0
1.5376004797546194 0.5205350164324045 0.06038730339826134
1.5376004797546194 0.5621035366505385 0.0
1.5376004797546194 0.6036720568686723 0.0
1.5376004797546194 0.6452405770868063 0.0
1.5376004797546194 0.6868090973049402 0.0
1.5376004797546194 0.7283776175230742 0.0
1.5376004797546194 0.769946137741208 0.0
1.5376004797546194 0.811514657959342 0.0
1.5376004797546194 0.8530831781774759 0.0
1.5376004797546194 0.8946516983956099 0.0
1.5376004797546194 0.9362202186137437 0.0
1.5376004797546194 0.9777887388318777 0.0
1.5376004797546194 1.0193572590500115 0.0
1.5376004797546194 1.0609257792681457 0.0
1.5376004797546194 1.1024942994862794 0.0
1.5376004797546194 1.1440628197044134 0.0
1.5376004797546194 1.1856313399225473 0.0
1.5376004797546194 1.227199860140681 0.0
1.5376004797546194 1.2687683803588152 0.0
1.5376004797546194 1.310336900576949 0.0
1.5376004797546194 1.3519054207950831 0.0
1.5376004797546194 1.3934739410132169 0.0
1.5376004797546194 1.435042461231351 0.0
1.5376004797546194 1.4766109814494848 0.0
1.5376004797546194 1.5181795016676187 0.0
1.5376004797546194 1.5597480218857527 0.0
1.5376004797546194 1.6013165421038864 0.0
1.5376004797546194 1.6428850623220206 0.0
1.5376004797546194 1.6844535825401543 0.0
1.5376004797546194 1.7260221027582885 0.0
1.5376004797546194 1.7675906229764222 0.0
1.5376004797546194 1.8091591431945562 0.0
1.5376004797546194 1.8507276634126901 0.0
1.5376004797546194 1.8922961836308239 0.0
1.5376004797546194 1.933864703848958 0.0
1.5376004797546194 1.9754332240670918 0.0
1.5376004797546194 2.017001744285226 0.0
1.5376004797546194 2.0585702645033597 0.0
1.5774377708369869 0.0217127738147974 0.0
1.5774377708369869 0.06328129403293133 0.0
1.5774377708369869 0.10484981425106525 0.06038730339826171
1.5774377708369869 0.14641833446919916 0.0
1.5774377708369869 0.18798685468733312 0.0
1.5774377708369869 0.229555374905467 0.0
1.5774377708369869 0.2711238951236009 0.0
1.5774377708369869 0.31269241534173486 0.0
1.5774377708369869 0.3542609355598688 0.0
1.5774377708369869 0.39582945577800277 0.06038730339826176
1.5774377708369869 0.4373979759961366 0.0
1.5774377708369869 0.47896649621427057 0.0
1.5774377708369869 0.5205350164324045 0.0
1.5774377708369869 0.5621035366505385 0.0
1.5774377708369869 0.6036720568686723 0.06038730339826168
1.5774377708369869 0.6452405770868063 0.0
1.5774377708369869 0.6868090973049402 0.0
1.5774377708369869 0.7283776175230742 0.0
1.5774377708369869 0.769946137741208 0.0
1.5774377708369869 0.811514657959342 0.0
1.5774377708369869 0.8530831781774759 0.0
1.5774377708369869 0.8946516983956099 0.0
1.5774377708369869 0.9362202186137437 0.0
1.5774377708369869 0.9777887388318777 0.0
1.5774377708369869 1.0193572590500115 0.0
1.5774377708369869 1.0609257792681457 0.0
1.5774377708369869 1.1024942994862794 0.0
1.5774377708369869 1.1440628197044134 0.0
1.5774377708369869 1.1856313399225473 0.0
1.5774377708369869 1.227199860140681 0.0
1.5774377708369869 1.2687683803588152 0.0
1.5774377708369869 1.310336900576949 0.0
1.5774377708369869 1.3519054207950831 0.0
1.5774377708369869 1.3934739410132169 0.0
1.5774377708369869 1.435042461231351 0.0
1.5774377708369869 1.4766109814494848 0.0
1.5774377708369869 1.5181795016676187 0.0
1.5774377708369869 1.5597480218857527 0.0
1.5774377708369869 1.6013165421038864 0.0
1.5774377708369869 1.6428850623220206 0.0
1.5774377708369869 1.6844535825401543 0.0
1.5774377708369869 1.7260221027582885 0.0
1.5774377708369869 1.7675906229764222 0.0
1.5774377708369869 1.8091591431945562 0.0
1.5774377708369869 1.8507276634126901 0.0
1.5774377708369869 1.8922961836308239 0.0
1.5774377708369869 1.933864703848958 0.0
1.5774377708369869 1.9754332240670918 0.0
1.5774377708369869 2.017001744285226 0.0
1.5774377708369869 2.0585702645033597 0.0
1.6172750619193539 0.0217127738147974 0.0
1.6172750619193539 0.06328129403293133 0.06038730339826171
1.6172750619193539 0.10484981425106525 0.0
1.6172750619193539 0.14641833446919916 0.06038730339826171
1.6172750619193539 0.18798685468733312 0.0
1.6172750619193539 0.229555374905467 0.0
1.6172750619193539 0.2711238951236009 0.0
1.6172750619193539 0.31269241534173486 0.0
1.6172750619193539 0.3542609355598688 0.06038730339826168
1.6172750619193539 0.39582945577800277 0.06038730339826176
1.6172750619193539 0.4373979759961366 0.0
1.6172750619193539 0.47896649621427057 0.0
1.6172750619193539 0.5205350164324045 0.0
1.6172750619193539 0.5621035366505385 0.0
1.6172750619193539 0.6036720568686723 0.0
1.6172750619193539 0.6452405770868063 0.0
1.6172750619193539 0.6868090973049402 0.0
1.6172750619193539 0.7283776175230742 0.0
1.6172750619193539 0.769946137741208 0.0
1.6172750619193539 0.811514657959342 0.0
1.6172750619193539 0.8530831781774759 0.0
1.6172750619193539 0.8946516983956099 0.0
1.6172750619193539 0.9362202186137437 0.0
1.6172750619193539 0.9777887388318777 0.0
1.6172750619193539 1.0193572590500115 0.0
1.6172750619193539 1.0609257792681457 0.0
1.6172750619193539 1.1024942994862794 0.0
1.6172750619193539 1.1440628197044134 0.0
1.6172750619193539 1.1856313399225473 0.0
1.6172750619193539 1.227199860140681 0.0
1.6172750619193539 1.2687683803588152 0.0
1.6172750619193539 1.310336900576949 0.0
1.6172750619193539 1.3519054207950831 0.0
1.6172750619193539 1.3934739410132169 0.0
1.6172750619193539 1.435042461231351 0.0
1.6172750619193539 1.4766109814494848 0.0
1.6172750619193539 1.5181795016676187 0.0
1.6172750619193539 1.5597480218857527 0.0
1.6172750619193539 1.6013165421038864 0.0
1.6172750619193539 1.6428850623220206 0.0
1.6172750619193539 1.6844535825401543 0.0
1.6172750619193539 1.7260221027582885 0.0
1.6172750619193539 1.7675906229764222 0.0
1.6172750619193539 1.8091591431945562 0.0
1.6172750619193539 1.8507276634126901 0.0
1.6172750619193539 1.8922961836308239 0.0
1.6172750619193539 1.933864703848958 0.0
1.6172750619193539 1.9754332240670918 0.0
1.6172750619193539 2.017001744285226 0.0
1.6172750619193539 2.0585702645033597 0.0
1.6571123530017213 0.0217127738147974 0.0
1.6571123530017213 0.06328129403293133 0.0
1.6571123530017213 0.10484981425106525 0.0
1.6571123530017213 0.14641833446919916 0.0
1.6571123530017213 0.18798685468733312 0.06038730339826137
1.6571123530017213 0.229555374905467 0.0
1.6571123530017213 0.2711238951236009 0.0
1.6571123530017213 0.31269241534173486 0.0
1.6571123530017213 0.3542609355598688 0.0
1.6571123530017213 0.39582945577800277 0.0
1.6571123530017213 0.4373979759961366 0.0
1.6571123530017213 0.47896649621427057 0.0
1.6571123530017213 0.5205350164324045 0.0
1.6571123530017213 0.5621035366505385 0.0
1.6571123530017213 0.6036720568686723 0.0
1.6571123530017213 0.6452405770868063 0.0
1.6571123530017213 0.6868090973049402 0.0
1.6571123530017213 0.7283776175230742 0.0
1.6571123530017213 0.769946137741208 0.0
1.6571123530017213 0.811514657959342 0.0
1.6571123530017213 0.8530831781774759 0.0
1.6571123530017213 0.8946516983956099 0.0
1.6571123530017213 0.9362202186137437 0.0
1.6571123530017213 0.9777887388318777 0.0
1.6571123530017213 1.0193572590500115 0.0
1.6571123530017213 1.0609257792681457 0.0
1.6571123530017213 1.1024942994862794 0.0
1.6571123530017213 1.1440628197044134 0.0
1.6571123530017213 1.1856313399225473 0.0
1.6571123530017213 1.227199860140681 0.0
1.6571123530017213 1.2687683803588152 0.0
1.6571123530017213 1.310336900576949 0.0
1.6571123530017213 1.3519054207950831 0.0
1.6571123530017213 1.3934739410132169 0.0
1.6571123530017213 1.435042461231351 0.0
1.6571123530017213 1.4766109814494848 0.0
1.6571123530017213 1.5181795016676187 0.0
1.6571123530017213 1.5597480218857527 0.0
1.6571123530017213 1.6013165421038864 0.0
1.6571123530017213 1.6428850623220206 0.0
1.6571123530017213 1.6844535825401543 0.0
1.6571123530017213 1.7260221027582885 0.0
1.6571123530017213 1.7675906229764222 0.0
1.6571123530017213 1.8091591431945562 0.0
1.6571123530017213 1.8507276634126901 0.0
1.6571123530017213 1.8922961836308239 0.0
1.6571123530017213 1.933864703848958 0.0
1.6571123530017213 1.9754332240670918 0.0
1.6571123530017213 2.017001744285226 0.0
1.6571123530017213 2.0585702645033597 0.0
1.6969496440840888 0.0217127738147974 0.0
1.6969496440840888 0.06328129403293133 0.0
1.6969496440840888 0.10484981425106525 0.0
1.6969496440840888 0.14641833446919916 0.0
1.6969496440840888 0.18798685468733312 0.06038730339826171
1.6969496440840888 0.229555374905467 0.0
1.6969496440840888 0.2711238951236009 0.0
1.6969496440840888 0.31269241534173486 0.0
1.6969496440840888 0.3542609355598688 0.0
1.6969496440840888 0.39582945577800277 0.0
1.6969496440840888 0.4373979759961366 0.0
1.6969496440840888 0.47896649621427057 0.0
1.6969496440840888 0.5205350164324045 0.0
1.6969496440840888 0.5621035366505385 0.0
1.6969496440840888 0.6036720568686723 0.0
1.6969496440840888 0.6452405770868063 0.0
1.6969496440840888 0.6868090973049402 0.0
1.6969496440840888 0.7283776175230742 0.0
1.6969496440840888 0.769946137741208 0.0
1.6969496440840888 0.811514657959342 0.0
1.6969496440840888 0.8530831781774759 0.0
1.6969496440840888 0.8946516983956099 0.0
1.6969496440840888 0.9362202186137437 0.0
1.6969496440840888 0.9777887388318777 0.0
1.6969496440840888 1.0193572590500115 0.0
1.6969496440840888 1.0609257792681457 0.0
1.6969496440840888 1.1024942994862794 0.0
1.6969496440840888 1.1440628197044134 0.0
1.6969496440840888 1.1856313399225473 0.0
1.6969496440840888 1.227199860140681 0.0
1.6969496440840888 1.2687683803588152 0.0
1.6969496440840888 1.310336900576949 0.0
1.6969496440840888 1.3519054207950831 0.0
1.6969496440840888 1.3934739410132169 0.0
1.6969496440840888 1.435042461231351 0.0
1.6969496440840888 1.4766109814494848 0.0
1.6969496440840888 1.5181795016676187 0.0
1.6969496440840888 1.5597480218857527 0.0
1.6969496440840888 1.6013165421038864 0.0
1.6969496440840888 1.6428850623220206 0.0
1.6969496440840888 1.6844535825401543 0.0
1.6969496440840888 1.7260221027582885 0.0
1.6969496440840888 1.7675906229764222 0.0
1.6969496440840888 1.8091591431945562 0.0
1.6969496440840888 1.8507276634126901 0.0
1.6969496440840888 1.8922961836308239 0.0
1.6969496440840888 1.933864703848958 0.0
1.6969496440840888 1.9754332240670918 0.0
1.6969496440840888 2.017001744285226 0.0
1.6969496440840888 2.0585702645033597 0.0
1.7367869351664558 0.0217127738147974 0.0
1.7367869351664558 0.06328129403293133 0.0
1.7367869351664558 0.10484981425106525 0.0
1.7367869351664558 0.14641833446919916 0.0
1.7367869351664558 0.18798685468733312 0.0
1.7367869351664558 0.229555374905467 0.0
1.7367869351664558 0.2711238951236009 0.0
1.7367869351664558 0.31269241534173486 0.0
1.7367869351664558 0.3542609355598688 0.06038730339826168
1.7367869351664558 0.39582945577800277 0.0
1.7367869351664558 0.4373979759961366 0.0
1.7367869351664558 0.47896649621427057 0.0
1.7367869351664558 0.5205350164324045 0.0
1.7367869351664558 0.5621035366505385 0.0
1.7367869351664558 0.6036720568686723 0.0
1.7367869351664558 0.6452405770868063 0.0
1.7367869351664558 0.6868090973049402 0.0
1.7367869351664558 0.7283776175230742 0.0
1.7367869351664558 0.769946137741208 0.0
1.7367869351664558 0.811514657959342 0.0
1.7367869351664558 0.8530831781774759 0.0
1.7367869351664558 0.8946516983956099 0.0
1.7367869351664558 0.9362202186137437 0.0
1.7367869351664558 0.9777887388318777 0.0
1.7367869351664558 1.0193572590500115 0.0
1.7367869351664558 1.0609257792681457 0.0
1.7367869351664558 1.1024942994862794 0.0
1.7367869351664558 1.1440628197044134 0.0
1.7367869351664558 1.1856313399225473 0.0
1.7367869351664558 1.227199860140681 0.0
1.7367869351664558 1.2687683803588152 0.0
1.7367869351664558 1.310336900576949 0.0
1.7367869351664558 1.3519054207950831 0.0
1.7367869351664558 1.3934739410132169 0.0
1.7367869351664558 1.435042461231351 0.0
1.7367869351664558 1.4766109814494848 0.0
1.7367869351664558 1.5181795016676187 0.0
1.7367869351664558 1.5597480218857527 0.0
1.7367869351664558 1.6013165421038864 0.0
1.7367869351664558 1.6428850623220206 0.0
1.7367869351664558 1.6844535825401543 0.0
1.7367869351664558 1.7260221027582885 0.0
1.7367869351664558 1.7675906229764222 0.0
1.7367869351664558 1.8091591431945562 0.0
1.7367869351664558 1.8507276634126901 0.0
1.7367869351664558 1.8922961836308239 0.0
1.7367869351664558 1.933864703848958 0.0
1.7367869351664558 1.9754332240670918 0.0
1.7367869351664558 2.017001744285226 0.0
1.7367869351664558 2.0585702645033597 0.0
1.7766242262488232 0.0217127738147974 0.0
1.7766242262488232 0.06328129403293133 0.0
1.7766242262488232 0.10484981425106525 0.0
1.7766242262488232 0.14641833446919916 0.0
1.7766242262488232 0.18798685468733312 0.0
1.7766242262488232 0.229555374905467 0.06038730339826137
1.7766242262488232 0.2711238951236009 0.0
1.7766242262488232 0.31269241534173486 0.0
1.7766242262488232 0.3542609355598688 0.0
1.7766242262488232 0.39582945577800277 0.0
1.7766242262488232 0.4373979759961366 0.0
1.7766242262488232 0.47896649621427057 0.06038730339826134
1.7766242262488232 0.5205350164324045 0.0
1.7766242262488232 0.5621035366505385 0.0
1.7766242262488232 0.6036720568686723 0.0
1.7766242262488232 0.6452405770868063 0.0
1.7766242262488232 0.6868090973049402 0.0
1.7766242262488232 0.7283776175230742 0.0
1.7766242262488232 0.769946137741208 0.0
1.7766242262488232 0.811514657959342 0.0
1.7766242262488232 0.8530831781774759 0.0
1.7766242262488232 0.8946516983956099 0.0
1.7766242262488232 0.9362202186137437 0.0
1.7766242262488232 0.9777887388318777 0.0
1.7766242262488232 1.0193572590500115 0.0
1.7766242262488232 1.0609257792681457 0.0
1.7766242262488232 1.1024942994862794 0.0
1.7766242262488232 1.1440628197044134 0.0
1.7766242262488232 1.1856313399225473 0.0
1.7766242262488232 1.227199860140681 0.0
1.7766242262488232 1.2687683803588152 0.0
1.7766242262488232 1.310336900576949 0.0
1.7766242262488232 1.3519054207950831 0.0
1.7766242262488232 1.3934739410132169 0.0
1.7766242262488232 1.435042461231351 0.0
1.7766242262488232 1.4766109814494848 0.0
1.7766242262488232 1.5181795016676187 0.0
1.7766242262488232 1.5597480218857527 0.0
1.7766242262488232 1.6013165421038864 0.0
1.7766242262488232 1.6428850623220206 0.0
1.7766242262488232 1.6844535825401543 0.0
1.7766242262488232 1.7260221027582885 0.0
1.7766242262488232 1.7675906229764222 0.0
1.7766242262488232 1.8091591431945562 0.0
1.7766242262488232 1.8507276634126901 0.0
1.7766242262488232 1.8922961836308239 0.0
1.7766242262488232 1.933864703848958 0.0
1.7766242262488232 1.9754332240670918 0.0
1.7766242262488232 2.017001744285226 0.0
1.7766242262488232 2.0585702645033597 0.0
1.8164615173311907 0.0217127738147974 0.0
1.8164615173311907 0.06328129403293133 0.0
1.8164615173311907 0.10484981425106525 0.0
1.8164615173311907 0.14641833446919916 0.0
1.8164615173311907 0.18798685468733312 0.0
1.8164615173311907 0.229555374905467 0.0
1.8164615173311907 0.2711238951236009 0.0
1.8164615173311907 0.31269241534173486 0.0
1.8164615173311907 0.3542609355598688 0.0
1.8164615173311907 0.39582945577800277 0.0
1.8164615173311907 0.4373979759961366 0.0
1.8164615173311907 0.47896649621427057 0.0
1.8164615173311907 0.5205350164324045 0.0
1.8164615173311907 0.5621035366505385 0.0
1.8164615173311907 0.6036720568686723 0.0
1.8164615173311907 0.6452405770868063 0.0
1.8164615173311907 0.6868090973049402 0.0
1.8164615173311907 0.7283776175230742 0.0
1.8164615173311907 0.769946137741208 0.0
1.8164615173311907 0.811514657959342 0.0
1.8164615173311907 0.8530831781774759 0.0
1.8164615173311907 0.8946516983956099 0.0
1.8164615173311907 0.9362202186137437 0.0
1.8164615173311907 0.9777887388318777 0.0
1.8164615173311907 1.0193572590500115 0.0
1.8164615173311907 1.0609257792681457 0.0
1.8164615173311907 1.1024942994862794 0.0
1.8164615173311907 1.1440628197044134 0.0
1.8164615173311907 1.1856313399225473 0.0
1.8164615173311907 1.227199860140681 0.0
1.8164615173311907 1.2687683803588152 0.0
1.8164615173311907 1.310336900576949 0.0
1.8164615173311907 1.3519054207950831 0.0
1.8164615173311907 1.3934739410132169 0.0
1.8164615173311907 1.435042461231351 0.0
1.8164615173311907 1.4766109814494848 0.0
1.8164615173311907 1.5181795016676187 0.0
1.8164615173311907 1.5597480218857527 0.0
1.8164615173311907 1.6013165421038864 0.0
1.8164615173311907 1.6428850623220206 0.0
1.8164615173311907 1.6844535825401543 0.0
1.8164615173311907 1.7260221027582885 0.0
1.8164615173311907 1.7675906229764222 0.0
1.8164615173311907 1.8091591431945562 0.0
1.8164615173311907 1.8507276634126901 0.0
1.8164615173311907 1.8922961836308239 0.0
1.8164615173311907 1.933864703848958 0.0
1.8164615173311907 1.9754332240670918 0.0
1.8164615173311907 2.017001744285226 0.0
1.8164615173311907 2.0585702645033597 0.0
1.8562988084135579 0.0217127738147974 0.0
1.8562988084135579 0.06328129403293133 0.0
1.8562988084135579 0.10484981425106525 0.0
1.8562988084135579 0.14641833446919916 0.0
1.8562988084135579 0.18798685468733312 0.0
1.8562988084135579 0.229555374905467 0.0
1.8562988084135579 0.2711238951236009 0.0
1.8562988084135579 0.31269241534173486 0.0
1.8562988084135579 0.3542609355598688 0.0
1.8562988084135579 0.39582945577800277 0.0
1.8562988084135579 0.4373979759961366 0.0
1.8562988084135579 0.47896649621427057 0.0
1.8562988084135579 0.5205350164324045 0.0
1.8562988084135579 0.5621035366505385 0.0
1.8562988084135579 0.6036720568686723 0.0
1.8562988084135579 0.6452405770868063 0.0
1.8562988084135579 0.6868090973049402 0.0
1.8562988084135579 0.7283776175230742 0.0
1.8562988084135579 0.769946137741208 0.0
1.8562988084135579 0.811514657959342 0.0
1.8562988084135579 0.8530831781774759 0.0
1.8562988084135579 0.8946516983956099 0.0
1.8562988084135579 0.9362202186137437 0.0
1.8562988084135579 0.9777887388318777 0.0
1.8562988084135579 1.0193572590500115 0.0
1.8562988084135579 1.0609257792681457 0.0
1.8562988084135579 1.1024942994862794 0.0
1.8562988084135579 1.1440628197044134 0.0
1.8562988084135579 1.1856313399225473 0.0
1.8562988084135579 1.227199860140681 0.0
1.8562988084135579 1.2687683803588152 0.0
1.8562988084135579 1.310336900576949 0.0
1.8562988084135579 1.3519054207950831 0.0
1.8562988084135579 1.3934739410132169 0.0
1.8562988084135579 1.435042461231351 0.0
1.8562988084135579 1.4766109814494848 0.0
1.8562988084135579 1.5181795016676187 0.0
1.8562988084135579 1.5597480218857527 0.0
1.8562988084135579 1.6013165421038864 0.0
1.8562988084135579 1.6428850623220206 0.0
1.8562988084135579 1.6844535825401543 0.0
1.8562988084135579 1.7260221027582885 0.0
1.8562988084135579 1.7675906229764222 0.0
1.8562988084135579 1.8091591431945562 0.0
1.8562988084135579 1.8507276634126901 0.0
1.8562988084135579 1.8922961836308239 0.0
1.8562988084135579 1.933864703848958 0.0
1.8562988084135579 1.9754332240670918 0.0
1.8562988084135579 2.017001744285226 0.0
1.8562988084135579 2.0585702645033597 0.0
1.896136099495925 0.0217127738147974 0.0
1.896136099495925 0.06328129403293133 0.0
1.896136099495925 0.10484981425106525 0.0
1.896136099495925 0.14641833446919916 0.0
1.896136099495925 0.18798685468733312 0.0
1.896136099495925 0.229555374905467 0.0
1.896136099495925 0.2711238951236009 0.0
1.896136099495925 0.31269241534173486 0.0
1.896136099495925 0.3542609355598688 0.0
1.896136099495925 0.39582945577800277 0.0
1.896136099495925 0.4373979759961366 0.0
1.896136099495925 0.47896649621427057 0.0
1.896136099495925 0.5205350164324045 0.0
1.896136099495925 0.5621035366505385 0.0
1.896136099495925 0.6036720568686723 0.0
1.896136099495925 0.6452405770868063 0.0
1.896136099495925 0.6868090973049402 0.0
1.896136099495925 0.7283776175230742 0.0
1.896136099495925 0.769946137741208 0.0
1.896136099495925 0.811514657959342 0.0
1.896136099495925 0.8530831781774759 0.0
1.896136099495925 0.8946516983956099 0.0
1.896136099495925 0.9362202186137437 0.0
1.896136099495925 0.9777887388318777 0.0
1.896136099495925 1.0193572590500115 0.0
1.896136099495925 1.0609257792681457 0.0
1.896136099495925 1.1024942994862794 0.0
1.896136099495925 1.1440628197044134 0.0
1.896136099495925 1.1856313399225473 0.0
1.896136099495925 1.227199860140681 0.0
1.896136099495925 1.2687683803588152 0.0
1.896136099495925 1.310336900576949 0.0
1.896136099495925 1.3519054207950831 0.0
1.896136099495925 1.3934739410132169 0.0
1.896136099495925 1.435042461231351 0.0
1.896136099495925 1.4766109814494848 0.0
1.896136099495925 1.5181795016676187 0.0
1.896136099495925 1.5597480218857527 0.0
1.896136099495925 1.6013165421038864 0.0
1.896136099495925 1.6428850623220206 0.0
1.896136099495925 1.6844535825401543 0.0
1.896136099495925 1.7260221027582885 0.0
1.896136099495925 1.7675906229764222 0.0
1.896136099495925 1.8091591431945562 0.0
1.896136099495925 1.8507276634126901 0.0
1.896136099495925 1.8922961836308239 0.0
1.896136099495925 1.933864703848958 0.0
1.896136099495925 1.9754332240670918 0.0
1.896136099495925 2.017001744285226 0.0
1.896136099495925 2.0585702645033597 0.0
1.9359733905782925 0.0217127738147974 0.0
1.9359733905782925 0.06328129403293133 0.0
1.9359733905782925 0.10484981425106525 0.0
1.9359733905782925 0.14641833446919916 0.0
1.9359733905782925 0.18798685468733312 0.0
1.9359733905782925 0.229555374905467 0.0
1.9359733905782925 0.2711238951236009 0.0
1.9359733905782925 0.31269241534173486 0.0
1.9359733905782925 0.3542609355598688 0.0
1.9359733905782925 0.39582945577800277 0.0
1.9359733905782925 0.4373979759961366 0.0
1.9359733905782925 0.47896649621427057 0.0
1.9359733905782925 0.5205350164324045 0.0
1.9359733905782925 0.5621035366505385 0.0
1.9359733905782925 0.6036720568686723 0.0
1.9359733905782925 0.6452405770868063 0.0
1.9359733905782925 0.6868090973049402 0.0
1.9359733905782925 0.7283776175230742 0.0
1.9359733905782925 0.769946137741208 0.0
1.9359733905782925 0.811514657959342 0.0
1.9359733905782925 0.8530831781774759 0.0
1.9359733905782925 0.8946516983956099 0.0
1.9359733905782925 0.9362202186137437 0.0
1.9359733905782925 0.9777887388318777 0.0
1.9359733905782925 1.0193572590500115 0.0
1.9359733905782925 1.0609257792681457 0.0
1.9359733905782925 1.1024942994862794 0.0
1.9359733905782925 1.1440628197044134 0.0
1.9359733905782925 1.1856313399225473 0.0
1.9359733905782925 1.227199860140681 0.0
1.9359733905782925 1.2687683803588152 0.0
1.9359733905782925 1.310336900576949 0.0
1.9359733905782925 1.3519054207950831 0.0
1.9359733905782925 1.3934739410132169 0.0
1.9359733905782925 1.435042461231351 0.0
1.9359733905782925 1.4766109814494848 0.0
1.9359733905782925 1.5181795016676187 0.0
1.9359733905782925 1.5597480218857527 0.0
1.9359733905782925 1.6013165421038864 0.0
1.9359733905782925 1.6428850623220206 0.0
1.9359733905782925 1.6844535825401543 0.0
1.9359733905782925 1.7260221027582885 0.0
1.9359733905782925 1.7675906229764222 0.0
1.9359733905782925 1.8091591431945562 0.0
1.9359733905782925 1.8507276634126901 0.0
1.9359733905782925 1.8922961836308239 0.0
1.9359733905782925 1.933864703848958 0.0
1.9359733905782925 1.9754332240670918 0.0
1.9359733905782925 2.017001744285226 0.0
1.9359733905782925 2.0585702645033597 0.0
1.9758106816606595 0.0217127738147974 0.0
1.9758106816606595 0.06328129403293133 0.0
1.9758106816606595 0.10484981425106525 0.06038730339826171
1.9758106816606595 0.14641833446919916 0.0
1.9758106816606595 0.18798685468733312 0.0
1.9758106816606595 0.229555374905467 0.0
1.9758106816606595 0.2711238951236009 0.0
1.9758106816606595 0.31269241534173486 0.0
1.9758106816606595 0.3542609355598688 0.0
1.9758106816606595 0.39582945577800277 0.0
1.9758106816606595 0.4373979759961366 0.0
1.9758106816606595 0.47896649621427057 0.0
1.9758106816606595 0.5205350164324045 0.0
1.9758106816606595 0.5621035366505385 0.0
1.9758106816606595 0.6036720568686723 0.0
1.9758106816606595 0.6452405770868063 0.0
1.9758106816606595 0.6868090973049402 0.0
1.9758106816606595 0.7283776175230742 0.0
1.9758106816606595 0.769946137741208 0.0
1.9758106816606595 0.811514657959342 0.0
1.9758106816606595 0.8530831781774759 0.0
1.9758106816606595 0.8946516983956099 0.0
1.9758106816606595 0.9362202186137437 0.0
1.9758106816606595 0.9777887388318777 0.0
1.9758106816606595 1.0193572590500115 0.0
1.9758106816606595 1.0609257792681457 0.0
1.9758106816606595 1.1024942994862794 0.0
1.9758106816606595 1.1440628197044134 0.0
1.9758106816606595 1.1856313399225473 0.0
1.9758106816606595 1.227199860140681 0.0
1.9758106816606595 1.2687683803588152 0.0
1.9758106816606595 1.310336900576949 0.0
1.9758106816606595 1.3519054207950831 0.0
1.9758106816606595 1.3934739410132169 0.0
1.9758106816606595 1.435042461231351 0.0
1.9758106816606595 1.4766109814494848 0.0
1.9758106816606595 1.5181795016676187 0.0
1.9758106816606595 1.5597480218857527 0.0
1.9758106816606595 1.6013165421038864 0.0
1.9758106816606595 1.6428850623220206 0.0
1.9758106816606595 1.6844535825401543 0.0
1.9758106816606595 1.7260221027582885 0.0
1.9758106816606595 1.7675906229764222 0.0
1.9758106816606595 1.8091591431945562 0.0
1.9758106816606595 1.8507276634126901 0.0
1.9758106816606595 1.8922961836308239 0.0
1.9758106816606595 1.933864703848958 0.0
1.9758106816606595 1.9754332240670918 0.0
1.9758106816606595 2.017001744285226 0.0
1.9758106816606595 2.0585702645033597 0.0


==> sections/graphs/data/2d_histograms/2d_histogram_kmnist_softmax_POVI_SGD.csv <==
xcenter ycenter weight
0.02236431912810076 0.0064326335117220875 92.17583011257918
0.02236431912810076 0.019206101931631563 0.0
0.02236431912810076 0.03197957035154104 0.0
0.02236431912810076 0.044753038771450517 0.0
0.02236431912810076 0.05752650719135999 0.0
0.02236431912810076 0.07029997561126947 0.0
0.02236431912810076 0.08307344403117894 0.0
0.02236431912810076 0.09584691245108842 0.0
0.02236431912810076 0.1086203808709979 0.0
0.02236431912810076 0.12139384929090738 0.0
0.02236431912810076 0.13416731771081686 0.0
0.02236431912810076 0.1469407861307263 0.0
0.02236431912810076 0.15971425455063581 0.0
0.02236431912810076 0.17248772297054527 0.0
0.02236431912810076 0.18526119139045477 0.0
0.02236431912810076 0.19803465981036422 0.0
0.02236431912810076 0.21080812823027373 0.0
0.02236431912810076 0.22358159665018318 0.0
0.02236431912810076 0.23635506507009268 0.0
0.02236431912810076 0.24912853349000214 0.0
0.02236431912810076 0.26190200190991164 0.0
0.02236431912810076 0.2746754703298211 0.0
0.02236431912810076 0.28744893874973054 0.0
0.02236431912810076 0.30022240716964005 0.0
0.02236431912810076 0.31299587558954955 0.0
0.02236431912810076 0.325769344009459 0.0
0.02236431912810076 0.33854281242936846 0.0
0.02236431912810076 0.35131628084927796 0.0
0.02236431912810076 0.36408974926918747 0.0
0.02236431912810076 0.3768632176890969 0.0
0.02236431912810076 0.38963668610900637 0.0
0.02236431912810076 0.4024101545289159 0.0
0.02236431912810076 0.4151836229488253 0.0
0.02236431912810076 0.42795709136873483 0.0
0.02236431912810076 0.4407305597886443 0.0
0.02236431912810076 0.45350402820855373 0.0
0.02236431912810076 0.46627749662846324 0.0
0.02236431912810076 0.47905096504837275 0.0
0.02236431912810076 0.4918244334682822 0.0
0.02236431912810076 0.5045979018881916 0.0
0.02236431912810076 0.5173713703081011 0.0
0.02236431912810076 0.5301448387280107 0.0
0.02236431912810076 0.5429183071479201 0.0
0.02236431912810076 0.5556917755678296 0.0
0.02236431912810076 0.5684652439877391 0.0
0.02236431912810076 0.5812387124076486 0.0
0.02236431912810076 0.594012180827558 0.0
0.02236431912810076 0.6067856492474675 0.0
0.02236431912810076 0.6195591176673769 0.0
0.02236431912810076 0.6323325860872864 0.0
0.0658497787680244 0.0064326335117220875 58.69007932949377
0.0658497787680244 0.019206101931631563 4.50077295471578
0.0658497787680244 0.03197957035154104 0.7201236727545249
0.0658497787680244 0.044753038771450517 0.0
0.0658497787680244 0.05752650719135999 0.0
0.0658497787680244 0.07029997561126947 0.0
0.0658497787680244 0.08307344403117894 0.0
0.0658497787680244 0.09584691245108842 0.0
0.0658497787680244 0.1086203808709979 0.0
0.0658497787680244 0.12139384929090738 0.0
0.0658497787680244 0.13416731771081686 0.0
0.0658497787680244 0.1469407861307263 0.0
0.0658497787680244 0.15971425455063581 0.0
0.0658497787680244 0.17248772297054527 0.0
0.0658497787680244 0.18526119139045477 0.0
0.0658497787680244 0.19803465981036422 0.0
0.0658497787680244 0.21080812823027373 0.0
0.0658497787680244 0.22358159665018318 0.0
0.0658497787680244 0.23635506507009268 0.0
0.0658497787680244 0.24912853349000214 0.0
0.0658497787680244 0.26190200190991164 0.0
0.0658497787680244 0.2746754703298211 0.0
0.0658497787680244 0.28744893874973054 0.0
0.0658497787680244 0.30022240716964005 0.0
0.0658497787680244 0.31299587558954955 0.0
0.0658497787680244 0.325769344009459 0.0
0.0658497787680244 0.33854281242936846 0.0
0.0658497787680244 0.35131628084927796 0.0
0.0658497787680244 0.36408974926918747 0.0
0.0658497787680244 0.3768632176890969 0.0
0.0658497787680244 0.38963668610900637 0.0
0.0658497787680244 0.4024101545289159 0.0
0.0658497787680244 0.4151836229488253 0.0
0.0658497787680244 0.42795709136873483 0.0
0.0658497787680244 0.4407305597886443 0.0
0.0658497787680244 0.45350402820855373 0.0
0.0658497787680244 0.46627749662846324 0.0
0.0658497787680244 0.47905096504837275 0.0
0.0658497787680244 0.4918244334682822 0.0
0.0658497787680244 0.5045979018881916 0.0
0.0658497787680244 0.5173713703081011 0.0
0.0658497787680244 0.5301448387280107 0.0
0.0658497787680244 0.5429183071479201 0.0
0.0658497787680244 0.5556917755678296 0.0
0.0658497787680244 0.5684652439877391 0.0
0.0658497787680244 0.5812387124076486 0.0
0.0658497787680244 0.594012180827558 0.0
0.0658497787680244 0.6067856492474675 0.0
0.0658497787680244 0.6195591176673769 0.0
0.0658497787680244 0.6323325860872864 0.0
0.10933523840794805 0.0064326335117220875 31.68544160119909
0.10933523840794805 0.019206101931631563 18.00309181886312
0.10933523840794805 0.03197957035154104 1.9803401000749432
0.10933523840794805 0.044753038771450517 0.0
0.10933523840794805 0.05752650719135999 0.18003091818863126
0.10933523840794805 0.07029997561126947 0.0
0.10933523840794805 0.08307344403117894 0.0
0.10933523840794805 0.09584691245108842 0.0
0.10933523840794805 0.1086203808709979 0.0
0.10933523840794805 0.12139384929090738 0.0
0.10933523840794805 0.13416731771081686 0.0
0.10933523840794805 0.1469407861307263 0.0
0.10933523840794805 0.15971425455063581 0.0
0.10933523840794805 0.17248772297054527 0.0
0.10933523840794805 0.18526119139045477 0.0
0.10933523840794805 0.19803465981036422 0.0
0.10933523840794805 0.21080812823027373 0.0
0.10933523840794805 0.22358159665018318 0.0
0.10933523840794805 0.23635506507009268 0.0
0.10933523840794805 0.24912853349000214 0.0
0.10933523840794805 0.26190200190991164 0.0
0.10933523840794805 0.2746754703298211 0.0
0.10933523840794805 0.28744893874973054 0.0
0.10933523840794805 0.30022240716964005 0.0
0.10933523840794805 0.31299587558954955 0.0
0.10933523840794805 0.325769344009459 0.0
0.10933523840794805 0.33854281242936846 0.0
0.10933523840794805 0.35131628084927796 0.0
0.10933523840794805 0.36408974926918747 0.0
0.10933523840794805 0.3768632176890969 0.0
0.10933523840794805 0.38963668610900637 0.0
0.10933523840794805 0.4024101545289159 0.0
0.10933523840794805 0.4151836229488253 0.0
0.10933523840794805 0.42795709136873483 0.0
0.10933523840794805 0.4407305597886443 0.0
0.10933523840794805 0.45350402820855373 0.0
0.10933523840794805 0.46627749662846324 0.0
0.10933523840794805 0.47905096504837275 0.0
0.10933523840794805 0.4918244334682822 0.0
0.10933523840794805 0.5045979018881916 0.0
0.10933523840794805 0.5173713703081011 0.0
0.10933523840794805 0.5301448387280107 0.0
0.10933523840794805 0.5429183071479201 0.0
0.10933523840794805 0.5556917755678296 0.0
0.10933523840794805 0.5684652439877391 0.0
0.10933523840794805 0.5812387124076486 0.0
0.10933523840794805 0.594012180827558 0.0
0.10933523840794805 0.6067856492474675 0.0
0.10933523840794805 0.6195591176673769 0.0
0.10933523840794805 0.6323325860872864 0.0
0.15282069804787168 0.0064326335117220875 13.68234978233597
0.15282069804787168 0.019206101931631563 24.844266710031107
0.15282069804787168 0.03197957035154104 8.821514991242928
0.15282069804787168 0.044753038771450517 2.160371018263574
0.15282069804787168 0.05752650719135999 0.720123672754525
0.15282069804787168 0.07029997561126947 0.36006183637726236
0.15282069804787168 0.08307344403117894 0.0
0.15282069804787168 0.09584691245108842 0.0
0.15282069804787168 0.1086203808709979 0.0
0.15282069804787168 0.12139384929090738 0.0
0.15282069804787168 0.13416731771081686 0.0
0.15282069804787168 0.1469407861307263 0.0
0.15282069804787168 0.15971425455063581 0.0
0.15282069804787168 0.17248772297054527 0.0
0.15282069804787168 0.18526119139045477 0.0
0.15282069804787168 0.19803465981036422 0.0
0.15282069804787168 0.21080812823027373 0.0
0.15282069804787168 0.22358159665018318 0.0
0.15282069804787168 0.23635506507009268 0.0
0.15282069804787168 0.24912853349000214 0.0
0.15282069804787168 0.26190200190991164 0.0
0.15282069804787168 0.2746754703298211 0.0
0.15282069804787168 0.28744893874973054 0.0
0.15282069804787168 0.30022240716964005 0.0
0.15282069804787168 0.31299587558954955 0.0
0.15282069804787168 0.325769344009459 0.0
0.15282069804787168 0.33854281242936846 0.0
0.15282069804787168 0.35131628084927796 0.0
0.15282069804787168 0.36408974926918747 0.0
0.15282069804787168 0.3768632176890969 0.0
0.15282069804787168 0.38963668610900637 0.0
0.15282069804787168 0.4024101545289159 0.0
0.15282069804787168 0.4151836229488253 0.0
0.15282069804787168 0.42795709136873483 0.0
0.15282069804787168 0.4407305597886443 0.0
0.15282069804787168 0.45350402820855373 0.0
0.15282069804787168 0.46627749662846324 0.0
0.15282069804787168 0.47905096504837275 0.0
0.15282069804787168 0.4918244334682822 0.0
0.15282069804787168 0.5045979018881916 0.0
0.15282069804787168 0.5173713703081011 0.0
0.15282069804787168 0.5301448387280107 0.0
0.15282069804787168 0.5429183071479201 0.0
0.15282069804787168 0.5556917755678296 0.0
0.15282069804787168 0.5684652439877391 0.0
0.15282069804787168 0.5812387124076486 0.0
0.15282069804787168 0.594012180827558 0.0
0.15282069804787168 0.6067856492474675 0.0
0.15282069804787168 0.6195591176673769 0.0
0.15282069804787168 0.6323325860872864 0.0
0.19630615768779536 0.0064326335117220875 5.760989382036199
0.19630615768779536 0.019206101931631563 21.423679264447113
0.19630615768779536 0.03197957035154104 12.962226109581447
0.19630615768779536 0.044753038771450517 4.500772954715779
0.19630615768779536 0.05752650719135999 2.160371018263575
0.19630615768779536 0.07029997561126947 0.900154590943156
0.19630615768779536 0.08307344403117894 0.5400927545658935
0.19630615768779536 0.09584691245108842 0.36006183637726236
0.19630615768779536 0.1086203808709979 0.18003091818863118
0.19630615768779536 0.12139384929090738 0.18003091818863134
0.19630615768779536 0.13416731771081686 0.18003091818863118
0.19630615768779536 0.1469407861307263 0.0
0.19630615768779536 0.15971425455063581 0.0
0.19630615768779536 0.17248772297054527 0.0
0.19630615768779536 0.18526119139045477 0.0
0.19630615768779536 0.19803465981036422 0.0
0.19630615768779536 0.21080812823027373 0.0
0.19630615768779536 0.22358159665018318 0.0
0.19630615768779536 0.23635506507009268 0.0
0.19630615768779536 0.24912853349000214 0.0
0.19630615768779536 0.26190200190991164 0.0
0.19630615768779536 0.2746754703298211 0.0
0.19630615768779536 0.28744893874973054 0.0
0.19630615768779536 0.30022240716964005 0.0
0.19630615768779536 0.31299587558954955 0.0
0.19630615768779536 0.325769344009459 0.0
0.19630615768779536 0.33854281242936846 0.0
0.19630615768779536 0.35131628084927796 0.0
0.19630615768779536 0.36408974926918747 0.0
0.19630615768779536 0.3768632176890969 0.0
0.19630615768779536 0.38963668610900637 0.0
0.19630615768779536 0.4024101545289159 0.0
0.19630615768779536 0.4151836229488253 0.0
0.19630615768779536 0.42795709136873483 0.0
0.19630615768779536 0.4407305597886443 0.0
0.19630615768779536 0.45350402820855373 0.0
0.19630615768779536 0.46627749662846324 0.0
0.19630615768779536 0.47905096504837275 0.0
0.19630615768779536 0.4918244334682822 0.0
0.19630615768779536 0.5045979018881916 0.0
0.19630615768779536 0.5173713703081011 0.0
0.19630615768779536 0.5301448387280107 0.0
0.19630615768779536 0.5429183071479201 0.0
0.19630615768779536 0.5556917755678296 0.0
0.19630615768779536 0.5684652439877391 0.0
0.19630615768779536 0.5812387124076486 0.0
0.19630615768779536 0.594012180827558 0.0
0.19630615768779536 0.6067856492474675 0.0
0.19630615768779536 0.6195591176673769 0.0
0.19630615768779536 0.6323325860872864 0.0
0.23979161732771898 0.0064326335117220875 2.5204328546408368
0.23979161732771898 0.019206101931631563 12.062071518638291
0.23979161732771898 0.03197957035154104 8.821514991242928
0.23979161732771898 0.044753038771450517 5.220896627470304
0.23979161732771898 0.05752650719135999 4.140711118338519
0.23979161732771898 0.07029997561126947 1.6202782636976805
0.23979161732771898 0.08307344403117894 1.2602164273204182
0.23979161732771898 0.09584691245108842 0.36006183637726236
0.23979161732771898 0.1086203808709979 0.18003091818863118
0.23979161732771898 0.12139384929090738 0.7201236727545254
0.23979161732771898 0.13416731771081686 0.0
0.23979161732771898 0.1469407861307263 0.18003091818863118
0.23979161732771898 0.15971425455063581 0.0
0.23979161732771898 0.17248772297054527 0.0
0.23979161732771898 0.18526119139045477 0.0
0.23979161732771898 0.19803465981036422 0.0
0.23979161732771898 0.21080812823027373 0.0
0.23979161732771898 0.22358159665018318 0.0
0.23979161732771898 0.23635506507009268 0.0
0.23979161732771898 0.24912853349000214 0.0
0.23979161732771898 0.26190200190991164 0.0
0.23979161732771898 0.2746754703298211 0.0
0.23979161732771898 0.28744893874973054 0.0
0.23979161732771898 0.30022240716964005 0.0
0.23979161732771898 0.31299587558954955 0.0
0.23979161732771898 0.325769344009459 0.0
0.23979161732771898 0.33854281242936846 0.0
0.23979161732771898 0.35131628084927796 0.0
0.23979161732771898 0.36408974926918747 0.0
0.23979161732771898 0.3768632176890969 0.0
0.23979161732771898 0.38963668610900637 0.0
0.23979161732771898 0.4024101545289159 0.0
0.23979161732771898 0.4151836229488253 0.0
0.23979161732771898 0.42795709136873483 0.0
0.23979161732771898 0.4407305597886443 0.0
0.23979161732771898 0.45350402820855373 0.0
0.23979161732771898 0.46627749662846324 0.0
0.23979161732771898 0.47905096504837275 0.0
0.23979161732771898 0.4918244334682822 0.0
0.23979161732771898 0.5045979018881916 0.0
0.23979161732771898 0.5173713703081011 0.0
0.23979161732771898 0.5301448387280107 0.0
0.23979161732771898 0.5429183071479201 0.0
0.23979161732771898 0.5556917755678296 0.0
0.23979161732771898 0.5684652439877391 0.0
0.23979161732771898 0.5812387124076486 0.0
0.23979161732771898 0.594012180827558 0.0
0.23979161732771898 0.6067856492474675 0.0
0.23979161732771898 0.6195591176673769 0.0
0.23979161732771898 0.6323325860872864 0.0
0.2832770769676426 0.0064326335117220875 1.4402473455090505
0.2832770769676426 0.019206101931631563 9.541638663997459
0.2832770769676426 0.03197957035154104 10.621824173129248
0.2832770769676426 0.044753038771450517 5.400927545658939
0.2832770769676426 0.05752650719135999 5.040865709281679
0.2832770769676426 0.07029997561126947 3.240556527395363
0.2832770769676426 0.08307344403117894 3.060525609206732
0.2832770769676426 0.09584691245108842 0.9001545909431564
0.2832770769676426 0.1086203808709979 0.3600618363772626
0.2832770769676426 0.12139384929090738 0.0
0.2832770769676426 0.13416731771081686 0.0
0.2832770769676426 0.1469407861307263 0.1800309181886313
0.2832770769676426 0.15971425455063581 0.0
0.2832770769676426 0.17248772297054527 0.0
0.2832770769676426 0.18526119139045477 0.0
0.2832770769676426 0.19803465981036422 0.0
0.2832770769676426 0.21080812823027373 0.0
0.2832770769676426 0.22358159665018318 0.0
0.2832770769676426 0.23635506507009268 0.0
0.2832770769676426 0.24912853349000214 0.0
0.2832770769676426 0.26190200190991164 0.0
0.2832770769676426 0.2746754703298211 0.0
0.2832770769676426 0.28744893874973054 0.0
0.2832770769676426 0.30022240716964005 0.0
0.2832770769676426 0.31299587558954955 0.0
0.2832770769676426 0.325769344009459 0.0
0.2832770769676426 0.33854281242936846 0.0
0.2832770769676426 0.35131628084927796 0.0
0.2832770769676426 0.36408974926918747 0.0
0.2832770769676426 0.3768632176890969 0.0
0.2832770769676426 0.38963668610900637 0.0
0.2832770769676426 0.4024101545289159 0.0
0.2832770769676426 0.4151836229488253 0.0
0.2832770769676426 0.42795709136873483 0.0
0.2832770769676426 0.4407305597886443 0.0
0.2832770769676426 0.45350402820855373 0.0
0.2832770769676426 0.46627749662846324 0.0
0.2832770769676426 0.47905096504837275 0.0
0.2832770769676426 0.4918244334682822 0.0
0.2832770769676426 0.5045979018881916 0.0
0.2832770769676426 0.5173713703081011 0.0
0.2832770769676426 0.5301448387280107 0.0
0.2832770769676426 0.5429183071479201 0.0
0.2832770769676426 0.5556917755678296 0.0
0.2832770769676426 0.5684652439877391 0.0
0.2832770769676426 0.5812387124076486 0.0
0.2832770769676426 0.594012180827558 0.0
0.2832770769676426 0.6067856492474675 0.0
0.2832770769676426 0.6195591176673769 0.0
0.2832770769676426 0.6323325860872864 0.0
0.32676253660756627 0.0064326335117220875 0.7201236727545244
0.32676253660756627 0.019206101931631563 7.201236727545243
0.32676253660756627 0.03197957035154104 9.541638663997448
0.32676253660756627 0.044753038771450517 7.741329482111135
0.32676253660756627 0.05752650719135999 3.600618363772623
0.32676253660756627 0.07029997561126947 4.6808038729044075
0.32676253660756627 0.08307344403117894 3.060525609206728
0.32676253660756627 0.09584691245108842 1.6202782636976796
0.32676253660756627 0.1086203808709979 1.0801855091317862
0.32676253660756627 0.12139384929090738 0.36006183637726247
0.32676253660756627 0.13416731771081686 0.18003091818863107
0.32676253660756627 0.1469407861307263 0.18003091818863107
0.32676253660756627 0.15971425455063581 0.18003091818863107
0.32676253660756627 0.17248772297054527 0.0
0.32676253660756627 0.18526119139045477 0.18003091818863107
0.32676253660756627 0.19803465981036422 0.0
0.32676253660756627 0.21080812823027373 0.0
0.32676253660756627 0.22358159665018318 0.0
0.32676253660756627 0.23635506507009268 0.0
0.32676253660756627 0.24912853349000214 0.0
0.32676253660756627 0.26190200190991164 0.0
0.32676253660756627 0.2746754703298211 0.0
0.32676253660756627 0.28744893874973054 0.0
0.32676253660756627 0.30022240716964005 0.0
0.32676253660756627 0.31299587558954955 0.0
0.32676253660756627 0.325769344009459 0.0
0.32676253660756627 0.33854281242936846 0.0
0.32676253660756627 0.35131628084927796 0.0
0.32676253660756627 0.36408974926918747 0.0
0.32676253660756627 0.3768632176890969 0.0
0.32676253660756627 0.38963668610900637 0.0
0.32676253660756627 0.4024101545289159 0.0
0.32676253660756627 0.4151836229488253 0.0
0.32676253660756627 0.42795709136873483 0.0
0.32676253660756627 0.4407305597886443 0.0
0.32676253660756627 0.45350402820855373 0.0
0.32676253660756627 0.46627749662846324 0.0
0.32676253660756627 0.47905096504837275 0.0
0.32676253660756627 0.4918244334682822 0.0
0.32676253660756627 0.5045979018881916 0.0
0.32676253660756627 0.5173713703081011 0.0
0.32676253660756627 0.5301448387280107 0.0
0.32676253660756627 0.5429183071479201 0.0
0.32676253660756627 0.5556917755678296 0.0
0.32676253660756627 0.5684652439877391 0.0
0.32676253660756627 0.5812387124076486 0.0
0.32676253660756627 0.594012180827558 0.0
0.32676253660756627 0.6067856492474675 0.0
0.32676253660756627 0.6195591176673769 0.0
0.32676253660756627 0.6323325860872864 0.0
0.37024799624748994 0.0064326335117220875 0.7201236727545244
0.37024799624748994 0.019206101931631563 4.320742036527146
0.37024799624748994 0.03197957035154104 5.760989382036195
0.37024799624748994 0.044753038771450517 6.481113054790718
0.37024799624748994 0.05752650719135999 5.760989382036197
0.37024799624748994 0.07029997561126947 4.320742036527145
0.37024799624748994 0.08307344403117894 2.520432854640835
0.37024799624748994 0.09584691245108842 2.880494691018097
0.37024799624748994 0.1086203808709979 1.6202782636976796
0.37024799624748994 0.12139384929090738 0.7201236727545249
0.37024799624748994 0.13416731771081686 1.4402473455090485
0.37024799624748994 0.1469407861307263 0.0
0.37024799624748994 0.15971425455063581 0.5400927545658931
0.37024799624748994 0.17248772297054527 0.0
0.37024799624748994 0.18526119139045477 0.0
0.37024799624748994 0.19803465981036422 0.0
0.37024799624748994 0.21080812823027373 0.0
0.37024799624748994 0.22358159665018318 0.0
0.37024799624748994 0.23635506507009268 0.0
0.37024799624748994 0.24912853349000214 0.0
0.37024799624748994 0.26190200190991164 0.0
0.37024799624748994 0.2746754703298211 0.0
0.37024799624748994 0.28744893874973054 0.0
0.37024799624748994 0.30022240716964005 0.0
0.37024799624748994 0.31299587558954955 0.0
0.37024799624748994 0.325769344009459 0.0
0.37024799624748994 0.33854281242936846 0.0
0.37024799624748994 0.35131628084927796 0.0
0.37024799624748994 0.36408974926918747 0.0
0.37024799624748994 0.3768632176890969 0.0
0.37024799624748994 0.38963668610900637 0.0
0.37024799624748994 0.4024101545289159 0.0
0.37024799624748994 0.4151836229488253 0.0
0.37024799624748994 0.42795709136873483 0.0
0.37024799624748994 0.4407305597886443 0.0
0.37024799624748994 0.45350402820855373 0.0
0.37024799624748994 0.46627749662846324 0.0
0.37024799624748994 0.47905096504837275 0.0
0.37024799624748994 0.4918244334682822 0.0
0.37024799624748994 0.5045979018881916 0.0
0.37024799624748994 0.5173713703081011 0.0
0.37024799624748994 0.5301448387280107 0.0
0.37024799624748994 0.5429183071479201 0.0
0.37024799624748994 0.5556917755678296 0.0
0.37024799624748994 0.5684652439877391 0.0
0.37024799624748994 0.5812387124076486 0.0
0.37024799624748994 0.594012180827558 0.0
0.37024799624748994 0.6067856492474675 0.0
0.37024799624748994 0.6195591176673769 0.0
0.37024799624748994 0.6323325860872864 0.0
0.4137334558874136 0.0064326335117220875 0.18003091818863132
0.4137334558874136 0.019206101931631563 4.14071111833852
0.4137334558874136 0.03197957035154104 6.661143972979359
0.4137334558874136 0.044753038771450517 5.580958463847569
0.4137334558874136 0.05752650719135999 5.941020300224835
0.4137334558874136 0.07029997561126947 4.5007729547157815
0.4137334558874136 0.08307344403117894 3.9606802001498886
0.4137334558874136 0.09584691245108842 2.1603710182635756
0.4137334558874136 0.1086203808709979 1.8003091818863128
0.4137334558874136 0.12139384929090738 0.9001545909431574
0.4137334558874136 0.13416731771081686 0.5400927545658939
0.4137334558874136 0.1469407861307263 1.0801855091317878
0.4137334558874136 0.15971425455063581 0.3600618363772626
0.4137334558874136 0.17248772297054527 0.3600618363772626
0.4137334558874136 0.18526119139045477 0.1800309181886313
0.4137334558874136 0.19803465981036422 0.0
0.4137334558874136 0.21080812823027373 0.3600618363772626
0.4137334558874136 0.22358159665018318 0.0
0.4137334558874136 0.23635506507009268 0.0
0.4137334558874136 0.24912853349000214 0.0
0.4137334558874136 0.26190200190991164 0.18003091818863087
0.4137334558874136 0.2746754703298211 0.0
0.4137334558874136 0.28744893874973054 0.0
0.4137334558874136 0.30022240716964005 0.0
0.4137334558874136 0.31299587558954955 0.0
0.4137334558874136 0.325769344009459 0.0
0.4137334558874136 0.33854281242936846 0.0
0.4137334558874136 0.35131628084927796 0.0
0.4137334558874136 0.36408974926918747 0.0
0.4137334558874136 0.3768632176890969 0.0
0.4137334558874136 0.38963668610900637 0.0
0.4137334558874136 0.4024101545289159 0.0
0.4137334558874136 0.4151836229488253 0.0
0.4137334558874136 0.42795709136873483 0.0
0.4137334558874136 0.4407305597886443 0.0
0.4137334558874136 0.45350402820855373 0.0
0.4137334558874136 0.46627749662846324 0.0
0.4137334558874136 0.47905096504837275 0.0
0.4137334558874136 0.4918244334682822 0.0
0.4137334558874136 0.5045979018881916 0.0
0.4137334558874136 0.5173713703081011 0.0
0.4137334558874136 0.5301448387280107 0.0
0.4137334558874136 0.5429183071479201 0.0
0.4137334558874136 0.5556917755678296 0.0
0.4137334558874136 0.5684652439877391 0.0
0.4137334558874136 0.5812387124076486 0.0
0.4137334558874136 0.594012180827558 0.0
0.4137334558874136 0.6067856492474675 0.0
0.4137334558874136 0.6195591176673769 0.0
0.4137334558874136 0.6323325860872864 0.0
0.4572189155273372 0.0064326335117220875 0.0
0.4572189155273372 0.019206101931631563 2.880494691018101
0.4572189155273372 0.03197957035154104 4.680803872904415
0.4572189155273372 0.044753038771450517 5.580958463847569
0.4572189155273372 0.05752650719135999 5.580958463847573
0.4572189155273372 0.07029997561126947 4.860834791093045
0.4572189155273372 0.08307344403117894 4.320742036527151
0.4572189155273372 0.09584691245108842 1.6202782636976816
0.4572189155273372 0.1086203808709979 2.5204328546408377
0.4572189155273372 0.12139384929090738 1.8003091818863148
0.4572189155273372 0.13416731771081686 0.9001545909431564
0.4572189155273372 0.1469407861307263 0.9001545909431564
0.4572189155273372 0.15971425455063581 0.5400927545658939
0.4572189155273372 0.17248772297054527 0.3600618363772626
0.4572189155273372 0.18526119139045477 0.7201236727545252
0.4572189155273372 0.19803465981036422 0.3600618363772626
0.4572189155273372 0.21080812823027373 0.1800309181886313
0.4572189155273372 0.22358159665018318 0.0
0.4572189155273372 0.23635506507009268 0.1800309181886313
0.4572189155273372 0.24912853349000214 0.0
0.4572189155273372 0.26190200190991164 0.36006183637726175
0.4572189155273372 0.2746754703298211 0.36006183637726336
0.4572189155273372 0.28744893874973054 0.0
0.4572189155273372 0.30022240716964005 0.18003091818863168
0.4572189155273372 0.31299587558954955 0.0
0.4572189155273372 0.325769344009459 0.0
0.4572189155273372 0.33854281242936846 0.18003091818863087
0.4572189155273372 0.35131628084927796 0.0
0.4572189155273372 0.36408974926918747 0.0
0.4572189155273372 0.3768632176890969 0.0
0.4572189155273372 0.38963668610900637 0.0
0.4572189155273372 0.4024101545289159 0.0
0.4572189155273372 0.4151836229488253 0.0
0.4572189155273372 0.42795709136873483 0.0
0.4572189155273372 0.4407305597886443 0.0
0.4572189155273372 0.45350402820855373 0.0
0.4572189155273372 0.46627749662846324 0.0
0.4572189155273372 0.47905096504837275 0.0
0.4572189155273372 0.4918244334682822 0.0
0.4572189155273372 0.5045979018881916 0.0
0.4572189155273372 0.5173713703081011 0.0
0.4572189155273372 0.5301448387280107 0.0
0.4572189155273372 0.5429183071479201 0.0
0.4572189155273372 0.5556917755678296 0.0
0.4572189155273372 0.5684652439877391 0.0
0.4572189155273372 0.5812387124076486 0.0
0.4572189155273372 0.594012180827558 0.0
0.4572189155273372 0.6067856492474675 0.0
0.4572189155273372 0.6195591176673769 0.0
0.4572189155273372 0.6323325860872864 0.0
0.5007043751672609 0.0064326335117220875 0.0
0.5007043751672609 0.019206101931631563 1.0801855091317865
0.5007043751672609 0.03197957035154104 3.960680200149884
0.5007043751672609 0.044753038771450517 3.780649281961252
0.5007043751672609 0.05752650719135999 4.860834791093041
0.5007043751672609 0.07029997561126947 3.780649281961252
0.5007043751672609 0.08307344403117894 4.860834791093038
0.5007043751672609 0.09584691245108842 3.6006183637726217
0.5007043751672609 0.1086203808709979 2.880494691018097
0.5007043751672609 0.12139384929090738 3.060525609206731
0.5007043751672609 0.13416731771081686 1.6202782636976796
0.5007043751672609 0.1469407861307263 1.8003091818863108
0.5007043751672609 0.15971425455063581 1.2602164273204175
0.5007043751672609 0.17248772297054527 0.18003091818863107
0.5007043751672609 0.18526119139045477 0.7201236727545243
0.5007043751672609 0.19803465981036422 0.9001545909431554
0.5007043751672609 0.21080812823027373 0.0
0.5007043751672609 0.22358159665018318 0.7201236727545243
0.5007043751672609 0.23635506507009268 0.18003091818863107
0.5007043751672609 0.24912853349000214 0.18003091818863146
0.5007043751672609 0.26190200190991164 0.18003091818863068
0.5007043751672609 0.2746754703298211 0.0
0.5007043751672609 0.28744893874973054 0.18003091818863068
0.5007043751672609 0.30022240716964005 0.0
0.5007043751672609 0.31299587558954955 0.18003091818863068
0.5007043751672609 0.325769344009459 0.18003091818863146
0.5007043751672609 0.33854281242936846 0.0
0.5007043751672609 0.35131628084927796 0.0
0.5007043751672609 0.36408974926918747 0.0
0.5007043751672609 0.3768632176890969 0.0
0.5007043751672609 0.38963668610900637 0.0
0.5007043751672609 0.4024101545289159 0.0
0.5007043751672609 0.4151836229488253 0.0
0.5007043751672609 0.42795709136873483 0.0
0.5007043751672609 0.4407305597886443 0.0
0.5007043751672609 0.45350402820855373 0.0
0.5007043751672609 0.46627749662846324 0.0
0.5007043751672609 0.47905096504837275 0.0
0.5007043751672609 0.4918244334682822 0.0
0.5007043751672609 0.5045979018881916 0.0
0.5007043751672609 0.5173713703081011 0.0
0.5007043751672609 0.5301448387280107 0.0
0.5007043751672609 0.5429183071479201 0.0
0.5007043751672609 0.5556917755678296 0.0
0.5007043751672609 0.5684652439877391 0.0
0.5007043751672609 0.5812387124076486 0.0
0.5007043751672609 0.594012180827558 0.0
0.5007043751672609 0.6067856492474675 0.0
0.5007043751672609 0.6195591176673769 0.0
0.5007043751672609 0.6323325860872864 0.0
0.5441898348071845 0.0064326335117220875 0.1800309181886311
0.5441898348071845 0.019206101931631563 0.7201236727545244
0.5441898348071845 0.03197957035154104 2.3404019364522046
0.5441898348071845 0.044753038771450517 4.6808038729044075
0.5441898348071845 0.05752650719135999 3.960680200149885
0.5441898348071845 0.07029997561126947 4.500772954715777
0.5441898348071845 0.08307344403117894 3.780649281961252
0.5441898348071845 0.09584691245108842 3.960680200149883
0.5441898348071845 0.1086203808709979 1.4402473455090485
0.5441898348071845 0.12139384929090738 2.3404019364522064
0.5441898348071845 0.13416731771081686 2.700463772829466
0.5441898348071845 0.1469407861307263 1.4402473455090485
0.5441898348071845 0.15971425455063581 2.1603710182635725
0.5441898348071845 0.17248772297054527 0.7201236727545243
0.5441898348071845 0.18526119139045477 1.2602164273204175
0.5441898348071845 0.19803465981036422 0.7201236727545243
0.5441898348071845 0.21080812823027373 0.5400927545658931
0.5441898348071845 0.22358159665018318 0.18003091818863107
0.5441898348071845 0.23635506507009268 0.5400927545658931
0.5441898348071845 0.24912853349000214 1.0801855091317887
0.5441898348071845 0.26190200190991164 0.5400927545658919
0.5441898348071845 0.2746754703298211 0.18003091818863146
0.5441898348071845 0.28744893874973054 0.36006183637726136
0.5441898348071845 0.30022240716964005 0.18003091818863146
0.5441898348071845 0.31299587558954955 0.0
0.5441898348071845 0.325769344009459 0.18003091818863146
0.5441898348071845 0.33854281242936846 0.0
0.5441898348071845 0.35131628084927796 0.0
0.5441898348071845 0.36408974926918747 0.0
0.5441898348071845 0.3768632176890969 0.0
0.5441898348071845 0.38963668610900637 0.18003091818863068
0.5441898348071845 0.4024101545289159 0.0
0.5441898348071845 0.4151836229488253 0.0
0.5441898348071845 0.42795709136873483 0.0
0.5441898348071845 0.4407305597886443 0.0
0.5441898348071845 0.45350402820855373 0.0
0.5441898348071845 0.46627749662846324 0.0
0.5441898348071845 0.47905096504837275 0.0
0.5441898348071845 0.4918244334682822 0.0
0.5441898348071845 0.5045979018881916 0.0
0.5441898348071845 0.5173713703081011 0.0
0.5441898348071845 0.5301448387280107 0.0
0.5441898348071845 0.5429183071479201 0.0
0.5441898348071845 0.5556917755678296 0.0
0.5441898348071845 0.5684652439877391 0.0
0.5441898348071845 0.5812387124076486 0.0
0.5441898348071845 0.594012180827558 0.0
0.5441898348071845 0.6067856492474675 0.0
0.5441898348071845 0.6195591176673769 0.0
0.5441898348071845 0.6323325860872864 0.0
0.5876752944471082 0.0064326335117220875 0.0
0.5876752944471082 0.019206101931631563 0.5400927545658947
0.5876752944471082 0.03197957035154104 1.6202782636976838
0.5876752944471082 0.044753038771450517 2.700463772829473
0.5876752944471082 0.05752650719135999 4.50077295471579
0.5876752944471082 0.07029997561126947 5.040865709281682
0.5876752944471082 0.08307344403117894 2.8804946910181037
0.5876752944471082 0.09584691245108842 4.86083479109305
0.5876752944471082 0.1086203808709979 3.4205874455839993
0.5876752944471082 0.12139384929090738 2.340401936452212
0.5876752944471082 0.13416731771081686 1.800309181886315
0.5876752944471082 0.1469407861307263 2.1603710182635782
0.5876752944471082 0.15971425455063581 1.4402473455090519
0.5876752944471082 0.17248772297054527 1.800309181886315
0.5876752944471082 0.18526119139045477 1.0801855091317891
0.5876752944471082 0.19803465981036422 0.7201236727545259
0.5876752944471082 0.21080812823027373 1.2602164273204206
0.5876752944471082 0.22358159665018318 0.36006183637726297
0.5876752944471082 0.23635506507009268 0.5400927545658946
0.5876752944471082 0.24912853349000214 0.9001545909431595
0.5876752944471082 0.26190200190991164 0.1800309181886311
0.5876752944471082 0.2746754703298211 0.7201236727545276
0.5876752944471082 0.28744893874973054 0.3600618363772622
0.5876752944471082 0.30022240716964005 0.0
0.5876752944471082 0.31299587558954955 0.1800309181886311
0.5876752944471082 0.325769344009459 0.3600618363772638
0.5876752944471082 0.33854281242936846 0.1800309181886311
0.5876752944471082 0.35131628084927796 0.1800309181886319
0.5876752944471082 0.36408974926918747 0.1800309181886311
0.5876752944471082 0.3768632176890969 0.0
0.5876752944471082 0.38963668610900637 0.0
0.5876752944471082 0.4024101545289159 0.0
0.5876752944471082 0.4151836229488253 0.3600618363772638
0.5876752944471082 0.42795709136873483 0.0
0.5876752944471082 0.4407305597886443 0.0
0.5876752944471082 0.45350402820855373 0.0
0.5876752944471082 0.46627749662846324 0.0
0.5876752944471082 0.47905096504837275 0.0
0.5876752944471082 0.4918244334682822 0.0
0.5876752944471082 0.5045979018881916 0.0
0.5876752944471082 0.5173713703081011 0.0
0.5876752944471082 0.5301448387280107 0.0
0.5876752944471082 0.5429183071479201 0.0
0.5876752944471082 0.5556917755678296 0.0
0.5876752944471082 0.5684652439877391 0.0
0.5876752944471082 0.5812387124076486 0.0
0.5876752944471082 0.594012180827558 0.0
0.5876752944471082 0.6067856492474675 0.0
0.5876752944471082 0.6195591176673769 0.0
0.5876752944471082 0.6323325860872864 0.0
0.6311607540870318 0.0064326335117220875 0.0
0.6311607540870318 0.019206101931631563 0.0
0.6311607540870318 0.03197957035154104 1.980340100074942
0.6311607540870318 0.044753038771450517 3.6006183637726217
0.6311607540870318 0.05752650719135999 3.960680200149885
0.6311607540870318 0.07029997561126947 3.42058744558399
0.6311607540870318 0.08307344403117894 1.9803401000749414
0.6311607540870318 0.09584691245108842 3.240556527395359
0.6311607540870318 0.1086203808709979 3.960680200149883
0.6311607540870318 0.12139384929090738 3.060525609206731
0.6311607540870318 0.13416731771081686 2.520432854640835
0.6311607540870318 0.1469407861307263 1.9803401000749414
0.6311607540870318 0.15971425455063581 1.8003091818863108
0.6311607540870318 0.17248772297054527 1.8003091818863108
0.6311607540870318 0.18526119139045477 1.0801855091317862
0.6311607540870318 0.19803465981036422 1.0801855091317862
0.6311607540870318 0.21080812823027373 1.2602164273204175
0.6311607540870318 0.22358159665018318 0.36006183637726213
0.6311607540870318 0.23635506507009268 0.7201236727545243
0.6311607540870318 0.24912853349000214 0.7201236727545258
0.6311607540870318 0.26190200190991164 0.5400927545658919
0.6311607540870318 0.2746754703298211 0.0
0.6311607540870318 0.28744893874973054 0.7201236727545227
0.6311607540870318 0.30022240716964005 0.3600618363772629
0.6311607540870318 0.31299587558954955 0.36006183637726136
0.6311607540870318 0.325769344009459 0.0
0.6311607540870318 0.33854281242936846 0.18003091818863068
0.6311607540870318 0.35131628084927796 0.0
0.6311607540870318 0.36408974926918747 0.0
0.6311607540870318 0.3768632176890969 0.0
0.6311607540870318 0.38963668610900637 0.36006183637726136
0.6311607540870318 0.4024101545289159 0.0
0.6311607540870318 0.4151836229488253 0.0
0.6311607540870318 0.42795709136873483 0.0
0.6311607540870318 0.4407305597886443 0.0
0.6311607540870318 0.45350402820855373 0.0
0.6311607540870318 0.46627749662846324 0.0
0.6311607540870318 0.47905096504837275 0.0
0.6311607540870318 0.4918244334682822 0.0
0.6311607540870318 0.5045979018881916 0.0
0.6311607540870318 0.5173713703081011 0.0
0.6311607540870318 0.5301448387280107 0.0
0.6311607540870318 0.5429183071479201 0.0
0.6311607540870318 0.5556917755678296 0.0
0.6311607540870318 0.5684652439877391 0.0
0.6311607540870318 0.5812387124076486 0.0
0.6311607540870318 0.594012180827558 0.0
0.6311607540870318 0.6067856492474675 0.0
0.6311607540870318 0.6195591176673769 0.0
0.6311607540870318 0.6323325860872864 0.0
0.6746462137269554 0.0064326335117220875 0.0
0.6746462137269554 0.019206101931631563 0.5400927545658932
0.6746462137269554 0.03197957035154104 2.8804946910180975
0.6746462137269554 0.044753038771450517 3.780649281961252
0.6746462137269554 0.05752650719135999 3.4205874455839917
0.6746462137269554 0.07029997561126947 4.860834791093038
0.6746462137269554 0.08307344403117894 5.04086570928167
0.6746462137269554 0.09584691245108842 3.780649281961252
0.6746462137269554 0.1086203808709979 4.500772954715777
0.6746462137269554 0.12139384929090738 3.2405565273953627
0.6746462137269554 0.13416731771081686 1.8003091818863108
0.6746462137269554 0.1469407861307263 2.3404019364522037
0.6746462137269554 0.15971425455063581 0.36006183637726213
0.6746462137269554 0.17248772297054527 1.2602164273204175
0.6746462137269554 0.18526119139045477 2.880494691018097
0.6746462137269554 0.19803465981036422 1.4402473455090485
0.6746462137269554 0.21080812823027373 1.8003091818863108
0.6746462137269554 0.22358159665018318 0.7201236727545243
0.6746462137269554 0.23635506507009268 1.4402473455090485
0.6746462137269554 0.24912853349000214 0.3600618363772629
0.6746462137269554 0.26190200190991164 0.5400927545658919
0.6746462137269554 0.2746754703298211 0.3600618363772629
0.6746462137269554 0.28744893874973054 0.5400927545658919
0.6746462137269554 0.30022240716964005 0.5400927545658943
0.6746462137269554 0.31299587558954955 1.0801855091317838
0.6746462137269554 0.325769344009459 0.18003091818863146
0.6746462137269554 0.33854281242936846 0.18003091818863068
0.6746462137269554 0.35131628084927796 0.5400927545658943
0.6746462137269554 0.36408974926918747 0.0
0.6746462137269554 0.3768632176890969 0.3600618363772629
0.6746462137269554 0.38963668610900637 0.0
0.6746462137269554 0.4024101545289159 0.18003091818863146
0.6746462137269554 0.4151836229488253 0.0
0.6746462137269554 0.42795709136873483 0.0
0.6746462137269554 0.4407305597886443 0.0
0.6746462137269554 0.45350402820855373 0.0
0.6746462137269554 0.46627749662846324 0.0
0.6746462137269554 0.47905096504837275 0.0
0.6746462137269554 0.4918244334682822 0.0
0.6746462137269554 0.5045979018881916 0.0
0.6746462137269554 0.5173713703081011 0.0
0.6746462137269554 0.5301448387280107 0.0
0.6746462137269554 0.5429183071479201 0.0
0.6746462137269554 0.5556917755678296 0.0
0.6746462137269554 0.5684652439877391 0.0
0.6746462137269554 0.5812387124076486 0.0
0.6746462137269554 0.594012180827558 0.0
0.6746462137269554 0.6067856492474675 0.0
0.6746462137269554 0.6195591176673769 0.0
0.6746462137269554 0.6323325860872864 0.0
0.7181316733668791 0.0064326335117220875 0.1800309181886311
0.7181316733668791 0.019206101931631563 0.5400927545658932
0.7181316733668791 0.03197957035154104 0.7201236727545244
0.7181316733668791 0.044753038771450517 3.6006183637726217
0.7181316733668791 0.05752650719135999 3.780649281961254
0.7181316733668791 0.07029997561126947 3.42058744558399
0.7181316733668791 0.08307344403117894 4.500772954715777
0.7181316733668791 0.09584691245108842 5.400927545658932
0.7181316733668791 0.1086203808709979 2.880494691018097
0.7181316733668791 0.12139384929090738 4.140711118338518
0.7181316733668791 0.13416731771081686 2.700463772829466
0.7181316733668791 0.1469407861307263 2.3404019364522037
0.7181316733668791 0.15971425455063581 2.700463772829466
0.7181316733668791 0.17248772297054527 1.9803401000749414
0.7181316733668791 0.18526119139045477 1.4402473455090485
0.7181316733668791 0.19803465981036422 1.6202782636976796
0.7181316733668791 0.21080812823027373 0.5400927545658931
0.7181316733668791 0.22358159665018318 0.9001545909431554
0.7181316733668791 0.23635506507009268 1.6202782636976796
0.7181316733668791 0.24912853349000214 0.18003091818863146
0.7181316733668791 0.26190200190991164 0.18003091818863068
0.7181316733668791 0.2746754703298211 0.5400927545658943
0.7181316733668791 0.28744893874973054 0.0
0.7181316733668791 0.30022240716964005 0.5400927545658943
0.7181316733668791 0.31299587558954955 0.36006183637726136
0.7181316733668791 0.325769344009459 0.3600618363772629
0.7181316733668791 0.33854281242936846 0.36006183637726136
0.7181316733668791 0.35131628084927796 0.0
0.7181316733668791 0.36408974926918747 0.18003091818863068
0.7181316733668791 0.3768632176890969 0.18003091818863146
0.7181316733668791 0.38963668610900637 0.18003091818863068
0.7181316733668791 0.4024101545289159 0.0
0.7181316733668791 0.4151836229488253 0.0
0.7181316733668791 0.42795709136873483 0.36006183637726136
0.7181316733668791 0.4407305597886443 0.0
0.7181316733668791 0.45350402820855373 0.0
0.7181316733668791 0.46627749662846324 0.0
0.7181316733668791 0.47905096504837275 0.0
0.7181316733668791 0.4918244334682822 0.0
0.7181316733668791 0.5045979018881916 0.0
0.7181316733668791 0.5173713703081011 0.0
0.7181316733668791 0.5301448387280107 0.0
0.7181316733668791 0.5429183071479201 0.0
0.7181316733668791 0.5556917755678296 0.0
0.7181316733668791 0.5684652439877391 0.0
0.7181316733668791 0.5812387124076486 0.0
0.7181316733668791 0.594012180827558 0.0
0.7181316733668791 0.6067856492474675 0.0
0.7181316733668791 0.6195591176673769 0.0
0.7181316733668791 0.6323325860872864 0.0
0.7616171330068028 0.0064326335117220875 0.0
0.7616171330068028 0.019206101931631563 0.1800309181886311
0.7616171330068028 0.03197957035154104 0.5400927545658933
0.7616171330068028 0.044753038771450517 1.9803401000749414
0.7616171330068028 0.05752650719135999 3.0605256092067297
0.7616171330068028 0.07029997561126947 4.140711118338514
0.7616171330068028 0.08307344403117894 5.220896627470301
0.7616171330068028 0.09584691245108842 4.140711118338514
0.7616171330068028 0.1086203808709979 3.780649281961252
0.7616171330068028 0.12139384929090738 3.9606802001498873
0.7616171330068028 0.13416731771081686 3.42058744558399
0.7616171330068028 0.1469407861307263 2.1603710182635725
0.7616171330068028 0.15971425455063581 3.6006183637726217
0.7616171330068028 0.17248772297054527 2.1603710182635725
0.7616171330068028 0.18526119139045477 1.4402473455090485
0.7616171330068028 0.19803465981036422 3.240556527395359
0.7616171330068028 0.21080812823027373 1.0801855091317862
0.7616171330068028 0.22358159665018318 1.6202782636976796
0.7616171330068028 0.23635506507009268 1.8003091818863108
0.7616171330068028 0.24912853349000214 0.7201236727545258
0.7616171330068028 0.26190200190991164 0.9001545909431534
0.7616171330068028 0.2746754703298211 1.0801855091317887
0.7616171330068028 0.28744893874973054 1.620278263697676
0.7616171330068028 0.30022240716964005 0.18003091818863146
0.7616171330068028 0.31299587558954955 0.36006183637726136
0.7616171330068028 0.325769344009459 0.3600618363772629
0.7616171330068028 0.33854281242936846 0.7201236727545227
0.7616171330068028 0.35131628084927796 0.3600618363772629
0.7616171330068028 0.36408974926918747 0.5400927545658919
0.7616171330068028 0.3768632176890969 0.18003091818863146
0.7616171330068028 0.38963668610900637 0.18003091818863068
0.7616171330068028 0.4024101545289159 0.18003091818863146
0.7616171330068028 0.4151836229488253 0.18003091818863146
0.7616171330068028 0.42795709136873483 0.18003091818863068
0.7616171330068028 0.4407305597886443 0.0
0.7616171330068028 0.45350402820855373 0.18003091818863068
0.7616171330068028 0.46627749662846324 0.18003091818863146
0.7616171330068028 0.47905096504837275 0.0
0.7616171330068028 0.4918244334682822 0.18003091818863146
0.7616171330068028 0.5045979018881916 0.3600618363772629
0.7616171330068028 0.5173713703081011 0.0
0.7616171330068028 0.5301448387280107 0.0
0.7616171330068028 0.5429183071479201 0.0
0.7616171330068028 0.5556917755678296 0.0
0.7616171330068028 0.5684652439877391 0.0
0.7616171330068028 0.5812387124076486 0.0
0.7616171330068028 0.594012180827558 0.0
0.7616171330068028 0.6067856492474675 0.0
0.7616171330068028 0.6195591176673769 0.0
0.7616171330068028 0.6323325860872864 0.0
0.8051025926467263 0.0064326335117220875 0.0
0.8051025926467263 0.019206101931631563 0.1800309181886315
0.8051025926467263 0.03197957035154104 0.9001545909431578
0.8051025926467263 0.044753038771450517 2.1603710182635782
0.8051025926467263 0.05752650719135999 3.4205874455840006
0.8051025926467263 0.07029997561126947 3.780649281961262
0.8051025926467263 0.08307344403117894 4.86083479109305
0.8051025926467263 0.09584691245108842 4.500772954715789
0.8051025926467263 0.1086203808709979 3.960680200149893
0.8051025926467263 0.12139384929090738 3.7806492819612663
0.8051025926467263 0.13416731771081686 3.060525609206736
0.8051025926467263 0.1469407861307263 3.240556527395367
0.8051025926467263 0.15971425455063581 1.9803401000749465
0.8051025926467263 0.17248772297054527 2.3404019364522095
0.8051025926467263 0.18526119139045477 2.3404019364522095
0.8051025926467263 0.19803465981036422 2.1603710182635782
0.8051025926467263 0.21080812823027373 1.9803401000749465
0.8051025926467263 0.22358159665018318 1.9803401000749465
0.8051025926467263 0.23635506507009268 1.2602164273204206
0.8051025926467263 0.24912853349000214 1.2602164273204233
0.8051025926467263 0.26190200190991164 1.800309181886311
0.8051025926467263 0.2746754703298211 0.5400927545658958
0.8051025926467263 0.28744893874973054 0.7201236727545244
0.8051025926467263 0.30022240716964005 0.3600618363772638
0.8051025926467263 0.31299587558954955 0.7201236727545244
0.8051025926467263 0.325769344009459 0.5400927545658958
0.8051025926467263 0.33854281242936846 0.7201236727545244
0.8051025926467263 0.35131628084927796 0.9001545909431595
0.8051025926467263 0.36408974926918747 0.5400927545658933
0.8051025926467263 0.3768632176890969 0.1800309181886319
0.8051025926467263 0.38963668610900637 0.1800309181886311
0.8051025926467263 0.4024101545289159 0.1800309181886319
0.8051025926467263 0.4151836229488253 0.1800309181886319
0.8051025926467263 0.42795709136873483 0.0
0.8051025926467263 0.4407305597886443 0.3600618363772638
0.8051025926467263 0.45350402820855373 0.1800309181886311
0.8051025926467263 0.46627749662846324 0.0
0.8051025926467263 0.47905096504837275 0.0
0.8051025926467263 0.4918244334682822 0.0
0.8051025926467263 0.5045979018881916 0.0
0.8051025926467263 0.5173713703081011 0.0
0.8051025926467263 0.5301448387280107 0.0
0.8051025926467263 0.5429183071479201 0.0
0.8051025926467263 0.5556917755678296 0.0
0.8051025926467263 0.5684652439877391 0.0
0.8051025926467263 0.5812387124076486 0.0
0.8051025926467263 0.594012180827558 0.0
0.8051025926467263 0.6067856492474675 0.0
0.8051025926467263 0.6195591176673769 0.0
0.8051025926467263 0.6323325860872864 0.0
0.84858805228665 0.0064326335117220875 0.0
0.84858805228665 0.019206101931631563 0.0
0.84858805228665 0.03197957035154104 1.2602164273204177
0.84858805228665 0.044753038771450517 1.2602164273204175
0.84858805228665 0.05752650719135999 2.700463772829467
0.84858805228665 0.07029997561126947 3.240556527395359
0.84858805228665 0.08307344403117894 4.860834791093038
0.84858805228665 0.09584691245108842 2.700463772829466
0.84858805228665 0.1086203808709979 4.6808038729044075
0.84858805228665 0.12139384929090738 2.8804946910180997
0.84858805228665 0.13416731771081686 3.42058744558399
0.84858805228665 0.1469407861307263 2.880494691018097
0.84858805228665 0.15971425455063581 1.2602164273204175
0.84858805228665 0.17248772297054527 2.3404019364522037
0.84858805228665 0.18526119139045477 1.8003091818863108
0.84858805228665 0.19803465981036422 1.6202782636976796
0.84858805228665 0.21080812823027373 0.9001545909431554
0.84858805228665 0.22358159665018318 1.8003091818863108
0.84858805228665 0.23635506507009268 2.3404019364522037
0.84858805228665 0.24912853349000214 1.8003091818863144
0.84858805228665 0.26190200190991164 1.4402473455090454
0.84858805228665 0.2746754703298211 1.620278263697683
0.84858805228665 0.28744893874973054 0.7201236727545227
0.84858805228665 0.30022240716964005 0.3600618363772629
0.84858805228665 0.31299587558954955 0.7201236727545227
0.84858805228665 0.325769344009459 1.0801855091317887
0.84858805228665 0.33854281242936846 0.18003091818863068
0.84858805228665 0.35131628084927796 0.18003091818863146
0.84858805228665 0.36408974926918747 0.18003091818863068
0.84858805228665 0.3768632176890969 0.3600618363772629
0.84858805228665 0.38963668610900637 1.0801855091317838
0.84858805228665 0.4024101545289159 0.0
0.84858805228665 0.4151836229488253 0.0
0.84858805228665 0.42795709136873483 0.18003091818863068
0.84858805228665 0.4407305597886443 0.0
0.84858805228665 0.45350402820855373 0.0
0.84858805228665 0.46627749662846324 0.3600618363772629
0.84858805228665 0.47905096504837275 0.0
0.84858805228665 0.4918244334682822 0.0
0.84858805228665 0.5045979018881916 0.0
0.84858805228665 0.5173713703081011 0.0
0.84858805228665 0.5301448387280107 0.0
0.84858805228665 0.5429183071479201 0.0
0.84858805228665 0.5556917755678296 0.0
0.84858805228665 0.5684652439877391 0.0
0.84858805228665 0.5812387124076486 0.0
0.84858805228665 0.594012180827558 0.0
0.84858805228665 0.6067856492474675 0.0
0.84858805228665 0.6195591176673769 0.0
0.84858805228665 0.6323325860872864 0.0
0.8920735119265737 0.0064326335117220875 0.0
0.8920735119265737 0.019206101931631563 0.0
0.8920735119265737 0.03197957035154104 0.5400927545658933
0.8920735119265737 0.044753038771450517 1.4402473455090485
0.8920735119265737 0.05752650719135999 1.080185509131787
0.8920735119265737 0.07029997561126947 1.4402473455090485
0.8920735119265737 0.08307344403117894 2.1603710182635725
0.8920735119265737 0.09584691245108842 2.1603710182635725
0.8920735119265737 0.1086203808709979 4.140711118338514
0.8920735119265737 0.12139384929090738 2.8804946910180997
0.8920735119265737 0.13416731771081686 3.060525609206728
0.8920735119265737 0.1469407861307263 3.240556527395359
0.8920735119265737 0.15971425455063581 2.1603710182635725
0.8920735119265737 0.17248772297054527 2.700463772829466
0.8920735119265737 0.18526119139045477 2.1603710182635725
0.8920735119265737 0.19803465981036422 1.8003091818863108
0.8920735119265737 0.21080812823027373 2.520432854640835
0.8920735119265737 0.22358159665018318 1.6202782636976796
0.8920735119265737 0.23635506507009268 1.4402473455090485
0.8920735119265737 0.24912853349000214 2.340401936452209
0.8920735119265737 0.26190200190991164 1.620278263697676
0.8920735119265737 0.2746754703298211 2.340401936452209
0.8920735119265737 0.28744893874973054 0.9001545909431534
0.8920735119265737 0.30022240716964005 1.4402473455090516
0.8920735119265737 0.31299587558954955 0.36006183637726136
0.8920735119265737 0.325769344009459 1.0801855091317887
0.8920735119265737 0.33854281242936846 0.36006183637726136
0.8920735119265737 0.35131628084927796 0.7201236727545258
0.8920735119265737 0.36408974926918747 0.18003091818863068
0.8920735119265737 0.3768632176890969 0.18003091818863146
0.8920735119265737 0.38963668610900637 0.9001545909431534
0.8920735119265737 0.4024101545289159 0.0
0.8920735119265737 0.4151836229488253 0.0
0.8920735119265737 0.42795709136873483 0.0
0.8920735119265737 0.4407305597886443 0.0
0.8920735119265737 0.45350402820855373 0.0
0.8920735119265737 0.46627749662846324 0.3600618363772629
0.8920735119265737 0.47905096504837275 0.0
0.8920735119265737 0.4918244334682822 0.0
0.8920735119265737 0.5045979018881916 0.0
0.8920735119265737 0.5173713703081011 0.0
0.8920735119265737 0.5301448387280107 0.0
0.8920735119265737 0.5429183071479201 0.0
0.8920735119265737 0.5556917755678296 0.0
0.8920735119265737 0.5684652439877391 0.0
0.8920735119265737 0.5812387124076486 0.0
0.8920735119265737 0.594012180827558 0.0
0.8920735119265737 0.6067856492474675 0.0
0.8920735119265737 0.6195591176673769 0.0
0.8920735119265737 0.6323325860872864 0.0
0.9355589715664974 0.0064326335117220875 0.0
0.9355589715664974 0.019206101931631563 0.1800309181886315
0.9355589715664974 0.03197957035154104 0.36006183637726313
0.9355589715664974 0.044753038771450517 0.7201236727545259
0.9355589715664974 0.05752650719135999 1.6202782636976845
0.9355589715664974 0.07029997561126947 2.700463772829473
0.9355589715664974 0.08307344403117894 2.3404019364522095
0.9355589715664974 0.09584691245108842 2.1603710182635782
0.9355589715664974 0.1086203808709979 2.1603710182635782
0.9355589715664974 0.12139384929090738 4.140711118338529
0.9355589715664974 0.13416731771081686 2.8804946910181037
0.9355589715664974 0.1469407861307263 3.060525609206736
0.9355589715664974 0.15971425455063581 1.800309181886315
0.9355589715664974 0.17248772297054527 1.0801855091317891
0.9355589715664974 0.18526119139045477 1.6202782636976836
0.9355589715664974 0.19803465981036422 2.1603710182635782
0.9355589715664974 0.21080812823027373 1.6202782636976836
0.9355589715664974 0.22358159665018318 1.0801855091317891
0.9355589715664974 0.23635506507009268 1.9803401000749465
0.9355589715664974 0.24912853349000214 1.4402473455090552
0.9355589715664974 0.26190200190991164 2.1603710182635734
0.9355589715664974 0.2746754703298211 1.4402473455090552
0.9355589715664974 0.28744893874973054 0.9001545909431555
0.9355589715664974 0.30022240716964005 2.160371018263583
0.9355589715664974 0.31299587558954955 0.5400927545658933
0.9355589715664974 0.325769344009459 0.7201236727545276
0.9355589715664974 0.33854281242936846 0.5400927545658933
0.9355589715664974 0.35131628084927796 0.5400927545658958
0.9355589715664974 0.36408974926918747 0.3600618363772622
0.9355589715664974 0.3768632176890969 0.5400927545658958
0.9355589715664974 0.38963668610900637 0.9001545909431555
0.9355589715664974 0.4024101545289159 0.5400927545658958
0.9355589715664974 0.4151836229488253 0.3600618363772638
0.9355589715664974 0.42795709136873483 0.1800309181886311
0.9355589715664974 0.4407305597886443 0.1800309181886319
0.9355589715664974 0.45350402820855373 0.0
0.9355589715664974 0.46627749662846324 0.0
0.9355589715664974 0.47905096504837275 0.0
0.9355589715664974 0.4918244334682822 0.0
0.9355589715664974 0.5045979018881916 0.0
0.9355589715664974 0.5173713703081011 0.0
0.9355589715664974 0.5301448387280107 0.0
0.9355589715664974 0.5429183071479201 0.0
0.9355589715664974 0.5556917755678296 0.0
0.9355589715664974 0.5684652439877391 0.0
0.9355589715664974 0.5812387124076486 0.0
0.9355589715664974 0.594012180827558 0.0
0.9355589715664974 0.6067856492474675 0.0
0.9355589715664974 0.6195591176673769 0.0
0.9355589715664974 0.6323325860872864 0.0
0.9790444312064209 0.0064326335117220875 0.0
0.9790444312064209 0.019206101931631563 0.1800309181886311
0.9790444312064209 0.03197957035154104 0.3600618363772622
0.9790444312064209 0.044753038771450517 0.7201236727545243
0.9790444312064209 0.05752650719135999 0.7201236727545246
0.9790444312064209 0.07029997561126947 1.4402473455090485
0.9790444312064209 0.08307344403117894 1.9803401000749414
0.9790444312064209 0.09584691245108842 2.880494691018097
0.9790444312064209 0.1086203808709979 2.880494691018097
0.9790444312064209 0.12139384929090738 3.780649281961256
0.9790444312064209 0.13416731771081686 2.3404019364522037
0.9790444312064209 0.1469407861307263 3.6006183637726217
0.9790444312064209 0.15971425455063581 1.8003091818863108
0.9790444312064209 0.17248772297054527 2.880494691018097
0.9790444312064209 0.18526119139045477 3.240556527395359
0.9790444312064209 0.19803465981036422 2.700463772829466
0.9790444312064209 0.21080812823027373 2.3404019364522037
0.9790444312064209 0.22358159665018318 1.4402473455090485
0.9790444312064209 0.23635506507009268 2.700463772829466
0.9790444312064209 0.24912853349000214 1.620278263697683
0.9790444312064209 0.26190200190991164 1.980340100074937
0.9790444312064209 0.2746754703298211 1.8003091818863144
0.9790444312064209 0.28744893874973054 2.1603710182635676
0.9790444312064209 0.30022240716964005 2.340401936452209
0.9790444312064209 0.31299587558954955 1.4402473455090454
0.9790444312064209 0.325769344009459 0.9001545909431572
0.9790444312064209 0.33854281242936846 0.5400927545658919
0.9790444312064209 0.35131628084927796 0.9001545909431572
0.9790444312064209 0.36408974926918747 0.36006183637726136
0.9790444312064209 0.3768632176890969 1.0801855091317887
0.9790444312064209 0.38963668610900637 0.18003091818863068
0.9790444312064209 0.4024101545289159 0.3600618363772629
0.9790444312064209 0.4151836229488253 0.3600618363772629
0.9790444312064209 0.42795709136873483 0.5400927545658919
0.9790444312064209 0.4407305597886443 0.3600618363772629
0.9790444312064209 0.45350402820855373 0.18003091818863068
0.9790444312064209 0.46627749662846324 0.5400927545658943
0.9790444312064209 0.47905096504837275 0.18003091818863068
0.9790444312064209 0.4918244334682822 0.0
0.9790444312064209 0.5045979018881916 0.0
0.9790444312064209 0.5173713703081011 0.18003091818862987
0.9790444312064209 0.5301448387280107 0.0
0.9790444312064209 0.5429183071479201 0.0
0.9790444312064209 0.5556917755678296 0.0
0.9790444312064209 0.5684652439877391 0.0
0.9790444312064209 0.5812387124076486 0.0
0.9790444312064209 0.594012180827558 0.0
0.9790444312064209 0.6067856492474675 0.0
0.9790444312064209 0.6195591176673769 0.0
0.9790444312064209 0.6323325860872864 0.0
1.0225298908463447 0.0064326335117220875 0.0
1.0225298908463447 0.019206101931631563 0.0
1.0225298908463447 0.03197957035154104 0.1800309181886311
1.0225298908463447 0.044753038771450517 1.8003091818863108
1.0225298908463447 0.05752650719135999 0.7201236727545246
1.0225298908463447 0.07029997561126947 1.9803401000749414
1.0225298908463447 0.08307344403117894 2.520432854640835
1.0225298908463447 0.09584691245108842 1.4402473455090485
1.0225298908463447 0.1086203808709979 2.520432854640835
1.0225298908463447 0.12139384929090738 1.9803401000749437
1.0225298908463447 0.13416731771081686 3.240556527395359
1.0225298908463447 0.1469407861307263 3.42058744558399
1.0225298908463447 0.15971425455063581 3.6006183637726217
1.0225298908463447 0.17248772297054527 1.9803401000749414
1.0225298908463447 0.18526119139045477 3.6006183637726217
1.0225298908463447 0.19803465981036422 2.700463772829466
1.0225298908463447 0.21080812823027373 3.42058744558399
1.0225298908463447 0.22358159665018318 1.9803401000749414
1.0225298908463447 0.23635506507009268 2.3404019364522037
1.0225298908463447 0.24912853349000214 2.5204328546408403
1.0225298908463447 0.26190200190991164 1.0801855091317838
1.0225298908463447 0.2746754703298211 1.9803401000749459
1.0225298908463447 0.28744893874973054 1.4402473455090454
1.0225298908463447 0.30022240716964005 1.0801855091317887
1.0225298908463447 0.31299587558954955 0.9001545909431534
1.0225298908463447 0.325769344009459 1.9803401000749459
1.0225298908463447 0.33854281242936846 0.36006183637726136
1.0225298908463447 0.35131628084927796 0.9001545909431572
1.0225298908463447 0.36408974926918747 0.5400927545658919
1.0225298908463447 0.3768632176890969 0.9001545909431572
1.0225298908463447 0.38963668610900637 0.5400927545658919
1.0225298908463447 0.4024101545289159 0.9001545909431572
1.0225298908463447 0.4151836229488253 0.9001545909431572
1.0225298908463447 0.42795709136873483 0.5400927545658919
1.0225298908463447 0.4407305597886443 0.18003091818863146
1.0225298908463447 0.45350402820855373 0.36006183637726136
1.0225298908463447 0.46627749662846324 0.0
1.0225298908463447 0.47905096504837275 0.18003091818863068
1.0225298908463447 0.4918244334682822 0.0
1.0225298908463447 0.5045979018881916 0.0
1.0225298908463447 0.5173713703081011 0.18003091818862987
1.0225298908463447 0.5301448387280107 0.0
1.0225298908463447 0.5429183071479201 0.0
1.0225298908463447 0.5556917755678296 0.0
1.0225298908463447 0.5684652439877391 0.18003091818862987
1.0225298908463447 0.5812387124076486 0.0
1.0225298908463447 0.594012180827558 0.0
1.0225298908463447 0.6067856492474675 0.0
1.0225298908463447 0.6195591176673769 0.0
1.0225298908463447 0.6323325860872864 0.0
1.0660153504862682 0.0064326335117220875 0.0
1.0660153504862682 0.019206101931631563 0.0
1.0660153504862682 0.03197957035154104 0.1800309181886311
1.0660153504862682 0.044753038771450517 1.2602164273204175
1.0660153504862682 0.05752650719135999 0.9001545909431558
1.0660153504862682 0.07029997561126947 0.7201236727545243
1.0660153504862682 0.08307344403117894 0.9001545909431554
1.0660153504862682 0.09584691245108842 1.6202782636976796
1.0660153504862682 0.1086203808709979 2.520432854640835
1.0660153504862682 0.12139384929090738 2.8804946910180997
1.0660153504862682 0.13416731771081686 2.880494691018097
1.0660153504862682 0.1469407861307263 3.42058744558399
1.0660153504862682 0.15971425455063581 2.1603710182635725
1.0660153504862682 0.17248772297054527 3.42058744558399
1.0660153504862682 0.18526119139045477 1.8003091818863108
1.0660153504862682 0.19803465981036422 3.6006183637726217
1.0660153504862682 0.21080812823027373 2.520432854640835
1.0660153504862682 0.22358159665018318 1.4402473455090485
1.0660153504862682 0.23635506507009268 2.1603710182635725
1.0660153504862682 0.24912853349000214 2.340401936452209
1.0660153504862682 0.26190200190991164 2.1603710182635676
1.0660153504862682 0.2746754703298211 2.5204328546408403
1.0660153504862682 0.28744893874973054 0.9001545909431534
1.0660153504862682 0.30022240716964005 0.5400927545658943
1.0660153504862682 0.31299587558954955 0.9001545909431534
1.0660153504862682 0.325769344009459 1.4402473455090516
1.0660153504862682 0.33854281242936846 1.0801855091317838
1.0660153504862682 0.35131628084927796 1.0801855091317887
1.0660153504862682 0.36408974926918747 1.0801855091317838
1.0660153504862682 0.3768632176890969 0.5400927545658943
1.0660153504862682 0.38963668610900637 0.36006183637726136
1.0660153504862682 0.4024101545289159 0.0
1.0660153504862682 0.4151836229488253 1.4402473455090516
1.0660153504862682 0.42795709136873483 0.18003091818863068
1.0660153504862682 0.4407305597886443 0.18003091818863146
1.0660153504862682 0.45350402820855373 0.0
1.0660153504862682 0.46627749662846324 0.0
1.0660153504862682 0.47905096504837275 0.0
1.0660153504862682 0.4918244334682822 0.0
1.0660153504862682 0.5045979018881916 0.3600618363772629
1.0660153504862682 0.5173713703081011 0.18003091818862987
1.0660153504862682 0.5301448387280107 0.0
1.0660153504862682 0.5429183071479201 0.0
1.0660153504862682 0.5556917755678296 0.0
1.0660153504862682 0.5684652439877391 0.0
1.0660153504862682 0.5812387124076486 0.0
1.0660153504862682 0.594012180827558 0.0
1.0660153504862682 0.6067856492474675 0.0
1.0660153504862682 0.6195591176673769 0.0
1.0660153504862682 0.6323325860872864 0.0
1.109500810126192 0.0064326335117220875 0.0
1.109500810126192 0.019206101931631563 0.0
1.109500810126192 0.03197957035154104 0.1800309181886311
1.109500810126192 0.044753038771450517 0.5400927545658931
1.109500810126192 0.05752650719135999 1.260216427320418
1.109500810126192 0.07029997561126947 0.36006183637726213
1.109500810126192 0.08307344403117894 1.6202782636976796
1.109500810126192 0.09584691245108842 1.9803401000749414
1.109500810126192 0.1086203808709979 2.3404019364522037
1.109500810126192 0.12139384929090738 1.6202782636976814
1.109500810126192 0.13416731771081686 1.9803401000749414
1.109500810126192 0.1469407861307263 1.6202782636976796
1.109500810126192 0.15971425455063581 1.9803401000749414
1.109500810126192 0.17248772297054527 2.3404019364522037
1.109500810126192 0.18526119139045477 3.060525609206728
1.109500810126192 0.19803465981036422 1.9803401000749414
1.109500810126192 0.21080812823027373 1.8003091818863108
1.109500810126192 0.22358159665018318 2.700463772829466
1.109500810126192 0.23635506507009268 2.1603710182635725
1.109500810126192 0.24912853349000214 2.1603710182635774
1.109500810126192 0.26190200190991164 1.4402473455090454
1.109500810126192 0.2746754703298211 1.9803401000749459
1.109500810126192 0.28744893874973054 1.980340100074937
1.109500810126192 0.30022240716964005 1.2602164273204202
1.109500810126192 0.31299587558954955 1.0801855091317838
1.109500810126192 0.325769344009459 0.7201236727545258
1.109500810126192 0.33854281242936846 1.4402473455090454
1.109500810126192 0.35131628084927796 1.0801855091317887
1.109500810126192 0.36408974926918747 1.2602164273204148
1.109500810126192 0.3768632176890969 0.3600618363772629
1.109500810126192 0.38963668610900637 0.9001545909431534
1.109500810126192 0.4024101545289159 1.0801855091317887
1.109500810126192 0.4151836229488253 0.7201236727545258
1.109500810126192 0.42795709136873483 0.5400927545658919
1.109500810126192 0.4407305597886443 0.0
1.109500810126192 0.45350402820855373 0.18003091818863068
1.109500810126192 0.46627749662846324 0.5400927545658943
1.109500810126192 0.47905096504837275 0.18003091818863068
1.109500810126192 0.4918244334682822 0.0
1.109500810126192 0.5045979018881916 0.0
1.109500810126192 0.5173713703081011 0.0
1.109500810126192 0.5301448387280107 0.18003091818863146
1.109500810126192 0.5429183071479201 0.0
1.109500810126192 0.5556917755678296 0.18003091818863146
1.109500810126192 0.5684652439877391 0.0
1.109500810126192 0.5812387124076486 0.0
1.109500810126192 0.594012180827558 0.0
1.109500810126192 0.6067856492474675 0.0
1.109500810126192 0.6195591176673769 0.0
1.109500810126192 0.6323325860872864 0.0
1.1529862697661155 0.0064326335117220875 0.0
1.1529862697661155 0.019206101931631563 0.0
1.1529862697661155 0.03197957035154104 0.5400927545658933
1.1529862697661155 0.044753038771450517 0.0
1.1529862697661155 0.05752650719135999 0.18003091818863115
1.1529862697661155 0.07029997561126947 0.5400927545658931
1.1529862697661155 0.08307344403117894 0.7201236727545243
1.1529862697661155 0.09584691245108842 0.7201236727545243
1.1529862697661155 0.1086203808709979 1.6202782636976796
1.1529862697661155 0.12139384929090738 1.2602164273204188
1.1529862697661155 0.13416731771081686 1.8003091818863108
1.1529862697661155 0.1469407861307263 1.6202782636976796
1.1529862697661155 0.15971425455063581 3.060525609206728
1.1529862697661155 0.17248772297054527 2.1603710182635725
1.1529862697661155 0.18526119139045477 2.1603710182635725
1.1529862697661155 0.19803465981036422 2.520432854640835
1.1529862697661155 0.21080812823027373 2.880494691018097
1.1529862697661155 0.22358159665018318 3.42058744558399
1.1529862697661155 0.23635506507009268 2.520432854640835
1.1529862697661155 0.24912853349000214 3.0605256092067346
1.1529862697661155 0.26190200190991164 1.4402473455090454
1.1529862697661155 0.2746754703298211 3.9606802001498917
1.1529862697661155 0.28744893874973054 1.620278263697676
1.1529862697661155 0.30022240716964005 3.0605256092067346
1.1529862697661155 0.31299587558954955 1.980340100074937
1.1529862697661155 0.325769344009459 1.4402473455090516
1.1529862697661155 0.33854281242936846 1.2602164273204148
1.1529862697661155 0.35131628084927796 1.620278263697683
1.1529862697661155 0.36408974926918747 0.7201236727545227
1.1529862697661155 0.3768632176890969 0.7201236727545258
1.1529862697661155 0.38963668610900637 0.5400927545658919
1.1529862697661155 0.4024101545289159 0.9001545909431572
1.1529862697661155 0.4151836229488253 0.3600618363772629
1.1529862697661155 0.42795709136873483 0.18003091818863068
1.1529862697661155 0.4407305597886443 0.3600618363772629
1.1529862697661155 0.45350402820855373 0.18003091818863068
1.1529862697661155 0.46627749662846324 0.18003091818863146
1.1529862697661155 0.47905096504837275 0.36006183637726136
1.1529862697661155 0.4918244334682822 0.3600618363772629
1.1529862697661155 0.5045979018881916 0.18003091818863146
1.1529862697661155 0.5173713703081011 0.0
1.1529862697661155 0.5301448387280107 0.0
1.1529862697661155 0.5429183071479201 0.0
1.1529862697661155 0.5556917755678296 0.0
1.1529862697661155 0.5684652439877391 0.18003091818862987
1.1529862697661155 0.5812387124076486 0.18003091818863146
1.1529862697661155 0.594012180827558 0.0
1.1529862697661155 0.6067856492474675 0.0
1.1529862697661155 0.6195591176673769 0.0
1.1529862697661155 0.6323325860872864 0.0
1.1964717294060392 0.0064326335117220875 0.0
1.1964717294060392 0.019206101931631563 0.0
1.1964717294060392 0.03197957035154104 0.360061836377264
1.1964717294060392 0.044753038771450517 0.18003091818863198
1.1964717294060392 0.05752650719135999 0.9001545909431603
1.1964717294060392 0.07029997561126947 1.4402473455090559
1.1964717294060392 0.08307344403117894 0.7201236727545279
1.1964717294060392 0.09584691245108842 1.4402473455090559
1.1964717294060392 0.1086203808709979 1.4402473455090559
1.1964717294060392 0.12139384929090738 0.5400927545658964
1.1964717294060392 0.13416731771081686 1.9803401000749516
1.1964717294060392 0.1469407861307263 1.9803401000749516
1.1964717294060392 0.15971425455063581 2.520432854640848
1.1964717294060392 0.17248772297054527 3.0605256092067434
1.1964717294060392 0.18526119139045477 1.80030918188632
1.1964717294060392 0.19803465981036422 1.9803401000749516
1.1964717294060392 0.21080812823027373 1.6202782636976878
1.1964717294060392 0.22358159665018318 2.8804946910181117
1.1964717294060392 0.23635506507009268 1.80030918188632
1.1964717294060392 0.24912853349000214 2.880494691018118
1.1964717294060392 0.26190200190991164 2.8804946910181055
1.1964717294060392 0.2746754703298211 3.4205874455840144
1.1964717294060392 0.28744893874973054 2.3404019364522104
1.1964717294060392 0.30022240716964005 2.1603710182635885
1.1964717294060392 0.31299587558954955 1.800309181886316
1.1964717294060392 0.325769344009459 1.8003091818863235
1.1964717294060392 0.33854281242936846 1.800309181886316
1.1964717294060392 0.35131628084927796 2.1603710182635885
1.1964717294060392 0.36408974926918747 0.7201236727545264
1.1964717294060392 0.3768632176890969 0.7201236727545295
1.1964717294060392 0.38963668610900637 0.5400927545658948
1.1964717294060392 0.4024101545289159 1.0801855091317942
1.1964717294060392 0.4151836229488253 0.9001545909431617
1.1964717294060392 0.42795709136873483 0.900154590943158
1.1964717294060392 0.4407305597886443 0.36006183637726474
1.1964717294060392 0.45350402820855373 0.1800309181886316
1.1964717294060392 0.46627749662846324 0.18003091818863237
1.1964717294060392 0.47905096504837275 0.1800309181886316
1.1964717294060392 0.4918244334682822 0.0
1.1964717294060392 0.5045979018881916 0.5400927545658971
1.1964717294060392 0.5173713703081011 0.18003091818863082
1.1964717294060392 0.5301448387280107 0.18003091818863237
1.1964717294060392 0.5429183071479201 0.18003091818863237
1.1964717294060392 0.5556917755678296 0.0
1.1964717294060392 0.5684652439877391 0.0
1.1964717294060392 0.5812387124076486 0.0
1.1964717294060392 0.594012180827558 0.18003091818863237
1.1964717294060392 0.6067856492474675 0.0
1.1964717294060392 0.6195591176673769 0.0
1.1964717294060392 0.6323325860872864 0.0
1.2399571890459629 0.0064326335117220875 0.0
1.2399571890459629 0.019206101931631563 0.1800309181886311
1.2399571890459629 0.03197957035154104 0.1800309181886311
1.2399571890459629 0.044753038771450517 0.18003091818863107
1.2399571890459629 0.05752650719135999 0.7201236727545246
1.2399571890459629 0.07029997561126947 0.7201236727545243
1.2399571890459629 0.08307344403117894 1.2602164273204175
1.2399571890459629 0.09584691245108842 1.4402473455090485
1.2399571890459629 0.1086203808709979 1.6202782636976796
1.2399571890459629 0.12139384929090738 0.9001545909431563
1.2399571890459629 0.13416731771081686 0.9001545909431554
1.2399571890459629 0.1469407861307263 0.5400927545658931
1.2399571890459629 0.15971425455063581 1.2602164273204175
1.2399571890459629 0.17248772297054527 2.3404019364522037
1.2399571890459629 0.18526119139045477 2.520432854640835
1.2399571890459629 0.19803465981036422 2.1603710182635725
1.2399571890459629 0.21080812823027373 2.520432854640835
1.2399571890459629 0.22358159665018318 3.060525609206728
1.2399571890459629 0.23635506507009268 3.42058744558399
1.2399571890459629 0.24912853349000214 2.340401936452209
1.2399571890459629 0.26190200190991164 1.8003091818863068
1.2399571890459629 0.2746754703298211 2.5204328546408403
1.2399571890459629 0.28744893874973054 1.2602164273204148
1.2399571890459629 0.30022240716964005 1.9803401000749459
1.2399571890459629 0.31299587558954955 1.2602164273204148
1.2399571890459629 0.325769344009459 0.7201236727545258
1.2399571890459629 0.33854281242936846 0.9001545909431534
1.2399571890459629 0.35131628084927796 0.9001545909431572
1.2399571890459629 0.36408974926918747 1.0801855091317838
1.2399571890459629 0.3768632176890969 1.620278263697683
1.2399571890459629 0.38963668610900637 0.9001545909431534
1.2399571890459629 0.4024101545289159 0.9001545909431572
1.2399571890459629 0.4151836229488253 0.9001545909431572
1.2399571890459629 0.42795709136873483 1.0801855091317838
1.2399571890459629 0.4407305597886443 1.2602164273204202
1.2399571890459629 0.45350402820855373 0.36006183637726136
1.2399571890459629 0.46627749662846324 0.3600618363772629
1.2399571890459629 0.47905096504837275 0.18003091818863068
1.2399571890459629 0.4918244334682822 0.0
1.2399571890459629 0.5045979018881916 0.18003091818863146
1.2399571890459629 0.5173713703081011 0.0
1.2399571890459629 0.5301448387280107 0.18003091818863146
1.2399571890459629 0.5429183071479201 0.0
1.2399571890459629 0.5556917755678296 0.0
1.2399571890459629 0.5684652439877391 0.0
1.2399571890459629 0.5812387124076486 0.0
1.2399571890459629 0.594012180827558 0.0
1.2399571890459629 0.6067856492474675 0.0
1.2399571890459629 0.6195591176673769 0.0
1.2399571890459629 0.6323325860872864 0.0
1.2834426486858863 0.0064326335117220875 0.0
1.2834426486858863 0.019206101931631563 0.0
1.2834426486858863 0.03197957035154104 0.0
1.2834426486858863 0.044753038771450517 0.5400927545658931
1.2834426486858863 0.05752650719135999 0.7201236727545246
1.2834426486858863 0.07029997561126947 0.9001545909431554
1.2834426486858863 0.08307344403117894 1.4402473455090485
1.2834426486858863 0.09584691245108842 0.5400927545658931
1.2834426486858863 0.1086203808709979 1.0801855091317862
1.2834426486858863 0.12139384929090738 0.36006183637726247
1.2834426486858863 0.13416731771081686 1.2602164273204175
1.2834426486858863 0.1469407861307263 2.520432854640835
1.2834426486858863 0.15971425455063581 1.9803401000749414
1.2834426486858863 0.17248772297054527 1.4402473455090485
1.2834426486858863 0.18526119139045477 1.4402473455090485
1.2834426486858863 0.19803465981036422 1.6202782636976796
1.2834426486858863 0.21080812823027373 3.240556527395359
1.2834426486858863 0.22358159665018318 1.4402473455090485
1.2834426486858863 0.23635506507009268 2.880494691018097
1.2834426486858863 0.24912853349000214 2.1603710182635774
1.2834426486858863 0.26190200190991164 0.7201236727545227
1.2834426486858863 0.2746754703298211 1.2602164273204202
1.2834426486858863 0.28744893874973054 1.980340100074937
1.2834426486858863 0.30022240716964005 0.3600618363772629
1.2834426486858863 0.31299587558954955 1.4402473455090454
1.2834426486858863 0.325769344009459 1.2602164273204202
1.2834426486858863 0.33854281242936846 2.340401936452199
1.2834426486858863 0.35131628084927796 1.8003091818863144
1.2834426486858863 0.36408974926918747 1.0801855091317838
1.2834426486858863 0.3768632176890969 0.7201236727545258
1.2834426486858863 0.38963668610900637 0.7201236727545227
1.2834426486858863 0.4024101545289159 0.9001545909431572
1.2834426486858863 0.4151836229488253 0.3600618363772629
1.2834426486858863 0.42795709136873483 1.0801855091317838
1.2834426486858863 0.4407305597886443 0.18003091818863146
1.2834426486858863 0.45350402820855373 0.0
1.2834426486858863 0.46627749662846324 0.5400927545658943
1.2834426486858863 0.47905096504837275 0.18003091818863068
1.2834426486858863 0.4918244334682822 0.3600618363772629
1.2834426486858863 0.5045979018881916 0.3600618363772629
1.2834426486858863 0.5173713703081011 0.0
1.2834426486858863 0.5301448387280107 0.0
1.2834426486858863 0.5429183071479201 0.18003091818863146
1.2834426486858863 0.5556917755678296 0.18003091818863146
1.2834426486858863 0.5684652439877391 0.0
1.2834426486858863 0.5812387124076486 0.0
1.2834426486858863 0.594012180827558 0.0
1.2834426486858863 0.6067856492474675 0.0
1.2834426486858863 0.6195591176673769 0.0
1.2834426486858863 0.6323325860872864 0.0
1.3269281083258102 0.0064326335117220875 0.0
1.3269281083258102 0.019206101931631563 0.0
1.3269281083258102 0.03197957035154104 0.1800309181886311
1.3269281083258102 0.044753038771450517 0.36006183637726213
1.3269281083258102 0.05752650719135999 0.5400927545658935
1.3269281083258102 0.07029997561126947 0.18003091818863107
1.3269281083258102 0.08307344403117894 0.7201236727545243
1.3269281083258102 0.09584691245108842 0.18003091818863107
1.3269281083258102 0.1086203808709979 0.36006183637726213
1.3269281083258102 0.12139384929090738 1.2602164273204188
1.3269281083258102 0.13416731771081686 0.9001545909431554
1.3269281083258102 0.1469407861307263 1.0801855091317862
1.3269281083258102 0.15971425455063581 1.6202782636976796
1.3269281083258102 0.17248772297054527 1.9803401000749414
1.3269281083258102 0.18526119139045477 1.4402473455090485
1.3269281083258102 0.19803465981036422 2.880494691018097
1.3269281083258102 0.21080812823027373 1.6202782636976796
1.3269281083258102 0.22358159665018318 1.4402473455090485
1.3269281083258102 0.23635506507009268 2.520432854640835
1.3269281083258102 0.24912853349000214 2.1603710182635774
1.3269281083258102 0.26190200190991164 1.980340100074937
1.3269281083258102 0.2746754703298211 0.5400927545658943
1.3269281083258102 0.28744893874973054 2.340401936452199
1.3269281083258102 0.30022240716964005 0.7201236727545258
1.3269281083258102 0.31299587558954955 1.0801855091317838
1.3269281083258102 0.325769344009459 1.2602164273204202
1.3269281083258102 0.33854281242936846 1.4402473455090454
1.3269281083258102 0.35131628084927796 1.620278263697683
1.3269281083258102 0.36408974926918747 1.2602164273204148
1.3269281083258102 0.3768632176890969 0.9001545909431572
1.3269281083258102 0.38963668610900637 1.4402473455090454
1.3269281083258102 0.4024101545289159 0.9001545909431572
1.3269281083258102 0.4151836229488253 0.9001545909431572
1.3269281083258102 0.42795709136873483 0.5400927545658919
1.3269281083258102 0.4407305597886443 0.0
1.3269281083258102 0.45350402820855373 0.18003091818863068
1.3269281083258102 0.46627749662846324 0.3600618363772629
1.3269281083258102 0.47905096504837275 0.18003091818863068
1.3269281083258102 0.4918244334682822 0.18003091818863146
1.3269281083258102 0.5045979018881916 0.18003091818863146
1.3269281083258102 0.5173713703081011 0.18003091818862987
1.3269281083258102 0.5301448387280107 0.18003091818863146
1.3269281083258102 0.5429183071479201 0.0
1.3269281083258102 0.5556917755678296 0.0
1.3269281083258102 0.5684652439877391 0.0
1.3269281083258102 0.5812387124076486 0.0
1.3269281083258102 0.594012180827558 0.0
1.3269281083258102 0.6067856492474675 0.0
1.3269281083258102 0.6195591176673769 0.0
1.3269281083258102 0.6323325860872864 0.0
1.3704135679657337 0.0064326335117220875 0.0
1.3704135679657337 0.019206101931631563 0.0
1.3704135679657337 0.03197957035154104 0.1800309181886311
1.3704135679657337 0.044753038771450517 0.36006183637726213
1.3704135679657337 0.05752650719135999 0.5400927545658935
1.3704135679657337 0.07029997561126947 1.0801855091317862
1.3704135679657337 0.08307344403117894 0.5400927545658931
1.3704135679657337 0.09584691245108842 0.7201236727545243
1.3704135679657337 0.1086203808709979 0.9001545909431554
1.3704135679657337 0.12139384929090738 0.5400927545658938
1.3704135679657337 0.13416731771081686 1.6202782636976796
1.3704135679657337 0.1469407861307263 1.9803401000749414
1.3704135679657337 0.15971425455063581 1.9803401000749414
1.3704135679657337 0.17248772297054527 1.4402473455090485
1.3704135679657337 0.18526119139045477 1.0801855091317862
1.3704135679657337 0.19803465981036422 1.9803401000749414
1.3704135679657337 0.21080812823027373 0.9001545909431554
1.3704135679657337 0.22358159665018318 2.880494691018097
1.3704135679657337 0.23635506507009268 1.8003091818863108
1.3704135679657337 0.24912853349000214 2.340401936452209
1.3704135679657337 0.26190200190991164 1.4402473455090454
1.3704135679657337 0.2746754703298211 1.2602164273204202
1.3704135679657337 0.28744893874973054 0.9001545909431534
1.3704135679657337 0.30022240716964005 0.9001545909431572
1.3704135679657337 0.31299587558954955 1.8003091818863068
1.3704135679657337 0.325769344009459 1.0801855091317887
1.3704135679657337 0.33854281242936846 1.2602164273204148
1.3704135679657337 0.35131628084927796 1.0801855091317887
1.3704135679657337 0.36408974926918747 1.4402473455090454
1.3704135679657337 0.3768632176890969 0.7201236727545258
1.3704135679657337 0.38963668610900637 0.18003091818863068
1.3704135679657337 0.4024101545289159 0.7201236727545258
1.3704135679657337 0.4151836229488253 0.9001545909431572
1.3704135679657337 0.42795709136873483 0.5400927545658919
1.3704135679657337 0.4407305597886443 0.18003091818863146
1.3704135679657337 0.45350402820855373 0.5400927545658919
1.3704135679657337 0.46627749662846324 0.3600618363772629
1.3704135679657337 0.47905096504837275 0.36006183637726136
1.3704135679657337 0.4918244334682822 0.3600618363772629
1.3704135679657337 0.5045979018881916 0.18003091818863146
1.3704135679657337 0.5173713703081011 0.18003091818862987
1.3704135679657337 0.5301448387280107 0.0
1.3704135679657337 0.5429183071479201 0.0
1.3704135679657337 0.5556917755678296 0.0
1.3704135679657337 0.5684652439877391 0.18003091818862987
1.3704135679657337 0.5812387124076486 0.0
1.3704135679657337 0.594012180827558 0.0
1.3704135679657337 0.6067856492474675 0.0
1.3704135679657337 0.6195591176673769 0.0
1.3704135679657337 0.6323325860872864 0.36006183637725975
1.4138990276056576 0.0064326335117220875 0.0
1.4138990276056576 0.019206101931631563 0.0
1.4138990276056576 0.03197957035154104 0.0
1.4138990276056576 0.044753038771450517 0.36006183637726213
1.4138990276056576 0.05752650719135999 0.0
1.4138990276056576 0.07029997561126947 0.7201236727545243
1.4138990276056576 0.08307344403117894 0.5400927545658931
1.4138990276056576 0.09584691245108842 0.36006183637726213
1.4138990276056576 0.1086203808709979 1.2602164273204175
1.4138990276056576 0.12139384929090738 1.0801855091317876
1.4138990276056576 0.13416731771081686 1.2602164273204175
1.4138990276056576 0.1469407861307263 1.2602164273204175
1.4138990276056576 0.15971425455063581 1.4402473455090485
1.4138990276056576 0.17248772297054527 1.4402473455090485
1.4138990276056576 0.18526119139045477 1.0801855091317862
1.4138990276056576 0.19803465981036422 1.6202782636976796
1.4138990276056576 0.21080812823027373 1.4402473455090485
1.4138990276056576 0.22358159665018318 1.0801855091317862
1.4138990276056576 0.23635506507009268 1.6202782636976796
1.4138990276056576 0.24912853349000214 2.1603710182635774
1.4138990276056576 0.26190200190991164 2.880494691018091
1.4138990276056576 0.2746754703298211 1.4402473455090516
1.4138990276056576 0.28744893874973054 1.2602164273204148
1.4138990276056576 0.30022240716964005 2.5204328546408403
1.4138990276056576 0.31299587558954955 1.0801855091317838
1.4138990276056576 0.325769344009459 1.0801855091317887
1.4138990276056576 0.33854281242936846 2.5204328546408297
1.4138990276056576 0.35131628084927796 1.2602164273204202
1.4138990276056576 0.36408974926918747 1.0801855091317838
1.4138990276056576 0.3768632176890969 0.7201236727545258
1.4138990276056576 0.38963668610900637 0.18003091818863068
1.4138990276056576 0.4024101545289159 0.3600618363772629
1.4138990276056576 0.4151836229488253 0.5400927545658943
1.4138990276056576 0.42795709136873483 0.5400927545658919
1.4138990276056576 0.4407305597886443 0.0
1.4138990276056576 0.45350402820855373 0.7201236727545227
1.4138990276056576 0.46627749662846324 0.18003091818863146
1.4138990276056576 0.47905096504837275 0.5400927545658919
1.4138990276056576 0.4918244334682822 0.18003091818863146
1.4138990276056576 0.5045979018881916 0.0
1.4138990276056576 0.5173713703081011 0.0
1.4138990276056576 0.5301448387280107 0.18003091818863146
1.4138990276056576 0.5429183071479201 0.0
1.4138990276056576 0.5556917755678296 0.0
1.4138990276056576 0.5684652439877391 0.0
1.4138990276056576 0.5812387124076486 0.0
1.4138990276056576 0.594012180827558 0.0
1.4138990276056576 0.6067856492474675 0.0
1.4138990276056576 0.6195591176673769 0.0
1.4138990276056576 0.6323325860872864 0.0
1.457384487245581 0.0064326335117220875 0.0
1.457384487245581 0.019206101931631563 0.0
1.457384487245581 0.03197957035154104 0.1800309181886311
1.457384487245581 0.044753038771450517 0.18003091818863107
1.457384487245581 0.05752650719135999 0.18003091818863115
1.457384487245581 0.07029997561126947 0.18003091818863107
1.457384487245581 0.08307344403117894 0.9001545909431554
1.457384487245581 0.09584691245108842 0.36006183637726213
1.457384487245581 0.1086203808709979 0.5400927545658931
1.457384487245581 0.12139384929090738 0.7201236727545249
1.457384487245581 0.13416731771081686 0.5400927545658931
1.457384487245581 0.1469407861307263 0.9001545909431554
1.457384487245581 0.15971425455063581 1.0801855091317862
1.457384487245581 0.17248772297054527 1.6202782636976796
1.457384487245581 0.18526119139045477 1.0801855091317862
1.457384487245581 0.19803465981036422 1.8003091818863108
1.457384487245581 0.21080812823027373 1.4402473455090485
1.457384487245581 0.22358159665018318 0.7201236727545243
1.457384487245581 0.23635506507009268 1.6202782636976796
1.457384487245581 0.24912853349000214 2.1603710182635774
1.457384487245581 0.26190200190991164 1.4402473455090454
1.457384487245581 0.2746754703298211 1.9803401000749459
1.457384487245581 0.28744893874973054 1.980340100074937
1.457384487245581 0.30022240716964005 1.2602164273204202
1.457384487245581 0.31299587558954955 2.340401936452199
1.457384487245581 0.325769344009459 1.620278263697683
1.457384487245581 0.33854281242936846 1.2602164273204148
1.457384487245581 0.35131628084927796 2.1603710182635774
1.457384487245581 0.36408974926918747 1.2602164273204148
1.457384487245581 0.3768632176890969 0.0
1.457384487245581 0.38963668610900637 0.5400927545658919
1.457384487245581 0.4024101545289159 0.5400927545658943
1.457384487245581 0.4151836229488253 0.5400927545658943
1.457384487245581 0.42795709136873483 0.36006183637726136
1.457384487245581 0.4407305597886443 0.0
1.457384487245581 0.45350402820855373 0.18003091818863068
1.457384487245581 0.46627749662846324 0.5400927545658943
1.457384487245581 0.47905096504837275 0.18003091818863068
1.457384487245581 0.4918244334682822 0.0
1.457384487245581 0.5045979018881916 0.0
1.457384487245581 0.5173713703081011 0.0
1.457384487245581 0.5301448387280107 0.18003091818863146
1.457384487245581 0.5429183071479201 0.0
1.457384487245581 0.5556917755678296 0.0
1.457384487245581 0.5684652439877391 0.18003091818862987
1.457384487245581 0.5812387124076486 0.0
1.457384487245581 0.594012180827558 0.0
1.457384487245581 0.6067856492474675 0.0
1.457384487245581 0.6195591176673769 0.0
1.457384487245581 0.6323325860872864 0.0
1.500869946885505 0.0064326335117220875 0.0
1.500869946885505 0.019206101931631563 0.0
1.500869946885505 0.03197957035154104 0.0
1.500869946885505 0.044753038771450517 0.36006183637726213
1.500869946885505 0.05752650719135999 0.3600618363772623
1.500869946885505 0.07029997561126947 0.36006183637726213
1.500869946885505 0.08307344403117894 0.7201236727545243
1.500869946885505 0.09584691245108842 0.5400927545658931
1.500869946885505 0.1086203808709979 0.5400927545658931
1.500869946885505 0.12139384929090738 0.7201236727545249
1.500869946885505 0.13416731771081686 0.36006183637726213
1.500869946885505 0.1469407861307263 0.9001545909431554
1.500869946885505 0.15971425455063581 0.9001545909431554
1.500869946885505 0.17248772297054527 1.2602164273204175
1.500869946885505 0.18526119139045477 1.6202782636976796
1.500869946885505 0.19803465981036422 1.4402473455090485
1.500869946885505 0.21080812823027373 1.6202782636976796
1.500869946885505 0.22358159665018318 1.0801855091317862
1.500869946885505 0.23635506507009268 1.6202782636976796
1.500869946885505 0.24912853349000214 1.4402473455090516
1.500869946885505 0.26190200190991164 1.4402473455090454
1.500869946885505 0.2746754703298211 1.4402473455090516
1.500869946885505 0.28744893874973054 0.9001545909431534
1.500869946885505 0.30022240716964005 1.8003091818863144
1.500869946885505 0.31299587558954955 0.7201236727545227
1.500869946885505 0.325769344009459 1.620278263697683
1.500869946885505 0.33854281242936846 1.4402473455090454
1.500869946885505 0.35131628084927796 0.5400927545658943
1.500869946885505 0.36408974926918747 0.7201236727545227
1.500869946885505 0.3768632176890969 0.7201236727545258
1.500869946885505 0.38963668610900637 0.36006183637726136
1.500869946885505 0.4024101545289159 0.5400927545658943
1.500869946885505 0.4151836229488253 0.3600618363772629
1.500869946885505 0.42795709136873483 0.7201236727545227
1.500869946885505 0.4407305597886443 0.7201236727545258
1.500869946885505 0.45350402820855373 0.18003091818863068
1.500869946885505 0.46627749662846324 0.0
1.500869946885505 0.47905096504837275 0.36006183637726136
1.500869946885505 0.4918244334682822 0.18003091818863146
1.500869946885505 0.5045979018881916 0.0
1.500869946885505 0.5173713703081011 0.0
1.500869946885505 0.5301448387280107 0.0
1.500869946885505 0.5429183071479201 0.0
1.500869946885505 0.5556917755678296 0.0
1.500869946885505 0.5684652439877391 0.0
1.500869946885505 0.5812387124076486 0.0
1.500869946885505 0.594012180827558 0.0
1.500869946885505 0.6067856492474675 0.0
1.500869946885505 0.6195591176673769 0.0
1.500869946885505 0.6323325860872864 0.0
1.5443554065254284 0.0064326335117220875 0.0
1.5443554065254284 0.019206101931631563 0.0
1.5443554065254284 0.03197957035154104 0.0
1.5443554065254284 0.044753038771450517 0.18003091818863107
1.5443554065254284 0.05752650719135999 0.0
1.5443554065254284 0.07029997561126947 0.18003091818863107
1.5443554065254284 0.08307344403117894 0.18003091818863107
1.5443554065254284 0.09584691245108842 0.0
1.5443554065254284 0.1086203808709979 0.36006183637726213
1.5443554065254284 0.12139384929090738 0.36006183637726247
1.5443554065254284 0.13416731771081686 0.9001545909431554
1.5443554065254284 0.1469407861307263 0.5400927545658931
1.5443554065254284 0.15971425455063581 1.2602164273204175
1.5443554065254284 0.17248772297054527 0.36006183637726213
1.5443554065254284 0.18526119139045477 1.9803401000749414
1.5443554065254284 0.19803465981036422 1.9803401000749414
1.5443554065254284 0.21080812823027373 1.4402473455090485
1.5443554065254284 0.22358159665018318 1.2602164273204175
1.5443554065254284 0.23635506507009268 1.2602164273204175
1.5443554065254284 0.24912853349000214 1.8003091818863144
1.5443554065254284 0.26190200190991164 2.340401936452199
1.5443554065254284 0.2746754703298211 1.0801855091317887
1.5443554065254284 0.28744893874973054 1.2602164273204148
1.5443554065254284 0.30022240716964005 1.0801855091317887
1.5443554065254284 0.31299587558954955 1.2602164273204148
1.5443554065254284 0.325769344009459 1.4402473455090516
1.5443554065254284 0.33854281242936846 0.7201236727545227
1.5443554065254284 0.35131628084927796 0.9001545909431572
1.5443554065254284 0.36408974926918747 1.2602164273204148
1.5443554065254284 0.3768632176890969 0.5400927545658943
1.5443554065254284 0.38963668610900637 0.5400927545658919
1.5443554065254284 0.4024101545289159 1.2602164273204202
1.5443554065254284 0.4151836229488253 0.3600618363772629
1.5443554065254284 0.42795709136873483 0.5400927545658919
1.5443554065254284 0.4407305597886443 0.0
1.5443554065254284 0.45350402820855373 0.36006183637726136
1.5443554065254284 0.46627749662846324 0.0
1.5443554065254284 0.47905096504837275 0.0
1.5443554065254284 0.4918244334682822 0.18003091818863146
1.5443554065254284 0.5045979018881916 0.0
1.5443554065254284 0.5173713703081011 0.0
1.5443554065254284 0.5301448387280107 0.18003091818863146
1.5443554065254284 0.5429183071479201 0.0
1.5443554065254284 0.5556917755678296 0.0
1.5443554065254284 0.5684652439877391 0.0
1.5443554065254284 0.5812387124076486 0.0
1.5443554065254284 0.594012180827558 0.0
1.5443554065254284 0.6067856492474675 0.0
1.5443554065254284 0.6195591176673769 0.0
1.5443554065254284 0.6323325860872864 0.0
1.587840866165352 0.0064326335117220875 0.0
1.587840866165352 0.019206101931631563 0.0
1.587840866165352 0.03197957035154104 0.0
1.587840866165352 0.044753038771450517 0.18003091818863198
1.587840866165352 0.05752650719135999 0.0
1.587840866165352 0.07029997561126947 0.0
1.587840866165352 0.08307344403117894 0.0
1.587840866165352 0.09584691245108842 0.5400927545658959
1.587840866165352 0.1086203808709979 0.90015459094316
1.587840866165352 0.12139384929090738 0.7201236727545287
1.587840866165352 0.13416731771081686 0.90015459094316
1.587840866165352 0.1469407861307263 0.7201236727545279
1.587840866165352 0.15971425455063581 0.90015459094316
1.587840866165352 0.17248772297054527 0.90015459094316
1.587840866165352 0.18526119139045477 0.7201236727545279
1.587840866165352 0.19803465981036422 1.0801855091317918
1.587840866165352 0.21080812823027373 0.90015459094316
1.587840866165352 0.22358159665018318 1.0801855091317918
1.587840866165352 0.23635506507009268 1.0801855091317918
1.587840866165352 0.24912853349000214 2.3404019364522206
1.587840866165352 0.26190200190991164 1.6202782636976842
1.587840866165352 0.2746754703298211 1.440247345509059
1.587840866165352 0.28744893874973054 1.9803401000749472
1.587840866165352 0.30022240716964005 0.9001545909431617
1.587840866165352 0.31299587558954955 1.6202782636976842
1.587840866165352 0.325769344009459 0.7201236727545295
1.587840866165352 0.33854281242936846 1.9803401000749472
1.587840866165352 0.35131628084927796 0.9001545909431617
1.587840866165352 0.36408974926918747 0.5400927545658948
1.587840866165352 0.3768632176890969 0.5400927545658971
1.587840866165352 0.38963668610900637 0.0
1.587840866165352 0.4024101545289159 0.36006183637726474
1.587840866165352 0.4151836229488253 0.36006183637726474
1.587840866165352 0.42795709136873483 0.1800309181886316
1.587840866165352 0.4407305597886443 0.0
1.587840866165352 0.45350402820855373 0.0
1.587840866165352 0.46627749662846324 0.18003091818863237
1.587840866165352 0.47905096504837275 0.0
1.587840866165352 0.4918244334682822 0.0
1.587840866165352 0.5045979018881916 0.0
1.587840866165352 0.5173713703081011 0.0
1.587840866165352 0.5301448387280107 0.0
1.587840866165352 0.5429183071479201 0.0
1.587840866165352 0.5556917755678296 0.0
1.587840866165352 0.5684652439877391 0.0
1.587840866165352 0.5812387124076486 0.0
1.587840866165352 0.594012180827558 0.0
1.587840866165352 0.6067856492474675 0.0
1.587840866165352 0.6195591176673769 0.0
1.587840866165352 0.6323325860872864 0.0
1.6313263258052757 0.0064326335117220875 0.0
1.6313263258052757 0.019206101931631563 0.0
1.6313263258052757 0.03197957035154104 0.0
1.6313263258052757 0.044753038771450517 0.18003091818863107
1.6313263258052757 0.05752650719135999 0.0
1.6313263258052757 0.07029997561126947 0.0
1.6313263258052757 0.08307344403117894 0.9001545909431554
1.6313263258052757 0.09584691245108842 0.7201236727545243
1.6313263258052757 0.1086203808709979 0.36006183637726213
1.6313263258052757 0.12139384929090738 0.5400927545658938
1.6313263258052757 0.13416731771081686 0.36006183637726213
1.6313263258052757 0.1469407861307263 0.7201236727545243
1.6313263258052757 0.15971425455063581 0.5400927545658931
1.6313263258052757 0.17248772297054527 0.9001545909431554
1.6313263258052757 0.18526119139045477 0.9001545909431554
1.6313263258052757 0.19803465981036422 1.2602164273204175
1.6313263258052757 0.21080812823027373 0.5400927545658931
1.6313263258052757 0.22358159665018318 0.9001545909431554
1.6313263258052757 0.23635506507009268 0.5400927545658931
1.6313263258052757 0.24912853349000214 1.0801855091317887
1.6313263258052757 0.26190200190991164 1.0801855091317838
1.6313263258052757 0.2746754703298211 0.5400927545658943
1.6313263258052757 0.28744893874973054 1.0801855091317838
1.6313263258052757 0.30022240716964005 0.9001545909431572
1.6313263258052757 0.31299587558954955 1.2602164273204148
1.6313263258052757 0.325769344009459 1.2602164273204202
1.6313263258052757 0.33854281242936846 0.18003091818863068
1.6313263258052757 0.35131628084927796 1.0801855091317887
1.6313263258052757 0.36408974926918747 0.18003091818863068
1.6313263258052757 0.3768632176890969 0.7201236727545258
1.6313263258052757 0.38963668610900637 0.5400927545658919
1.6313263258052757 0.4024101545289159 0.3600618363772629
1.6313263258052757 0.4151836229488253 0.0
1.6313263258052757 0.42795709136873483 0.0
1.6313263258052757 0.4407305597886443 0.0
1.6313263258052757 0.45350402820855373 0.0
1.6313263258052757 0.46627749662846324 0.0
1.6313263258052757 0.47905096504837275 0.18003091818863068
1.6313263258052757 0.4918244334682822 0.0
1.6313263258052757 0.5045979018881916 0.0
1.6313263258052757 0.5173713703081011 0.0
1.6313263258052757 0.5301448387280107 0.0
1.6313263258052757 0.5429183071479201 0.0
1.6313263258052757 0.5556917755678296 0.0
1.6313263258052757 0.5684652439877391 0.0
1.6313263258052757 0.5812387124076486 0.0
1.6313263258052757 0.594012180827558 0.0
1.6313263258052757 0.6067856492474675 0.0
1.6313263258052757 0.6195591176673769 0.0
1.6313263258052757 0.6323325860872864 0.0
1.6748117854451992 0.0064326335117220875 0.0
1.6748117854451992 0.019206101931631563 0.0
1.6748117854451992 0.03197957035154104 0.0
1.6748117854451992 0.044753038771450517 0.18003091818863107
1.6748117854451992 0.05752650719135999 0.18003091818863115
1.6748117854451992 0.07029997561126947 0.36006183637726213
1.6748117854451992 0.08307344403117894 0.36006183637726213
1.6748117854451992 0.09584691245108842 0.0
1.6748117854451992 0.1086203808709979 0.7201236727545243
1.6748117854451992 0.12139384929090738 0.18003091818863123
1.6748117854451992 0.13416731771081686 0.36006183637726213
1.6748117854451992 0.1469407861307263 0.9001545909431554
1.6748117854451992 0.15971425455063581 0.7201236727545243
1.6748117854451992 0.17248772297054527 0.36006183637726213
1.6748117854451992 0.18526119139045477 0.7201236727545243
1.6748117854451992 0.19803465981036422 1.2602164273204175
1.6748117854451992 0.21080812823027373 0.36006183637726213
1.6748117854451992 0.22358159665018318 1.0801855091317862
1.6748117854451992 0.23635506507009268 1.8003091818863108
1.6748117854451992 0.24912853349000214 0.5400927545658943
1.6748117854451992 0.26190200190991164 1.0801855091317838
1.6748117854451992 0.2746754703298211 0.3600618363772629
1.6748117854451992 0.28744893874973054 0.0
1.6748117854451992 0.30022240716964005 0.18003091818863146
1.6748117854451992 0.31299587558954955 0.9001545909431534
1.6748117854451992 0.325769344009459 0.18003091818863146
1.6748117854451992 0.33854281242936846 0.9001545909431534
1.6748117854451992 0.35131628084927796 1.2602164273204202
1.6748117854451992 0.36408974926918747 0.0
1.6748117854451992 0.3768632176890969 0.3600618363772629
1.6748117854451992 0.38963668610900637 0.0
1.6748117854451992 0.4024101545289159 0.18003091818863146
1.6748117854451992 0.4151836229488253 0.0
1.6748117854451992 0.42795709136873483 0.0
1.6748117854451992 0.4407305597886443 0.18003091818863146
1.6748117854451992 0.45350402820855373 0.0
1.6748117854451992 0.46627749662846324 0.0
1.6748117854451992 0.47905096504837275 0.36006183637726136
1.6748117854451992 0.4918244334682822 0.0
1.6748117854451992 0.5045979018881916 0.0
1.6748117854451992 0.5173713703081011 0.0
1.6748117854451992 0.5301448387280107 0.0
1.6748117854451992 0.5429183071479201 0.0
1.6748117854451992 0.5556917755678296 0.0
1.6748117854451992 0.5684652439877391 0.0
1.6748117854451992 0.5812387124076486 0.0
1.6748117854451992 0.594012180827558 0.0
1.6748117854451992 0.6067856492474675 0.0
1.6748117854451992 0.6195591176673769 0.0
1.6748117854451992 0.6323325860872864 0.0
1.718297245085123 0.0064326335117220875 0.0
1.718297245085123 0.019206101931631563 0.0
1.718297245085123 0.03197957035154104 0.0
1.718297245085123 0.044753038771450517 0.0
1.718297245085123 0.05752650719135999 0.0
1.718297245085123 0.07029997561126947 0.18003091818863107
1.718297245085123 0.08307344403117894 0.0
1.718297245085123 0.09584691245108842 0.18003091818863107
1.718297245085123 0.1086203808709979 0.9001545909431554
1.718297245085123 0.12139384929090738 0.5400927545658938
1.718297245085123 0.13416731771081686 0.5400927545658931
1.718297245085123 0.1469407861307263 0.0
1.718297245085123 0.15971425455063581 1.0801855091317862
1.718297245085123 0.17248772297054527 0.7201236727545243
1.718297245085123 0.18526119139045477 0.18003091818863107
1.718297245085123 0.19803465981036422 1.0801855091317862
1.718297245085123 0.21080812823027373 0.9001545909431554
1.718297245085123 0.22358159665018318 0.9001545909431554
1.718297245085123 0.23635506507009268 1.2602164273204175
1.718297245085123 0.24912853349000214 0.9001545909431572
1.718297245085123 0.26190200190991164 0.36006183637726136
1.718297245085123 0.2746754703298211 0.9001545909431572
1.718297245085123 0.28744893874973054 0.5400927545658919
1.718297245085123 0.30022240716964005 0.0
1.718297245085123 0.31299587558954955 0.18003091818863068
1.718297245085123 0.325769344009459 0.18003091818863146
1.718297245085123 0.33854281242936846 0.5400927545658919
1.718297245085123 0.35131628084927796 0.7201236727545258
1.718297245085123 0.36408974926918747 0.0
1.718297245085123 0.3768632176890969 0.0
1.718297245085123 0.38963668610900637 0.36006183637726136
1.718297245085123 0.4024101545289159 0.18003091818863146
1.718297245085123 0.4151836229488253 0.0
1.718297245085123 0.42795709136873483 0.0
1.718297245085123 0.4407305597886443 0.0
1.718297245085123 0.45350402820855373 0.0
1.718297245085123 0.46627749662846324 0.0
1.718297245085123 0.47905096504837275 0.0
1.718297245085123 0.4918244334682822 0.0
1.718297245085123 0.5045979018881916 0.0
1.718297245085123 0.5173713703081011 0.0
1.718297245085123 0.5301448387280107 0.0
1.718297245085123 0.5429183071479201 0.0
1.718297245085123 0.5556917755678296 0.0
1.718297245085123 0.5684652439877391 0.0
1.718297245085123 0.5812387124076486 0.0
1.718297245085123 0.594012180827558 0.0
1.718297245085123 0.6067856492474675 0.0
1.718297245085123 0.6195591176673769 0.0
1.718297245085123 0.6323325860872864 0.0
1.7617827047250465 0.0064326335117220875 0.0
1.7617827047250465 0.019206101931631563 0.0
1.7617827047250465 0.03197957035154104 0.1800309181886311
1.7617827047250465 0.044753038771450517 0.0
1.7617827047250465 0.05752650719135999 0.0
1.7617827047250465 0.07029997561126947 0.0
1.7617827047250465 0.08307344403117894 0.18003091818863107
1.7617827047250465 0.09584691245108842 0.0
1.7617827047250465 0.1086203808709979 0.36006183637726213
1.7617827047250465 0.12139384929090738 0.0
1.7617827047250465 0.13416731771081686 0.0
1.7617827047250465 0.1469407861307263 0.5400927545658931
1.7617827047250465 0.15971425455063581 0.5400927545658931
1.7617827047250465 0.17248772297054527 0.0
1.7617827047250465 0.18526119139045477 0.18003091818863107
1.7617827047250465 0.19803465981036422 1.0801855091317862
1.7617827047250465 0.21080812823027373 0.5400927545658931
1.7617827047250465 0.22358159665018318 0.5400927545658931
1.7617827047250465 0.23635506507009268 0.36006183637726213
1.7617827047250465 0.24912853349000214 0.9001545909431572
1.7617827047250465 0.26190200190991164 0.9001545909431534
1.7617827047250465 0.2746754703298211 0.9001545909431572
1.7617827047250465 0.28744893874973054 0.36006183637726136
1.7617827047250465 0.30022240716964005 1.0801855091317887
1.7617827047250465 0.31299587558954955 0.7201236727545227
1.7617827047250465 0.325769344009459 0.3600618363772629
1.7617827047250465 0.33854281242936846 0.0
1.7617827047250465 0.35131628084927796 0.18003091818863146
1.7617827047250465 0.36408974926918747 0.18003091818863068
1.7617827047250465 0.3768632176890969 0.0
1.7617827047250465 0.38963668610900637 0.0
1.7617827047250465 0.4024101545289159 0.0
1.7617827047250465 0.4151836229488253 0.0
1.7617827047250465 0.42795709136873483 0.0
1.7617827047250465 0.4407305597886443 0.0
1.7617827047250465 0.45350402820855373 0.18003091818863068
1.7617827047250465 0.46627749662846324 0.0
1.7617827047250465 0.47905096504837275 0.0
1.7617827047250465 0.4918244334682822 0.0
1.7617827047250465 0.5045979018881916 0.0
1.7617827047250465 0.5173713703081011 0.0
1.7617827047250465 0.5301448387280107 0.0
1.7617827047250465 0.5429183071479201 0.0
1.7617827047250465 0.5556917755678296 0.0
1.7617827047250465 0.5684652439877391 0.0
1.7617827047250465 0.5812387124076486 0.0
1.7617827047250465 0.594012180827558 0.0
1.7617827047250465 0.6067856492474675 0.0
1.7617827047250465 0.6195591176673769 0.0
1.7617827047250465 0.6323325860872864 0.0
1.8052681643649704 0.0064326335117220875 0.0
1.8052681643649704 0.019206101931631563 0.0
1.8052681643649704 0.03197957035154104 0.0
1.8052681643649704 0.044753038771450517 0.0
1.8052681643649704 0.05752650719135999 0.18003091818863115
1.8052681643649704 0.07029997561126947 0.36006183637726213
1.8052681643649704 0.08307344403117894 0.0
1.8052681643649704 0.09584691245108842 0.36006183637726213
1.8052681643649704 0.1086203808709979 0.0
1.8052681643649704 0.12139384929090738 0.0
1.8052681643649704 0.13416731771081686 0.7201236727545243
1.8052681643649704 0.1469407861307263 0.18003091818863107
1.8052681643649704 0.15971425455063581 0.0
1.8052681643649704 0.17248772297054527 0.5400927545658931
1.8052681643649704 0.18526119139045477 0.7201236727545243
1.8052681643649704 0.19803465981036422 0.0
1.8052681643649704 0.21080812823027373 0.36006183637726213
1.8052681643649704 0.22358159665018318 0.7201236727545243
1.8052681643649704 0.23635506507009268 0.9001545909431554
1.8052681643649704 0.24912853349000214 0.0
1.8052681643649704 0.26190200190991164 0.0
1.8052681643649704 0.2746754703298211 0.0
1.8052681643649704 0.28744893874973054 0.0
1.8052681643649704 0.30022240716964005 0.18003091818863146
1.8052681643649704 0.31299587558954955 0.0
1.8052681643649704 0.325769344009459 0.3600618363772629
1.8052681643649704 0.33854281242936846 0.0
1.8052681643649704 0.35131628084927796 0.18003091818863146
1.8052681643649704 0.36408974926918747 0.18003091818863068
1.8052681643649704 0.3768632176890969 0.18003091818863146
1.8052681643649704 0.38963668610900637 0.18003091818863068
1.8052681643649704 0.4024101545289159 0.0
1.8052681643649704 0.4151836229488253 0.0
1.8052681643649704 0.42795709136873483 0.0
1.8052681643649704 0.4407305597886443 0.0
1.8052681643649704 0.45350402820855373 0.0
1.8052681643649704 0.46627749662846324 0.0
1.8052681643649704 0.47905096504837275 0.0
1.8052681643649704 0.4918244334682822 0.0
1.8052681643649704 0.5045979018881916 0.0
1.8052681643649704 0.5173713703081011 0.0
1.8052681643649704 0.5301448387280107 0.0
1.8052681643649704 0.5429183071479201 0.0
1.8052681643649704 0.5556917755678296 0.0
1.8052681643649704 0.5684652439877391 0.0
1.8052681643649704 0.5812387124076486 0.0
1.8052681643649704 0.594012180827558 0.0
1.8052681643649704 0.6067856492474675 0.0
1.8052681643649704 0.6195591176673769 0.0
1.8052681643649704 0.6323325860872864 0.0
1.8487536240048938 0.0064326335117220875 0.0
1.8487536240048938 0.019206101931631563 0.0
1.8487536240048938 0.03197957035154104 0.0
1.8487536240048938 0.044753038771450517 0.18003091818863107
1.8487536240048938 0.05752650719135999 0.18003091818863115
1.8487536240048938 0.07029997561126947 0.18003091818863107
1.8487536240048938 0.08307344403117894 0.36006183637726213
1.8487536240048938 0.09584691245108842 0.0
1.8487536240048938 0.1086203808709979 0.18003091818863107
1.8487536240048938 0.12139384929090738 0.0
1.8487536240048938 0.13416731771081686 0.0
1.8487536240048938 0.1469407861307263 0.0
1.8487536240048938 0.15971425455063581 0.5400927545658931
1.8487536240048938 0.17248772297054527 0.0
1.8487536240048938 0.18526119139045477 0.0
1.8487536240048938 0.19803465981036422 0.36006183637726213
1.8487536240048938 0.21080812823027373 0.5400927545658931
1.8487536240048938 0.22358159665018318 0.36006183637726213
1.8487536240048938 0.23635506507009268 0.36006183637726213
1.8487536240048938 0.24912853349000214 0.5400927545658943
1.8487536240048938 0.26190200190991164 0.5400927545658919
1.8487536240048938 0.2746754703298211 0.0
1.8487536240048938 0.28744893874973054 0.0
1.8487536240048938 0.30022240716964005 0.3600618363772629
1.8487536240048938 0.31299587558954955 0.0
1.8487536240048938 0.325769344009459 0.0
1.8487536240048938 0.33854281242936846 0.0
1.8487536240048938 0.35131628084927796 0.0
1.8487536240048938 0.36408974926918747 0.0
1.8487536240048938 0.3768632176890969 0.18003091818863146
1.8487536240048938 0.38963668610900637 0.0
1.8487536240048938 0.4024101545289159 0.0
1.8487536240048938 0.4151836229488253 0.0
1.8487536240048938 0.42795709136873483 0.0
1.8487536240048938 0.4407305597886443 0.0
1.8487536240048938 0.45350402820855373 0.0
1.8487536240048938 0.46627749662846324 0.0
1.8487536240048938 0.47905096504837275 0.0
1.8487536240048938 0.4918244334682822 0.0
1.8487536240048938 0.5045979018881916 0.0
1.8487536240048938 0.5173713703081011 0.0
1.8487536240048938 0.5301448387280107 0.0
1.8487536240048938 0.5429183071479201 0.0
1.8487536240048938 0.5556917755678296 0.0
1.8487536240048938 0.5684652439877391 0.0
1.8487536240048938 0.5812387124076486 0.0
1.8487536240048938 0.594012180827558 0.0
1.8487536240048938 0.6067856492474675 0.0
1.8487536240048938 0.6195591176673769 0.0
1.8487536240048938 0.6323325860872864 0.0
1.8922390836448175 0.0064326335117220875 0.0
1.8922390836448175 0.019206101931631563 0.0
1.8922390836448175 0.03197957035154104 0.0
1.8922390836448175 0.044753038771450517 0.0
1.8922390836448175 0.05752650719135999 0.0
1.8922390836448175 0.07029997561126947 0.18003091818863198
1.8922390836448175 0.08307344403117894 0.0
1.8922390836448175 0.09584691245108842 0.7201236727545279
1.8922390836448175 0.1086203808709979 0.0
1.8922390836448175 0.12139384929090738 0.0
1.8922390836448175 0.13416731771081686 0.7201236727545279
1.8922390836448175 0.1469407861307263 0.5400927545658959
1.8922390836448175 0.15971425455063581 0.18003091818863198
1.8922390836448175 0.17248772297054527 0.0
1.8922390836448175 0.18526119139045477 0.36006183637726397
1.8922390836448175 0.19803465981036422 0.36006183637726397
1.8922390836448175 0.21080812823027373 0.18003091818863198
1.8922390836448175 0.22358159665018318 0.0
1.8922390836448175 0.23635506507009268 0.18003091818863198
1.8922390836448175 0.24912853349000214 0.18003091818863237
1.8922390836448175 0.26190200190991164 0.5400927545658948
1.8922390836448175 0.2746754703298211 0.5400927545658971
1.8922390836448175 0.28744893874973054 0.900154590943158
1.8922390836448175 0.30022240716964005 0.0
1.8922390836448175 0.31299587558954955 0.0
1.8922390836448175 0.325769344009459 0.0
1.8922390836448175 0.33854281242936846 0.0
1.8922390836448175 0.35131628084927796 0.0
1.8922390836448175 0.36408974926918747 0.0
1.8922390836448175 0.3768632176890969 0.0
1.8922390836448175 0.38963668610900637 0.0
1.8922390836448175 0.4024101545289159 0.0
1.8922390836448175 0.4151836229488253 0.0
1.8922390836448175 0.42795709136873483 0.0
1.8922390836448175 0.4407305597886443 0.0
1.8922390836448175 0.45350402820855373 0.0
1.8922390836448175 0.46627749662846324 0.0
1.8922390836448175 0.47905096504837275 0.0
1.8922390836448175 0.4918244334682822 0.0
1.8922390836448175 0.5045979018881916 0.0
1.8922390836448175 0.5173713703081011 0.0
1.8922390836448175 0.5301448387280107 0.0
1.8922390836448175 0.5429183071479201 0.0
1.8922390836448175 0.5556917755678296 0.0
1.8922390836448175 0.5684652439877391 0.0
1.8922390836448175 0.5812387124076486 0.0
1.8922390836448175 0.594012180827558 0.0
1.8922390836448175 0.6067856492474675 0.0
1.8922390836448175 0.6195591176673769 0.0
1.8922390836448175 0.6323325860872864 0.0
1.9357245432847412 0.0064326335117220875 0.0
1.9357245432847412 0.019206101931631563 0.0
1.9357245432847412 0.03197957035154104 0.0
1.9357245432847412 0.044753038771450517 0.0
1.9357245432847412 0.05752650719135999 0.0
1.9357245432847412 0.07029997561126947 0.0
1.9357245432847412 0.08307344403117894 0.18003091818863107
1.9357245432847412 0.09584691245108842 0.18003091818863107
1.9357245432847412 0.1086203808709979 0.18003091818863107
1.9357245432847412 0.12139384929090738 0.18003091818863123
1.9357245432847412 0.13416731771081686 0.0
1.9357245432847412 0.1469407861307263 0.0
1.9357245432847412 0.15971425455063581 0.0
1.9357245432847412 0.17248772297054527 0.0
1.9357245432847412 0.18526119139045477 0.0
1.9357245432847412 0.19803465981036422 0.36006183637726213
1.9357245432847412 0.21080812823027373 0.18003091818863107
1.9357245432847412 0.22358159665018318 0.18003091818863107
1.9357245432847412 0.23635506507009268 0.18003091818863107
1.9357245432847412 0.24912853349000214 0.18003091818863146
1.9357245432847412 0.26190200190991164 0.0
1.9357245432847412 0.2746754703298211 0.0
1.9357245432847412 0.28744893874973054 0.18003091818863068
1.9357245432847412 0.30022240716964005 0.0
1.9357245432847412 0.31299587558954955 0.0
1.9357245432847412 0.325769344009459 0.0
1.9357245432847412 0.33854281242936846 0.0
1.9357245432847412 0.35131628084927796 0.0
1.9357245432847412 0.36408974926918747 0.0
1.9357245432847412 0.3768632176890969 0.0
1.9357245432847412 0.38963668610900637 0.0
1.9357245432847412 0.4024101545289159 0.0
1.9357245432847412 0.4151836229488253 0.0
1.9357245432847412 0.42795709136873483 0.0
1.9357245432847412 0.4407305597886443 0.0
1.9357245432847412 0.45350402820855373 0.0
1.9357245432847412 0.46627749662846324 0.0
1.9357245432847412 0.47905096504837275 0.0
1.9357245432847412 0.4918244334682822 0.0
1.9357245432847412 0.5045979018881916 0.0
1.9357245432847412 0.5173713703081011 0.0
1.9357245432847412 0.5301448387280107 0.0
1.9357245432847412 0.5429183071479201 0.0
1.9357245432847412 0.5556917755678296 0.0
1.9357245432847412 0.5684652439877391 0.0
1.9357245432847412 0.5812387124076486 0.0
1.9357245432847412 0.594012180827558 0.0
1.9357245432847412 0.6067856492474675 0.0
1.9357245432847412 0.6195591176673769 0.0
1.9357245432847412 0.6323325860872864 0.0
1.9792100029246646 0.0064326335117220875 0.0
1.9792100029246646 0.019206101931631563 0.0
1.9792100029246646 0.03197957035154104 0.0
1.9792100029246646 0.044753038771450517 0.0
1.9792100029246646 0.05752650719135999 0.0
1.9792100029246646 0.07029997561126947 0.0
1.9792100029246646 0.08307344403117894 0.18003091818863107
1.9792100029246646 0.09584691245108842 0.0
1.9792100029246646 0.1086203808709979 0.0
1.9792100029246646 0.12139384929090738 0.0
1.9792100029246646 0.13416731771081686 0.18003091818863107
1.9792100029246646 0.1469407861307263 0.0
1.9792100029246646 0.15971425455063581 0.18003091818863107
1.9792100029246646 0.17248772297054527 0.18003091818863107
1.9792100029246646 0.18526119139045477 0.0
1.9792100029246646 0.19803465981036422 0.18003091818863107
1.9792100029246646 0.21080812823027373 0.0
1.9792100029246646 0.22358159665018318 0.0
1.9792100029246646 0.23635506507009268 0.18003091818863107
1.9792100029246646 0.24912853349000214 0.18003091818863146
1.9792100029246646 0.26190200190991164 0.0
1.9792100029246646 0.2746754703298211 0.18003091818863146
1.9792100029246646 0.28744893874973054 0.0
1.9792100029246646 0.30022240716964005 0.0
1.9792100029246646 0.31299587558954955 0.0
1.9792100029246646 0.325769344009459 0.0
1.9792100029246646 0.33854281242936846 0.0
1.9792100029246646 0.35131628084927796 0.0
1.9792100029246646 0.36408974926918747 0.0
1.9792100029246646 0.3768632176890969 0.0
1.9792100029246646 0.38963668610900637 0.0
1.9792100029246646 0.4024101545289159 0.0
1.9792100029246646 0.4151836229488253 0.0
1.9792100029246646 0.42795709136873483 0.0
1.9792100029246646 0.4407305597886443 0.0
1.9792100029246646 0.45350402820855373 0.0
1.9792100029246646 0.46627749662846324 0.0
1.9792100029246646 0.47905096504837275 0.0
1.9792100029246646 0.4918244334682822 0.0
1.9792100029246646 0.5045979018881916 0.0
1.9792100029246646 0.5173713703081011 0.0
1.9792100029246646 0.5301448387280107 0.0
1.9792100029246646 0.5429183071479201 0.0
1.9792100029246646 0.5556917755678296 0.0
1.9792100029246646 0.5684652439877391 0.0
1.9792100029246646 0.5812387124076486 0.0
1.9792100029246646 0.594012180827558 0.0
1.9792100029246646 0.6067856492474675 0.0
1.9792100029246646 0.6195591176673769 0.0
1.9792100029246646 0.6323325860872864 0.0
2.0226954625645885 0.0064326335117220875 0.0
2.0226954625645885 0.019206101931631563 0.0
2.0226954625645885 0.03197957035154104 0.0
2.0226954625645885 0.044753038771450517 0.0
2.0226954625645885 0.05752650719135999 0.18003091818863023
2.0226954625645885 0.07029997561126947 0.0
2.0226954625645885 0.08307344403117894 0.0
2.0226954625645885 0.09584691245108842 0.36006183637726025
2.0226954625645885 0.1086203808709979 0.5400927545658903
2.0226954625645885 0.12139384929090738 0.0
2.0226954625645885 0.13416731771081686 0.0
2.0226954625645885 0.1469407861307263 0.18003091818863012
2.0226954625645885 0.15971425455063581 0.18003091818863012
2.0226954625645885 0.17248772297054527 0.0
2.0226954625645885 0.18526119139045477 0.0
2.0226954625645885 0.19803465981036422 0.0
2.0226954625645885 0.21080812823027373 0.0
2.0226954625645885 0.22358159665018318 0.0
2.0226954625645885 0.23635506507009268 0.0
2.0226954625645885 0.24912853349000214 0.0
2.0226954625645885 0.26190200190991164 0.0
2.0226954625645885 0.2746754703298211 0.0
2.0226954625645885 0.28744893874973054 0.0
2.0226954625645885 0.30022240716964005 0.0
2.0226954625645885 0.31299587558954955 0.0
2.0226954625645885 0.325769344009459 0.0
2.0226954625645885 0.33854281242936846 0.0
2.0226954625645885 0.35131628084927796 0.0
2.0226954625645885 0.36408974926918747 0.0
2.0226954625645885 0.3768632176890969 0.0
2.0226954625645885 0.38963668610900637 0.0
2.0226954625645885 0.4024101545289159 0.0
2.0226954625645885 0.4151836229488253 0.0
2.0226954625645885 0.42795709136873483 0.0
2.0226954625645885 0.4407305597886443 0.0
2.0226954625645885 0.45350402820855373 0.0
2.0226954625645885 0.46627749662846324 0.0
2.0226954625645885 0.47905096504837275 0.0
2.0226954625645885 0.4918244334682822 0.0
2.0226954625645885 0.5045979018881916 0.0
2.0226954625645885 0.5173713703081011 0.0
2.0226954625645885 0.5301448387280107 0.0
2.0226954625645885 0.5429183071479201 0.0
2.0226954625645885 0.5556917755678296 0.0
2.0226954625645885 0.5684652439877391 0.0
2.0226954625645885 0.5812387124076486 0.0
2.0226954625645885 0.594012180827558 0.0
2.0226954625645885 0.6067856492474675 0.0
2.0226954625645885 0.6195591176673769 0.0
2.0226954625645885 0.6323325860872864 0.0
2.066180922204512 0.0064326335117220875 0.0
2.066180922204512 0.019206101931631563 0.0
2.066180922204512 0.03197957035154104 0.0
2.066180922204512 0.044753038771450517 0.0
2.066180922204512 0.05752650719135999 0.0
2.066180922204512 0.07029997561126947 0.0
2.066180922204512 0.08307344403117894 0.0
2.066180922204512 0.09584691245108842 0.0
2.066180922204512 0.1086203808709979 0.36006183637726397
2.066180922204512 0.12139384929090738 0.36006183637726435
2.066180922204512 0.13416731771081686 0.0
2.066180922204512 0.1469407861307263 0.0
2.066180922204512 0.15971425455063581 0.0
2.066180922204512 0.17248772297054527 0.0
2.066180922204512 0.18526119139045477 0.0
2.066180922204512 0.19803465981036422 0.0
2.066180922204512 0.21080812823027373 0.0
2.066180922204512 0.22358159665018318 0.0
2.066180922204512 0.23635506507009268 0.0
2.066180922204512 0.24912853349000214 0.0
2.066180922204512 0.26190200190991164 0.0
2.066180922204512 0.2746754703298211 0.0
2.066180922204512 0.28744893874973054 0.0
2.066180922204512 0.30022240716964005 0.0
2.066180922204512 0.31299587558954955 0.0
2.066180922204512 0.325769344009459 0.0
2.066180922204512 0.33854281242936846 0.0
2.066180922204512 0.35131628084927796 0.0
2.066180922204512 0.36408974926918747 0.0
2.066180922204512 0.3768632176890969 0.0
2.066180922204512 0.38963668610900637 0.0
2.066180922204512 0.4024101545289159 0.0
2.066180922204512 0.4151836229488253 0.0
2.066180922204512 0.42795709136873483 0.0
2.066180922204512 0.4407305597886443 0.0
2.066180922204512 0.45350402820855373 0.0
2.066180922204512 0.46627749662846324 0.0
2.066180922204512 0.47905096504837275 0.0
2.066180922204512 0.4918244334682822 0.0
2.066180922204512 0.5045979018881916 0.0
2.066180922204512 0.5173713703081011 0.0
2.066180922204512 0.5301448387280107 0.0
2.066180922204512 0.5429183071479201 0.0
2.066180922204512 0.5556917755678296 0.0
2.066180922204512 0.5684652439877391 0.0
2.066180922204512 0.5812387124076486 0.0
2.066180922204512 0.594012180827558 0.0
2.066180922204512 0.6067856492474675 0.0
2.066180922204512 0.6195591176673769 0.0
2.066180922204512 0.6323325860872864 0.0
2.109666381844436 0.0064326335117220875 0.0
2.109666381844436 0.019206101931631563 0.0
2.109666381844436 0.03197957035154104 0.0
2.109666381844436 0.044753038771450517 0.0
2.109666381844436 0.05752650719135999 0.0
2.109666381844436 0.07029997561126947 0.0
2.109666381844436 0.08307344403117894 0.36006183637726397
2.109666381844436 0.09584691245108842 0.0
2.109666381844436 0.1086203808709979 0.0
2.109666381844436 0.12139384929090738 0.0
2.109666381844436 0.13416731771081686 0.0
2.109666381844436 0.1469407861307263 0.0
2.109666381844436 0.15971425455063581 0.0
2.109666381844436 0.17248772297054527 0.0
2.109666381844436 0.18526119139045477 0.0
2.109666381844436 0.19803465981036422 0.0
2.109666381844436 0.21080812823027373 0.0
2.109666381844436 0.22358159665018318 0.0
2.109666381844436 0.23635506507009268 0.0
2.109666381844436 0.24912853349000214 0.0
2.109666381844436 0.26190200190991164 0.0
2.109666381844436 0.2746754703298211 0.0
2.109666381844436 0.28744893874973054 0.0
2.109666381844436 0.30022240716964005 0.0
2.109666381844436 0.31299587558954955 0.0
2.109666381844436 0.325769344009459 0.0
2.109666381844436 0.33854281242936846 0.0
2.109666381844436 0.35131628084927796 0.0
2.109666381844436 0.36408974926918747 0.0
2.109666381844436 0.3768632176890969 0.0
2.109666381844436 0.38963668610900637 0.0
2.109666381844436 0.4024101545289159 0.0
2.109666381844436 0.4151836229488253 0.0
2.109666381844436 0.42795709136873483 0.0
2.109666381844436 0.4407305597886443 0.0
2.109666381844436 0.45350402820855373 0.0
2.109666381844436 0.46627749662846324 0.0
2.109666381844436 0.47905096504837275 0.0
2.109666381844436 0.4918244334682822 0.0
2.109666381844436 0.5045979018881916 0.0
2.109666381844436 0.5173713703081011 0.0
2.109666381844436 0.5301448387280107 0.0
2.109666381844436 0.5429183071479201 0.0
2.109666381844436 0.5556917755678296 0.0
2.109666381844436 0.5684652439877391 0.0
2.109666381844436 0.5812387124076486 0.0
2.109666381844436 0.594012180827558 0.0
2.109666381844436 0.6067856492474675 0.0
2.109666381844436 0.6195591176673769 0.0
2.109666381844436 0.6323325860872864 0.0
2.1531518414843593 0.0064326335117220875 0.0
2.1531518414843593 0.019206101931631563 0.0
2.1531518414843593 0.03197957035154104 0.0
2.1531518414843593 0.044753038771450517 0.0
2.1531518414843593 0.05752650719135999 0.0
2.1531518414843593 0.07029997561126947 0.0
2.1531518414843593 0.08307344403117894 0.18003091818863012
2.1531518414843593 0.09584691245108842 0.0
2.1531518414843593 0.1086203808709979 0.18003091818863012
2.1531518414843593 0.12139384929090738 0.0
2.1531518414843593 0.13416731771081686 0.0
2.1531518414843593 0.1469407861307263 0.0
2.1531518414843593 0.15971425455063581 0.0
2.1531518414843593 0.17248772297054527 0.0
2.1531518414843593 0.18526119139045477 0.0
2.1531518414843593 0.19803465981036422 0.0
2.1531518414843593 0.21080812823027373 0.0
2.1531518414843593 0.22358159665018318 0.0
2.1531518414843593 0.23635506507009268 0.0
2.1531518414843593 0.24912853349000214 0.0
2.1531518414843593 0.26190200190991164 0.0
2.1531518414843593 0.2746754703298211 0.0
2.1531518414843593 0.28744893874973054 0.0
2.1531518414843593 0.30022240716964005 0.0
2.1531518414843593 0.31299587558954955 0.0
2.1531518414843593 0.325769344009459 0.0
2.1531518414843593 0.33854281242936846 0.0
2.1531518414843593 0.35131628084927796 0.0
2.1531518414843593 0.36408974926918747 0.0
2.1531518414843593 0.3768632176890969 0.0
2.1531518414843593 0.38963668610900637 0.0
2.1531518414843593 0.4024101545289159 0.0
2.1531518414843593 0.4151836229488253 0.0
2.1531518414843593 0.42795709136873483 0.0
2.1531518414843593 0.4407305597886443 0.0
2.1531518414843593 0.45350402820855373 0.0
2.1531518414843593 0.46627749662846324 0.0
2.1531518414843593 0.47905096504837275 0.0
2.1531518414843593 0.4918244334682822 0.0
2.1531518414843593 0.5045979018881916 0.0
2.1531518414843593 0.5173713703081011 0.0
2.1531518414843593 0.5301448387280107 0.0
2.1531518414843593 0.5429183071479201 0.0
2.1531518414843593 0.5556917755678296 0.0
2.1531518414843593 0.5684652439877391 0.0
2.1531518414843593 0.5812387124076486 0.0
2.1531518414843593 0.594012180827558 0.0
2.1531518414843593 0.6067856492474675 0.0
2.1531518414843593 0.6195591176673769 0.0
2.1531518414843593 0.6323325860872864 0.0


==> sections/graphs/data/2d_histograms/2d_histogram_kmnist_softmax_POVI_kde_f_WGD_patches_random.csv <==
xcenter ycenter weight
0.025383574003353716 0.02119103784672916 0.7904079655538602
0.025383574003353716 0.06123897888697684 0.0
0.025383574003353716 0.10128691992722452 0.0
0.025383574003353716 0.1413348609674722 0.0
0.025383574003353716 0.18138280200771986 0.0
0.025383574003353716 0.22143074304796756 0.0
0.025383574003353716 0.26147868408821523 0.0
0.025383574003353716 0.3015266251284629 0.0
0.025383574003353716 0.34157456616871057 0.0
0.025383574003353716 0.38162250720895824 0.0
0.025383574003353716 0.4216704482492059 0.0
0.025383574003353716 0.46171838928945363 0.0
0.025383574003353716 0.5017663303297013 0.0
0.025383574003353716 0.541814271369949 0.0
0.025383574003353716 0.5818622124101966 0.0
0.025383574003353716 0.6219101534504443 0.0
0.025383574003353716 0.661958094490692 0.0
0.025383574003353716 0.7020060355309397 0.0
0.025383574003353716 0.7420539765711873 0.0
0.025383574003353716 0.782101917611435 0.0
0.025383574003353716 0.8221498586516827 0.0
0.025383574003353716 0.8621977996919303 0.0
0.025383574003353716 0.902245740732178 0.0
0.025383574003353716 0.9422936817724257 0.0
0.025383574003353716 0.9823416228126735 0.0
0.025383574003353716 1.0223895638529212 0.0
0.025383574003353716 1.0624375048931687 0.0
0.025383574003353716 1.1024854459334166 0.0
0.025383574003353716 1.142533386973664 0.0
0.025383574003353716 1.182581328013912 0.0
0.025383574003353716 1.2226292690541594 0.0
0.025383574003353716 1.2626772100944073 0.0
0.025383574003353716 1.3027251511346547 0.0
0.025383574003353716 1.3427730921749026 0.0
0.025383574003353716 1.38282103321515 0.0
0.025383574003353716 1.422868974255398 0.0
0.025383574003353716 1.4629169152956454 0.0
0.025383574003353716 1.5029648563358933 0.0
0.025383574003353716 1.5430127973761407 0.0
0.025383574003353716 1.5830607384163886 0.0
0.025383574003353716 1.623108679456636 0.0
0.025383574003353716 1.663156620496884 0.0
0.025383574003353716 1.7032045615371314 0.0
0.025383574003353716 1.7432525025773793 0.0
0.025383574003353716 1.7833004436176267 0.0
0.025383574003353716 1.8233483846578746 0.0
0.025383574003353716 1.863396325698122 0.0
0.025383574003353716 1.90344426673837 0.0
0.025383574003353716 1.9434922077786179 0.0
0.025383574003353716 1.9835401488188653 0.0
0.060134084103629 0.02119103784672916 2.2993686270657747
0.060134084103629 0.06123897888697684 0.14371053919161092
0.060134084103629 0.10128691992722452 0.0
0.060134084103629 0.1413348609674722 0.0
0.060134084103629 0.18138280200771986 0.07185526959580547
0.060134084103629 0.22143074304796756 0.0
0.060134084103629 0.26147868408821523 0.0
0.060134084103629 0.3015266251284629 0.0
0.060134084103629 0.34157456616871057 0.0
0.060134084103629 0.38162250720895824 0.07185526959580547
0.060134084103629 0.4216704482492059 0.0
0.060134084103629 0.46171838928945363 0.0
0.060134084103629 0.5017663303297013 0.0
0.060134084103629 0.541814271369949 0.0
0.060134084103629 0.5818622124101966 0.0
0.060134084103629 0.6219101534504443 0.0
0.060134084103629 0.661958094490692 0.0
0.060134084103629 0.7020060355309397 0.0
0.060134084103629 0.7420539765711873 0.0
0.060134084103629 0.782101917611435 0.0
0.060134084103629 0.8221498586516827 0.0
0.060134084103629 0.8621977996919303 0.0
0.060134084103629 0.902245740732178 0.0
0.060134084103629 0.9422936817724257 0.0
0.060134084103629 0.9823416228126735 0.0
0.060134084103629 1.0223895638529212 0.0
0.060134084103629 1.0624375048931687 0.0
0.060134084103629 1.1024854459334166 0.0
0.060134084103629 1.142533386973664 0.0
0.060134084103629 1.182581328013912 0.0
0.060134084103629 1.2226292690541594 0.0
0.060134084103629 1.2626772100944073 0.0
0.060134084103629 1.3027251511346547 0.0
0.060134084103629 1.3427730921749026 0.0
0.060134084103629 1.38282103321515 0.0
0.060134084103629 1.422868974255398 0.0
0.060134084103629 1.4629169152956454 0.0
0.060134084103629 1.5029648563358933 0.0
0.060134084103629 1.5430127973761407 0.0
0.060134084103629 1.5830607384163886 0.0
0.060134084103629 1.623108679456636 0.0
0.060134084103629 1.663156620496884 0.0
0.060134084103629 1.7032045615371314 0.0
0.060134084103629 1.7432525025773793 0.0
0.060134084103629 1.7833004436176267 0.0
0.060134084103629 1.8233483846578746 0.0
0.060134084103629 1.863396325698122 0.0
0.060134084103629 1.90344426673837 0.0
0.060134084103629 1.9434922077786179 0.0
0.060134084103629 1.9835401488188653 0.0
0.09488459420390427 0.02119103784672916 0.8622632351496653
0.09488459420390427 0.06123897888697684 0.43113161757483265
0.09488459420390427 0.10128691992722452 0.07185526959580545
0.09488459420390427 0.1413348609674722 0.21556580878741638
0.09488459420390427 0.18138280200771986 0.14371053919161092
0.09488459420390427 0.22143074304796756 0.07185526959580542
0.09488459420390427 0.26147868408821523 0.07185526959580546
0.09488459420390427 0.3015266251284629 0.0
0.09488459420390427 0.34157456616871057 0.0
0.09488459420390427 0.38162250720895824 0.0
0.09488459420390427 0.4216704482492059 0.0
0.09488459420390427 0.46171838928945363 0.0
0.09488459420390427 0.5017663303297013 0.0
0.09488459420390427 0.541814271369949 0.0
0.09488459420390427 0.5818622124101966 0.0
0.09488459420390427 0.6219101534504443 0.0
0.09488459420390427 0.661958094490692 0.0
0.09488459420390427 0.7020060355309397 0.0
0.09488459420390427 0.7420539765711873 0.0
0.09488459420390427 0.782101917611435 0.0
0.09488459420390427 0.8221498586516827 0.0
0.09488459420390427 0.8621977996919303 0.0
0.09488459420390427 0.902245740732178 0.0
0.09488459420390427 0.9422936817724257 0.0
0.09488459420390427 0.9823416228126735 0.0
0.09488459420390427 1.0223895638529212 0.0
0.09488459420390427 1.0624375048931687 0.0
0.09488459420390427 1.1024854459334166 0.0
0.09488459420390427 1.142533386973664 0.0
0.09488459420390427 1.182581328013912 0.0
0.09488459420390427 1.2226292690541594 0.0
0.09488459420390427 1.2626772100944073 0.0
0.09488459420390427 1.3027251511346547 0.0
0.09488459420390427 1.3427730921749026 0.0
0.09488459420390427 1.38282103321515 0.0
0.09488459420390427 1.422868974255398 0.0
0.09488459420390427 1.4629169152956454 0.0
0.09488459420390427 1.5029648563358933 0.0
0.09488459420390427 1.5430127973761407 0.0
0.09488459420390427 1.5830607384163886 0.0
0.09488459420390427 1.623108679456636 0.0
0.09488459420390427 1.663156620496884 0.07185526959580546
0.09488459420390427 1.7032045615371314 0.0
0.09488459420390427 1.7432525025773793 0.14371053919161092
0.09488459420390427 1.7833004436176267 0.0
0.09488459420390427 1.8233483846578746 0.0
0.09488459420390427 1.863396325698122 0.0
0.09488459420390427 1.90344426673837 0.0
0.09488459420390427 1.9434922077786179 0.0
0.09488459420390427 1.9835401488188653 0.07185526959580546
0.12963510430417957 0.02119103784672916 0.4311316175748329
0.12963510430417957 0.06123897888697684 0.7185526959580548
0.12963510430417957 0.10128691992722452 0.6466974263622491
0.12963510430417957 0.1413348609674722 0.14371053919161098
0.12963510430417957 0.18138280200771986 0.14371053919161098
0.12963510430417957 0.22143074304796756 0.07185526959580545
0.12963510430417957 0.26147868408821523 0.21556580878741646
0.12963510430417957 0.3015266251284629 0.0
0.12963510430417957 0.34157456616871057 0.14371053919161098
0.12963510430417957 0.38162250720895824 0.07185526959580549
0.12963510430417957 0.4216704482492059 0.07185526959580549
0.12963510430417957 0.46171838928945363 0.0
0.12963510430417957 0.5017663303297013 0.0
0.12963510430417957 0.541814271369949 0.0
0.12963510430417957 0.5818622124101966 0.0
0.12963510430417957 0.6219101534504443 0.0
0.12963510430417957 0.661958094490692 0.07185526959580549
0.12963510430417957 0.7020060355309397 0.0
0.12963510430417957 0.7420539765711873 0.07185526959580549
0.12963510430417957 0.782101917611435 0.0
0.12963510430417957 0.8221498586516827 0.07185526959580549
0.12963510430417957 0.8621977996919303 0.0
0.12963510430417957 0.902245740732178 0.0
0.12963510430417957 0.9422936817724257 0.0
0.12963510430417957 0.9823416228126735 0.0
0.12963510430417957 1.0223895638529212 0.0
0.12963510430417957 1.0624375048931687 0.0
0.12963510430417957 1.1024854459334166 0.0
0.12963510430417957 1.142533386973664 0.0
0.12963510430417957 1.182581328013912 0.0
0.12963510430417957 1.2226292690541594 0.0
0.12963510430417957 1.2626772100944073 0.0
0.12963510430417957 1.3027251511346547 0.0
0.12963510430417957 1.3427730921749026 0.0
0.12963510430417957 1.38282103321515 0.0
0.12963510430417957 1.422868974255398 0.0
0.12963510430417957 1.4629169152956454 0.0
0.12963510430417957 1.5029648563358933 0.0
0.12963510430417957 1.5430127973761407 0.0
0.12963510430417957 1.5830607384163886 0.0
0.12963510430417957 1.623108679456636 0.07185526959580549
0.12963510430417957 1.663156620496884 0.07185526959580549
0.12963510430417957 1.7032045615371314 0.07185526959580549
0.12963510430417957 1.7432525025773793 0.07185526959580549
0.12963510430417957 1.7833004436176267 0.0
0.12963510430417957 1.8233483846578746 0.0
0.12963510430417957 1.863396325698122 0.14371053919161098
0.12963510430417957 1.90344426673837 0.14371053919161017
0.12963510430417957 1.9434922077786179 0.0
0.12963510430417957 1.9835401488188653 0.0
0.16438561440445482 0.02119103784672916 0.21556580878741646
0.16438561440445482 0.06123897888697684 0.6466974263622493
0.16438561440445482 0.10128691992722452 0.28742107838322184
0.16438561440445482 0.1413348609674722 0.28742107838322195
0.16438561440445482 0.18138280200771986 0.28742107838322195
0.16438561440445482 0.22143074304796756 0.1437105391916109
0.16438561440445482 0.26147868408821523 0.5029868871706384
0.16438561440445482 0.3015266251284629 0.21556580878741646
0.16438561440445482 0.34157456616871057 0.07185526959580549
0.16438561440445482 0.38162250720895824 0.14371053919161098
0.16438561440445482 0.4216704482492059 0.0
0.16438561440445482 0.46171838928945363 0.07185526959580539
0.16438561440445482 0.5017663303297013 0.07185526959580549
0.16438561440445482 0.541814271369949 0.14371053919161098
0.16438561440445482 0.5818622124101966 0.0
0.16438561440445482 0.6219101534504443 0.0
0.16438561440445482 0.661958094490692 0.0
0.16438561440445482 0.7020060355309397 0.07185526959580549
0.16438561440445482 0.7420539765711873 0.14371053919161098
0.16438561440445482 0.782101917611435 0.0
0.16438561440445482 0.8221498586516827 0.14371053919161098
0.16438561440445482 0.8621977996919303 0.0
0.16438561440445482 0.902245740732178 0.0
0.16438561440445482 0.9422936817724257 0.0718552695958053
0.16438561440445482 0.9823416228126735 0.14371053919161098
0.16438561440445482 1.0223895638529212 0.07185526959580549
0.16438561440445482 1.0624375048931687 0.0
0.16438561440445482 1.1024854459334166 0.0
0.16438561440445482 1.142533386973664 0.0
0.16438561440445482 1.182581328013912 0.0
0.16438561440445482 1.2226292690541594 0.0
0.16438561440445482 1.2626772100944073 0.0
0.16438561440445482 1.3027251511346547 0.07185526959580549
0.16438561440445482 1.3427730921749026 0.0
0.16438561440445482 1.38282103321515 0.14371053919161098
0.16438561440445482 1.422868974255398 0.0
0.16438561440445482 1.4629169152956454 0.0
0.16438561440445482 1.5029648563358933 0.0
0.16438561440445482 1.5430127973761407 0.07185526959580549
0.16438561440445482 1.5830607384163886 0.07185526959580549
0.16438561440445482 1.623108679456636 0.35927634797902747
0.16438561440445482 1.663156620496884 0.35927634797902747
0.16438561440445482 1.7032045615371314 0.14371053919161098
0.16438561440445482 1.7432525025773793 0.07185526959580549
0.16438561440445482 1.7833004436176267 0.07185526959580549
0.16438561440445482 1.8233483846578746 0.4311316175748329
0.16438561440445482 1.863396325698122 0.28742107838322195
0.16438561440445482 1.90344426673837 0.35927634797902547
0.16438561440445482 1.9434922077786179 0.14371053919161098
0.16438561440445482 1.9835401488188653 0.21556580878741646
0.19913612450473012 0.02119103784672916 0.2155658087874163
0.19913612450473012 0.06123897888697684 0.7185526959580542
0.19913612450473012 0.10128691992722452 0.7904079655538595
0.19913612450473012 0.1413348609674722 0.4311316175748326
0.19913612450473012 0.18138280200771986 0.2874210783832218
0.19913612450473012 0.22143074304796756 0.3592763479790269
0.19913612450473012 0.26147868408821523 0.3592763479790272
0.19913612450473012 0.3015266251284629 0.4311316175748326
0.19913612450473012 0.34157456616871057 0.2155658087874163
0.19913612450473012 0.38162250720895824 0.2155658087874163
0.19913612450473012 0.4216704482492059 0.4311316175748326
0.19913612450473012 0.46171838928945363 0.43113161757483204
0.19913612450473012 0.5017663303297013 0.1437105391916109
0.19913612450473012 0.541814271369949 0.07185526959580545
0.19913612450473012 0.5818622124101966 0.2155658087874163
0.19913612450473012 0.6219101534504443 0.1437105391916109
0.19913612450473012 0.661958094490692 0.07185526959580545
0.19913612450473012 0.7020060355309397 0.3592763479790272
0.19913612450473012 0.7420539765711873 0.0
0.19913612450473012 0.782101917611435 0.1437105391916109
0.19913612450473012 0.8221498586516827 0.07185526959580545
0.19913612450473012 0.8621977996919303 0.1437105391916109
0.19913612450473012 0.902245740732178 0.07185526959580545
0.19913612450473012 0.9422936817724257 0.07185526959580524
0.19913612450473012 0.9823416228126735 0.0
0.19913612450473012 1.0223895638529212 0.2874210783832218
0.19913612450473012 1.0624375048931687 0.2155658087874163
0.19913612450473012 1.1024854459334166 0.0
0.19913612450473012 1.142533386973664 0.0
0.19913612450473012 1.182581328013912 0.2155658087874163
0.19913612450473012 1.2226292690541594 0.07185526959580545
0.19913612450473012 1.2626772100944073 0.1437105391916109
0.19913612450473012 1.3027251511346547 0.07185526959580545
0.19913612450473012 1.3427730921749026 0.2155658087874163
0.19913612450473012 1.38282103321515 0.0
0.19913612450473012 1.422868974255398 0.1437105391916109
0.19913612450473012 1.4629169152956454 0.1437105391916109
0.19913612450473012 1.5029648563358933 0.3592763479790272
0.19913612450473012 1.5430127973761407 0.3592763479790272
0.19913612450473012 1.5830607384163886 0.5029868871706381
0.19913612450473012 1.623108679456636 0.4311316175748326
0.19913612450473012 1.663156620496884 0.5029868871706381
0.19913612450473012 1.7032045615371314 0.5029868871706381
0.19913612450473012 1.7432525025773793 0.7185526959580544
0.19913612450473012 1.7833004436176267 0.5029868871706381
0.19913612450473012 1.8233483846578746 0.3592763479790272
0.19913612450473012 1.863396325698122 0.5029868871706381
0.19913612450473012 1.90344426673837 0.2874210783832202
0.19913612450473012 1.9434922077786179 0.07185526959580545
0.19913612450473012 1.9835401488188653 0.0
0.23388663460500542 0.02119103784672916 0.07185526959580543
0.23388663460500542 0.06123897888697684 0.6466974263622488
0.23388663460500542 0.10128691992722452 0.21556580878741624
0.23388663460500542 0.1413348609674722 0.5029868871706381
0.23388663460500542 0.18138280200771986 0.6466974263622489
0.23388663460500542 0.22143074304796756 0.4311316175748323
0.23388663460500542 0.26147868408821523 0.3592763479790272
0.23388663460500542 0.3015266251284629 0.07185526959580545
0.23388663460500542 0.34157456616871057 0.2874210783832218
0.23388663460500542 0.38162250720895824 0.2874210783832218
0.23388663460500542 0.4216704482492059 0.2155658087874163
0.23388663460500542 0.46171838928945363 0.43113161757483204
0.23388663460500542 0.5017663303297013 0.3592763479790272
0.23388663460500542 0.541814271369949 0.2874210783832218
0.23388663460500542 0.5818622124101966 0.2874210783832218
0.23388663460500542 0.6219101534504443 0.1437105391916109
0.23388663460500542 0.661958094490692 0.2155658087874163
0.23388663460500542 0.7020060355309397 0.1437105391916109
0.23388663460500542 0.7420539765711873 0.0
0.23388663460500542 0.782101917611435 0.2155658087874163
0.23388663460500542 0.8221498586516827 0.2874210783832218
0.23388663460500542 0.8621977996919303 0.07185526959580545
0.23388663460500542 0.902245740732178 0.1437105391916109
0.23388663460500542 0.9422936817724257 0.28742107838322095
0.23388663460500542 0.9823416228126735 0.1437105391916109
0.23388663460500542 1.0223895638529212 0.0
0.23388663460500542 1.0624375048931687 0.1437105391916109
0.23388663460500542 1.1024854459334166 0.1437105391916109
0.23388663460500542 1.142533386973664 0.1437105391916109
0.23388663460500542 1.182581328013912 0.3592763479790272
0.23388663460500542 1.2226292690541594 0.3592763479790272
0.23388663460500542 1.2626772100944073 0.2155658087874163
0.23388663460500542 1.3027251511346547 0.1437105391916109
0.23388663460500542 1.3427730921749026 0.4311316175748326
0.23388663460500542 1.38282103321515 0.07185526959580545
0.23388663460500542 1.422868974255398 0.3592763479790272
0.23388663460500542 1.4629169152956454 0.2874210783832218
0.23388663460500542 1.5029648563358933 0.5748421567664436
0.23388663460500542 1.5430127973761407 0.8622632351496652
0.23388663460500542 1.5830607384163886 1.0059737743412762
0.23388663460500542 1.623108679456636 1.365250122320303
0.23388663460500542 1.663156620496884 1.0059737743412762
0.23388663460500542 1.7032045615371314 1.0778290439370817
0.23388663460500542 1.7432525025773793 1.1496843135328871
0.23388663460500542 1.7833004436176267 1.365250122320303
0.23388663460500542 1.8233483846578746 0.9341185047454706
0.23388663460500542 1.863396325698122 0.7904079655538597
0.23388663460500542 1.90344426673837 0.1437105391916101
0.23388663460500542 1.9434922077786179 0.1437105391916109
0.23388663460500542 1.9835401488188653 0.1437105391916109
0.26863714470528066 0.02119103784672916 0.0
0.26863714470528066 0.06123897888697684 0.0
0.26863714470528066 0.10128691992722452 0.43113161757483315
0.26863714470528066 0.1413348609674722 0.4311316175748333
0.26863714470528066 0.18138280200771986 0.6466974263622499
0.26863714470528066 0.22143074304796756 0.3592763479790275
0.26863714470528066 0.26147868408821523 0.4311316175748333
0.26863714470528066 0.3015266251284629 0.07185526959580556
0.26863714470528066 0.34157456616871057 0.5748421567664445
0.26863714470528066 0.38162250720895824 0.28742107838322223
0.26863714470528066 0.4216704482492059 0.21556580878741666
0.26863714470528066 0.46171838928945363 0.07185526959580545
0.26863714470528066 0.5017663303297013 0.5748421567664445
0.26863714470528066 0.541814271369949 0.21556580878741666
0.26863714470528066 0.5818622124101966 0.28742107838322223
0.26863714470528066 0.6219101534504443 0.28742107838322223
0.26863714470528066 0.661958094490692 0.21556580878741666
0.26863714470528066 0.7020060355309397 0.28742107838322223
0.26863714470528066 0.7420539765711873 0.07185526959580556
0.26863714470528066 0.782101917611435 0.21556580878741666
0.26863714470528066 0.8221498586516827 0.28742107838322223
0.26863714470528066 0.8621977996919303 0.6466974263622499
0.26863714470528066 0.902245740732178 0.21556580878741666
0.26863714470528066 0.9422936817724257 0.35927634797902674
0.26863714470528066 0.9823416228126735 0.35927634797902774
0.26863714470528066 1.0223895638529212 0.4311316175748333
0.26863714470528066 1.0624375048931687 0.5029868871706389
0.26863714470528066 1.1024854459334166 0.14371053919161111
0.26863714470528066 1.142533386973664 0.6466974263622499
0.26863714470528066 1.182581328013912 0.35927634797902774
0.26863714470528066 1.2226292690541594 0.21556580878741666
0.26863714470528066 1.2626772100944073 0.6466974263622499
0.26863714470528066 1.3027251511346547 0.5029868871706389
0.26863714470528066 1.3427730921749026 0.7904079655538611
0.26863714470528066 1.38282103321515 0.28742107838322223
0.26863714470528066 1.422868974255398 0.7185526959580555
0.26863714470528066 1.4629169152956454 0.7904079655538611
0.26863714470528066 1.5029648563358933 0.5748421567664445
0.26863714470528066 1.5430127973761407 1.0778290439370832
0.26863714470528066 1.5830607384163886 1.149684313532889
0.26863714470528066 1.623108679456636 1.7963817398951385
0.26863714470528066 1.663156620496884 2.299368627065778
0.26863714470528066 1.7032045615371314 2.4430791662573887
0.26863714470528066 1.7432525025773793 1.6526712007035276
0.26863714470528066 1.7833004436176267 1.2215395831286944
0.26863714470528066 1.8233483846578746 1.149684313532889
0.26863714470528066 1.863396325698122 0.7185526959580555
0.26863714470528066 1.90344426673837 0.21556580878741544
0.26863714470528066 1.9434922077786179 0.07185526959580556
0.26863714470528066 1.9835401488188653 0.07185526959580556
0.30338765480555596 0.02119103784672916 0.07185526959580543
0.30338765480555596 0.06123897888697684 0.14371053919161086
0.30338765480555596 0.10128691992722452 0.0718552695958054
0.30338765480555596 0.1413348609674722 0.3592763479790272
0.30338765480555596 0.18138280200771986 0.5748421567664436
0.30338765480555596 0.22143074304796756 0.4311316175748323
0.30338765480555596 0.26147868408821523 0.2155658087874163
0.30338765480555596 0.3015266251284629 0.4311316175748326
0.30338765480555596 0.34157456616871057 0.3592763479790272
0.30338765480555596 0.38162250720895824 0.5029868871706381
0.30338765480555596 0.4216704482492059 0.2155658087874163
0.30338765480555596 0.46171838928945363 0.43113161757483204
0.30338765480555596 0.5017663303297013 0.1437105391916109
0.30338765480555596 0.541814271369949 0.0
0.30338765480555596 0.5818622124101966 0.5029868871706381
0.30338765480555596 0.6219101534504443 0.1437105391916109
0.30338765480555596 0.661958094490692 0.1437105391916109
0.30338765480555596 0.7020060355309397 0.2155658087874163
0.30338765480555596 0.7420539765711873 0.0
0.30338765480555596 0.782101917611435 0.2155658087874163
0.30338765480555596 0.8221498586516827 0.2155658087874163
0.30338765480555596 0.8621977996919303 0.4311316175748326
0.30338765480555596 0.902245740732178 0.4311316175748326
0.30338765480555596 0.9422936817724257 0.43113161757483137
0.30338765480555596 0.9823416228126735 0.1437105391916109
0.30338765480555596 1.0223895638529212 0.5748421567664436
0.30338765480555596 1.0624375048931687 0.2874210783832218
0.30338765480555596 1.1024854459334166 0.5748421567664436
0.30338765480555596 1.142533386973664 0.6466974263622489
0.30338765480555596 1.182581328013912 0.9341185047454706
0.30338765480555596 1.2226292690541594 0.6466974263622489
0.30338765480555596 1.2626772100944073 0.7904079655538597
0.30338765480555596 1.3027251511346547 0.7904079655538597
0.30338765480555596 1.3427730921749026 1.0059737743412762
0.30338765480555596 1.38282103321515 1.1496843135328871
0.30338765480555596 1.422868974255398 0.8622632351496652
0.30338765480555596 1.4629169152956454 1.6526712007035251
0.30338765480555596 1.5029648563358933 1.9400922790867465
0.30338765480555596 1.5430127973761407 2.8023555142364116
0.30338765480555596 1.5830607384163886 1.9400922790867465
0.30338765480555596 1.623108679456636 2.4430791662573847
0.30338765480555596 1.663156620496884 1.6526712007035251
0.30338765480555596 1.7032045615371314 2.4430791662573847
0.30338765480555596 1.7432525025773793 1.9400922790867465
0.30338765480555596 1.7833004436176267 1.7245264702993304
0.30338765480555596 1.8233483846578746 0.7185526959580544
0.30338765480555596 1.863396325698122 0.3592763479790272
0.30338765480555596 1.90344426673837 0.07185526959580504
0.30338765480555596 1.9434922077786179 0.07185526959580545
0.30338765480555596 1.9835401488188653 0.0
0.33813816490583126 0.02119103784672916 0.0
0.33813816490583126 0.06123897888697684 0.0
0.33813816490583126 0.10128691992722452 0.14371053919161106
0.33813816490583126 0.1413348609674722 0.35927634797902774
0.33813816490583126 0.18138280200771986 0.35927634797902774
0.33813816490583126 0.22143074304796756 0.574842156766444
0.33813816490583126 0.26147868408821523 0.28742107838322223
0.33813816490583126 0.3015266251284629 0.35927634797902774
0.33813816490583126 0.34157456616871057 0.35927634797902774
0.33813816490583126 0.38162250720895824 0.5029868871706389
0.33813816490583126 0.4216704482492059 0.14371053919161111
0.33813816490583126 0.46171838928945363 0.35927634797902724
0.33813816490583126 0.5017663303297013 0.4311316175748333
0.33813816490583126 0.541814271369949 0.6466974263622499
0.33813816490583126 0.5818622124101966 0.28742107838322223
0.33813816490583126 0.6219101534504443 0.14371053919161111
0.33813816490583126 0.661958094490692 0.5029868871706389
0.33813816490583126 0.7020060355309397 0.35927634797902774
0.33813816490583126 0.7420539765711873 0.5029868871706389
0.33813816490583126 0.782101917611435 0.14371053919161111
0.33813816490583126 0.8221498586516827 0.4311316175748333
0.33813816490583126 0.8621977996919303 0.4311316175748333
0.33813816490583126 0.902245740732178 0.07185526959580556
0.33813816490583126 0.9422936817724257 0.21556580878741602
0.33813816490583126 0.9823416228126735 0.4311316175748333
0.33813816490583126 1.0223895638529212 0.6466974263622499
0.33813816490583126 1.0624375048931687 0.9341185047454721
0.33813816490583126 1.1024854459334166 0.7185526959580555
0.33813816490583126 1.142533386973664 0.5029868871706389
0.33813816490583126 1.182581328013912 0.35927634797902774
0.33813816490583126 1.2226292690541594 0.6466974263622499
0.33813816490583126 1.2626772100944073 1.5808159311077221
0.33813816490583126 1.3027251511346547 1.149684313532889
0.33813816490583126 1.3427730921749026 1.2215395831286944
0.33813816490583126 1.38282103321515 1.7245264702993333
0.33813816490583126 1.422868974255398 1.7963817398951385
0.33813816490583126 1.4629169152956454 2.4430791662573887
0.33813816490583126 1.5029648563358933 2.4430791662573887
0.33813816490583126 1.5430127973761407 2.083802818278361
0.33813816490583126 1.5830607384163886 3.0897765926196383
0.33813816490583126 1.623108679456636 3.1616318622154442
0.33813816490583126 1.663156620496884 3.7364740189818884
0.33813816490583126 1.7032045615371314 1.7963817398951385
0.33813816490583126 1.7432525025773793 2.083802818278361
0.33813816490583126 1.7833004436176267 1.7963817398951385
0.33813816490583126 1.8233483846578746 0.5748421567664445
0.33813816490583126 1.863396325698122 0.07185526959580556
0.33813816490583126 1.90344426673837 0.21556580878741544
0.33813816490583126 1.9434922077786179 0.0
0.33813816490583126 1.9835401488188653 0.0
0.3728886750061065 0.02119103784672916 0.0
0.3728886750061065 0.06123897888697684 0.07185526959580543
0.3728886750061065 0.10128691992722452 0.1437105391916108
0.3728886750061065 0.1413348609674722 0.4311316175748326
0.3728886750061065 0.18138280200771986 0.5748421567664436
0.3728886750061065 0.22143074304796756 0.5748421567664431
0.3728886750061065 0.26147868408821523 0.2155658087874163
0.3728886750061065 0.3015266251284629 0.2874210783832218
0.3728886750061065 0.34157456616871057 0.2155658087874163
0.3728886750061065 0.38162250720895824 0.3592763479790272
0.3728886750061065 0.4216704482492059 0.2874210783832218
0.3728886750061065 0.46171838928945363 0.5748421567664427
0.3728886750061065 0.5017663303297013 0.2874210783832218
0.3728886750061065 0.541814271369949 0.2874210783832218
0.3728886750061065 0.5818622124101966 0.4311316175748326
0.3728886750061065 0.6219101534504443 0.5029868871706381
0.3728886750061065 0.661958094490692 0.3592763479790272
0.3728886750061065 0.7020060355309397 0.2874210783832218
0.3728886750061065 0.7420539765711873 0.5748421567664436
0.3728886750061065 0.782101917611435 0.7185526959580544
0.3728886750061065 0.8221498586516827 0.5748421567664436
0.3728886750061065 0.8621977996919303 0.5029868871706381
0.3728886750061065 0.902245740732178 0.5748421567664436
0.3728886750061065 0.9422936817724257 0.8622632351496627
0.3728886750061065 0.9823416228126735 0.5748421567664436
0.3728886750061065 1.0223895638529212 0.8622632351496652
0.3728886750061065 1.0624375048931687 0.5748421567664436
0.3728886750061065 1.1024854459334166 0.8622632351496652
0.3728886750061065 1.142533386973664 1.2933948527244978
0.3728886750061065 1.182581328013912 1.7963817398951356
0.3728886750061065 1.2226292690541594 1.365250122320303
0.3728886750061065 1.2626772100944073 1.8682370094909413
0.3728886750061065 1.3027251511346547 1.508960661511914
0.3728886750061065 1.3427730921749026 1.8682370094909413
0.3728886750061065 1.38282103321515 2.2275133574699684
0.3728886750061065 1.422868974255398 3.3771976710028553
0.3728886750061065 1.4629169152956454 3.3053424014070503
0.3728886750061065 1.5029648563358933 3.3053424014070503
0.3728886750061065 1.5430127973761407 3.5209082101944658
0.3728886750061065 1.5830607384163886 3.0897765926196334
0.3728886750061065 1.623108679456636 3.3771976710028553
0.3728886750061065 1.663156620496884 3.0897765926196334
0.3728886750061065 1.7032045615371314 1.7963817398951356
0.3728886750061065 1.7432525025773793 1.508960661511914
0.3728886750061065 1.7833004436176267 0.7904079655538597
0.3728886750061065 1.8233483846578746 0.3592763479790272
0.3728886750061065 1.863396325698122 0.07185526959580545
0.3728886750061065 1.90344426673837 0.0
0.3728886750061065 1.9434922077786179 0.0
0.3728886750061065 1.9835401488188653 0.0
0.4076391851063818 0.02119103784672916 0.0
0.4076391851063818 0.06123897888697684 0.14371053919161086
0.4076391851063818 0.10128691992722452 0.21556580878741624
0.4076391851063818 0.1413348609674722 0.2155658087874163
0.4076391851063818 0.18138280200771986 0.2874210783832218
0.4076391851063818 0.22143074304796756 0.07185526959580539
0.4076391851063818 0.26147868408821523 0.5029868871706381
0.4076391851063818 0.3015266251284629 0.4311316175748326
0.4076391851063818 0.34157456616871057 0.0
0.4076391851063818 0.38162250720895824 0.2874210783832218
0.4076391851063818 0.4216704482492059 0.3592763479790272
0.4076391851063818 0.46171838928945363 0.28742107838322134
0.4076391851063818 0.5017663303297013 0.4311316175748326
0.4076391851063818 0.541814271369949 0.4311316175748326
0.4076391851063818 0.5818622124101966 0.2874210783832218
0.4076391851063818 0.6219101534504443 0.4311316175748326
0.4076391851063818 0.661958094490692 0.4311316175748326
0.4076391851063818 0.7020060355309397 0.5748421567664436
0.4076391851063818 0.7420539765711873 0.4311316175748326
0.4076391851063818 0.782101917611435 0.7904079655538597
0.4076391851063818 0.8221498586516827 0.7185526959580544
0.4076391851063818 0.8621977996919303 0.1437105391916109
0.4076391851063818 0.902245740732178 0.7904079655538597
0.4076391851063818 0.9422936817724257 0.5748421567664419
0.4076391851063818 0.9823416228126735 0.6466974263622489
0.4076391851063818 1.0223895638529212 1.2933948527244978
0.4076391851063818 1.0624375048931687 0.5748421567664436
0.4076391851063818 1.1024854459334166 1.0059737743412762
0.4076391851063818 1.142533386973664 1.2933948527244978
0.4076391851063818 1.182581328013912 1.4371053919161088
0.4076391851063818 1.2226292690541594 1.2933948527244978
0.4076391851063818 1.2626772100944073 2.2993686270657743
0.4076391851063818 1.3027251511346547 1.7245264702993304
0.4076391851063818 1.3427730921749026 2.5867897054489957
0.4076391851063818 1.38282103321515 3.3053424014070503
0.4076391851063818 1.422868974255398 3.017921323023828
0.4076391851063818 1.4629169152956454 2.8023555142364116
0.4076391851063818 1.5029648563358933 2.8023555142364116
0.4076391851063818 1.5430127973761407 3.6646187493860767
0.4076391851063818 1.5830607384163886 3.3771976710028553
0.4076391851063818 1.623108679456636 2.946066053428023
0.4076391851063818 1.663156620496884 3.5209082101944658
0.4076391851063818 1.7032045615371314 1.9400922790867465
0.4076391851063818 1.7432525025773793 1.0059737743412762
0.4076391851063818 1.7833004436176267 0.2155658087874163
0.4076391851063818 1.8233483846578746 0.4311316175748326
0.4076391851063818 1.863396325698122 0.0
0.4076391851063818 1.90344426673837 0.0
0.4076391851063818 1.9434922077786179 0.0
0.4076391851063818 1.9835401488188653 0.0
0.44238969520665705 0.02119103784672916 0.0
0.44238969520665705 0.06123897888697684 0.1437105391916111
0.44238969520665705 0.10128691992722452 0.0
0.44238969520665705 0.1413348609674722 0.14371053919161111
0.44238969520665705 0.18138280200771986 0.07185526959580556
0.44238969520665705 0.22143074304796756 0.21556580878741646
0.44238969520665705 0.26147868408821523 0.35927634797902774
0.44238969520665705 0.3015266251284629 0.35927634797902774
0.44238969520665705 0.34157456616871057 0.28742107838322223
0.44238969520665705 0.38162250720895824 0.28742107838322223
0.44238969520665705 0.4216704482492059 0.21556580878741666
0.44238969520665705 0.46171838928945363 0.43113161757483265
0.44238969520665705 0.5017663303297013 0.28742107838322223
0.44238969520665705 0.541814271369949 0.21556580878741666
0.44238969520665705 0.5818622124101966 0.4311316175748333
0.44238969520665705 0.6219101534504443 0.21556580878741666
0.44238969520665705 0.661958094490692 0.21556580878741666
0.44238969520665705 0.7020060355309397 0.4311316175748333
0.44238969520665705 0.7420539765711873 0.5748421567664445
0.44238969520665705 0.782101917611435 0.5029868871706389
0.44238969520665705 0.8221498586516827 0.35927634797902774
0.44238969520665705 0.8621977996919303 0.5029868871706389
0.44238969520665705 0.902245740732178 0.7185526959580555
0.44238969520665705 0.9422936817724257 0.9341185047454695
0.44238969520665705 0.9823416228126735 1.0059737743412778
0.44238969520665705 1.0223895638529212 1.3652501223203055
0.44238969520665705 1.0624375048931687 0.7185526959580555
0.44238969520665705 1.1024854459334166 1.2933948527244998
0.44238969520665705 1.142533386973664 1.5808159311077221
0.44238969520665705 1.182581328013912 2.227513357469972
0.44238969520665705 1.2226292690541594 1.8682370094909442
0.44238969520665705 1.2626772100944073 2.227513357469972
0.44238969520665705 1.3027251511346547 2.1556580878741665
0.44238969520665705 1.3427730921749026 3.0179213230238333
0.44238969520665705 1.38282103321515 3.0897765926196383
0.44238969520665705 1.422868974255398 2.9460660534280274
0.44238969520665705 1.4629169152956454 3.1616318622154442
0.44238969520665705 1.5029648563358933 3.4490529405986665
0.44238969520665705 1.5430127973761407 4.0957503669609165
0.44238969520665705 1.5830607384163886 3.1616318622154442
0.44238969520665705 1.623108679456636 3.377197671002861
0.44238969520665705 1.663156620496884 2.227513357469972
0.44238969520665705 1.7032045615371314 1.2933948527244998
0.44238969520665705 1.7432525025773793 0.4311316175748333
0.44238969520665705 1.7833004436176267 0.35927634797902774
0.44238969520665705 1.8233483846578746 0.0
0.44238969520665705 1.863396325698122 0.0
0.44238969520665705 1.90344426673837 0.0
0.44238969520665705 1.9434922077786179 0.0
0.44238969520665705 1.9835401488188653 0.0
0.47714020530693235 0.02119103784672916 0.0
0.47714020530693235 0.06123897888697684 0.0
0.47714020530693235 0.10128691992722452 0.0718552695958054
0.47714020530693235 0.1413348609674722 0.07185526959580545
0.47714020530693235 0.18138280200771986 0.1437105391916109
0.47714020530693235 0.22143074304796756 0.14371053919161078
0.47714020530693235 0.26147868408821523 0.2874210783832218
0.47714020530693235 0.3015266251284629 0.2874210783832218
0.47714020530693235 0.34157456616871057 0.3592763479790272
0.47714020530693235 0.38162250720895824 0.7185526959580544
0.47714020530693235 0.4216704482492059 0.3592763479790272
0.47714020530693235 0.46171838928945363 0.43113161757483204
0.47714020530693235 0.5017663303297013 0.3592763479790272
0.47714020530693235 0.541814271369949 0.5029868871706381
0.47714020530693235 0.5818622124101966 0.5029868871706381
0.47714020530693235 0.6219101534504443 0.9341185047454706
0.47714020530693235 0.661958094490692 0.9341185047454706
0.47714020530693235 0.7020060355309397 0.5748421567664436
0.47714020530693235 0.7420539765711873 0.7185526959580544
0.47714020530693235 0.782101917611435 0.6466974263622489
0.47714020530693235 0.8221498586516827 0.2155658087874163
0.47714020530693235 0.8621977996919303 0.4311316175748326
0.47714020530693235 0.902245740732178 0.6466974263622489
0.47714020530693235 0.9422936817724257 0.7904079655538576
0.47714020530693235 0.9823416228126735 0.7185526959580544
0.47714020530693235 1.0223895638529212 0.9341185047454706
0.47714020530693235 1.0624375048931687 1.5808159311077195
0.47714020530693235 1.1024854459334166 1.4371053919161088
0.47714020530693235 1.142533386973664 1.5808159311077195
0.47714020530693235 1.182581328013912 1.0778290439370817
0.47714020530693235 1.2226292690541594 2.3712238966615793
0.47714020530693235 1.2626772100944073 2.1556580878741634
0.47714020530693235 1.3027251511346547 3.3771976710028553
0.47714020530693235 1.3427730921749026 3.2334871318112444
0.47714020530693235 1.38282103321515 3.808329288577688
0.47714020530693235 1.422868974255398 3.3771976710028553
0.47714020530693235 1.4629169152956454 2.730500244640606
0.47714020530693235 1.5029648563358933 3.017921323023828
0.47714020530693235 1.5430127973761407 3.017921323023828
0.47714020530693235 1.5830607384163886 3.017921323023828
0.47714020530693235 1.623108679456636 1.9400922790867465
0.47714020530693235 1.663156620496884 1.2933948527244978
0.47714020530693235 1.7032045615371314 0.6466974263622489
0.47714020530693235 1.7432525025773793 0.1437105391916109
0.47714020530693235 1.7833004436176267 0.0
0.47714020530693235 1.8233483846578746 0.0
0.47714020530693235 1.863396325698122 0.0
0.47714020530693235 1.90344426673837 0.0
0.47714020530693235 1.9434922077786179 0.0
0.47714020530693235 1.9835401488188653 0.0
0.5118907154072077 0.02119103784672916 0.0
0.5118907154072077 0.06123897888697684 0.0
0.5118907154072077 0.10128691992722452 0.0
0.5118907154072077 0.1413348609674722 0.28742107838322223
0.5118907154072077 0.18138280200771986 0.0
0.5118907154072077 0.22143074304796756 0.143710539191611
0.5118907154072077 0.26147868408821523 0.35927634797902774
0.5118907154072077 0.3015266251284629 0.28742107838322223
0.5118907154072077 0.34157456616871057 0.35927634797902774
0.5118907154072077 0.38162250720895824 0.14371053919161111
0.5118907154072077 0.4216704482492059 0.21556580878741666
0.5118907154072077 0.46171838928945363 0.1437105391916109
0.5118907154072077 0.5017663303297013 0.5748421567664445
0.5118907154072077 0.541814271369949 0.5029868871706389
0.5118907154072077 0.5818622124101966 0.35927634797902774
0.5118907154072077 0.6219101534504443 0.5029868871706389
0.5118907154072077 0.661958094490692 0.6466974263622499
0.5118907154072077 0.7020060355309397 0.5748421567664445
0.5118907154072077 0.7420539765711873 0.28742107838322223
0.5118907154072077 0.782101917611435 0.21556580878741666
0.5118907154072077 0.8221498586516827 0.4311316175748333
0.5118907154072077 0.8621977996919303 0.9341185047454721
0.5118907154072077 0.902245740732178 1.149684313532889
0.5118907154072077 0.9422936817724257 0.7185526959580535
0.5118907154072077 0.9823416228126735 1.5089606615119167
0.5118907154072077 1.0223895638529212 1.5089606615119167
0.5118907154072077 1.0624375048931687 1.3652501223203055
0.5118907154072077 1.1024854459334166 1.9400922790867499
0.5118907154072077 1.142533386973664 1.7963817398951385
0.5118907154072077 1.182581328013912 2.371223896661583
0.5118907154072077 1.2226292690541594 3.0897765926196383
0.5118907154072077 1.2626772100944073 3.1616318622154442
0.5118907154072077 1.3027251511346547 3.305342401407055
0.5118907154072077 1.3427730921749026 3.664618749386083
0.5118907154072077 1.38282103321515 3.2334871318112497
0.5118907154072077 1.422868974255398 4.0957503669609165
0.5118907154072077 1.4629169152956454 3.0897765926196383
0.5118907154072077 1.5029648563358933 2.4430791662573887
0.5118907154072077 1.5430127973761407 3.305342401407055
0.5118907154072077 1.5830607384163886 2.371223896661583
0.5118907154072077 1.623108679456636 1.5808159311077221
0.5118907154072077 1.663156620496884 1.149684313532889
0.5118907154072077 1.7032045615371314 0.4311316175748333
0.5118907154072077 1.7432525025773793 0.0
0.5118907154072077 1.7833004436176267 0.0
0.5118907154072077 1.8233483846578746 0.0
0.5118907154072077 1.863396325698122 0.0
0.5118907154072077 1.90344426673837 0.0
0.5118907154072077 1.9434922077786179 0.0
0.5118907154072077 1.9835401488188653 0.0
0.5466412255074828 0.02119103784672916 0.0
0.5466412255074828 0.06123897888697684 0.07185526959580543
0.5466412255074828 0.10128691992722452 0.0
0.5466412255074828 0.1413348609674722 0.07185526959580545
0.5466412255074828 0.18138280200771986 0.1437105391916109
0.5466412255074828 0.22143074304796756 0.3592763479790269
0.5466412255074828 0.26147868408821523 0.2155658087874163
0.5466412255074828 0.3015266251284629 0.07185526959580545
0.5466412255074828 0.34157456616871057 0.1437105391916109
0.5466412255074828 0.38162250720895824 0.6466974263622489
0.5466412255074828 0.4216704482492059 0.3592763479790272
0.5466412255074828 0.46171838928945363 0.3592763479790267
0.5466412255074828 0.5017663303297013 0.07185526959580545
0.5466412255074828 0.541814271369949 0.5748421567664436
0.5466412255074828 0.5818622124101966 0.4311316175748326
0.5466412255074828 0.6219101534504443 0.2155658087874163
0.5466412255074828 0.661958094490692 0.7185526959580544
0.5466412255074828 0.7020060355309397 0.5029868871706381
0.5466412255074828 0.7420539765711873 0.5748421567664436
0.5466412255074828 0.782101917611435 0.5748421567664436
0.5466412255074828 0.8221498586516827 0.9341185047454706
0.5466412255074828 0.8621977996919303 1.1496843135328871
0.5466412255074828 0.902245740732178 0.9341185047454706
0.5466412255074828 0.9422936817724257 0.8622632351496627
0.5466412255074828 0.9823416228126735 1.4371053919161088
0.5466412255074828 1.0223895638529212 1.8682370094909413
0.5466412255074828 1.0624375048931687 1.7963817398951356
0.5466412255074828 1.1024854459334166 1.7963817398951356
0.5466412255074828 1.142533386973664 2.0838028182783574
0.5466412255074828 1.182581328013912 2.51493443585319
0.5466412255074828 1.2226292690541594 2.946066053428023
0.5466412255074828 1.2626772100944073 1.7245264702993304
0.5466412255074828 1.3027251511346547 1.8682370094909413
0.5466412255074828 1.3427730921749026 2.51493443585319
0.5466412255074828 1.38282103321515 3.808329288577688
0.5466412255074828 1.422868974255398 2.946066053428023
0.5466412255074828 1.4629169152956454 2.3712238966615793
0.5466412255074828 1.5029648563358933 2.4430791662573847
0.5466412255074828 1.5430127973761407 2.658644975044801
0.5466412255074828 1.5830607384163886 1.365250122320303
0.5466412255074828 1.623108679456636 0.7904079655538597
0.5466412255074828 1.663156620496884 0.2874210783832218
0.5466412255074828 1.7032045615371314 0.07185526959580545
0.5466412255074828 1.7432525025773793 0.0
0.5466412255074828 1.7833004436176267 0.0
0.5466412255074828 1.8233483846578746 0.0
0.5466412255074828 1.863396325698122 0.0
0.5466412255074828 1.90344426673837 0.0
0.5466412255074828 1.9434922077786179 0.0
0.5466412255074828 1.9835401488188653 0.0
0.5813917356077583 0.02119103784672916 0.0
0.5813917356077583 0.06123897888697684 0.0
0.5813917356077583 0.10128691992722452 0.0718552695958054
0.5813917356077583 0.1413348609674722 0.07185526959580545
0.5813917356077583 0.18138280200771986 0.07185526959580545
0.5813917356077583 0.22143074304796756 0.07185526959580539
0.5813917356077583 0.26147868408821523 0.07185526959580545
0.5813917356077583 0.3015266251284629 0.2874210783832218
0.5813917356077583 0.34157456616871057 0.07185526959580545
0.5813917356077583 0.38162250720895824 0.2155658087874163
0.5813917356077583 0.4216704482492059 0.3592763479790272
0.5813917356077583 0.46171838928945363 0.21556580878741602
0.5813917356077583 0.5017663303297013 0.2874210783832218
0.5813917356077583 0.541814271369949 0.7904079655538597
0.5813917356077583 0.5818622124101966 0.7904079655538597
0.5813917356077583 0.6219101534504443 0.7185526959580544
0.5813917356077583 0.661958094490692 0.7904079655538597
0.5813917356077583 0.7020060355309397 0.3592763479790272
0.5813917356077583 0.7420539765711873 0.7904079655538597
0.5813917356077583 0.782101917611435 0.6466974263622489
0.5813917356077583 0.8221498586516827 1.0059737743412762
0.5813917356077583 0.8621977996919303 0.3592763479790272
0.5813917356077583 0.902245740732178 1.0778290439370817
0.5813917356077583 0.9422936817724257 0.5748421567664419
0.5813917356077583 0.9823416228126735 1.4371053919161088
0.5813917356077583 1.0223895638529212 1.7245264702993304
0.5813917356077583 1.0624375048931687 1.1496843135328871
0.5813917356077583 1.1024854459334166 2.1556580878741634
0.5813917356077583 1.142533386973664 2.0119475486825524
0.5813917356077583 1.182581328013912 1.9400922790867465
0.5813917356077583 1.2226292690541594 2.1556580878741634
0.5813917356077583 1.2626772100944073 3.3053424014070503
0.5813917356077583 1.3027251511346547 2.2993686270657743
0.5813917356077583 1.3427730921749026 2.658644975044801
0.5813917356077583 1.38282103321515 2.4430791662573847
0.5813917356077583 1.422868974255398 3.0897765926196334
0.5813917356077583 1.4629169152956454 1.8682370094909413
0.5813917356077583 1.5029648563358933 3.017921323023828
0.5813917356077583 1.5430127973761407 1.9400922790867465
0.5813917356077583 1.5830607384163886 1.2215395831286924
0.5813917356077583 1.623108679456636 0.5748421567664436
0.5813917356077583 1.663156620496884 0.07185526959580545
0.5813917356077583 1.7032045615371314 0.0
0.5813917356077583 1.7432525025773793 0.0
0.5813917356077583 1.7833004436176267 0.0
0.5813917356077583 1.8233483846578746 0.0
0.5813917356077583 1.863396325698122 0.0
0.5813917356077583 1.90344426673837 0.0
0.5813917356077583 1.9434922077786179 0.0
0.5813917356077583 1.9835401488188653 0.0
0.6161422457080334 0.02119103784672916 0.0
0.6161422457080334 0.06123897888697684 0.07185526959580543
0.6161422457080334 0.10128691992722452 0.0718552695958054
0.6161422457080334 0.1413348609674722 0.0
0.6161422457080334 0.18138280200771986 0.07185526959580545
0.6161422457080334 0.22143074304796756 0.07185526959580539
0.6161422457080334 0.26147868408821523 0.2874210783832218
0.6161422457080334 0.3015266251284629 0.2155658087874163
0.6161422457080334 0.34157456616871057 0.07185526959580545
0.6161422457080334 0.38162250720895824 0.1437105391916109
0.6161422457080334 0.4216704482492059 0.2874210783832218
0.6161422457080334 0.46171838928945363 0.28742107838322134
0.6161422457080334 0.5017663303297013 0.3592763479790272
0.6161422457080334 0.541814271369949 0.3592763479790272
0.6161422457080334 0.5818622124101966 0.6466974263622489
0.6161422457080334 0.6219101534504443 0.6466974263622489
0.6161422457080334 0.661958094490692 0.9341185047454706
0.6161422457080334 0.7020060355309397 0.4311316175748326
0.6161422457080334 0.7420539765711873 1.0778290439370817
0.6161422457080334 0.782101917611435 0.8622632351496652
0.6161422457080334 0.8221498586516827 0.7904079655538597
0.6161422457080334 0.8621977996919303 0.9341185047454706
0.6161422457080334 0.902245740732178 0.9341185047454706
0.6161422457080334 0.9422936817724257 1.0778290439370786
0.6161422457080334 0.9823416228126735 0.9341185047454706
0.6161422457080334 1.0223895638529212 1.1496843135328871
0.6161422457080334 1.0624375048931687 1.365250122320303
0.6161422457080334 1.1024854459334166 1.6526712007035251
0.6161422457080334 1.142533386973664 1.7245264702993304
0.6161422457080334 1.182581328013912 1.7245264702993304
0.6161422457080334 1.2226292690541594 2.3712238966615793
0.6161422457080334 1.2626772100944073 2.0838028182783574
0.6161422457080334 1.3027251511346547 2.2275133574699684
0.6161422457080334 1.3427730921749026 2.3712238966615793
0.6161422457080334 1.38282103321515 2.2275133574699684
0.6161422457080334 1.422868974255398 2.5867897054489957
0.6161422457080334 1.4629169152956454 2.5867897054489957
0.6161422457080334 1.5029648563358933 1.508960661511914
0.6161422457080334 1.5430127973761407 1.365250122320303
0.6161422457080334 1.5830607384163886 0.4311316175748326
0.6161422457080334 1.623108679456636 0.07185526959580545
0.6161422457080334 1.663156620496884 0.0
0.6161422457080334 1.7032045615371314 0.0
0.6161422457080334 1.7432525025773793 0.0
0.6161422457080334 1.7833004436176267 0.0
0.6161422457080334 1.8233483846578746 0.0
0.6161422457080334 1.863396325698122 0.0
0.6161422457080334 1.90344426673837 0.0
0.6161422457080334 1.9434922077786179 0.0
0.6161422457080334 1.9835401488188653 0.0
0.6508927558083087 0.02119103784672916 0.0
0.6508927558083087 0.06123897888697684 0.0
0.6508927558083087 0.10128691992722452 0.14371053919161128
0.6508927558083087 0.1413348609674722 0.07185526959580565
0.6508927558083087 0.18138280200771986 0.07185526959580565
0.6508927558083087 0.22143074304796756 0.07185526959580561
0.6508927558083087 0.26147868408821523 0.07185526959580565
0.6508927558083087 0.3015266251284629 0.1437105391916113
0.6508927558083087 0.34157456616871057 0.35927634797902835
0.6508927558083087 0.38162250720895824 0.21556580878741696
0.6508927558083087 0.4216704482492059 0.21556580878741696
0.6508927558083087 0.46171838928945363 0.502986887170639
0.6508927558083087 0.5017663303297013 0.2874210783832226
0.6508927558083087 0.541814271369949 0.4311316175748339
0.6508927558083087 0.5818622124101966 0.35927634797902835
0.6508927558083087 0.6219101534504443 0.1437105391916113
0.6508927558083087 0.661958094490692 0.35927634797902835
0.6508927558083087 0.7020060355309397 0.4311316175748339
0.6508927558083087 0.7420539765711873 0.5029868871706396
0.6508927558083087 0.782101917611435 0.5029868871706396
0.6508927558083087 0.8221498586516827 0.7185526959580567
0.6508927558083087 0.8621977996919303 0.4311316175748339
0.6508927558083087 0.902245740732178 1.3652501223203077
0.6508927558083087 0.9422936817724257 0.7904079655538601
0.6508927558083087 0.9823416228126735 0.7904079655538623
0.6508927558083087 1.0223895638529212 1.1496843135328905
0.6508927558083087 1.0624375048931687 1.2933948527245018
0.6508927558083087 1.1024854459334166 1.8682370094909475
0.6508927558083087 1.142533386973664 1.5089606615119189
0.6508927558083087 1.182581328013912 1.5089606615119189
0.6508927558083087 1.2226292690541594 2.0838028182783646
0.6508927558083087 1.2626772100944073 1.5808159311077246
0.6508927558083087 1.3027251511346547 1.2933948527245018
0.6508927558083087 1.3427730921749026 2.011947548682558
0.6508927558083087 1.38282103321515 1.2933948527245018
0.6508927558083087 1.422868974255398 1.005973774341279
0.6508927558083087 1.4629169152956454 1.1496843135328905
0.6508927558083087 1.5029648563358933 0.5748421567664452
0.6508927558083087 1.5430127973761407 0.2874210783832226
0.6508927558083087 1.5830607384163886 0.07185526959580565
0.6508927558083087 1.623108679456636 0.07185526959580565
0.6508927558083087 1.663156620496884 0.0
0.6508927558083087 1.7032045615371314 0.0
0.6508927558083087 1.7432525025773793 0.0
0.6508927558083087 1.7833004436176267 0.0
0.6508927558083087 1.8233483846578746 0.0
0.6508927558083087 1.863396325698122 0.0
0.6508927558083087 1.90344426673837 0.0
0.6508927558083087 1.9434922077786179 0.0
0.6508927558083087 1.9835401488188653 0.0
0.685643265908584 0.02119103784672916 0.0
0.685643265908584 0.06123897888697684 0.0
0.685643265908584 0.10128691992722452 0.0
0.685643265908584 0.1413348609674722 0.07185526959580545
0.685643265908584 0.18138280200771986 0.0
0.685643265908584 0.22143074304796756 0.14371053919161078
0.685643265908584 0.26147868408821523 0.1437105391916109
0.685643265908584 0.3015266251284629 0.0
0.685643265908584 0.34157456616871057 0.1437105391916109
0.685643265908584 0.38162250720895824 0.1437105391916109
0.685643265908584 0.4216704482492059 0.2155658087874163
0.685643265908584 0.46171838928945363 0.5029868871706373
0.685643265908584 0.5017663303297013 0.4311316175748326
0.685643265908584 0.541814271369949 0.2155658087874163
0.685643265908584 0.5818622124101966 0.6466974263622489
0.685643265908584 0.6219101534504443 0.07185526959580545
0.685643265908584 0.661958094490692 0.4311316175748326
0.685643265908584 0.7020060355309397 0.5029868871706381
0.685643265908584 0.7420539765711873 0.6466974263622489
0.685643265908584 0.782101917611435 0.7904079655538597
0.685643265908584 0.8221498586516827 0.5029868871706381
0.685643265908584 0.8621977996919303 0.9341185047454706
0.685643265908584 0.902245740732178 1.0059737743412762
0.685643265908584 0.9422936817724257 1.0778290439370786
0.685643265908584 0.9823416228126735 0.9341185047454706
0.685643265908584 1.0223895638529212 1.0059737743412762
0.685643265908584 1.0624375048931687 0.9341185047454706
0.685643265908584 1.1024854459334166 1.4371053919161088
0.685643265908584 1.142533386973664 1.365250122320303
0.685643265908584 1.182581328013912 1.0059737743412762
0.685643265908584 1.2226292690541594 1.508960661511914
0.685643265908584 1.2626772100944073 1.5808159311077195
0.685643265908584 1.3027251511346547 1.508960661511914
0.685643265908584 1.3427730921749026 2.0119475486825524
0.685643265908584 1.38282103321515 1.4371053919161088
0.685643265908584 1.422868974255398 1.1496843135328871
0.685643265908584 1.4629169152956454 0.5748421567664436
0.685643265908584 1.5029648563358933 0.6466974263622489
0.685643265908584 1.5430127973761407 0.2874210783832218
0.685643265908584 1.5830607384163886 0.0
0.685643265908584 1.623108679456636 0.0
0.685643265908584 1.663156620496884 0.0
0.685643265908584 1.7032045615371314 0.0
0.685643265908584 1.7432525025773793 0.0
0.685643265908584 1.7833004436176267 0.0
0.685643265908584 1.8233483846578746 0.0
0.685643265908584 1.863396325698122 0.0
0.685643265908584 1.90344426673837 0.0
0.685643265908584 1.9434922077786179 0.0
0.685643265908584 1.9835401488188653 0.0
0.7203937760088592 0.02119103784672916 0.0
0.7203937760088592 0.06123897888697684 0.0
0.7203937760088592 0.10128691992722452 0.0718552695958054
0.7203937760088592 0.1413348609674722 0.0
0.7203937760088592 0.18138280200771986 0.07185526959580545
0.7203937760088592 0.22143074304796756 0.21556580878741616
0.7203937760088592 0.26147868408821523 0.1437105391916109
0.7203937760088592 0.3015266251284629 0.2874210783832218
0.7203937760088592 0.34157456616871057 0.1437105391916109
0.7203937760088592 0.38162250720895824 0.0
0.7203937760088592 0.4216704482492059 0.3592763479790272
0.7203937760088592 0.46171838928945363 0.07185526959580534
0.7203937760088592 0.5017663303297013 0.1437105391916109
0.7203937760088592 0.541814271369949 0.1437105391916109
0.7203937760088592 0.5818622124101966 0.2874210783832218
0.7203937760088592 0.6219101534504443 0.2155658087874163
0.7203937760088592 0.661958094490692 0.2155658087874163
0.7203937760088592 0.7020060355309397 0.4311316175748326
0.7203937760088592 0.7420539765711873 0.6466974263622489
0.7203937760088592 0.782101917611435 0.5748421567664436
0.7203937760088592 0.8221498586516827 0.5748421567664436
0.7203937760088592 0.8621977996919303 0.5748421567664436
0.7203937760088592 0.902245740732178 0.6466974263622489
0.7203937760088592 0.9422936817724257 1.0059737743412733
0.7203937760088592 0.9823416228126735 1.0778290439370817
0.7203937760088592 1.0223895638529212 1.0059737743412762
0.7203937760088592 1.0624375048931687 1.2933948527244978
0.7203937760088592 1.1024854459334166 1.4371053919161088
0.7203937760088592 1.142533386973664 1.4371053919161088
0.7203937760088592 1.182581328013912 1.0059737743412762
0.7203937760088592 1.2226292690541594 1.2215395831286924
0.7203937760088592 1.2626772100944073 1.4371053919161088
0.7203937760088592 1.3027251511346547 1.1496843135328871
0.7203937760088592 1.3427730921749026 0.9341185047454706
0.7203937760088592 1.38282103321515 1.0059737743412762
0.7203937760088592 1.422868974255398 1.0778290439370817
0.7203937760088592 1.4629169152956454 0.4311316175748326
0.7203937760088592 1.5029648563358933 0.1437105391916109
0.7203937760088592 1.5430127973761407 0.0
0.7203937760088592 1.5830607384163886 0.0
0.7203937760088592 1.623108679456636 0.0
0.7203937760088592 1.663156620496884 0.0
0.7203937760088592 1.7032045615371314 0.0
0.7203937760088592 1.7432525025773793 0.0
0.7203937760088592 1.7833004436176267 0.0
0.7203937760088592 1.8233483846578746 0.0
0.7203937760088592 1.863396325698122 0.0
0.7203937760088592 1.90344426673837 0.0
0.7203937760088592 1.9434922077786179 0.0
0.7203937760088592 1.9835401488188653 0.0
0.7551442861091346 0.02119103784672916 0.0
0.7551442861091346 0.06123897888697684 0.0
0.7551442861091346 0.10128691992722452 0.0
0.7551442861091346 0.1413348609674722 0.07185526959580545
0.7551442861091346 0.18138280200771986 0.0
0.7551442861091346 0.22143074304796756 0.0
0.7551442861091346 0.26147868408821523 0.1437105391916109
0.7551442861091346 0.3015266251284629 0.0
0.7551442861091346 0.34157456616871057 0.1437105391916109
0.7551442861091346 0.38162250720895824 0.2155658087874163
0.7551442861091346 0.4216704482492059 0.0
0.7551442861091346 0.46171838928945363 0.07185526959580534
0.7551442861091346 0.5017663303297013 0.1437105391916109
0.7551442861091346 0.541814271369949 0.3592763479790272
0.7551442861091346 0.5818622124101966 0.5029868871706381
0.7551442861091346 0.6219101534504443 0.2874210783832218
0.7551442861091346 0.661958094490692 0.3592763479790272
0.7551442861091346 0.7020060355309397 0.4311316175748326
0.7551442861091346 0.7420539765711873 0.2155658087874163
0.7551442861091346 0.782101917611435 0.7904079655538597
0.7551442861091346 0.8221498586516827 0.2155658087874163
0.7551442861091346 0.8621977996919303 0.5029868871706381
0.7551442861091346 0.902245740732178 0.2874210783832218
0.7551442861091346 0.9422936817724257 1.221539583128689
0.7551442861091346 0.9823416228126735 1.1496843135328871
0.7551442861091346 1.0223895638529212 0.6466974263622489
0.7551442861091346 1.0624375048931687 0.7185526959580544
0.7551442861091346 1.1024854459334166 1.2215395831286924
0.7551442861091346 1.142533386973664 1.5808159311077195
0.7551442861091346 1.182581328013912 0.5748421567664436
0.7551442861091346 1.2226292690541594 1.2933948527244978
0.7551442861091346 1.2626772100944073 1.4371053919161088
0.7551442861091346 1.3027251511346547 1.2215395831286924
0.7551442861091346 1.3427730921749026 0.7904079655538597
0.7551442861091346 1.38282103321515 0.4311316175748326
0.7551442861091346 1.422868974255398 0.2155658087874163
0.7551442861091346 1.4629169152956454 0.2874210783832218
0.7551442861091346 1.5029648563358933 0.1437105391916109
0.7551442861091346 1.5430127973761407 0.0
0.7551442861091346 1.5830607384163886 0.0
0.7551442861091346 1.623108679456636 0.0
0.7551442861091346 1.663156620496884 0.0
0.7551442861091346 1.7032045615371314 0.0
0.7551442861091346 1.7432525025773793 0.0
0.7551442861091346 1.7833004436176267 0.0
0.7551442861091346 1.8233483846578746 0.0
0.7551442861091346 1.863396325698122 0.0
0.7551442861091346 1.90344426673837 0.0
0.7551442861091346 1.9434922077786179 0.0
0.7551442861091346 1.9835401488188653 0.0
0.7898947962094098 0.02119103784672916 0.0
0.7898947962094098 0.06123897888697684 0.0
0.7898947962094098 0.10128691992722452 0.0
0.7898947962094098 0.1413348609674722 0.07185526959580545
0.7898947962094098 0.18138280200771986 0.07185526959580545
0.7898947962094098 0.22143074304796756 0.07185526959580539
0.7898947962094098 0.26147868408821523 0.1437105391916109
0.7898947962094098 0.3015266251284629 0.0
0.7898947962094098 0.34157456616871057 0.0
0.7898947962094098 0.38162250720895824 0.1437105391916109
0.7898947962094098 0.4216704482492059 0.0
0.7898947962094098 0.46171838928945363 0.28742107838322134
0.7898947962094098 0.5017663303297013 0.3592763479790272
0.7898947962094098 0.541814271369949 0.1437105391916109
0.7898947962094098 0.5818622124101966 0.3592763479790272
0.7898947962094098 0.6219101534504443 0.2874210783832218
0.7898947962094098 0.661958094490692 0.6466974263622489
0.7898947962094098 0.7020060355309397 0.5748421567664436
0.7898947962094098 0.7420539765711873 0.3592763479790272
0.7898947962094098 0.782101917611435 0.2874210783832218
0.7898947962094098 0.8221498586516827 0.3592763479790272
0.7898947962094098 0.8621977996919303 0.5029868871706381
0.7898947962094098 0.902245740732178 0.5748421567664436
0.7898947962094098 0.9422936817724257 1.0059737743412733
0.7898947962094098 0.9823416228126735 0.5029868871706381
0.7898947962094098 1.0223895638529212 1.1496843135328871
0.7898947962094098 1.0624375048931687 1.1496843135328871
0.7898947962094098 1.1024854459334166 0.5748421567664436
0.7898947962094098 1.142533386973664 1.0059737743412762
0.7898947962094098 1.182581328013912 1.0778290439370817
0.7898947962094098 1.2226292690541594 0.3592763479790272
0.7898947962094098 1.2626772100944073 0.9341185047454706
0.7898947962094098 1.3027251511346547 0.5029868871706381
0.7898947962094098 1.3427730921749026 0.7185526959580544
0.7898947962094098 1.38282103321515 0.3592763479790272
0.7898947962094098 1.422868974255398 0.1437105391916109
0.7898947962094098 1.4629169152956454 0.07185526959580545
0.7898947962094098 1.5029648563358933 0.0
0.7898947962094098 1.5430127973761407 0.0
0.7898947962094098 1.5830607384163886 0.0
0.7898947962094098 1.623108679456636 0.0
0.7898947962094098 1.663156620496884 0.0
0.7898947962094098 1.7032045615371314 0.0
0.7898947962094098 1.7432525025773793 0.0
0.7898947962094098 1.7833004436176267 0.0
0.7898947962094098 1.8233483846578746 0.0
0.7898947962094098 1.863396325698122 0.0
0.7898947962094098 1.90344426673837 0.0
0.7898947962094098 1.9434922077786179 0.0
0.7898947962094098 1.9835401488188653 0.0
0.8246453063096852 0.02119103784672916 0.0
0.8246453063096852 0.06123897888697684 0.0
0.8246453063096852 0.10128691992722452 0.0
0.8246453063096852 0.1413348609674722 0.0
0.8246453063096852 0.18138280200771986 0.07185526959580545
0.8246453063096852 0.22143074304796756 0.0
0.8246453063096852 0.26147868408821523 0.0
0.8246453063096852 0.3015266251284629 0.0
0.8246453063096852 0.34157456616871057 0.07185526959580545
0.8246453063096852 0.38162250720895824 0.07185526959580545
0.8246453063096852 0.4216704482492059 0.07185526959580545
0.8246453063096852 0.46171838928945363 0.3592763479790267
0.8246453063096852 0.5017663303297013 0.3592763479790272
0.8246453063096852 0.541814271369949 0.3592763479790272
0.8246453063096852 0.5818622124101966 0.1437105391916109
0.8246453063096852 0.6219101534504443 0.1437105391916109
0.8246453063096852 0.661958094490692 0.3592763479790272
0.8246453063096852 0.7020060355309397 0.5748421567664436
0.8246453063096852 0.7420539765711873 0.4311316175748326
0.8246453063096852 0.782101917611435 0.1437105391916109
0.8246453063096852 0.8221498586516827 0.2155658087874163
0.8246453063096852 0.8621977996919303 0.4311316175748326
0.8246453063096852 0.902245740732178 0.3592763479790272
0.8246453063096852 0.9422936817724257 0.7904079655538576
0.8246453063096852 0.9823416228126735 0.6466974263622489
0.8246453063096852 1.0223895638529212 0.5748421567664436
0.8246453063096852 1.0624375048931687 0.7185526959580544
0.8246453063096852 1.1024854459334166 0.2874210783832218
0.8246453063096852 1.142533386973664 1.0059737743412762
0.8246453063096852 1.182581328013912 0.7185526959580544
0.8246453063096852 1.2226292690541594 0.5748421567664436
0.8246453063096852 1.2626772100944073 0.8622632351496652
0.8246453063096852 1.3027251511346547 0.6466974263622489
0.8246453063096852 1.3427730921749026 0.2155658087874163
0.8246453063096852 1.38282103321515 0.0
0.8246453063096852 1.422868974255398 0.07185526959580545
0.8246453063096852 1.4629169152956454 0.0
0.8246453063096852 1.5029648563358933 0.0
0.8246453063096852 1.5430127973761407 0.0
0.8246453063096852 1.5830607384163886 0.0
0.8246453063096852 1.623108679456636 0.0
0.8246453063096852 1.663156620496884 0.0
0.8246453063096852 1.7032045615371314 0.0
0.8246453063096852 1.7432525025773793 0.0
0.8246453063096852 1.7833004436176267 0.0
0.8246453063096852 1.8233483846578746 0.0
0.8246453063096852 1.863396325698122 0.0
0.8246453063096852 1.90344426673837 0.0
0.8246453063096852 1.9434922077786179 0.0
0.8246453063096852 1.9835401488188653 0.0
0.8593958164099604 0.02119103784672916 0.0
0.8593958164099604 0.06123897888697684 0.0
0.8593958164099604 0.10128691992722452 0.0
0.8593958164099604 0.1413348609674722 0.0
0.8593958164099604 0.18138280200771986 0.07185526959580565
0.8593958164099604 0.22143074304796756 0.0
0.8593958164099604 0.26147868408821523 0.0
0.8593958164099604 0.3015266251284629 0.0
0.8593958164099604 0.34157456616871057 0.07185526959580565
0.8593958164099604 0.38162250720895824 0.1437105391916113
0.8593958164099604 0.4216704482492059 0.07185526959580565
0.8593958164099604 0.46171838928945363 0.07185526959580556
0.8593958164099604 0.5017663303297013 0.0
0.8593958164099604 0.541814271369949 0.21556580878741696
0.8593958164099604 0.5818622124101966 0.21556580878741696
0.8593958164099604 0.6219101534504443 0.35927634797902835
0.8593958164099604 0.661958094490692 0.21556580878741696
0.8593958164099604 0.7020060355309397 0.2874210783832226
0.8593958164099604 0.7420539765711873 0.5748421567664452
0.8593958164099604 0.782101917611435 0.35927634797902835
0.8593958164099604 0.8221498586516827 0.35927634797902835
0.8593958164099604 0.8621977996919303 0.35927634797902835
0.8593958164099604 0.902245740732178 0.5029868871706396
0.8593958164099604 0.9422936817724257 0.5029868871706382
0.8593958164099604 0.9823416228126735 0.4311316175748339
0.8593958164099604 1.0223895638529212 0.4311316175748339
0.8593958164099604 1.0624375048931687 1.077829043937085
0.8593958164099604 1.1024854459334166 0.7185526959580567
0.8593958164099604 1.142533386973664 0.21556580878741696
0.8593958164099604 1.182581328013912 0.6466974263622509
0.8593958164099604 1.2226292690541594 0.6466974263622509
0.8593958164099604 1.2626772100944073 0.5029868871706396
0.8593958164099604 1.3027251511346547 0.5748421567664452
0.8593958164099604 1.3427730921749026 0.07185526959580565
0.8593958164099604 1.38282103321515 0.21556580878741696
0.8593958164099604 1.422868974255398 0.0
0.8593958164099604 1.4629169152956454 0.0
0.8593958164099604 1.5029648563358933 0.0
0.8593958164099604 1.5430127973761407 0.0
0.8593958164099604 1.5830607384163886 0.0
0.8593958164099604 1.623108679456636 0.0
0.8593958164099604 1.663156620496884 0.0
0.8593958164099604 1.7032045615371314 0.0
0.8593958164099604 1.7432525025773793 0.0
0.8593958164099604 1.7833004436176267 0.0
0.8593958164099604 1.8233483846578746 0.0
0.8593958164099604 1.863396325698122 0.0
0.8593958164099604 1.90344426673837 0.0
0.8593958164099604 1.9434922077786179 0.0
0.8593958164099604 1.9835401488188653 0.0
0.8941463265102356 0.02119103784672916 0.0
0.8941463265102356 0.06123897888697684 0.0
0.8941463265102356 0.10128691992722452 0.0
0.8941463265102356 0.1413348609674722 0.07185526959580545
0.8941463265102356 0.18138280200771986 0.07185526959580545
0.8941463265102356 0.22143074304796756 0.07185526959580539
0.8941463265102356 0.26147868408821523 0.0
0.8941463265102356 0.3015266251284629 0.0
0.8941463265102356 0.34157456616871057 0.0
0.8941463265102356 0.38162250720895824 0.07185526959580545
0.8941463265102356 0.4216704482492059 0.0
0.8941463265102356 0.46171838928945363 0.0
0.8941463265102356 0.5017663303297013 0.2155658087874163
0.8941463265102356 0.541814271369949 0.07185526959580545
0.8941463265102356 0.5818622124101966 0.1437105391916109
0.8941463265102356 0.6219101534504443 0.07185526959580545
0.8941463265102356 0.661958094490692 0.2155658087874163
0.8941463265102356 0.7020060355309397 0.4311316175748326
0.8941463265102356 0.7420539765711873 0.2874210783832218
0.8941463265102356 0.782101917611435 0.5748421567664436
0.8941463265102356 0.8221498586516827 0.3592763479790272
0.8941463265102356 0.8621977996919303 0.3592763479790272
0.8941463265102356 0.902245740732178 0.6466974263622489
0.8941463265102356 0.9422936817724257 0.5748421567664419
0.8941463265102356 0.9823416228126735 0.4311316175748326
0.8941463265102356 1.0223895638529212 0.4311316175748326
0.8941463265102356 1.0624375048931687 0.5029868871706381
0.8941463265102356 1.1024854459334166 0.4311316175748326
0.8941463265102356 1.142533386973664 0.4311316175748326
0.8941463265102356 1.182581328013912 0.6466974263622489
0.8941463265102356 1.2226292690541594 0.2155658087874163
0.8941463265102356 1.2626772100944073 0.5748421567664436
0.8941463265102356 1.3027251511346547 0.2874210783832218
0.8941463265102356 1.3427730921749026 0.0
0.8941463265102356 1.38282103321515 0.0
0.8941463265102356 1.422868974255398 0.0
0.8941463265102356 1.4629169152956454 0.0
0.8941463265102356 1.5029648563358933 0.0
0.8941463265102356 1.5430127973761407 0.0
0.8941463265102356 1.5830607384163886 0.0
0.8941463265102356 1.623108679456636 0.0
0.8941463265102356 1.663156620496884 0.0
0.8941463265102356 1.7032045615371314 0.0
0.8941463265102356 1.7432525025773793 0.0
0.8941463265102356 1.7833004436176267 0.0
0.8941463265102356 1.8233483846578746 0.0
0.8941463265102356 1.863396325698122 0.0
0.8941463265102356 1.90344426673837 0.0
0.8941463265102356 1.9434922077786179 0.0
0.8941463265102356 1.9835401488188653 0.0
0.928896836610511 0.02119103784672916 0.0
0.928896836610511 0.06123897888697684 0.0
0.928896836610511 0.10128691992722452 0.0
0.928896836610511 0.1413348609674722 0.0
0.928896836610511 0.18138280200771986 0.0
0.928896836610511 0.22143074304796756 0.0
0.928896836610511 0.26147868408821523 0.1437105391916109
0.928896836610511 0.3015266251284629 0.07185526959580545
0.928896836610511 0.34157456616871057 0.0
0.928896836610511 0.38162250720895824 0.0
0.928896836610511 0.4216704482492059 0.0
0.928896836610511 0.46171838928945363 0.07185526959580534
0.928896836610511 0.5017663303297013 0.0
0.928896836610511 0.541814271369949 0.07185526959580545
0.928896836610511 0.5818622124101966 0.07185526959580545
0.928896836610511 0.6219101534504443 0.2155658087874163
0.928896836610511 0.661958094490692 0.2155658087874163
0.928896836610511 0.7020060355309397 0.1437105391916109
0.928896836610511 0.7420539765711873 0.2155658087874163
0.928896836610511 0.782101917611435 0.1437105391916109
0.928896836610511 0.8221498586516827 0.2874210783832218
0.928896836610511 0.8621977996919303 0.7185526959580544
0.928896836610511 0.902245740732178 0.6466974263622489
0.928896836610511 0.9422936817724257 0.3592763479790262
0.928896836610511 0.9823416228126735 0.4311316175748326
0.928896836610511 1.0223895638529212 0.5029868871706381
0.928896836610511 1.0624375048931687 0.1437105391916109
0.928896836610511 1.1024854459334166 0.2155658087874163
0.928896836610511 1.142533386973664 0.07185526959580545
0.928896836610511 1.182581328013912 0.2874210783832218
0.928896836610511 1.2226292690541594 0.1437105391916109
0.928896836610511 1.2626772100944073 0.3592763479790272
0.928896836610511 1.3027251511346547 0.0
0.928896836610511 1.3427730921749026 0.07185526959580545
0.928896836610511 1.38282103321515 0.0
0.928896836610511 1.422868974255398 0.0
0.928896836610511 1.4629169152956454 0.0
0.928896836610511 1.5029648563358933 0.0
0.928896836610511 1.5430127973761407 0.0
0.928896836610511 1.5830607384163886 0.0
0.928896836610511 1.623108679456636 0.0
0.928896836610511 1.663156620496884 0.0
0.928896836610511 1.7032045615371314 0.0
0.928896836610511 1.7432525025773793 0.0
0.928896836610511 1.7833004436176267 0.0
0.928896836610511 1.8233483846578746 0.0
0.928896836610511 1.863396325698122 0.0
0.928896836610511 1.90344426673837 0.0
0.928896836610511 1.9434922077786179 0.0
0.928896836610511 1.9835401488188653 0.0
0.9636473467107862 0.02119103784672916 0.0
0.9636473467107862 0.06123897888697684 0.0
0.9636473467107862 0.10128691992722452 0.0
0.9636473467107862 0.1413348609674722 0.0
0.9636473467107862 0.18138280200771986 0.0
0.9636473467107862 0.22143074304796756 0.0
0.9636473467107862 0.26147868408821523 0.0
0.9636473467107862 0.3015266251284629 0.0
0.9636473467107862 0.34157456616871057 0.2155658087874163
0.9636473467107862 0.38162250720895824 0.1437105391916109
0.9636473467107862 0.4216704482492059 0.0
0.9636473467107862 0.46171838928945363 0.14371053919161067
0.9636473467107862 0.5017663303297013 0.07185526959580545
0.9636473467107862 0.541814271369949 0.1437105391916109
0.9636473467107862 0.5818622124101966 0.1437105391916109
0.9636473467107862 0.6219101534504443 0.0
0.9636473467107862 0.661958094490692 0.2874210783832218
0.9636473467107862 0.7020060355309397 0.0
0.9636473467107862 0.7420539765711873 0.1437105391916109
0.9636473467107862 0.782101917611435 0.0
0.9636473467107862 0.8221498586516827 0.2874210783832218
0.9636473467107862 0.8621977996919303 0.2155658087874163
0.9636473467107862 0.902245740732178 0.3592763479790272
0.9636473467107862 0.9422936817724257 0.28742107838322095
0.9636473467107862 0.9823416228126735 0.4311316175748326
0.9636473467107862 1.0223895638529212 0.2874210783832218
0.9636473467107862 1.0624375048931687 0.3592763479790272
0.9636473467107862 1.1024854459334166 0.2874210783832218
0.9636473467107862 1.142533386973664 0.5029868871706381
0.9636473467107862 1.182581328013912 0.3592763479790272
0.9636473467107862 1.2226292690541594 0.1437105391916109
0.9636473467107862 1.2626772100944073 0.2155658087874163
0.9636473467107862 1.3027251511346547 0.0
0.9636473467107862 1.3427730921749026 0.0
0.9636473467107862 1.38282103321515 0.0
0.9636473467107862 1.422868974255398 0.0
0.9636473467107862 1.4629169152956454 0.0
0.9636473467107862 1.5029648563358933 0.0
0.9636473467107862 1.5430127973761407 0.0
0.9636473467107862 1.5830607384163886 0.0
0.9636473467107862 1.623108679456636 0.0
0.9636473467107862 1.663156620496884 0.0
0.9636473467107862 1.7032045615371314 0.0
0.9636473467107862 1.7432525025773793 0.0
0.9636473467107862 1.7833004436176267 0.0
0.9636473467107862 1.8233483846578746 0.0
0.9636473467107862 1.863396325698122 0.0
0.9636473467107862 1.90344426673837 0.0
0.9636473467107862 1.9434922077786179 0.0
0.9636473467107862 1.9835401488188653 0.0
0.9983978568110616 0.02119103784672916 0.0
0.9983978568110616 0.06123897888697684 0.0
0.9983978568110616 0.10128691992722452 0.0
0.9983978568110616 0.1413348609674722 0.0
0.9983978568110616 0.18138280200771986 0.1437105391916109
0.9983978568110616 0.22143074304796756 0.07185526959580539
0.9983978568110616 0.26147868408821523 0.0
0.9983978568110616 0.3015266251284629 0.1437105391916109
0.9983978568110616 0.34157456616871057 0.0
0.9983978568110616 0.38162250720895824 0.0
0.9983978568110616 0.4216704482492059 0.07185526959580545
0.9983978568110616 0.46171838928945363 0.14371053919161067
0.9983978568110616 0.5017663303297013 0.07185526959580545
0.9983978568110616 0.541814271369949 0.07185526959580545
0.9983978568110616 0.5818622124101966 0.1437105391916109
0.9983978568110616 0.6219101534504443 0.07185526959580545
0.9983978568110616 0.661958094490692 0.07185526959580545
0.9983978568110616 0.7020060355309397 0.4311316175748326
0.9983978568110616 0.7420539765711873 0.6466974263622489
0.9983978568110616 0.782101917611435 0.1437105391916109
0.9983978568110616 0.8221498586516827 0.2155658087874163
0.9983978568110616 0.8621977996919303 0.2155658087874163
0.9983978568110616 0.902245740732178 0.3592763479790272
0.9983978568110616 0.9422936817724257 0.43113161757483137
0.9983978568110616 0.9823416228126735 0.0
0.9983978568110616 1.0223895638529212 0.2155658087874163
0.9983978568110616 1.0624375048931687 0.4311316175748326
0.9983978568110616 1.1024854459334166 0.2155658087874163
0.9983978568110616 1.142533386973664 0.2874210783832218
0.9983978568110616 1.182581328013912 0.07185526959580545
0.9983978568110616 1.2226292690541594 0.0
0.9983978568110616 1.2626772100944073 0.07185526959580545
0.9983978568110616 1.3027251511346547 0.0
0.9983978568110616 1.3427730921749026 0.0
0.9983978568110616 1.38282103321515 0.0
0.9983978568110616 1.422868974255398 0.0
0.9983978568110616 1.4629169152956454 0.0
0.9983978568110616 1.5029648563358933 0.0
0.9983978568110616 1.5430127973761407 0.0
0.9983978568110616 1.5830607384163886 0.0
0.9983978568110616 1.623108679456636 0.0
0.9983978568110616 1.663156620496884 0.0
0.9983978568110616 1.7032045615371314 0.0
0.9983978568110616 1.7432525025773793 0.0
0.9983978568110616 1.7833004436176267 0.0
0.9983978568110616 1.8233483846578746 0.0
0.9983978568110616 1.863396325698122 0.0
0.9983978568110616 1.90344426673837 0.0
0.9983978568110616 1.9434922077786179 0.0
0.9983978568110616 1.9835401488188653 0.0
1.0331483669113368 0.02119103784672916 0.0
1.0331483669113368 0.06123897888697684 0.0
1.0331483669113368 0.10128691992722452 0.07185526959580564
1.0331483669113368 0.1413348609674722 0.0
1.0331483669113368 0.18138280200771986 0.07185526959580565
1.0331483669113368 0.22143074304796756 0.07185526959580561
1.0331483669113368 0.26147868408821523 0.07185526959580565
1.0331483669113368 0.3015266251284629 0.1437105391916113
1.0331483669113368 0.34157456616871057 0.0
1.0331483669113368 0.38162250720895824 0.21556580878741696
1.0331483669113368 0.4216704482492059 0.0
1.0331483669113368 0.46171838928945363 0.07185526959580556
1.0331483669113368 0.5017663303297013 0.07185526959580565
1.0331483669113368 0.541814271369949 0.1437105391916113
1.0331483669113368 0.5818622124101966 0.07185526959580565
1.0331483669113368 0.6219101534504443 0.1437105391916113
1.0331483669113368 0.661958094490692 0.21556580878741696
1.0331483669113368 0.7020060355309397 0.1437105391916113
1.0331483669113368 0.7420539765711873 0.21556580878741696
1.0331483669113368 0.782101917611435 0.1437105391916113
1.0331483669113368 0.8221498586516827 0.1437105391916113
1.0331483669113368 0.8621977996919303 0.0
1.0331483669113368 0.902245740732178 0.35927634797902835
1.0331483669113368 0.9422936817724257 0.28742107838322184
1.0331483669113368 0.9823416228126735 0.21556580878741696
1.0331483669113368 1.0223895638529212 0.21556580878741696
1.0331483669113368 1.0624375048931687 0.07185526959580565
1.0331483669113368 1.1024854459334166 0.1437105391916113
1.0331483669113368 1.142533386973664 0.2874210783832226
1.0331483669113368 1.182581328013912 0.07185526959580565
1.0331483669113368 1.2226292690541594 0.0
1.0331483669113368 1.2626772100944073 0.0
1.0331483669113368 1.3027251511346547 0.0
1.0331483669113368 1.3427730921749026 0.0
1.0331483669113368 1.38282103321515 0.0
1.0331483669113368 1.422868974255398 0.0
1.0331483669113368 1.4629169152956454 0.0
1.0331483669113368 1.5029648563358933 0.0
1.0331483669113368 1.5430127973761407 0.0
1.0331483669113368 1.5830607384163886 0.0
1.0331483669113368 1.623108679456636 0.0
1.0331483669113368 1.663156620496884 0.0
1.0331483669113368 1.7032045615371314 0.0
1.0331483669113368 1.7432525025773793 0.0
1.0331483669113368 1.7833004436176267 0.0
1.0331483669113368 1.8233483846578746 0.0
1.0331483669113368 1.863396325698122 0.0
1.0331483669113368 1.90344426673837 0.0
1.0331483669113368 1.9434922077786179 0.0
1.0331483669113368 1.9835401488188653 0.0
1.0678988770116122 0.02119103784672916 0.0
1.0678988770116122 0.06123897888697684 0.0
1.0678988770116122 0.10128691992722452 0.0
1.0678988770116122 0.1413348609674722 0.0
1.0678988770116122 0.18138280200771986 0.0718552695958052
1.0678988770116122 0.22143074304796756 0.0
1.0678988770116122 0.26147868408821523 0.0718552695958052
1.0678988770116122 0.3015266251284629 0.2155658087874156
1.0678988770116122 0.34157456616871057 0.0
1.0678988770116122 0.38162250720895824 0.0
1.0678988770116122 0.4216704482492059 0.0718552695958052
1.0678988770116122 0.46171838928945363 0.07185526959580511
1.0678988770116122 0.5017663303297013 0.0
1.0678988770116122 0.541814271369949 0.0
1.0678988770116122 0.5818622124101966 0.0718552695958052
1.0678988770116122 0.6219101534504443 0.2155658087874156
1.0678988770116122 0.661958094490692 0.1437105391916104
1.0678988770116122 0.7020060355309397 0.2874210783832208
1.0678988770116122 0.7420539765711873 0.2874210783832208
1.0678988770116122 0.782101917611435 0.2874210783832208
1.0678988770116122 0.8221498586516827 0.1437105391916104
1.0678988770116122 0.8621977996919303 0.1437105391916104
1.0678988770116122 0.902245740732178 0.2155658087874156
1.0678988770116122 0.9422936817724257 0.3592763479790251
1.0678988770116122 0.9823416228126735 0.1437105391916104
1.0678988770116122 1.0223895638529212 0.1437105391916104
1.0678988770116122 1.0624375048931687 0.2874210783832208
1.0678988770116122 1.1024854459334166 0.0718552695958052
1.0678988770116122 1.142533386973664 0.0
1.0678988770116122 1.182581328013912 0.0
1.0678988770116122 1.2226292690541594 0.0
1.0678988770116122 1.2626772100944073 0.0
1.0678988770116122 1.3027251511346547 0.0
1.0678988770116122 1.3427730921749026 0.0
1.0678988770116122 1.38282103321515 0.0
1.0678988770116122 1.422868974255398 0.0
1.0678988770116122 1.4629169152956454 0.0
1.0678988770116122 1.5029648563358933 0.0
1.0678988770116122 1.5430127973761407 0.0
1.0678988770116122 1.5830607384163886 0.0
1.0678988770116122 1.623108679456636 0.0
1.0678988770116122 1.663156620496884 0.0
1.0678988770116122 1.7032045615371314 0.0
1.0678988770116122 1.7432525025773793 0.0
1.0678988770116122 1.7833004436176267 0.0
1.0678988770116122 1.8233483846578746 0.0
1.0678988770116122 1.863396325698122 0.0
1.0678988770116122 1.90344426673837 0.0
1.0678988770116122 1.9434922077786179 0.0
1.0678988770116122 1.9835401488188653 0.0
1.1026493871118874 0.02119103784672916 0.0
1.1026493871118874 0.06123897888697684 0.0
1.1026493871118874 0.10128691992722452 0.0
1.1026493871118874 0.1413348609674722 0.0
1.1026493871118874 0.18138280200771986 0.0
1.1026493871118874 0.22143074304796756 0.0
1.1026493871118874 0.26147868408821523 0.07185526959580565
1.1026493871118874 0.3015266251284629 0.0
1.1026493871118874 0.34157456616871057 0.1437105391916113
1.1026493871118874 0.38162250720895824 0.07185526959580565
1.1026493871118874 0.4216704482492059 0.0
1.1026493871118874 0.46171838928945363 0.07185526959580556
1.1026493871118874 0.5017663303297013 0.07185526959580565
1.1026493871118874 0.541814271369949 0.07185526959580565
1.1026493871118874 0.5818622124101966 0.1437105391916113
1.1026493871118874 0.6219101534504443 0.0
1.1026493871118874 0.661958094490692 0.07185526959580565
1.1026493871118874 0.7020060355309397 0.07185526959580565
1.1026493871118874 0.7420539765711873 0.1437105391916113
1.1026493871118874 0.782101917611435 0.21556580878741696
1.1026493871118874 0.8221498586516827 0.07185526959580565
1.1026493871118874 0.8621977996919303 0.21556580878741696
1.1026493871118874 0.902245740732178 0.1437105391916113
1.1026493871118874 0.9422936817724257 0.14371053919161092
1.1026493871118874 0.9823416228126735 0.1437105391916113
1.1026493871118874 1.0223895638529212 0.1437105391916113
1.1026493871118874 1.0624375048931687 0.0
1.1026493871118874 1.1024854459334166 0.07185526959580565
1.1026493871118874 1.142533386973664 0.0
1.1026493871118874 1.182581328013912 0.0
1.1026493871118874 1.2226292690541594 0.0
1.1026493871118874 1.2626772100944073 0.0
1.1026493871118874 1.3027251511346547 0.0
1.1026493871118874 1.3427730921749026 0.0
1.1026493871118874 1.38282103321515 0.0
1.1026493871118874 1.422868974255398 0.0
1.1026493871118874 1.4629169152956454 0.0
1.1026493871118874 1.5029648563358933 0.0
1.1026493871118874 1.5430127973761407 0.0
1.1026493871118874 1.5830607384163886 0.0
1.1026493871118874 1.623108679456636 0.0
1.1026493871118874 1.663156620496884 0.0
1.1026493871118874 1.7032045615371314 0.0
1.1026493871118874 1.7432525025773793 0.0
1.1026493871118874 1.7833004436176267 0.0
1.1026493871118874 1.8233483846578746 0.0
1.1026493871118874 1.863396325698122 0.0
1.1026493871118874 1.90344426673837 0.0
1.1026493871118874 1.9434922077786179 0.0
1.1026493871118874 1.9835401488188653 0.0
1.1373998972121626 0.02119103784672916 0.0
1.1373998972121626 0.06123897888697684 0.0
1.1373998972121626 0.10128691992722452 0.0
1.1373998972121626 0.1413348609674722 0.07185526959580565
1.1373998972121626 0.18138280200771986 0.0
1.1373998972121626 0.22143074304796756 0.07185526959580561
1.1373998972121626 0.26147868408821523 0.0
1.1373998972121626 0.3015266251284629 0.0
1.1373998972121626 0.34157456616871057 0.0
1.1373998972121626 0.38162250720895824 0.0
1.1373998972121626 0.4216704482492059 0.0
1.1373998972121626 0.46171838928945363 0.14371053919161111
1.1373998972121626 0.5017663303297013 0.1437105391916113
1.1373998972121626 0.541814271369949 0.1437105391916113
1.1373998972121626 0.5818622124101966 0.0
1.1373998972121626 0.6219101534504443 0.1437105391916113
1.1373998972121626 0.661958094490692 0.0
1.1373998972121626 0.7020060355309397 0.0
1.1373998972121626 0.7420539765711873 0.07185526959580565
1.1373998972121626 0.782101917611435 0.2874210783832226
1.1373998972121626 0.8221498586516827 0.21556580878741696
1.1373998972121626 0.8621977996919303 0.0
1.1373998972121626 0.902245740732178 0.0
1.1373998972121626 0.9422936817724257 0.14371053919161092
1.1373998972121626 0.9823416228126735 0.35927634797902835
1.1373998972121626 1.0223895638529212 0.07185526959580565
1.1373998972121626 1.0624375048931687 0.07185526959580565
1.1373998972121626 1.1024854459334166 0.0
1.1373998972121626 1.142533386973664 0.0
1.1373998972121626 1.182581328013912 0.0
1.1373998972121626 1.2226292690541594 0.0
1.1373998972121626 1.2626772100944073 0.0
1.1373998972121626 1.3027251511346547 0.0
1.1373998972121626 1.3427730921749026 0.0
1.1373998972121626 1.38282103321515 0.0
1.1373998972121626 1.422868974255398 0.0
1.1373998972121626 1.4629169152956454 0.0
1.1373998972121626 1.5029648563358933 0.0
1.1373998972121626 1.5430127973761407 0.0
1.1373998972121626 1.5830607384163886 0.0
1.1373998972121626 1.623108679456636 0.0
1.1373998972121626 1.663156620496884 0.0
1.1373998972121626 1.7032045615371314 0.0
1.1373998972121626 1.7432525025773793 0.0
1.1373998972121626 1.7833004436176267 0.0
1.1373998972121626 1.8233483846578746 0.0
1.1373998972121626 1.863396325698122 0.0
1.1373998972121626 1.90344426673837 0.0
1.1373998972121626 1.9434922077786179 0.0
1.1373998972121626 1.9835401488188653 0.0
1.1721504073124378 0.02119103784672916 0.0
1.1721504073124378 0.06123897888697684 0.0
1.1721504073124378 0.10128691992722452 0.0
1.1721504073124378 0.1413348609674722 0.0
1.1721504073124378 0.18138280200771986 0.0
1.1721504073124378 0.22143074304796756 0.0
1.1721504073124378 0.26147868408821523 0.0
1.1721504073124378 0.3015266251284629 0.0
1.1721504073124378 0.34157456616871057 0.0718552695958052
1.1721504073124378 0.38162250720895824 0.0718552695958052
1.1721504073124378 0.4216704482492059 0.0718552695958052
1.1721504073124378 0.46171838928945363 0.07185526959580511
1.1721504073124378 0.5017663303297013 0.0
1.1721504073124378 0.541814271369949 0.0
1.1721504073124378 0.5818622124101966 0.0
1.1721504073124378 0.6219101534504443 0.0718552695958052
1.1721504073124378 0.661958094490692 0.2155658087874156
1.1721504073124378 0.7020060355309397 0.1437105391916104
1.1721504073124378 0.7420539765711873 0.0
1.1721504073124378 0.782101917611435 0.0718552695958052
1.1721504073124378 0.8221498586516827 0.0
1.1721504073124378 0.8621977996919303 0.0718552695958052
1.1721504073124378 0.902245740732178 0.2155658087874156
1.1721504073124378 0.9422936817724257 0.0
1.1721504073124378 0.9823416228126735 0.0718552695958052
1.1721504073124378 1.0223895638529212 0.0
1.1721504073124378 1.0624375048931687 0.0
1.1721504073124378 1.1024854459334166 0.0
1.1721504073124378 1.142533386973664 0.0
1.1721504073124378 1.182581328013912 0.0
1.1721504073124378 1.2226292690541594 0.0
1.1721504073124378 1.2626772100944073 0.0
1.1721504073124378 1.3027251511346547 0.0
1.1721504073124378 1.3427730921749026 0.0
1.1721504073124378 1.38282103321515 0.0
1.1721504073124378 1.422868974255398 0.0
1.1721504073124378 1.4629169152956454 0.0
1.1721504073124378 1.5029648563358933 0.0
1.1721504073124378 1.5430127973761407 0.0
1.1721504073124378 1.5830607384163886 0.0
1.1721504073124378 1.623108679456636 0.0
1.1721504073124378 1.663156620496884 0.0
1.1721504073124378 1.7032045615371314 0.0
1.1721504073124378 1.7432525025773793 0.0
1.1721504073124378 1.7833004436176267 0.0
1.1721504073124378 1.8233483846578746 0.0
1.1721504073124378 1.863396325698122 0.0
1.1721504073124378 1.90344426673837 0.0
1.1721504073124378 1.9434922077786179 0.0
1.1721504073124378 1.9835401488188653 0.0
1.2069009174127132 0.02119103784672916 0.0
1.2069009174127132 0.06123897888697684 0.0
1.2069009174127132 0.10128691992722452 0.07185526959580564
1.2069009174127132 0.1413348609674722 0.0
1.2069009174127132 0.18138280200771986 0.0
1.2069009174127132 0.22143074304796756 0.0
1.2069009174127132 0.26147868408821523 0.0
1.2069009174127132 0.3015266251284629 0.0
1.2069009174127132 0.34157456616871057 0.0
1.2069009174127132 0.38162250720895824 0.0
1.2069009174127132 0.4216704482492059 0.0
1.2069009174127132 0.46171838928945363 0.07185526959580556
1.2069009174127132 0.5017663303297013 0.0
1.2069009174127132 0.541814271369949 0.07185526959580565
1.2069009174127132 0.5818622124101966 0.0
1.2069009174127132 0.6219101534504443 0.1437105391916113
1.2069009174127132 0.661958094490692 0.1437105391916113
1.2069009174127132 0.7020060355309397 0.1437105391916113
1.2069009174127132 0.7420539765711873 0.0
1.2069009174127132 0.782101917611435 0.07185526959580565
1.2069009174127132 0.8221498586516827 0.0
1.2069009174127132 0.8621977996919303 0.07185526959580565
1.2069009174127132 0.902245740732178 0.07185526959580565
1.2069009174127132 0.9422936817724257 0.14371053919161092
1.2069009174127132 0.9823416228126735 0.0
1.2069009174127132 1.0223895638529212 0.0
1.2069009174127132 1.0624375048931687 0.0
1.2069009174127132 1.1024854459334166 0.0
1.2069009174127132 1.142533386973664 0.0
1.2069009174127132 1.182581328013912 0.0
1.2069009174127132 1.2226292690541594 0.0
1.2069009174127132 1.2626772100944073 0.0
1.2069009174127132 1.3027251511346547 0.0
1.2069009174127132 1.3427730921749026 0.0
1.2069009174127132 1.38282103321515 0.0
1.2069009174127132 1.422868974255398 0.0
1.2069009174127132 1.4629169152956454 0.0
1.2069009174127132 1.5029648563358933 0.0
1.2069009174127132 1.5430127973761407 0.0
1.2069009174127132 1.5830607384163886 0.0
1.2069009174127132 1.623108679456636 0.0
1.2069009174127132 1.663156620496884 0.0
1.2069009174127132 1.7032045615371314 0.0
1.2069009174127132 1.7432525025773793 0.0
1.2069009174127132 1.7833004436176267 0.0
1.2069009174127132 1.8233483846578746 0.0
1.2069009174127132 1.863396325698122 0.0
1.2069009174127132 1.90344426673837 0.0
1.2069009174127132 1.9434922077786179 0.0
1.2069009174127132 1.9835401488188653 0.0
1.2416514275129886 0.02119103784672916 0.0
1.2416514275129886 0.06123897888697684 0.0
1.2416514275129886 0.10128691992722452 0.0
1.2416514275129886 0.1413348609674722 0.0718552695958052
1.2416514275129886 0.18138280200771986 0.0
1.2416514275129886 0.22143074304796756 0.0
1.2416514275129886 0.26147868408821523 0.0
1.2416514275129886 0.3015266251284629 0.0
1.2416514275129886 0.34157456616871057 0.0718552695958052
1.2416514275129886 0.38162250720895824 0.0
1.2416514275129886 0.4216704482492059 0.0
1.2416514275129886 0.46171838928945363 0.0
1.2416514275129886 0.5017663303297013 0.0
1.2416514275129886 0.541814271369949 0.0718552695958052
1.2416514275129886 0.5818622124101966 0.0
1.2416514275129886 0.6219101534504443 0.0718552695958052
1.2416514275129886 0.661958094490692 0.0718552695958052
1.2416514275129886 0.7020060355309397 0.1437105391916104
1.2416514275129886 0.7420539765711873 0.0718552695958052
1.2416514275129886 0.782101917611435 0.0
1.2416514275129886 0.8221498586516827 0.0718552695958052
1.2416514275129886 0.8621977996919303 0.1437105391916104
1.2416514275129886 0.902245740732178 0.0718552695958052
1.2416514275129886 0.9422936817724257 0.14371053919161003
1.2416514275129886 0.9823416228126735 0.0
1.2416514275129886 1.0223895638529212 0.0
1.2416514275129886 1.0624375048931687 0.0
1.2416514275129886 1.1024854459334166 0.0
1.2416514275129886 1.142533386973664 0.0
1.2416514275129886 1.182581328013912 0.0
1.2416514275129886 1.2226292690541594 0.0
1.2416514275129886 1.2626772100944073 0.0
1.2416514275129886 1.3027251511346547 0.0
1.2416514275129886 1.3427730921749026 0.0
1.2416514275129886 1.38282103321515 0.0
1.2416514275129886 1.422868974255398 0.0
1.2416514275129886 1.4629169152956454 0.0
1.2416514275129886 1.5029648563358933 0.0
1.2416514275129886 1.5430127973761407 0.0
1.2416514275129886 1.5830607384163886 0.0
1.2416514275129886 1.623108679456636 0.0
1.2416514275129886 1.663156620496884 0.0
1.2416514275129886 1.7032045615371314 0.0
1.2416514275129886 1.7432525025773793 0.0
1.2416514275129886 1.7833004436176267 0.0
1.2416514275129886 1.8233483846578746 0.0
1.2416514275129886 1.863396325698122 0.0
1.2416514275129886 1.90344426673837 0.0
1.2416514275129886 1.9434922077786179 0.0
1.2416514275129886 1.9835401488188653 0.0
1.2764019376132638 0.02119103784672916 0.0
1.2764019376132638 0.06123897888697684 0.0
1.2764019376132638 0.10128691992722452 0.0
1.2764019376132638 0.1413348609674722 0.0
1.2764019376132638 0.18138280200771986 0.0
1.2764019376132638 0.22143074304796756 0.0
1.2764019376132638 0.26147868408821523 0.07185526959580565
1.2764019376132638 0.3015266251284629 0.0
1.2764019376132638 0.34157456616871057 0.0
1.2764019376132638 0.38162250720895824 0.0
1.2764019376132638 0.4216704482492059 0.1437105391916113
1.2764019376132638 0.46171838928945363 0.07185526959580556
1.2764019376132638 0.5017663303297013 0.07185526959580565
1.2764019376132638 0.541814271369949 0.07185526959580565
1.2764019376132638 0.5818622124101966 0.07185526959580565
1.2764019376132638 0.6219101534504443 0.0
1.2764019376132638 0.661958094490692 0.0
1.2764019376132638 0.7020060355309397 0.0
1.2764019376132638 0.7420539765711873 0.07185526959580565
1.2764019376132638 0.782101917611435 0.1437105391916113
1.2764019376132638 0.8221498586516827 0.0
1.2764019376132638 0.8621977996919303 0.0
1.2764019376132638 0.902245740732178 0.0
1.2764019376132638 0.9422936817724257 0.07185526959580546
1.2764019376132638 0.9823416228126735 0.0
1.2764019376132638 1.0223895638529212 0.0
1.2764019376132638 1.0624375048931687 0.0
1.2764019376132638 1.1024854459334166 0.0
1.2764019376132638 1.142533386973664 0.0
1.2764019376132638 1.182581328013912 0.0
1.2764019376132638 1.2226292690541594 0.0
1.2764019376132638 1.2626772100944073 0.0
1.2764019376132638 1.3027251511346547 0.0
1.2764019376132638 1.3427730921749026 0.0
1.2764019376132638 1.38282103321515 0.0
1.2764019376132638 1.422868974255398 0.0
1.2764019376132638 1.4629169152956454 0.0
1.2764019376132638 1.5029648563358933 0.0
1.2764019376132638 1.5430127973761407 0.0
1.2764019376132638 1.5830607384163886 0.0
1.2764019376132638 1.623108679456636 0.0
1.2764019376132638 1.663156620496884 0.0
1.2764019376132638 1.7032045615371314 0.0
1.2764019376132638 1.7432525025773793 0.0
1.2764019376132638 1.7833004436176267 0.0
1.2764019376132638 1.8233483846578746 0.0
1.2764019376132638 1.863396325698122 0.0
1.2764019376132638 1.90344426673837 0.0
1.2764019376132638 1.9434922077786179 0.0
1.2764019376132638 1.9835401488188653 0.0
1.311152447713539 0.02119103784672916 0.0
1.311152447713539 0.06123897888697684 0.0
1.311152447713539 0.10128691992722452 0.0
1.311152447713539 0.1413348609674722 0.0
1.311152447713539 0.18138280200771986 0.0
1.311152447713539 0.22143074304796756 0.0
1.311152447713539 0.26147868408821523 0.0
1.311152447713539 0.3015266251284629 0.0
1.311152447713539 0.34157456616871057 0.07185526959580565
1.311152447713539 0.38162250720895824 0.0
1.311152447713539 0.4216704482492059 0.07185526959580565
1.311152447713539 0.46171838928945363 0.0
1.311152447713539 0.5017663303297013 0.0
1.311152447713539 0.541814271369949 0.07185526959580565
1.311152447713539 0.5818622124101966 0.07185526959580565
1.311152447713539 0.6219101534504443 0.0
1.311152447713539 0.661958094490692 0.0
1.311152447713539 0.7020060355309397 0.0
1.311152447713539 0.7420539765711873 0.07185526959580565
1.311152447713539 0.782101917611435 0.0
1.311152447713539 0.8221498586516827 0.0
1.311152447713539 0.8621977996919303 0.0
1.311152447713539 0.902245740732178 0.0
1.311152447713539 0.9422936817724257 0.0
1.311152447713539 0.9823416228126735 0.0
1.311152447713539 1.0223895638529212 0.0
1.311152447713539 1.0624375048931687 0.0
1.311152447713539 1.1024854459334166 0.0
1.311152447713539 1.142533386973664 0.0
1.311152447713539 1.182581328013912 0.0
1.311152447713539 1.2226292690541594 0.0
1.311152447713539 1.2626772100944073 0.0
1.311152447713539 1.3027251511346547 0.0
1.311152447713539 1.3427730921749026 0.0
1.311152447713539 1.38282103321515 0.0
1.311152447713539 1.422868974255398 0.0
1.311152447713539 1.4629169152956454 0.0
1.311152447713539 1.5029648563358933 0.0
1.311152447713539 1.5430127973761407 0.0
1.311152447713539 1.5830607384163886 0.0
1.311152447713539 1.623108679456636 0.0
1.311152447713539 1.663156620496884 0.0
1.311152447713539 1.7032045615371314 0.0
1.311152447713539 1.7432525025773793 0.0
1.311152447713539 1.7833004436176267 0.0
1.311152447713539 1.8233483846578746 0.0
1.311152447713539 1.863396325698122 0.0
1.311152447713539 1.90344426673837 0.0
1.311152447713539 1.9434922077786179 0.0
1.311152447713539 1.9835401488188653 0.0
1.3459029578138142 0.02119103784672916 0.0
1.3459029578138142 0.06123897888697684 0.0
1.3459029578138142 0.10128691992722452 0.0
1.3459029578138142 0.1413348609674722 0.0718552695958052
1.3459029578138142 0.18138280200771986 0.0718552695958052
1.3459029578138142 0.22143074304796756 0.0
1.3459029578138142 0.26147868408821523 0.0
1.3459029578138142 0.3015266251284629 0.0
1.3459029578138142 0.34157456616871057 0.0
1.3459029578138142 0.38162250720895824 0.0718552695958052
1.3459029578138142 0.4216704482492059 0.0
1.3459029578138142 0.46171838928945363 0.0
1.3459029578138142 0.5017663303297013 0.0
1.3459029578138142 0.541814271369949 0.0718552695958052
1.3459029578138142 0.5818622124101966 0.0
1.3459029578138142 0.6219101534504443 0.0718552695958052
1.3459029578138142 0.661958094490692 0.1437105391916104
1.3459029578138142 0.7020060355309397 0.0718552695958052
1.3459029578138142 0.7420539765711873 0.0
1.3459029578138142 0.782101917611435 0.0
1.3459029578138142 0.8221498586516827 0.0
1.3459029578138142 0.8621977996919303 0.0
1.3459029578138142 0.902245740732178 0.0
1.3459029578138142 0.9422936817724257 0.0
1.3459029578138142 0.9823416228126735 0.0
1.3459029578138142 1.0223895638529212 0.0
1.3459029578138142 1.0624375048931687 0.0
1.3459029578138142 1.1024854459334166 0.0
1.3459029578138142 1.142533386973664 0.0
1.3459029578138142 1.182581328013912 0.0
1.3459029578138142 1.2226292690541594 0.0
1.3459029578138142 1.2626772100944073 0.0
1.3459029578138142 1.3027251511346547 0.0
1.3459029578138142 1.3427730921749026 0.0
1.3459029578138142 1.38282103321515 0.0
1.3459029578138142 1.422868974255398 0.0
1.3459029578138142 1.4629169152956454 0.0
1.3459029578138142 1.5029648563358933 0.0
1.3459029578138142 1.5430127973761407 0.0
1.3459029578138142 1.5830607384163886 0.0
1.3459029578138142 1.623108679456636 0.0
1.3459029578138142 1.663156620496884 0.0
1.3459029578138142 1.7032045615371314 0.0
1.3459029578138142 1.7432525025773793 0.0
1.3459029578138142 1.7833004436176267 0.0
1.3459029578138142 1.8233483846578746 0.0
1.3459029578138142 1.863396325698122 0.0
1.3459029578138142 1.90344426673837 0.0
1.3459029578138142 1.9434922077786179 0.0
1.3459029578138142 1.9835401488188653 0.0
1.3806534679140896 0.02119103784672916 0.0
1.3806534679140896 0.06123897888697684 0.0
1.3806534679140896 0.10128691992722452 0.0
1.3806534679140896 0.1413348609674722 0.0
1.3806534679140896 0.18138280200771986 0.0
1.3806534679140896 0.22143074304796756 0.0
1.3806534679140896 0.26147868408821523 0.0
1.3806534679140896 0.3015266251284629 0.0
1.3806534679140896 0.34157456616871057 0.0
1.3806534679140896 0.38162250720895824 0.0
1.3806534679140896 0.4216704482492059 0.0
1.3806534679140896 0.46171838928945363 0.07185526959580556
1.3806534679140896 0.5017663303297013 0.0
1.3806534679140896 0.541814271369949 0.1437105391916113
1.3806534679140896 0.5818622124101966 0.0
1.3806534679140896 0.6219101534504443 0.07185526959580565
1.3806534679140896 0.661958094490692 0.0
1.3806534679140896 0.7020060355309397 0.0
1.3806534679140896 0.7420539765711873 0.0
1.3806534679140896 0.782101917611435 0.07185526959580565
1.3806534679140896 0.8221498586516827 0.0
1.3806534679140896 0.8621977996919303 0.0
1.3806534679140896 0.902245740732178 0.0
1.3806534679140896 0.9422936817724257 0.0
1.3806534679140896 0.9823416228126735 0.0
1.3806534679140896 1.0223895638529212 0.0
1.3806534679140896 1.0624375048931687 0.0
1.3806534679140896 1.1024854459334166 0.0
1.3806534679140896 1.142533386973664 0.0
1.3806534679140896 1.182581328013912 0.0
1.3806534679140896 1.2226292690541594 0.0
1.3806534679140896 1.2626772100944073 0.0
1.3806534679140896 1.3027251511346547 0.0
1.3806534679140896 1.3427730921749026 0.0
1.3806534679140896 1.38282103321515 0.0
1.3806534679140896 1.422868974255398 0.0
1.3806534679140896 1.4629169152956454 0.0
1.3806534679140896 1.5029648563358933 0.0
1.3806534679140896 1.5430127973761407 0.0
1.3806534679140896 1.5830607384163886 0.0
1.3806534679140896 1.623108679456636 0.0
1.3806534679140896 1.663156620496884 0.0
1.3806534679140896 1.7032045615371314 0.0
1.3806534679140896 1.7432525025773793 0.0
1.3806534679140896 1.7833004436176267 0.0
1.3806534679140896 1.8233483846578746 0.0
1.3806534679140896 1.863396325698122 0.0
1.3806534679140896 1.90344426673837 0.0
1.3806534679140896 1.9434922077786179 0.0
1.3806534679140896 1.9835401488188653 0.0
1.415403978014365 0.02119103784672916 0.0
1.415403978014365 0.06123897888697684 0.0
1.415403978014365 0.10128691992722452 0.07185526959580518
1.415403978014365 0.1413348609674722 0.0
1.415403978014365 0.18138280200771986 0.0
1.415403978014365 0.22143074304796756 0.0
1.415403978014365 0.26147868408821523 0.0
1.415403978014365 0.3015266251284629 0.0
1.415403978014365 0.34157456616871057 0.0
1.415403978014365 0.38162250720895824 0.0
1.415403978014365 0.4216704482492059 0.0
1.415403978014365 0.46171838928945363 0.0
1.415403978014365 0.5017663303297013 0.0
1.415403978014365 0.541814271369949 0.0718552695958052
1.415403978014365 0.5818622124101966 0.0718552695958052
1.415403978014365 0.6219101534504443 0.0
1.415403978014365 0.661958094490692 0.0
1.415403978014365 0.7020060355309397 0.0
1.415403978014365 0.7420539765711873 0.0
1.415403978014365 0.782101917611435 0.0
1.415403978014365 0.8221498586516827 0.0
1.415403978014365 0.8621977996919303 0.0
1.415403978014365 0.902245740732178 0.0
1.415403978014365 0.9422936817724257 0.0
1.415403978014365 0.9823416228126735 0.0
1.415403978014365 1.0223895638529212 0.0
1.415403978014365 1.0624375048931687 0.0
1.415403978014365 1.1024854459334166 0.0
1.415403978014365 1.142533386973664 0.0
1.415403978014365 1.182581328013912 0.0
1.415403978014365 1.2226292690541594 0.0
1.415403978014365 1.2626772100944073 0.0
1.415403978014365 1.3027251511346547 0.0
1.415403978014365 1.3427730921749026 0.0
1.415403978014365 1.38282103321515 0.0
1.415403978014365 1.422868974255398 0.0
1.415403978014365 1.4629169152956454 0.0
1.415403978014365 1.5029648563358933 0.0
1.415403978014365 1.5430127973761407 0.0
1.415403978014365 1.5830607384163886 0.0
1.415403978014365 1.623108679456636 0.0
1.415403978014365 1.663156620496884 0.0
1.415403978014365 1.7032045615371314 0.0
1.415403978014365 1.7432525025773793 0.0
1.415403978014365 1.7833004436176267 0.0
1.415403978014365 1.8233483846578746 0.0
1.415403978014365 1.863396325698122 0.0
1.415403978014365 1.90344426673837 0.0
1.415403978014365 1.9434922077786179 0.0
1.415403978014365 1.9835401488188653 0.0
1.4501544881146402 0.02119103784672916 0.0
1.4501544881146402 0.06123897888697684 0.0
1.4501544881146402 0.10128691992722452 0.07185526959580564
1.4501544881146402 0.1413348609674722 0.0
1.4501544881146402 0.18138280200771986 0.0
1.4501544881146402 0.22143074304796756 0.0
1.4501544881146402 0.26147868408821523 0.0
1.4501544881146402 0.3015266251284629 0.0
1.4501544881146402 0.34157456616871057 0.0
1.4501544881146402 0.38162250720895824 0.0
1.4501544881146402 0.4216704482492059 0.07185526959580565
1.4501544881146402 0.46171838928945363 0.07185526959580556
1.4501544881146402 0.5017663303297013 0.0
1.4501544881146402 0.541814271369949 0.0
1.4501544881146402 0.5818622124101966 0.0
1.4501544881146402 0.6219101534504443 0.07185526959580565
1.4501544881146402 0.661958094490692 0.0
1.4501544881146402 0.7020060355309397 0.0
1.4501544881146402 0.7420539765711873 0.0
1.4501544881146402 0.782101917611435 0.0
1.4501544881146402 0.8221498586516827 0.0
1.4501544881146402 0.8621977996919303 0.0
1.4501544881146402 0.902245740732178 0.0
1.4501544881146402 0.9422936817724257 0.0
1.4501544881146402 0.9823416228126735 0.0
1.4501544881146402 1.0223895638529212 0.0
1.4501544881146402 1.0624375048931687 0.0
1.4501544881146402 1.1024854459334166 0.0
1.4501544881146402 1.142533386973664 0.0
1.4501544881146402 1.182581328013912 0.0
1.4501544881146402 1.2226292690541594 0.0
1.4501544881146402 1.2626772100944073 0.0
1.4501544881146402 1.3027251511346547 0.0
1.4501544881146402 1.3427730921749026 0.0
1.4501544881146402 1.38282103321515 0.0
1.4501544881146402 1.422868974255398 0.0
1.4501544881146402 1.4629169152956454 0.0
1.4501544881146402 1.5029648563358933 0.0
1.4501544881146402 1.5430127973761407 0.0
1.4501544881146402 1.5830607384163886 0.0
1.4501544881146402 1.623108679456636 0.0
1.4501544881146402 1.663156620496884 0.0
1.4501544881146402 1.7032045615371314 0.0
1.4501544881146402 1.7432525025773793 0.0
1.4501544881146402 1.7833004436176267 0.0
1.4501544881146402 1.8233483846578746 0.0
1.4501544881146402 1.863396325698122 0.0
1.4501544881146402 1.90344426673837 0.0
1.4501544881146402 1.9434922077786179 0.0
1.4501544881146402 1.9835401488188653 0.0
1.4849049982149154 0.02119103784672916 0.0
1.4849049982149154 0.06123897888697684 0.0
1.4849049982149154 0.10128691992722452 0.0
1.4849049982149154 0.1413348609674722 0.0
1.4849049982149154 0.18138280200771986 0.0
1.4849049982149154 0.22143074304796756 0.0
1.4849049982149154 0.26147868408821523 0.07185526959580565
1.4849049982149154 0.3015266251284629 0.0
1.4849049982149154 0.34157456616871057 0.07185526959580565
1.4849049982149154 0.38162250720895824 0.0
1.4849049982149154 0.4216704482492059 0.0
1.4849049982149154 0.46171838928945363 0.0
1.4849049982149154 0.5017663303297013 0.07185526959580565
1.4849049982149154 0.541814271369949 0.0
1.4849049982149154 0.5818622124101966 0.0
1.4849049982149154 0.6219101534504443 0.0
1.4849049982149154 0.661958094490692 0.0
1.4849049982149154 0.7020060355309397 0.0
1.4849049982149154 0.7420539765711873 0.0
1.4849049982149154 0.782101917611435 0.0
1.4849049982149154 0.8221498586516827 0.0
1.4849049982149154 0.8621977996919303 0.0
1.4849049982149154 0.902245740732178 0.0
1.4849049982149154 0.9422936817724257 0.0
1.4849049982149154 0.9823416228126735 0.0
1.4849049982149154 1.0223895638529212 0.0
1.4849049982149154 1.0624375048931687 0.0
1.4849049982149154 1.1024854459334166 0.0
1.4849049982149154 1.142533386973664 0.0
1.4849049982149154 1.182581328013912 0.0
1.4849049982149154 1.2226292690541594 0.0
1.4849049982149154 1.2626772100944073 0.0
1.4849049982149154 1.3027251511346547 0.0
1.4849049982149154 1.3427730921749026 0.0
1.4849049982149154 1.38282103321515 0.0
1.4849049982149154 1.422868974255398 0.0
1.4849049982149154 1.4629169152956454 0.0
1.4849049982149154 1.5029648563358933 0.0
1.4849049982149154 1.5430127973761407 0.0
1.4849049982149154 1.5830607384163886 0.0
1.4849049982149154 1.623108679456636 0.0
1.4849049982149154 1.663156620496884 0.0
1.4849049982149154 1.7032045615371314 0.0
1.4849049982149154 1.7432525025773793 0.0
1.4849049982149154 1.7833004436176267 0.0
1.4849049982149154 1.8233483846578746 0.0
1.4849049982149154 1.863396325698122 0.0
1.4849049982149154 1.90344426673837 0.0
1.4849049982149154 1.9434922077786179 0.0
1.4849049982149154 1.9835401488188653 0.0
1.5196555083151906 0.02119103784672916 0.0
1.5196555083151906 0.06123897888697684 0.0718552695958052
1.5196555083151906 0.10128691992722452 0.07185526959580518
1.5196555083151906 0.1413348609674722 0.0
1.5196555083151906 0.18138280200771986 0.0
1.5196555083151906 0.22143074304796756 0.0
1.5196555083151906 0.26147868408821523 0.0
1.5196555083151906 0.3015266251284629 0.0718552695958052
1.5196555083151906 0.34157456616871057 0.0
1.5196555083151906 0.38162250720895824 0.0
1.5196555083151906 0.4216704482492059 0.0
1.5196555083151906 0.46171838928945363 0.07185526959580511
1.5196555083151906 0.5017663303297013 0.0
1.5196555083151906 0.541814271369949 0.0
1.5196555083151906 0.5818622124101966 0.0
1.5196555083151906 0.6219101534504443 0.0
1.5196555083151906 0.661958094490692 0.0
1.5196555083151906 0.7020060355309397 0.0
1.5196555083151906 0.7420539765711873 0.0
1.5196555083151906 0.782101917611435 0.0
1.5196555083151906 0.8221498586516827 0.0
1.5196555083151906 0.8621977996919303 0.0
1.5196555083151906 0.902245740732178 0.0
1.5196555083151906 0.9422936817724257 0.0
1.5196555083151906 0.9823416228126735 0.0
1.5196555083151906 1.0223895638529212 0.0
1.5196555083151906 1.0624375048931687 0.0
1.5196555083151906 1.1024854459334166 0.0
1.5196555083151906 1.142533386973664 0.0
1.5196555083151906 1.182581328013912 0.0
1.5196555083151906 1.2226292690541594 0.0
1.5196555083151906 1.2626772100944073 0.0
1.5196555083151906 1.3027251511346547 0.0
1.5196555083151906 1.3427730921749026 0.0
1.5196555083151906 1.38282103321515 0.0
1.5196555083151906 1.422868974255398 0.0
1.5196555083151906 1.4629169152956454 0.0
1.5196555083151906 1.5029648563358933 0.0
1.5196555083151906 1.5430127973761407 0.0
1.5196555083151906 1.5830607384163886 0.0
1.5196555083151906 1.623108679456636 0.0
1.5196555083151906 1.663156620496884 0.0
1.5196555083151906 1.7032045615371314 0.0
1.5196555083151906 1.7432525025773793 0.0
1.5196555083151906 1.7833004436176267 0.0
1.5196555083151906 1.8233483846578746 0.0
1.5196555083151906 1.863396325698122 0.0
1.5196555083151906 1.90344426673837 0.0
1.5196555083151906 1.9434922077786179 0.0
1.5196555083151906 1.9835401488188653 0.0
1.554406018415466 0.02119103784672916 0.0
1.554406018415466 0.06123897888697684 0.0
1.554406018415466 0.10128691992722452 0.0
1.554406018415466 0.1413348609674722 0.0
1.554406018415466 0.18138280200771986 0.0
1.554406018415466 0.22143074304796756 0.0
1.554406018415466 0.26147868408821523 0.0
1.554406018415466 0.3015266251284629 0.0
1.554406018415466 0.34157456616871057 0.07185526959580565
1.554406018415466 0.38162250720895824 0.0
1.554406018415466 0.4216704482492059 0.0
1.554406018415466 0.46171838928945363 0.0
1.554406018415466 0.5017663303297013 0.0
1.554406018415466 0.541814271369949 0.0
1.554406018415466 0.5818622124101966 0.0
1.554406018415466 0.6219101534504443 0.0
1.554406018415466 0.661958094490692 0.07185526959580565
1.554406018415466 0.7020060355309397 0.0
1.554406018415466 0.7420539765711873 0.0
1.554406018415466 0.782101917611435 0.0
1.554406018415466 0.8221498586516827 0.0
1.554406018415466 0.8621977996919303 0.0
1.554406018415466 0.902245740732178 0.0
1.554406018415466 0.9422936817724257 0.0
1.554406018415466 0.9823416228126735 0.0
1.554406018415466 1.0223895638529212 0.0
1.554406018415466 1.0624375048931687 0.0
1.554406018415466 1.1024854459334166 0.0
1.554406018415466 1.142533386973664 0.0
1.554406018415466 1.182581328013912 0.0
1.554406018415466 1.2226292690541594 0.0
1.554406018415466 1.2626772100944073 0.0
1.554406018415466 1.3027251511346547 0.0
1.554406018415466 1.3427730921749026 0.0
1.554406018415466 1.38282103321515 0.0
1.554406018415466 1.422868974255398 0.0
1.554406018415466 1.4629169152956454 0.0
1.554406018415466 1.5029648563358933 0.0
1.554406018415466 1.5430127973761407 0.0
1.554406018415466 1.5830607384163886 0.0
1.554406018415466 1.623108679456636 0.0
1.554406018415466 1.663156620496884 0.0
1.554406018415466 1.7032045615371314 0.0
1.554406018415466 1.7432525025773793 0.0
1.554406018415466 1.7833004436176267 0.0
1.554406018415466 1.8233483846578746 0.0
1.554406018415466 1.863396325698122 0.0
1.554406018415466 1.90344426673837 0.0
1.554406018415466 1.9434922077786179 0.0
1.554406018415466 1.9835401488188653 0.0
1.5891565285157414 0.02119103784672916 0.0
1.5891565285157414 0.06123897888697684 0.0
1.5891565285157414 0.10128691992722452 0.0
1.5891565285157414 0.1413348609674722 0.0
1.5891565285157414 0.18138280200771986 0.0
1.5891565285157414 0.22143074304796756 0.0
1.5891565285157414 0.26147868408821523 0.0
1.5891565285157414 0.3015266251284629 0.0
1.5891565285157414 0.34157456616871057 0.0
1.5891565285157414 0.38162250720895824 0.0
1.5891565285157414 0.4216704482492059 0.0718552695958052
1.5891565285157414 0.46171838928945363 0.0
1.5891565285157414 0.5017663303297013 0.0
1.5891565285157414 0.541814271369949 0.0
1.5891565285157414 0.5818622124101966 0.0718552695958052
1.5891565285157414 0.6219101534504443 0.0
1.5891565285157414 0.661958094490692 0.0
1.5891565285157414 0.7020060355309397 0.0
1.5891565285157414 0.7420539765711873 0.0
1.5891565285157414 0.782101917611435 0.0
1.5891565285157414 0.8221498586516827 0.0
1.5891565285157414 0.8621977996919303 0.0
1.5891565285157414 0.902245740732178 0.0
1.5891565285157414 0.9422936817724257 0.0
1.5891565285157414 0.9823416228126735 0.0
1.5891565285157414 1.0223895638529212 0.0
1.5891565285157414 1.0624375048931687 0.0
1.5891565285157414 1.1024854459334166 0.0
1.5891565285157414 1.142533386973664 0.0
1.5891565285157414 1.182581328013912 0.0
1.5891565285157414 1.2226292690541594 0.0
1.5891565285157414 1.2626772100944073 0.0
1.5891565285157414 1.3027251511346547 0.0
1.5891565285157414 1.3427730921749026 0.0
1.5891565285157414 1.38282103321515 0.0
1.5891565285157414 1.422868974255398 0.0
1.5891565285157414 1.4629169152956454 0.0
1.5891565285157414 1.5029648563358933 0.0
1.5891565285157414 1.5430127973761407 0.0
1.5891565285157414 1.5830607384163886 0.0
1.5891565285157414 1.623108679456636 0.0
1.5891565285157414 1.663156620496884 0.0
1.5891565285157414 1.7032045615371314 0.0
1.5891565285157414 1.7432525025773793 0.0
1.5891565285157414 1.7833004436176267 0.0
1.5891565285157414 1.8233483846578746 0.0
1.5891565285157414 1.863396325698122 0.0
1.5891565285157414 1.90344426673837 0.0
1.5891565285157414 1.9434922077786179 0.0
1.5891565285157414 1.9835401488188653 0.0
1.6239070386160166 0.02119103784672916 0.0
1.6239070386160166 0.06123897888697684 0.0
1.6239070386160166 0.10128691992722452 0.0
1.6239070386160166 0.1413348609674722 0.0
1.6239070386160166 0.18138280200771986 0.0
1.6239070386160166 0.22143074304796756 0.0
1.6239070386160166 0.26147868408821523 0.0
1.6239070386160166 0.3015266251284629 0.0
1.6239070386160166 0.34157456616871057 0.0
1.6239070386160166 0.38162250720895824 0.0
1.6239070386160166 0.4216704482492059 0.0
1.6239070386160166 0.46171838928945363 0.0
1.6239070386160166 0.5017663303297013 0.0
1.6239070386160166 0.541814271369949 0.0
1.6239070386160166 0.5818622124101966 0.0
1.6239070386160166 0.6219101534504443 0.0
1.6239070386160166 0.661958094490692 0.0
1.6239070386160166 0.7020060355309397 0.0
1.6239070386160166 0.7420539765711873 0.0
1.6239070386160166 0.782101917611435 0.0
1.6239070386160166 0.8221498586516827 0.0
1.6239070386160166 0.8621977996919303 0.0
1.6239070386160166 0.902245740732178 0.0
1.6239070386160166 0.9422936817724257 0.0
1.6239070386160166 0.9823416228126735 0.0
1.6239070386160166 1.0223895638529212 0.0
1.6239070386160166 1.0624375048931687 0.0
1.6239070386160166 1.1024854459334166 0.0
1.6239070386160166 1.142533386973664 0.0
1.6239070386160166 1.182581328013912 0.0
1.6239070386160166 1.2226292690541594 0.0
1.6239070386160166 1.2626772100944073 0.0
1.6239070386160166 1.3027251511346547 0.0
1.6239070386160166 1.3427730921749026 0.0
1.6239070386160166 1.38282103321515 0.0
1.6239070386160166 1.422868974255398 0.0
1.6239070386160166 1.4629169152956454 0.0
1.6239070386160166 1.5029648563358933 0.0
1.6239070386160166 1.5430127973761407 0.0
1.6239070386160166 1.5830607384163886 0.0
1.6239070386160166 1.623108679456636 0.0
1.6239070386160166 1.663156620496884 0.0
1.6239070386160166 1.7032045615371314 0.0
1.6239070386160166 1.7432525025773793 0.0
1.6239070386160166 1.7833004436176267 0.0
1.6239070386160166 1.8233483846578746 0.0
1.6239070386160166 1.863396325698122 0.0
1.6239070386160166 1.90344426673837 0.0
1.6239070386160166 1.9434922077786179 0.0
1.6239070386160166 1.9835401488188653 0.0
1.6586575487162918 0.02119103784672916 0.0
1.6586575487162918 0.06123897888697684 0.0
1.6586575487162918 0.10128691992722452 0.0
1.6586575487162918 0.1413348609674722 0.0
1.6586575487162918 0.18138280200771986 0.0
1.6586575487162918 0.22143074304796756 0.0
1.6586575487162918 0.26147868408821523 0.0
1.6586575487162918 0.3015266251284629 0.0718552695958052
1.6586575487162918 0.34157456616871057 0.0
1.6586575487162918 0.38162250720895824 0.0
1.6586575487162918 0.4216704482492059 0.0
1.6586575487162918 0.46171838928945363 0.0
1.6586575487162918 0.5017663303297013 0.0
1.6586575487162918 0.541814271369949 0.0
1.6586575487162918 0.5818622124101966 0.0718552695958052
1.6586575487162918 0.6219101534504443 0.0
1.6586575487162918 0.661958094490692 0.0
1.6586575487162918 0.7020060355309397 0.0
1.6586575487162918 0.7420539765711873 0.0
1.6586575487162918 0.782101917611435 0.0
1.6586575487162918 0.8221498586516827 0.0
1.6586575487162918 0.8621977996919303 0.0
1.6586575487162918 0.902245740732178 0.0
1.6586575487162918 0.9422936817724257 0.0
1.6586575487162918 0.9823416228126735 0.0
1.6586575487162918 1.0223895638529212 0.0
1.6586575487162918 1.0624375048931687 0.0
1.6586575487162918 1.1024854459334166 0.0
1.6586575487162918 1.142533386973664 0.0
1.6586575487162918 1.182581328013912 0.0
1.6586575487162918 1.2226292690541594 0.0
1.6586575487162918 1.2626772100944073 0.0
1.6586575487162918 1.3027251511346547 0.0
1.6586575487162918 1.3427730921749026 0.0
1.6586575487162918 1.38282103321515 0.0
1.6586575487162918 1.422868974255398 0.0
1.6586575487162918 1.4629169152956454 0.0
1.6586575487162918 1.5029648563358933 0.0
1.6586575487162918 1.5430127973761407 0.0
1.6586575487162918 1.5830607384163886 0.0
1.6586575487162918 1.623108679456636 0.0
1.6586575487162918 1.663156620496884 0.0
1.6586575487162918 1.7032045615371314 0.0
1.6586575487162918 1.7432525025773793 0.0
1.6586575487162918 1.7833004436176267 0.0
1.6586575487162918 1.8233483846578746 0.0
1.6586575487162918 1.863396325698122 0.0
1.6586575487162918 1.90344426673837 0.0
1.6586575487162918 1.9434922077786179 0.0
1.6586575487162918 1.9835401488188653 0.0
1.6934080588165672 0.02119103784672916 0.0
1.6934080588165672 0.06123897888697684 0.0
1.6934080588165672 0.10128691992722452 0.0
1.6934080588165672 0.1413348609674722 0.07185526959580565
1.6934080588165672 0.18138280200771986 0.07185526959580565
1.6934080588165672 0.22143074304796756 0.0
1.6934080588165672 0.26147868408821523 0.0
1.6934080588165672 0.3015266251284629 0.0
1.6934080588165672 0.34157456616871057 0.0
1.6934080588165672 0.38162250720895824 0.0
1.6934080588165672 0.4216704482492059 0.0
1.6934080588165672 0.46171838928945363 0.0
1.6934080588165672 0.5017663303297013 0.0
1.6934080588165672 0.541814271369949 0.0
1.6934080588165672 0.5818622124101966 0.0
1.6934080588165672 0.6219101534504443 0.0
1.6934080588165672 0.661958094490692 0.0
1.6934080588165672 0.7020060355309397 0.0
1.6934080588165672 0.7420539765711873 0.0
1.6934080588165672 0.782101917611435 0.0
1.6934080588165672 0.8221498586516827 0.0
1.6934080588165672 0.8621977996919303 0.0
1.6934080588165672 0.902245740732178 0.0
1.6934080588165672 0.9422936817724257 0.0
1.6934080588165672 0.9823416228126735 0.0
1.6934080588165672 1.0223895638529212 0.0
1.6934080588165672 1.0624375048931687 0.0
1.6934080588165672 1.1024854459334166 0.0
1.6934080588165672 1.142533386973664 0.0
1.6934080588165672 1.182581328013912 0.0
1.6934080588165672 1.2226292690541594 0.0
1.6934080588165672 1.2626772100944073 0.0
1.6934080588165672 1.3027251511346547 0.0
1.6934080588165672 1.3427730921749026 0.0
1.6934080588165672 1.38282103321515 0.0
1.6934080588165672 1.422868974255398 0.0
1.6934080588165672 1.4629169152956454 0.0
1.6934080588165672 1.5029648563358933 0.0
1.6934080588165672 1.5430127973761407 0.0
1.6934080588165672 1.5830607384163886 0.0
1.6934080588165672 1.623108679456636 0.0
1.6934080588165672 1.663156620496884 0.0
1.6934080588165672 1.7032045615371314 0.0
1.6934080588165672 1.7432525025773793 0.0
1.6934080588165672 1.7833004436176267 0.0
1.6934080588165672 1.8233483846578746 0.0
1.6934080588165672 1.863396325698122 0.0
1.6934080588165672 1.90344426673837 0.0
1.6934080588165672 1.9434922077786179 0.0
1.6934080588165672 1.9835401488188653 0.0
1.7281585689168424 0.02119103784672916 0.0
1.7281585689168424 0.06123897888697684 0.0
1.7281585689168424 0.10128691992722452 0.0
1.7281585689168424 0.1413348609674722 0.0
1.7281585689168424 0.18138280200771986 0.0
1.7281585689168424 0.22143074304796756 0.0
1.7281585689168424 0.26147868408821523 0.0
1.7281585689168424 0.3015266251284629 0.0
1.7281585689168424 0.34157456616871057 0.0
1.7281585689168424 0.38162250720895824 0.0
1.7281585689168424 0.4216704482492059 0.0
1.7281585689168424 0.46171838928945363 0.0
1.7281585689168424 0.5017663303297013 0.07185526959580565
1.7281585689168424 0.541814271369949 0.0
1.7281585689168424 0.5818622124101966 0.0
1.7281585689168424 0.6219101534504443 0.0
1.7281585689168424 0.661958094490692 0.0
1.7281585689168424 0.7020060355309397 0.0
1.7281585689168424 0.7420539765711873 0.0
1.7281585689168424 0.782101917611435 0.0
1.7281585689168424 0.8221498586516827 0.0
1.7281585689168424 0.8621977996919303 0.0
1.7281585689168424 0.902245740732178 0.0
1.7281585689168424 0.9422936817724257 0.0
1.7281585689168424 0.9823416228126735 0.0
1.7281585689168424 1.0223895638529212 0.0
1.7281585689168424 1.0624375048931687 0.0
1.7281585689168424 1.1024854459334166 0.0
1.7281585689168424 1.142533386973664 0.0
1.7281585689168424 1.182581328013912 0.0
1.7281585689168424 1.2226292690541594 0.0
1.7281585689168424 1.2626772100944073 0.0
1.7281585689168424 1.3027251511346547 0.0
1.7281585689168424 1.3427730921749026 0.0
1.7281585689168424 1.38282103321515 0.0
1.7281585689168424 1.422868974255398 0.0
1.7281585689168424 1.4629169152956454 0.0
1.7281585689168424 1.5029648563358933 0.0
1.7281585689168424 1.5430127973761407 0.0
1.7281585689168424 1.5830607384163886 0.0
1.7281585689168424 1.623108679456636 0.0
1.7281585689168424 1.663156620496884 0.0
1.7281585689168424 1.7032045615371314 0.0
1.7281585689168424 1.7432525025773793 0.0
1.7281585689168424 1.7833004436176267 0.0
1.7281585689168424 1.8233483846578746 0.0
1.7281585689168424 1.863396325698122 0.0
1.7281585689168424 1.90344426673837 0.0
1.7281585689168424 1.9434922077786179 0.0
1.7281585689168424 1.9835401488188653 0.0


==> sections/graphs/data/2d_histograms/2d_histogram_kmnist_softmax_en.csv <==
xcenter ycenter weight
0.029666362004354595 0.010406600693240762 1.2128678192243998
0.029666362004354595 0.02871766800992191 0.0
0.029666362004354595 0.04702873532660305 0.0
0.029666362004354595 0.0653398026432842 0.0
0.029666362004354595 0.08365086995996535 0.0
0.029666362004354595 0.10196193727664649 0.0
0.029666362004354595 0.12027300459332765 0.0
0.029666362004354595 0.1385840719100088 0.0
0.029666362004354595 0.15689513922668993 0.0
0.029666362004354595 0.17520620654337107 0.0
0.029666362004354595 0.19351727386005224 0.0
0.029666362004354595 0.21182834117673338 0.0
0.029666362004354595 0.23013940849341452 0.0
0.029666362004354595 0.24845047581009566 0.0
0.029666362004354595 0.2667615431267768 0.0
0.029666362004354595 0.285072610443458 0.0
0.029666362004354595 0.3033836777601391 0.0
0.029666362004354595 0.3216947450768203 0.0
0.029666362004354595 0.34000581239350136 0.0
0.029666362004354595 0.35831687971018256 0.0
0.029666362004354595 0.3766279470268637 0.0
0.029666362004354595 0.39493901434354484 0.0
0.029666362004354595 0.41325008166022603 0.0
0.029666362004354595 0.4315611489769071 0.0
0.029666362004354595 0.4498722162935883 0.0
0.029666362004354595 0.4681832836102694 0.0
0.029666362004354595 0.4864943509269506 0.0
0.029666362004354595 0.5048054182436317 0.0
0.029666362004354595 0.5231164855603129 0.0
0.029666362004354595 0.5414275528769941 0.0
0.029666362004354595 0.5597386201936752 0.0
0.029666362004354595 0.5780496875103562 0.0
0.029666362004354595 0.5963607548270375 0.0
0.029666362004354595 0.6146718221437186 0.0
0.029666362004354595 0.6329828894603997 0.0
0.029666362004354595 0.6512939567770809 0.0
0.029666362004354595 0.6696050240937621 0.0
0.029666362004354595 0.6879160914104432 0.0
0.029666362004354595 0.7062271587271243 0.0
0.029666362004354595 0.7245382260438055 0.0
0.029666362004354595 0.7428492933604867 0.0
0.029666362004354595 0.7611603606771677 0.0
0.029666362004354595 0.7794714279938489 0.0
0.029666362004354595 0.7977824953105301 0.0
0.029666362004354595 0.8160935626272112 0.0
0.029666362004354595 0.8344046299438923 0.0
0.029666362004354595 0.8527156972605735 0.0
0.029666362004354595 0.8710267645772547 0.0
0.029666362004354595 0.8893378318939358 0.0
0.029666362004354595 0.907648899210617 0.0
0.0701906485017389 0.010406600693240762 3.369077275623333
0.0701906485017389 0.02871766800992191 0.0
0.0701906485017389 0.04702873532660305 0.0
0.0701906485017389 0.0653398026432842 0.0
0.0701906485017389 0.08365086995996535 0.0
0.0701906485017389 0.10196193727664649 0.0
0.0701906485017389 0.12027300459332765 0.0
0.0701906485017389 0.1385840719100088 0.0
0.0701906485017389 0.15689513922668993 0.0
0.0701906485017389 0.17520620654337107 0.0
0.0701906485017389 0.19351727386005224 0.0
0.0701906485017389 0.21182834117673338 0.0
0.0701906485017389 0.23013940849341452 0.0
0.0701906485017389 0.24845047581009566 0.0
0.0701906485017389 0.2667615431267768 0.0
0.0701906485017389 0.285072610443458 0.0
0.0701906485017389 0.3033836777601391 0.0
0.0701906485017389 0.3216947450768203 0.0
0.0701906485017389 0.34000581239350136 0.0
0.0701906485017389 0.35831687971018256 0.0
0.0701906485017389 0.3766279470268637 0.0
0.0701906485017389 0.39493901434354484 0.0
0.0701906485017389 0.41325008166022603 0.0
0.0701906485017389 0.4315611489769071 0.0
0.0701906485017389 0.4498722162935883 0.0
0.0701906485017389 0.4681832836102694 0.0
0.0701906485017389 0.4864943509269506 0.0
0.0701906485017389 0.5048054182436317 0.0
0.0701906485017389 0.5231164855603129 0.0
0.0701906485017389 0.5414275528769941 0.0
0.0701906485017389 0.5597386201936752 0.0
0.0701906485017389 0.5780496875103562 0.0
0.0701906485017389 0.5963607548270375 0.0
0.0701906485017389 0.6146718221437186 0.0
0.0701906485017389 0.6329828894603997 0.0
0.0701906485017389 0.6512939567770809 0.0
0.0701906485017389 0.6696050240937621 0.0
0.0701906485017389 0.6879160914104432 0.0
0.0701906485017389 0.7062271587271243 0.0
0.0701906485017389 0.7245382260438055 0.0
0.0701906485017389 0.7428492933604867 0.0
0.0701906485017389 0.7611603606771677 0.0
0.0701906485017389 0.7794714279938489 0.0
0.0701906485017389 0.7977824953105301 0.0
0.0701906485017389 0.8160935626272112 0.0
0.0701906485017389 0.8344046299438923 0.0
0.0701906485017389 0.8527156972605735 0.0
0.0701906485017389 0.8710267645772547 0.0
0.0701906485017389 0.8893378318939358 0.0
0.0701906485017389 0.907648899210617 0.0
0.1107149349991232 0.010406600693240762 3.0995510935734676
0.1107149349991232 0.02871766800992191 1.6171570922992005
0.1107149349991232 0.04702873532660305 0.13476309102493336
0.1107149349991232 0.0653398026432842 0.0
0.1107149349991232 0.08365086995996535 0.0
0.1107149349991232 0.10196193727664649 0.0
0.1107149349991232 0.12027300459332765 0.0
0.1107149349991232 0.1385840719100088 0.0
0.1107149349991232 0.15689513922668993 0.0
0.1107149349991232 0.17520620654337107 0.0
0.1107149349991232 0.19351727386005224 0.0
0.1107149349991232 0.21182834117673338 0.0
0.1107149349991232 0.23013940849341452 0.0
0.1107149349991232 0.24845047581009566 0.0
0.1107149349991232 0.2667615431267768 0.0
0.1107149349991232 0.285072610443458 0.0
0.1107149349991232 0.3033836777601391 0.0
0.1107149349991232 0.3216947450768203 0.0
0.1107149349991232 0.34000581239350136 0.0
0.1107149349991232 0.35831687971018256 0.0
0.1107149349991232 0.3766279470268637 0.0
0.1107149349991232 0.39493901434354484 0.0
0.1107149349991232 0.41325008166022603 0.0
0.1107149349991232 0.4315611489769071 0.13476309102493342
0.1107149349991232 0.4498722162935883 0.0
0.1107149349991232 0.4681832836102694 0.0
0.1107149349991232 0.4864943509269506 0.0
0.1107149349991232 0.5048054182436317 0.0
0.1107149349991232 0.5231164855603129 0.0
0.1107149349991232 0.5414275528769941 0.0
0.1107149349991232 0.5597386201936752 0.0
0.1107149349991232 0.5780496875103562 0.0
0.1107149349991232 0.5963607548270375 0.0
0.1107149349991232 0.6146718221437186 0.0
0.1107149349991232 0.6329828894603997 0.0
0.1107149349991232 0.6512939567770809 0.0
0.1107149349991232 0.6696050240937621 0.0
0.1107149349991232 0.6879160914104432 0.0
0.1107149349991232 0.7062271587271243 0.0
0.1107149349991232 0.7245382260438055 0.0
0.1107149349991232 0.7428492933604867 0.0
0.1107149349991232 0.7611603606771677 0.0
0.1107149349991232 0.7794714279938489 0.0
0.1107149349991232 0.7977824953105301 0.0
0.1107149349991232 0.8160935626272112 0.0
0.1107149349991232 0.8344046299438923 0.0
0.1107149349991232 0.8527156972605735 0.0
0.1107149349991232 0.8710267645772547 0.0
0.1107149349991232 0.8893378318939358 0.0
0.1107149349991232 0.907648899210617 0.0
0.1512392214965075 0.010406600693240762 2.425735638448799
0.1512392214965075 0.02871766800992191 5.390523640997331
0.1512392214965075 0.04702873532660305 0.6738154551246663
0.1512392214965075 0.0653398026432842 0.13476309102493325
0.1512392214965075 0.08365086995996535 0.0
0.1512392214965075 0.10196193727664649 0.0
0.1512392214965075 0.12027300459332765 0.13476309102493322
0.1512392214965075 0.1385840719100088 0.0
0.1512392214965075 0.15689513922668993 0.0
0.1512392214965075 0.17520620654337107 0.0
0.1512392214965075 0.19351727386005224 0.0
0.1512392214965075 0.21182834117673338 0.0
0.1512392214965075 0.23013940849341452 0.0
0.1512392214965075 0.24845047581009566 0.0
0.1512392214965075 0.2667615431267768 0.0
0.1512392214965075 0.285072610443458 0.0
0.1512392214965075 0.3033836777601391 0.0
0.1512392214965075 0.3216947450768203 0.0
0.1512392214965075 0.34000581239350136 0.0
0.1512392214965075 0.35831687971018256 0.0
0.1512392214965075 0.3766279470268637 0.0
0.1512392214965075 0.39493901434354484 0.0
0.1512392214965075 0.41325008166022603 0.0
0.1512392214965075 0.4315611489769071 0.13476309102493333
0.1512392214965075 0.4498722162935883 0.13476309102493333
0.1512392214965075 0.4681832836102694 0.0
0.1512392214965075 0.4864943509269506 0.0
0.1512392214965075 0.5048054182436317 0.0
0.1512392214965075 0.5231164855603129 0.0
0.1512392214965075 0.5414275528769941 0.0
0.1512392214965075 0.5597386201936752 0.0
0.1512392214965075 0.5780496875103562 0.0
0.1512392214965075 0.5963607548270375 0.0
0.1512392214965075 0.6146718221437186 0.0
0.1512392214965075 0.6329828894603997 0.0
0.1512392214965075 0.6512939567770809 0.0
0.1512392214965075 0.6696050240937621 0.0
0.1512392214965075 0.6879160914104432 0.0
0.1512392214965075 0.7062271587271243 0.0
0.1512392214965075 0.7245382260438055 0.0
0.1512392214965075 0.7428492933604867 0.0
0.1512392214965075 0.7611603606771677 0.0
0.1512392214965075 0.7794714279938489 0.0
0.1512392214965075 0.7977824953105301 0.0
0.1512392214965075 0.8160935626272112 0.0
0.1512392214965075 0.8344046299438923 0.0
0.1512392214965075 0.8527156972605735 0.0
0.1512392214965075 0.8710267645772547 0.0
0.1512392214965075 0.8893378318939358 0.0
0.1512392214965075 0.907648899210617 0.0
0.19176350799389183 0.010406600693240762 1.2128678192243996
0.19176350799389183 0.02871766800992191 2.9647880025485325
0.19176350799389183 0.04702873532660305 2.021446365373999
0.19176350799389183 0.0653398026432842 0.539052364099733
0.19176350799389183 0.08365086995996535 0.4042892730748
0.19176350799389183 0.10196193727664649 0.0
0.19176350799389183 0.12027300459332765 0.0
0.19176350799389183 0.1385840719100088 0.13476309102493333
0.19176350799389183 0.15689513922668993 0.13476309102493333
0.19176350799389183 0.17520620654337107 0.26952618204986667
0.19176350799389183 0.19351727386005224 0.0
0.19176350799389183 0.21182834117673338 0.0
0.19176350799389183 0.23013940849341452 0.0
0.19176350799389183 0.24845047581009566 0.0
0.19176350799389183 0.2667615431267768 0.0
0.19176350799389183 0.285072610443458 0.13476309102493333
0.19176350799389183 0.3033836777601391 0.13476309102493333
0.19176350799389183 0.3216947450768203 0.13476309102493333
0.19176350799389183 0.34000581239350136 0.0
0.19176350799389183 0.35831687971018256 0.0
0.19176350799389183 0.3766279470268637 0.13476309102493292
0.19176350799389183 0.39493901434354484 0.5390523640997333
0.19176350799389183 0.41325008166022603 0.8085785461496
0.19176350799389183 0.4315611489769071 0.13476309102493333
0.19176350799389183 0.4498722162935883 0.13476309102493333
0.19176350799389183 0.4681832836102694 0.13476309102493333
0.19176350799389183 0.4864943509269506 0.0
0.19176350799389183 0.5048054182436317 0.0
0.19176350799389183 0.5231164855603129 0.0
0.19176350799389183 0.5414275528769941 0.0
0.19176350799389183 0.5597386201936752 0.13476309102493375
0.19176350799389183 0.5780496875103562 0.0
0.19176350799389183 0.5963607548270375 0.0
0.19176350799389183 0.6146718221437186 0.0
0.19176350799389183 0.6329828894603997 0.0
0.19176350799389183 0.6512939567770809 0.0
0.19176350799389183 0.6696050240937621 0.0
0.19176350799389183 0.6879160914104432 0.0
0.19176350799389183 0.7062271587271243 0.0
0.19176350799389183 0.7245382260438055 0.0
0.19176350799389183 0.7428492933604867 0.0
0.19176350799389183 0.7611603606771677 0.0
0.19176350799389183 0.7794714279938489 0.0
0.19176350799389183 0.7977824953105301 0.0
0.19176350799389183 0.8160935626272112 0.0
0.19176350799389183 0.8344046299438923 0.0
0.19176350799389183 0.8527156972605735 0.0
0.19176350799389183 0.8710267645772547 0.0
0.19176350799389183 0.8893378318939358 0.0
0.19176350799389183 0.907648899210617 0.0
0.23228779449127612 0.010406600693240762 0.4042892730748004
0.23228779449127612 0.02871766800992191 3.50384036664827
0.23228779449127612 0.04702873532660305 2.1562094563989356
0.23228779449127612 0.0653398026432842 2.021446365374002
0.23228779449127612 0.08365086995996535 0.6738154551246676
0.23228779449127612 0.10196193727664649 0.26952618204986684
0.23228779449127612 0.12027300459332765 0.4042892730748002
0.23228779449127612 0.1385840719100088 0.539052364099734
0.23228779449127612 0.15689513922668993 0.1347630910249335
0.23228779449127612 0.17520620654337107 0.0
0.23228779449127612 0.19351727386005224 0.0
0.23228779449127612 0.21182834117673338 0.1347630910249335
0.23228779449127612 0.23013940849341452 0.0
0.23228779449127612 0.24845047581009566 0.0
0.23228779449127612 0.2667615431267768 0.4042892730748005
0.23228779449127612 0.285072610443458 0.269526182049867
0.23228779449127612 0.3033836777601391 0.0
0.23228779449127612 0.3216947450768203 0.269526182049867
0.23228779449127612 0.34000581239350136 0.0
0.23228779449127612 0.35831687971018256 0.269526182049867
0.23228779449127612 0.3766279470268637 0.2695261820498662
0.23228779449127612 0.39493901434354484 0.1347630910249335
0.23228779449127612 0.41325008166022603 0.539052364099734
0.23228779449127612 0.4315611489769071 0.269526182049867
0.23228779449127612 0.4498722162935883 0.1347630910249335
0.23228779449127612 0.4681832836102694 0.0
0.23228779449127612 0.4864943509269506 0.1347630910249335
0.23228779449127612 0.5048054182436317 0.1347630910249331
0.23228779449127612 0.5231164855603129 0.26952618204986784
0.23228779449127612 0.5414275528769941 0.0
0.23228779449127612 0.5597386201936752 0.0
0.23228779449127612 0.5780496875103562 0.0
0.23228779449127612 0.5963607548270375 0.0
0.23228779449127612 0.6146718221437186 0.0
0.23228779449127612 0.6329828894603997 0.0
0.23228779449127612 0.6512939567770809 0.0
0.23228779449127612 0.6696050240937621 0.0
0.23228779449127612 0.6879160914104432 0.0
0.23228779449127612 0.7062271587271243 0.0
0.23228779449127612 0.7245382260438055 0.0
0.23228779449127612 0.7428492933604867 0.0
0.23228779449127612 0.7611603606771677 0.0
0.23228779449127612 0.7794714279938489 0.0
0.23228779449127612 0.7977824953105301 0.0
0.23228779449127612 0.8160935626272112 0.0
0.23228779449127612 0.8344046299438923 0.0
0.23228779449127612 0.8527156972605735 0.0
0.23228779449127612 0.8710267645772547 0.0
0.23228779449127612 0.8893378318939358 0.0
0.23228779449127612 0.907648899210617 0.0
0.2728120809886604 0.010406600693240762 0.2695261820498665
0.2728120809886604 0.02871766800992191 2.290972547423866
0.2728120809886604 0.04702873532660305 1.7519201833241325
0.2728120809886604 0.0653398026432842 1.2128678192243996
0.2728120809886604 0.08365086995996535 1.6171570922992
0.2728120809886604 0.10196193727664649 0.9433416371745327
0.2728120809886604 0.12027300459332765 0.0
0.2728120809886604 0.1385840719100088 0.5390523640997333
0.2728120809886604 0.15689513922668993 0.0
0.2728120809886604 0.17520620654337107 0.5390523640997333
0.2728120809886604 0.19351727386005224 0.1347630910249331
0.2728120809886604 0.21182834117673338 0.26952618204986667
0.2728120809886604 0.23013940849341452 0.26952618204986667
0.2728120809886604 0.24845047581009566 0.0
0.2728120809886604 0.2667615431267768 0.0
0.2728120809886604 0.285072610443458 0.13476309102493333
0.2728120809886604 0.3033836777601391 0.13476309102493333
0.2728120809886604 0.3216947450768203 0.26952618204986667
0.2728120809886604 0.34000581239350136 0.0
0.2728120809886604 0.35831687971018256 0.13476309102493333
0.2728120809886604 0.3766279470268637 0.26952618204986584
0.2728120809886604 0.39493901434354484 0.4042892730748
0.2728120809886604 0.41325008166022603 0.4042892730748
0.2728120809886604 0.4315611489769071 0.13476309102493333
0.2728120809886604 0.4498722162935883 0.5390523640997333
0.2728120809886604 0.4681832836102694 0.0
0.2728120809886604 0.4864943509269506 0.26952618204986667
0.2728120809886604 0.5048054182436317 0.0
0.2728120809886604 0.5231164855603129 0.2695261820498675
0.2728120809886604 0.5414275528769941 0.0
0.2728120809886604 0.5597386201936752 0.0
0.2728120809886604 0.5780496875103562 0.0
0.2728120809886604 0.5963607548270375 0.0
0.2728120809886604 0.6146718221437186 0.0
0.2728120809886604 0.6329828894603997 0.0
0.2728120809886604 0.6512939567770809 0.0
0.2728120809886604 0.6696050240937621 0.0
0.2728120809886604 0.6879160914104432 0.0
0.2728120809886604 0.7062271587271243 0.0
0.2728120809886604 0.7245382260438055 0.0
0.2728120809886604 0.7428492933604867 0.0
0.2728120809886604 0.7611603606771677 0.0
0.2728120809886604 0.7794714279938489 0.0
0.2728120809886604 0.7977824953105301 0.0
0.2728120809886604 0.8160935626272112 0.0
0.2728120809886604 0.8344046299438923 0.0
0.2728120809886604 0.8527156972605735 0.0
0.2728120809886604 0.8710267645772547 0.0
0.2728120809886604 0.8893378318939358 0.0
0.2728120809886604 0.907648899210617 0.0
0.31333636748604476 0.010406600693240762 0.13476309102493325
0.31333636748604476 0.02871766800992191 1.2128678192243996
0.31333636748604476 0.04702873532660305 0.943341637174533
0.31333636748604476 0.0653398026432842 2.156209456398932
0.31333636748604476 0.08365086995996535 1.2128678192243998
0.31333636748604476 0.10196193727664649 1.4823940012742656
0.31333636748604476 0.12027300459332765 0.6738154551246662
0.31333636748604476 0.1385840719100088 1.0781047281994667
0.31333636748604476 0.15689513922668993 0.13476309102493333
0.31333636748604476 0.17520620654337107 0.26952618204986667
0.31333636748604476 0.19351727386005224 0.1347630910249331
0.31333636748604476 0.21182834117673338 0.6738154551246667
0.31333636748604476 0.23013940849341452 0.4042892730748
0.31333636748604476 0.24845047581009566 0.1347630910249331
0.31333636748604476 0.2667615431267768 0.6738154551246667
0.31333636748604476 0.285072610443458 0.4042892730748
0.31333636748604476 0.3033836777601391 0.4042892730748
0.31333636748604476 0.3216947450768203 0.13476309102493333
0.31333636748604476 0.34000581239350136 1.0781047281994667
0.31333636748604476 0.35831687971018256 0.8085785461496
0.31333636748604476 0.3766279470268637 0.13476309102493292
0.31333636748604476 0.39493901434354484 0.4042892730748
0.31333636748604476 0.41325008166022603 0.5390523640997333
0.31333636748604476 0.4315611489769071 0.5390523640997333
0.31333636748604476 0.4498722162935883 0.4042892730748
0.31333636748604476 0.4681832836102694 0.13476309102493333
0.31333636748604476 0.4864943509269506 0.0
0.31333636748604476 0.5048054182436317 0.5390523640997317
0.31333636748604476 0.5231164855603129 0.0
0.31333636748604476 0.5414275528769941 0.13476309102493292
0.31333636748604476 0.5597386201936752 0.0
0.31333636748604476 0.5780496875103562 0.0
0.31333636748604476 0.5963607548270375 0.0
0.31333636748604476 0.6146718221437186 0.0
0.31333636748604476 0.6329828894603997 0.0
0.31333636748604476 0.6512939567770809 0.0
0.31333636748604476 0.6696050240937621 0.0
0.31333636748604476 0.6879160914104432 0.0
0.31333636748604476 0.7062271587271243 0.0
0.31333636748604476 0.7245382260438055 0.0
0.31333636748604476 0.7428492933604867 0.0
0.31333636748604476 0.7611603606771677 0.0
0.31333636748604476 0.7794714279938489 0.0
0.31333636748604476 0.7977824953105301 0.0
0.31333636748604476 0.8160935626272112 0.0
0.31333636748604476 0.8344046299438923 0.0
0.31333636748604476 0.8527156972605735 0.0
0.31333636748604476 0.8710267645772547 0.0
0.31333636748604476 0.8893378318939358 0.0
0.31333636748604476 0.907648899210617 0.0
0.35386065398342903 0.010406600693240762 0.0
0.35386065398342903 0.02871766800992191 0.8085785461495997
0.35386065398342903 0.04702873532660305 1.6171570922991994
0.35386065398342903 0.0653398026432842 1.078104728199466
0.35386065398342903 0.08365086995996535 1.3476309102493333
0.35386065398342903 0.10196193727664649 1.4823940012742656
0.35386065398342903 0.12027300459332765 1.0781047281994658
0.35386065398342903 0.1385840719100088 0.6738154551246667
0.35386065398342903 0.15689513922668993 0.4042892730748
0.35386065398342903 0.17520620654337107 0.0
0.35386065398342903 0.19351727386005224 0.5390523640997325
0.35386065398342903 0.21182834117673338 0.5390523640997333
0.35386065398342903 0.23013940849341452 0.13476309102493333
0.35386065398342903 0.24845047581009566 0.40428927307479934
0.35386065398342903 0.2667615431267768 0.5390523640997333
0.35386065398342903 0.285072610443458 0.13476309102493333
0.35386065398342903 0.3033836777601391 0.13476309102493333
0.35386065398342903 0.3216947450768203 0.13476309102493333
0.35386065398342903 0.34000581239350136 0.0
0.35386065398342903 0.35831687971018256 0.13476309102493333
0.35386065398342903 0.3766279470268637 0.4042892730747988
0.35386065398342903 0.39493901434354484 0.5390523640997333
0.35386065398342903 0.41325008166022603 0.4042892730748
0.35386065398342903 0.4315611489769071 0.26952618204986667
0.35386065398342903 0.4498722162935883 0.5390523640997333
0.35386065398342903 0.4681832836102694 0.4042892730748
0.35386065398342903 0.4864943509269506 0.5390523640997333
0.35386065398342903 0.5048054182436317 0.4042892730747988
0.35386065398342903 0.5231164855603129 0.4042892730748012
0.35386065398342903 0.5414275528769941 0.13476309102493292
0.35386065398342903 0.5597386201936752 0.13476309102493375
0.35386065398342903 0.5780496875103562 0.0
0.35386065398342903 0.5963607548270375 0.13476309102493292
0.35386065398342903 0.6146718221437186 0.0
0.35386065398342903 0.6329828894603997 0.0
0.35386065398342903 0.6512939567770809 0.0
0.35386065398342903 0.6696050240937621 0.0
0.35386065398342903 0.6879160914104432 0.0
0.35386065398342903 0.7062271587271243 0.0
0.35386065398342903 0.7245382260438055 0.0
0.35386065398342903 0.7428492933604867 0.0
0.35386065398342903 0.7611603606771677 0.0
0.35386065398342903 0.7794714279938489 0.0
0.35386065398342903 0.7977824953105301 0.0
0.35386065398342903 0.8160935626272112 0.0
0.35386065398342903 0.8344046299438923 0.0
0.35386065398342903 0.8527156972605735 0.0
0.35386065398342903 0.8710267645772547 0.0
0.35386065398342903 0.8893378318939358 0.0
0.35386065398342903 0.907648899210617 0.0
0.3943849404808134 0.010406600693240762 0.0
0.3943849404808134 0.02871766800992191 0.8085785461495997
0.3943849404808134 0.04702873532660305 1.6171570922991994
0.3943849404808134 0.0653398026432842 1.078104728199466
0.3943849404808134 0.08365086995996535 1.2128678192243998
0.3943849404808134 0.10196193727664649 1.4823940012742656
0.3943849404808134 0.12027300459332765 0.9433416371745327
0.3943849404808134 0.1385840719100088 0.8085785461496
0.3943849404808134 0.15689513922668993 1.4823940012742667
0.3943849404808134 0.17520620654337107 0.5390523640997333
0.3943849404808134 0.19351727386005224 0.6738154551246657
0.3943849404808134 0.21182834117673338 0.5390523640997333
0.3943849404808134 0.23013940849341452 0.5390523640997333
0.3943849404808134 0.24845047581009566 0.5390523640997325
0.3943849404808134 0.2667615431267768 0.4042892730748
0.3943849404808134 0.285072610443458 0.4042892730748
0.3943849404808134 0.3033836777601391 0.26952618204986667
0.3943849404808134 0.3216947450768203 0.5390523640997333
0.3943849404808134 0.34000581239350136 0.4042892730748
0.3943849404808134 0.35831687971018256 0.6738154551246667
0.3943849404808134 0.3766279470268637 0.8085785461495976
0.3943849404808134 0.39493901434354484 1.2128678192243998
0.3943849404808134 0.41325008166022603 0.6738154551246667
0.3943849404808134 0.4315611489769071 0.9433416371745333
0.3943849404808134 0.4498722162935883 0.6738154551246667
0.3943849404808134 0.4681832836102694 0.4042892730748
0.3943849404808134 0.4864943509269506 0.5390523640997333
0.3943849404808134 0.5048054182436317 0.5390523640997317
0.3943849404808134 0.5231164855603129 0.6738154551246688
0.3943849404808134 0.5414275528769941 0.26952618204986584
0.3943849404808134 0.5597386201936752 0.0
0.3943849404808134 0.5780496875103562 0.0
0.3943849404808134 0.5963607548270375 0.13476309102493292
0.3943849404808134 0.6146718221437186 0.0
0.3943849404808134 0.6329828894603997 0.0
0.3943849404808134 0.6512939567770809 0.0
0.3943849404808134 0.6696050240937621 0.13476309102493292
0.3943849404808134 0.6879160914104432 0.0
0.3943849404808134 0.7062271587271243 0.0
0.3943849404808134 0.7245382260438055 0.0
0.3943849404808134 0.7428492933604867 0.0
0.3943849404808134 0.7611603606771677 0.0
0.3943849404808134 0.7794714279938489 0.0
0.3943849404808134 0.7977824953105301 0.0
0.3943849404808134 0.8160935626272112 0.0
0.3943849404808134 0.8344046299438923 0.0
0.3943849404808134 0.8527156972605735 0.0
0.3943849404808134 0.8710267645772547 0.0
0.3943849404808134 0.8893378318939358 0.0
0.3943849404808134 0.907648899210617 0.0
0.43490922697819767 0.010406600693240762 0.0
0.43490922697819767 0.02871766800992191 0.13476309102493347
0.43490922697819767 0.04702873532660305 1.2128678192244011
0.43490922697819767 0.0653398026432842 1.2128678192244011
0.43490922697819767 0.08365086995996535 0.9433416371745347
0.43490922697819767 0.10196193727664649 1.3476309102493342
0.43490922697819767 0.12027300459332765 1.3476309102493342
0.43490922697819767 0.1385840719100088 1.078104728199468
0.43490922697819767 0.15689513922668993 1.4823940012742685
0.43490922697819767 0.17520620654337107 1.078104728199468
0.43490922697819767 0.19351727386005224 0.4042892730747999
0.43490922697819767 0.21182834117673338 0.808578546149601
0.43490922697819767 0.23013940849341452 0.6738154551246676
0.43490922697819767 0.24845047581009566 0.6738154551246666
0.43490922697819767 0.2667615431267768 0.808578546149601
0.43490922697819767 0.285072610443458 0.269526182049867
0.43490922697819767 0.3033836777601391 0.9433416371745347
0.43490922697819767 0.3216947450768203 1.078104728199468
0.43490922697819767 0.34000581239350136 0.9433416371745347
0.43490922697819767 0.35831687971018256 0.808578546149601
0.43490922697819767 0.3766279470268637 0.9433416371745318
0.43490922697819767 0.39493901434354484 1.4823940012742685
0.43490922697819767 0.41325008166022603 0.6738154551246676
0.43490922697819767 0.4315611489769071 1.3476309102493351
0.43490922697819767 0.4498722162935883 0.4042892730748005
0.43490922697819767 0.4681832836102694 0.0
0.43490922697819767 0.4864943509269506 0.4042892730748005
0.43490922697819767 0.5048054182436317 0.6738154551246656
0.43490922697819767 0.5231164855603129 0.5390523640997357
0.43490922697819767 0.5414275528769941 0.2695261820498662
0.43490922697819767 0.5597386201936752 0.13476309102493392
0.43490922697819767 0.5780496875103562 0.0
0.43490922697819767 0.5963607548270375 0.0
0.43490922697819767 0.6146718221437186 0.13476309102493392
0.43490922697819767 0.6329828894603997 0.0
0.43490922697819767 0.6512939567770809 0.0
0.43490922697819767 0.6696050240937621 0.0
0.43490922697819767 0.6879160914104432 0.13476309102493392
0.43490922697819767 0.7062271587271243 0.0
0.43490922697819767 0.7245382260438055 0.13476309102493392
0.43490922697819767 0.7428492933604867 0.0
0.43490922697819767 0.7611603606771677 0.0
0.43490922697819767 0.7794714279938489 0.0
0.43490922697819767 0.7977824953105301 0.0
0.43490922697819767 0.8160935626272112 0.0
0.43490922697819767 0.8344046299438923 0.0
0.43490922697819767 0.8527156972605735 0.0
0.43490922697819767 0.8710267645772547 0.0
0.43490922697819767 0.8893378318939358 0.0
0.43490922697819767 0.907648899210617 0.0
0.47543351347558194 0.010406600693240762 0.0
0.47543351347558194 0.02871766800992191 0.13476309102493325
0.47543351347558194 0.04702873532660305 0.2695261820498665
0.47543351347558194 0.0653398026432842 0.943341637174533
0.47543351347558194 0.08365086995996535 1.3476309102493333
0.47543351347558194 0.10196193727664649 0.8085785461495993
0.47543351347558194 0.12027300459332765 1.7519201833241318
0.47543351347558194 0.1385840719100088 1.2128678192243998
0.47543351347558194 0.15689513922668993 1.2128678192243998
0.47543351347558194 0.17520620654337107 0.6738154551246667
0.47543351347558194 0.19351727386005224 0.2695261820498662
0.47543351347558194 0.21182834117673338 0.5390523640997333
0.47543351347558194 0.23013940849341452 0.8085785461496
0.47543351347558194 0.24845047581009566 0.5390523640997325
0.47543351347558194 0.2667615431267768 0.9433416371745333
0.47543351347558194 0.285072610443458 0.8085785461496
0.47543351347558194 0.3033836777601391 1.6171570922992
0.47543351347558194 0.3216947450768203 1.2128678192243998
0.47543351347558194 0.34000581239350136 0.26952618204986667
0.47543351347558194 0.35831687971018256 0.6738154551246667
0.47543351347558194 0.3766279470268637 0.4042892730747988
0.47543351347558194 0.39493901434354484 1.3476309102493333
0.47543351347558194 0.41325008166022603 1.0781047281994667
0.47543351347558194 0.4315611489769071 0.5390523640997333
0.47543351347558194 0.4498722162935883 0.6738154551246667
0.47543351347558194 0.4681832836102694 0.4042892730748
0.47543351347558194 0.4864943509269506 0.9433416371745333
0.47543351347558194 0.5048054182436317 0.5390523640997317
0.47543351347558194 0.5231164855603129 0.4042892730748012
0.47543351347558194 0.5414275528769941 0.0
0.47543351347558194 0.5597386201936752 0.0
0.47543351347558194 0.5780496875103562 0.0
0.47543351347558194 0.5963607548270375 0.0
0.47543351347558194 0.6146718221437186 0.0
0.47543351347558194 0.6329828894603997 0.13476309102493292
0.47543351347558194 0.6512939567770809 0.13476309102493375
0.47543351347558194 0.6696050240937621 0.26952618204986584
0.47543351347558194 0.6879160914104432 0.0
0.47543351347558194 0.7062271587271243 0.0
0.47543351347558194 0.7245382260438055 0.0
0.47543351347558194 0.7428492933604867 0.0
0.47543351347558194 0.7611603606771677 0.0
0.47543351347558194 0.7794714279938489 0.0
0.47543351347558194 0.7977824953105301 0.0
0.47543351347558194 0.8160935626272112 0.0
0.47543351347558194 0.8344046299438923 0.0
0.47543351347558194 0.8527156972605735 0.0
0.47543351347558194 0.8710267645772547 0.0
0.47543351347558194 0.8893378318939358 0.0
0.47543351347558194 0.907648899210617 0.0
0.5159577999729663 0.010406600693240762 0.0
0.5159577999729663 0.02871766800992191 0.0
0.5159577999729663 0.04702873532660305 0.2695261820498665
0.5159577999729663 0.0653398026432842 1.886683274349066
0.5159577999729663 0.08365086995996535 1.6171570922992
0.5159577999729663 0.10196193727664649 1.3476309102493325
0.5159577999729663 0.12027300459332765 1.8866832743490654
0.5159577999729663 0.1385840719100088 0.6738154551246667
0.5159577999729663 0.15689513922668993 1.3476309102493333
0.5159577999729663 0.17520620654337107 1.6171570922992
0.5159577999729663 0.19351727386005224 1.3476309102493313
0.5159577999729663 0.21182834117673338 0.5390523640997333
0.5159577999729663 0.23013940849341452 1.6171570922992
0.5159577999729663 0.24845047581009566 1.212867819224398
0.5159577999729663 0.2667615431267768 0.8085785461496
0.5159577999729663 0.285072610443458 1.0781047281994667
0.5159577999729663 0.3033836777601391 0.8085785461496
0.5159577999729663 0.3216947450768203 0.8085785461496
0.5159577999729663 0.34000581239350136 1.4823940012742667
0.5159577999729663 0.35831687971018256 1.2128678192243998
0.5159577999729663 0.3766279470268637 1.3476309102493294
0.5159577999729663 0.39493901434354484 1.0781047281994667
0.5159577999729663 0.41325008166022603 1.7519201833241331
0.5159577999729663 0.4315611489769071 1.6171570922992
0.5159577999729663 0.4498722162935883 1.0781047281994667
0.5159577999729663 0.4681832836102694 0.6738154551246667
0.5159577999729663 0.4864943509269506 0.26952618204986667
0.5159577999729663 0.5048054182436317 0.4042892730747988
0.5159577999729663 0.5231164855603129 0.2695261820498675
0.5159577999729663 0.5414275528769941 0.4042892730747988
0.5159577999729663 0.5597386201936752 0.0
0.5159577999729663 0.5780496875103562 0.13476309102493292
0.5159577999729663 0.5963607548270375 0.0
0.5159577999729663 0.6146718221437186 0.2695261820498675
0.5159577999729663 0.6329828894603997 0.0
0.5159577999729663 0.6512939567770809 0.13476309102493375
0.5159577999729663 0.6696050240937621 0.0
0.5159577999729663 0.6879160914104432 0.2695261820498675
0.5159577999729663 0.7062271587271243 0.13476309102493292
0.5159577999729663 0.7245382260438055 0.13476309102493375
0.5159577999729663 0.7428492933604867 0.0
0.5159577999729663 0.7611603606771677 0.0
0.5159577999729663 0.7794714279938489 0.13476309102493375
0.5159577999729663 0.7977824953105301 0.13476309102493292
0.5159577999729663 0.8160935626272112 0.0
0.5159577999729663 0.8344046299438923 0.0
0.5159577999729663 0.8527156972605735 0.0
0.5159577999729663 0.8710267645772547 0.0
0.5159577999729663 0.8893378318939358 0.13476309102493292
0.5159577999729663 0.907648899210617 0.0
0.5564820864703506 0.010406600693240762 0.0
0.5564820864703506 0.02871766800992191 0.0
0.5564820864703506 0.04702873532660305 0.5390523640997339
0.5564820864703506 0.0653398026432842 1.0781047281994678
0.5564820864703506 0.08365086995996535 0.6738154551246676
0.5564820864703506 0.10196193727664649 1.3476309102493342
0.5564820864703506 0.12027300459332765 0.9433416371745339
0.5564820864703506 0.1385840719100088 1.078104728199468
0.5564820864703506 0.15689513922668993 0.6738154551246676
0.5564820864703506 0.17520620654337107 1.4823940012742685
0.5564820864703506 0.19351727386005224 1.0781047281994665
0.5564820864703506 0.21182834117673338 1.078104728199468
0.5564820864703506 0.23013940849341452 1.2128678192244018
0.5564820864703506 0.24845047581009566 1.3476309102493331
0.5564820864703506 0.2667615431267768 0.808578546149601
0.5564820864703506 0.285072610443458 1.078104728199468
0.5564820864703506 0.3033836777601391 1.078104728199468
0.5564820864703506 0.3216947450768203 2.156209456398936
0.5564820864703506 0.34000581239350136 1.3476309102493351
0.5564820864703506 0.35831687971018256 1.078104728199468
0.5564820864703506 0.3766279470268637 1.212867819224398
0.5564820864703506 0.39493901434354484 1.3476309102493351
0.5564820864703506 0.41325008166022603 1.2128678192244018
0.5564820864703506 0.4315611489769071 1.078104728199468
0.5564820864703506 0.4498722162935883 1.2128678192244018
0.5564820864703506 0.4681832836102694 1.3476309102493351
0.5564820864703506 0.4864943509269506 0.6738154551246676
0.5564820864703506 0.5048054182436317 0.8085785461495986
0.5564820864703506 0.5231164855603129 0.9433416371745373
0.5564820864703506 0.5414275528769941 0.5390523640997325
0.5564820864703506 0.5597386201936752 0.4042892730748018
0.5564820864703506 0.5780496875103562 0.5390523640997325
0.5564820864703506 0.5963607548270375 0.0
0.5564820864703506 0.6146718221437186 0.26952618204986784
0.5564820864703506 0.6329828894603997 0.0
0.5564820864703506 0.6512939567770809 0.13476309102493392
0.5564820864703506 0.6696050240937621 0.2695261820498662
0.5564820864703506 0.6879160914104432 0.0
0.5564820864703506 0.7062271587271243 0.0
0.5564820864703506 0.7245382260438055 0.26952618204986784
0.5564820864703506 0.7428492933604867 0.0
0.5564820864703506 0.7611603606771677 0.1347630910249331
0.5564820864703506 0.7794714279938489 0.13476309102493392
0.5564820864703506 0.7977824953105301 0.0
0.5564820864703506 0.8160935626272112 0.13476309102493392
0.5564820864703506 0.8344046299438923 0.0
0.5564820864703506 0.8527156972605735 0.0
0.5564820864703506 0.8710267645772547 0.0
0.5564820864703506 0.8893378318939358 0.0
0.5564820864703506 0.907648899210617 0.0
0.5970063729677348 0.010406600693240762 0.0
0.5970063729677348 0.02871766800992191 0.0
0.5970063729677348 0.04702873532660305 0.4042892730747993
0.5970063729677348 0.0653398026432842 0.9433416371745316
0.5970063729677348 0.08365086995996535 1.0781047281994651
0.5970063729677348 0.10196193727664649 0.6738154551246652
0.5970063729677348 0.12027300459332765 0.5390523640997321
0.5970063729677348 0.1385840719100088 0.6738154551246658
0.5970063729677348 0.15689513922668993 1.2128678192243982
0.5970063729677348 0.17520620654337107 1.0781047281994651
0.5970063729677348 0.19351727386005224 2.0214463653739942
0.5970063729677348 0.21182834117673338 1.4823940012742645
0.5970063729677348 0.23013940849341452 1.751920183324131
0.5970063729677348 0.24845047581009566 1.0781047281994636
0.5970063729677348 0.2667615431267768 0.5390523640997326
0.5970063729677348 0.285072610443458 1.3476309102493316
0.5970063729677348 0.3033836777601391 1.6171570922991978
0.5970063729677348 0.3216947450768203 1.2128678192243982
0.5970063729677348 0.34000581239350136 1.6171570922991978
0.5970063729677348 0.35831687971018256 1.6171570922991978
0.5970063729677348 0.3766279470268637 1.617157092299193
0.5970063729677348 0.39493901434354484 0.40428927307479945
0.5970063729677348 0.41325008166022603 1.751920183324131
0.5970063729677348 0.4315611489769071 1.6171570922991978
0.5970063729677348 0.4498722162935883 0.6738154551246658
0.5970063729677348 0.4681832836102694 1.6171570922991978
0.5970063729677348 0.4864943509269506 0.8085785461495989
0.5970063729677348 0.5048054182436317 0.8085785461495965
0.5970063729677348 0.5231164855603129 0.40428927307480067
0.5970063729677348 0.5414275528769941 0.13476309102493272
0.5970063729677348 0.5597386201936752 0.8085785461496013
0.5970063729677348 0.5780496875103562 0.4042892730747982
0.5970063729677348 0.5963607548270375 0.26952618204986545
0.5970063729677348 0.6146718221437186 0.2695261820498671
0.5970063729677348 0.6329828894603997 0.4042892730747982
0.5970063729677348 0.6512939567770809 0.0
0.5970063729677348 0.6696050240937621 0.0
0.5970063729677348 0.6879160914104432 0.0
0.5970063729677348 0.7062271587271243 0.0
0.5970063729677348 0.7245382260438055 0.40428927307480067
0.5970063729677348 0.7428492933604867 0.0
0.5970063729677348 0.7611603606771677 0.13476309102493272
0.5970063729677348 0.7794714279938489 0.13476309102493356
0.5970063729677348 0.7977824953105301 0.0
0.5970063729677348 0.8160935626272112 0.0
0.5970063729677348 0.8344046299438923 0.0
0.5970063729677348 0.8527156972605735 0.0
0.5970063729677348 0.8710267645772547 0.0
0.5970063729677348 0.8893378318939358 0.0
0.5970063729677348 0.907648899210617 0.0
0.6375306594651192 0.010406600693240762 0.0
0.6375306594651192 0.02871766800992191 0.0
0.6375306594651192 0.04702873532660305 0.13476309102493347
0.6375306594651192 0.0653398026432842 0.26952618204986695
0.6375306594651192 0.08365086995996535 0.808578546149601
0.6375306594651192 0.10196193727664649 0.6738154551246671
0.6375306594651192 0.12027300459332765 0.8085785461496005
0.6375306594651192 0.1385840719100088 1.617157092299202
0.6375306594651192 0.15689513922668993 2.156209456398936
0.6375306594651192 0.17520620654337107 0.539052364099734
0.6375306594651192 0.19351727386005224 1.0781047281994665
0.6375306594651192 0.21182834117673338 0.808578546149601
0.6375306594651192 0.23013940849341452 1.2128678192244018
0.6375306594651192 0.24845047581009566 1.0781047281994665
0.6375306594651192 0.2667615431267768 2.4257356384488036
0.6375306594651192 0.285072610443458 1.8866832743490694
0.6375306594651192 0.3033836777601391 2.29097254742387
0.6375306594651192 0.3216947450768203 1.8866832743490694
0.6375306594651192 0.34000581239350136 1.3476309102493351
0.6375306594651192 0.35831687971018256 2.156209456398936
0.6375306594651192 0.3766279470268637 1.6171570922991971
0.6375306594651192 0.39493901434354484 1.078104728199468
0.6375306594651192 0.41325008166022603 1.2128678192244018
0.6375306594651192 0.4315611489769071 1.3476309102493351
0.6375306594651192 0.4498722162935883 1.4823940012742685
0.6375306594651192 0.4681832836102694 0.269526182049867
0.6375306594651192 0.4864943509269506 0.539052364099734
0.6375306594651192 0.5048054182436317 1.212867819224398
0.6375306594651192 0.5231164855603129 0.8085785461496036
0.6375306594651192 0.5414275528769941 0.2695261820498662
0.6375306594651192 0.5597386201936752 1.0781047281994713
0.6375306594651192 0.5780496875103562 0.5390523640997325
0.6375306594651192 0.5963607548270375 0.1347630910249331
0.6375306594651192 0.6146718221437186 0.26952618204986784
0.6375306594651192 0.6329828894603997 0.1347630910249331
0.6375306594651192 0.6512939567770809 0.13476309102493392
0.6375306594651192 0.6696050240937621 0.1347630910249331
0.6375306594651192 0.6879160914104432 0.26952618204986784
0.6375306594651192 0.7062271587271243 0.0
0.6375306594651192 0.7245382260438055 0.0
0.6375306594651192 0.7428492933604867 0.0
0.6375306594651192 0.7611603606771677 0.1347630910249331
0.6375306594651192 0.7794714279938489 0.13476309102493392
0.6375306594651192 0.7977824953105301 0.0
0.6375306594651192 0.8160935626272112 0.0
0.6375306594651192 0.8344046299438923 0.0
0.6375306594651192 0.8527156972605735 0.13476309102493392
0.6375306594651192 0.8710267645772547 0.0
0.6375306594651192 0.8893378318939358 0.1347630910249331
0.6375306594651192 0.907648899210617 0.0
0.6780549459625035 0.010406600693240762 0.0
0.6780549459625035 0.02871766800992191 0.0
0.6780549459625035 0.04702873532660305 0.26952618204986695
0.6780549459625035 0.0653398026432842 0.26952618204986695
0.6780549459625035 0.08365086995996535 1.078104728199468
0.6780549459625035 0.10196193727664649 1.0781047281994673
0.6780549459625035 0.12027300459332765 1.4823940012742673
0.6780549459625035 0.1385840719100088 0.9433416371745347
0.6780549459625035 0.15689513922668993 0.9433416371745347
0.6780549459625035 0.17520620654337107 1.078104728199468
0.6780549459625035 0.19351727386005224 1.2128678192243998
0.6780549459625035 0.21182834117673338 1.3476309102493351
0.6780549459625035 0.23013940849341452 1.3476309102493351
0.6780549459625035 0.24845047581009566 1.2128678192243998
0.6780549459625035 0.2667615431267768 1.2128678192244018
0.6780549459625035 0.285072610443458 1.7519201833241358
0.6780549459625035 0.3033836777601391 1.3476309102493351
0.6780549459625035 0.3216947450768203 1.617157092299202
0.6780549459625035 0.34000581239350136 2.156209456398936
0.6780549459625035 0.35831687971018256 1.7519201833241358
0.6780549459625035 0.3766279470268637 1.6171570922991971
0.6780549459625035 0.39493901434354484 1.4823940012742685
0.6780549459625035 0.41325008166022603 1.7519201833241358
0.6780549459625035 0.4315611489769071 1.4823940012742685
0.6780549459625035 0.4498722162935883 1.2128678192244018
0.6780549459625035 0.4681832836102694 1.617157092299202
0.6780549459625035 0.4864943509269506 0.6738154551246676
0.6780549459625035 0.5048054182436317 0.9433416371745318
0.6780549459625035 0.5231164855603129 0.6738154551246697
0.6780549459625035 0.5414275528769941 0.6738154551246656
0.6780549459625035 0.5597386201936752 0.4042892730748018
0.6780549459625035 0.5780496875103562 0.2695261820498662
0.6780549459625035 0.5963607548270375 0.4042892730747993
0.6780549459625035 0.6146718221437186 0.0
0.6780549459625035 0.6329828894603997 0.0
0.6780549459625035 0.6512939567770809 0.4042892730748018
0.6780549459625035 0.6696050240937621 0.0
0.6780549459625035 0.6879160914104432 0.4042892730748018
0.6780549459625035 0.7062271587271243 0.1347630910249331
0.6780549459625035 0.7245382260438055 0.0
0.6780549459625035 0.7428492933604867 0.1347630910249331
0.6780549459625035 0.7611603606771677 0.1347630910249331
0.6780549459625035 0.7794714279938489 0.0
0.6780549459625035 0.7977824953105301 0.0
0.6780549459625035 0.8160935626272112 0.0
0.6780549459625035 0.8344046299438923 0.0
0.6780549459625035 0.8527156972605735 0.0
0.6780549459625035 0.8710267645772547 0.0
0.6780549459625035 0.8893378318939358 0.0
0.6780549459625035 0.907648899210617 0.0
0.7185792324598879 0.010406600693240762 0.0
0.7185792324598879 0.02871766800992191 0.0
0.7185792324598879 0.04702873532660305 0.0
0.7185792324598879 0.0653398026432842 0.5390523640997325
0.7185792324598879 0.08365086995996535 0.8085785461495989
0.7185792324598879 0.10196193727664649 0.4042892730747991
0.7185792324598879 0.12027300459332765 0.9433416371745312
0.7185792324598879 0.1385840719100088 0.6738154551246658
0.7185792324598879 0.15689513922668993 0.6738154551246658
0.7185792324598879 0.17520620654337107 1.0781047281994651
0.7185792324598879 0.19351727386005224 1.4823940012742622
0.7185792324598879 0.21182834117673338 2.021446365373997
0.7185792324598879 0.23013940849341452 1.3476309102493316
0.7185792324598879 0.24845047581009566 2.0214463653739942
0.7185792324598879 0.2667615431267768 1.3476309102493316
0.7185792324598879 0.285072610443458 2.021446365373997
0.7185792324598879 0.3033836777601391 1.4823940012742645
0.7185792324598879 0.3216947450768203 1.4823940012742645
0.7185792324598879 0.34000581239350136 2.1562094563989302
0.7185792324598879 0.35831687971018256 2.021446365373997
0.7185792324598879 0.3766279470268637 2.4257356384487894
0.7185792324598879 0.39493901434354484 1.2128678192243982
0.7185792324598879 0.41325008166022603 2.021446365373997
0.7185792324598879 0.4315611489769071 1.8866832743490638
0.7185792324598879 0.4498722162935883 1.8866832743490638
0.7185792324598879 0.4681832836102694 0.40428927307479945
0.7185792324598879 0.4864943509269506 0.6738154551246658
0.7185792324598879 0.5048054182436317 0.8085785461495965
0.7185792324598879 0.5231164855603129 1.2128678192244018
0.7185792324598879 0.5414275528769941 1.0781047281994618
0.7185792324598879 0.5597386201936752 0.6738154551246678
0.7185792324598879 0.5780496875103562 0.8085785461495965
0.7185792324598879 0.5963607548270375 0.6738154551246637
0.7185792324598879 0.6146718221437186 0.13476309102493356
0.7185792324598879 0.6329828894603997 0.5390523640997309
0.7185792324598879 0.6512939567770809 0.5390523640997342
0.7185792324598879 0.6696050240937621 0.4042892730747982
0.7185792324598879 0.6879160914104432 0.6738154551246678
0.7185792324598879 0.7062271587271243 0.4042892730747982
0.7185792324598879 0.7245382260438055 0.13476309102493356
0.7185792324598879 0.7428492933604867 0.13476309102493272
0.7185792324598879 0.7611603606771677 0.26952618204986545
0.7185792324598879 0.7794714279938489 0.0
0.7185792324598879 0.7977824953105301 0.0
0.7185792324598879 0.8160935626272112 0.0
0.7185792324598879 0.8344046299438923 0.13476309102493272
0.7185792324598879 0.8527156972605735 0.0
0.7185792324598879 0.8710267645772547 0.0
0.7185792324598879 0.8893378318939358 0.0
0.7185792324598879 0.907648899210617 0.0
0.7591035189572721 0.010406600693240762 0.0
0.7591035189572721 0.02871766800992191 0.0
0.7591035189572721 0.04702873532660305 0.13476309102493347
0.7591035189572721 0.0653398026432842 0.26952618204986695
0.7591035189572721 0.08365086995996535 0.269526182049867
0.7591035189572721 0.10196193727664649 1.0781047281994673
0.7591035189572721 0.12027300459332765 0.9433416371745339
0.7591035189572721 0.1385840719100088 1.078104728199468
0.7591035189572721 0.15689513922668993 1.2128678192244018
0.7591035189572721 0.17520620654337107 1.078104728199468
0.7591035189572721 0.19351727386005224 0.9433416371745332
0.7591035189572721 0.21182834117673338 1.7519201833241358
0.7591035189572721 0.23013940849341452 1.3476309102493351
0.7591035189572721 0.24845047581009566 2.156209456398933
0.7591035189572721 0.2667615431267768 1.2128678192244018
0.7591035189572721 0.285072610443458 2.0214463653740027
0.7591035189572721 0.3033836777601391 2.0214463653740027
0.7591035189572721 0.3216947450768203 2.156209456398936
0.7591035189572721 0.34000581239350136 1.3476309102493351
0.7591035189572721 0.35831687971018256 2.4257356384488036
0.7591035189572721 0.3766279470268637 1.6171570922991971
0.7591035189572721 0.39493901434354484 1.617157092299202
0.7591035189572721 0.41325008166022603 1.2128678192244018
0.7591035189572721 0.4315611489769071 2.560498729473737
0.7591035189572721 0.4498722162935883 2.0214463653740027
0.7591035189572721 0.4681832836102694 2.156209456398936
0.7591035189572721 0.4864943509269506 1.617157092299202
0.7591035189572721 0.5048054182436317 1.6171570922991971
0.7591035189572721 0.5231164855603129 1.2128678192244053
0.7591035189572721 0.5414275528769941 0.8085785461495986
0.7591035189572721 0.5597386201936752 0.6738154551246697
0.7591035189572721 0.5780496875103562 1.3476309102493311
0.7591035189572721 0.5963607548270375 0.4042892730747993
0.7591035189572721 0.6146718221437186 1.3476309102493393
0.7591035189572721 0.6329828894603997 0.2695261820498662
0.7591035189572721 0.6512939567770809 0.4042892730748018
0.7591035189572721 0.6696050240937621 0.4042892730747993
0.7591035189572721 0.6879160914104432 0.4042892730748018
0.7591035189572721 0.7062271587271243 0.1347630910249331
0.7591035189572721 0.7245382260438055 0.26952618204986784
0.7591035189572721 0.7428492933604867 0.0
0.7591035189572721 0.7611603606771677 0.1347630910249331
0.7591035189572721 0.7794714279938489 0.0
0.7591035189572721 0.7977824953105301 0.0
0.7591035189572721 0.8160935626272112 0.13476309102493392
0.7591035189572721 0.8344046299438923 0.0
0.7591035189572721 0.8527156972605735 0.0
0.7591035189572721 0.8710267645772547 0.0
0.7591035189572721 0.8893378318939358 0.0
0.7591035189572721 0.907648899210617 0.0
0.7996278054546564 0.010406600693240762 0.0
0.7996278054546564 0.02871766800992191 0.0
0.7996278054546564 0.04702873532660305 0.1347630910249331
0.7996278054546564 0.0653398026432842 0.2695261820498662
0.7996278054546564 0.08365086995996535 0.0
0.7996278054546564 0.10196193727664649 1.2128678192243973
0.7996278054546564 0.12027300459332765 0.8085785461495982
0.7996278054546564 0.1385840719100088 1.3476309102493316
0.7996278054546564 0.15689513922668993 2.021446365373997
0.7996278054546564 0.17520620654337107 1.3476309102493316
0.7996278054546564 0.19351727386005224 1.2128678192243965
0.7996278054546564 0.21182834117673338 0.9433416371745319
0.7996278054546564 0.23013940849341452 1.6171570922991978
0.7996278054546564 0.24845047581009566 0.5390523640997318
0.7996278054546564 0.2667615431267768 1.4823940012742645
0.7996278054546564 0.285072610443458 1.2128678192243982
0.7996278054546564 0.3033836777601391 1.6171570922991978
0.7996278054546564 0.3216947450768203 2.021446365373997
0.7996278054546564 0.34000581239350136 2.021446365373997
0.7996278054546564 0.35831687971018256 2.1562094563989302
0.7996278054546564 0.3766279470268637 3.234314184598386
0.7996278054546564 0.39493901434354484 1.751920183324131
0.7996278054546564 0.41325008166022603 2.2909725474238636
0.7996278054546564 0.4315611489769071 2.2909725474238636
0.7996278054546564 0.4498722162935883 1.0781047281994651
0.7996278054546564 0.4681832836102694 2.021446365373997
0.7996278054546564 0.4864943509269506 1.8866832743490638
0.7996278054546564 0.5048054182436317 1.0781047281994618
0.7996278054546564 0.5231164855603129 1.3476309102493356
0.7996278054546564 0.5414275528769941 0.6738154551246637
0.7996278054546564 0.5597386201936752 0.9433416371745349
0.7996278054546564 0.5780496875103562 0.8085785461495965
0.7996278054546564 0.5963607548270375 0.4042892730747982
0.7996278054546564 0.6146718221437186 0.2695261820498671
0.7996278054546564 0.6329828894603997 0.6738154551246637
0.7996278054546564 0.6512939567770809 0.13476309102493356
0.7996278054546564 0.6696050240937621 0.13476309102493272
0.7996278054546564 0.6879160914104432 0.2695261820498671
0.7996278054546564 0.7062271587271243 0.13476309102493272
0.7996278054546564 0.7245382260438055 0.13476309102493356
0.7996278054546564 0.7428492933604867 0.4042892730747982
0.7996278054546564 0.7611603606771677 0.13476309102493272
0.7996278054546564 0.7794714279938489 0.0
0.7996278054546564 0.7977824953105301 0.0
0.7996278054546564 0.8160935626272112 0.13476309102493356
0.7996278054546564 0.8344046299438923 0.0
0.7996278054546564 0.8527156972605735 0.0
0.7996278054546564 0.8710267645772547 0.0
0.7996278054546564 0.8893378318939358 0.0
0.7996278054546564 0.907648899210617 0.13476309102493356
0.8401520919520408 0.010406600693240762 0.0
0.8401520919520408 0.02871766800992191 0.0
0.8401520919520408 0.04702873532660305 0.13476309102493347
0.8401520919520408 0.0653398026432842 0.4042892730748004
0.8401520919520408 0.08365086995996535 0.539052364099734
0.8401520919520408 0.10196193727664649 0.5390523640997337
0.8401520919520408 0.12027300459332765 0.6738154551246671
0.8401520919520408 0.1385840719100088 0.539052364099734
0.8401520919520408 0.15689513922668993 1.3476309102493351
0.8401520919520408 0.17520620654337107 1.4823940012742685
0.8401520919520408 0.19351727386005224 1.0781047281994665
0.8401520919520408 0.21182834117673338 1.078104728199468
0.8401520919520408 0.23013940849341452 2.0214463653740027
0.8401520919520408 0.24845047581009566 0.9433416371745332
0.8401520919520408 0.2667615431267768 2.156209456398936
0.8401520919520408 0.285072610443458 2.156209456398936
0.8401520919520408 0.3033836777601391 2.156209456398936
0.8401520919520408 0.3216947450768203 1.4823940012742685
0.8401520919520408 0.34000581239350136 2.0214463653740027
0.8401520919520408 0.35831687971018256 2.830024911523604
0.8401520919520408 0.3766279470268637 2.15620945639893
0.8401520919520408 0.39493901434354484 1.2128678192244018
0.8401520919520408 0.41325008166022603 1.4823940012742685
0.8401520919520408 0.4315611489769071 2.6952618204986702
0.8401520919520408 0.4498722162935883 1.617157092299202
0.8401520919520408 0.4681832836102694 1.7519201833241358
0.8401520919520408 0.4864943509269506 1.7519201833241358
0.8401520919520408 0.5048054182436317 1.8866832743490636
0.8401520919520408 0.5231164855603129 1.0781047281994713
0.8401520919520408 0.5414275528769941 1.078104728199465
0.8401520919520408 0.5597386201936752 0.9433416371745373
0.8401520919520408 0.5780496875103562 0.5390523640997325
0.8401520919520408 0.5963607548270375 0.4042892730747993
0.8401520919520408 0.6146718221437186 0.6738154551246697
0.8401520919520408 0.6329828894603997 0.4042892730747993
0.8401520919520408 0.6512939567770809 0.4042892730748018
0.8401520919520408 0.6696050240937621 0.2695261820498662
0.8401520919520408 0.6879160914104432 0.26952618204986784
0.8401520919520408 0.7062271587271243 0.2695261820498662
0.8401520919520408 0.7245382260438055 0.0
0.8401520919520408 0.7428492933604867 0.0
0.8401520919520408 0.7611603606771677 0.1347630910249331
0.8401520919520408 0.7794714279938489 0.0
0.8401520919520408 0.7977824953105301 0.1347630910249331
0.8401520919520408 0.8160935626272112 0.13476309102493392
0.8401520919520408 0.8344046299438923 0.0
0.8401520919520408 0.8527156972605735 0.13476309102493392
0.8401520919520408 0.8710267645772547 0.0
0.8401520919520408 0.8893378318939358 0.0
0.8401520919520408 0.907648899210617 0.0
0.880676378449425 0.010406600693240762 0.0
0.880676378449425 0.02871766800992191 0.0
0.880676378449425 0.04702873532660305 0.0
0.880676378449425 0.0653398026432842 0.26952618204986695
0.880676378449425 0.08365086995996535 0.269526182049867
0.880676378449425 0.10196193727664649 0.8085785461496005
0.880676378449425 0.12027300459332765 0.8085785461496005
0.880676378449425 0.1385840719100088 1.2128678192244018
0.880676378449425 0.15689513922668993 1.4823940012742685
0.880676378449425 0.17520620654337107 1.4823940012742685
0.880676378449425 0.19351727386005224 1.3476309102493331
0.880676378449425 0.21182834117673338 1.8866832743490694
0.880676378449425 0.23013940849341452 1.7519201833241358
0.880676378449425 0.24845047581009566 1.2128678192243998
0.880676378449425 0.2667615431267768 1.2128678192244018
0.880676378449425 0.285072610443458 1.7519201833241358
0.880676378449425 0.3033836777601391 1.3476309102493351
0.880676378449425 0.3216947450768203 2.29097254742387
0.880676378449425 0.34000581239350136 1.7519201833241358
0.880676378449425 0.35831687971018256 1.617157092299202
0.880676378449425 0.3766279470268637 2.8300249115235956
0.880676378449425 0.39493901434354484 2.4257356384488036
0.880676378449425 0.41325008166022603 2.4257356384488036
0.880676378449425 0.4315611489769071 1.2128678192244018
0.880676378449425 0.4498722162935883 2.29097254742387
0.880676378449425 0.4681832836102694 2.560498729473737
0.880676378449425 0.4864943509269506 1.2128678192244018
0.880676378449425 0.5048054182436317 1.212867819224398
0.880676378449425 0.5231164855603129 0.9433416371745373
0.880676378449425 0.5414275528769941 0.9433416371745318
0.880676378449425 0.5597386201936752 0.8085785461496036
0.880676378449425 0.5780496875103562 0.5390523640997325
0.880676378449425 0.5963607548270375 0.6738154551246656
0.880676378449425 0.6146718221437186 0.4042892730748018
0.880676378449425 0.6329828894603997 0.2695261820498662
0.880676378449425 0.6512939567770809 0.4042892730748018
0.880676378449425 0.6696050240937621 0.1347630910249331
0.880676378449425 0.6879160914104432 0.4042892730748018
0.880676378449425 0.7062271587271243 0.1347630910249331
0.880676378449425 0.7245382260438055 0.13476309102493392
0.880676378449425 0.7428492933604867 0.4042892730747993
0.880676378449425 0.7611603606771677 0.0
0.880676378449425 0.7794714279938489 0.0
0.880676378449425 0.7977824953105301 0.1347630910249331
0.880676378449425 0.8160935626272112 0.0
0.880676378449425 0.8344046299438923 0.1347630910249331
0.880676378449425 0.8527156972605735 0.0
0.880676378449425 0.8710267645772547 0.0
0.880676378449425 0.8893378318939358 0.0
0.880676378449425 0.907648899210617 0.0
0.9212006649468094 0.010406600693240762 0.0
0.9212006649468094 0.02871766800992191 0.0
0.9212006649468094 0.04702873532660305 0.0
0.9212006649468094 0.0653398026432842 0.0
0.9212006649468094 0.08365086995996535 0.40428927307479945
0.9212006649468094 0.10196193727664649 0.26952618204986606
0.9212006649468094 0.12027300459332765 0.8085785461495982
0.9212006649468094 0.1385840719100088 0.8085785461495989
0.9212006649468094 0.15689513922668993 0.6738154551246658
0.9212006649468094 0.17520620654337107 1.8866832743490638
0.9212006649468094 0.19351727386005224 1.0781047281994636
0.9212006649468094 0.21182834117673338 1.6171570922991978
0.9212006649468094 0.23013940849341452 1.2128678192243982
0.9212006649468094 0.24845047581009566 1.6171570922991954
0.9212006649468094 0.2667615431267768 1.8866832743490638
0.9212006649468094 0.285072610443458 2.56049872947373
0.9212006649468094 0.3033836777601391 2.695261820498663
0.9212006649468094 0.3216947450768203 2.4257356384487965
0.9212006649468094 0.34000581239350136 1.6171570922991978
0.9212006649468094 0.35831687971018256 1.8866832743490638
0.9212006649468094 0.3766279470268637 3.099551093573453
0.9212006649468094 0.39493901434354484 2.1562094563989302
0.9212006649468094 0.41325008166022603 2.4257356384487965
0.9212006649468094 0.4315611489769071 2.695261820498663
0.9212006649468094 0.4498722162935883 2.4257356384487965
0.9212006649468094 0.4681832836102694 1.751920183324131
0.9212006649468094 0.4864943509269506 2.1562094563989302
0.9212006649468094 0.5048054182436317 2.021446365373991
0.9212006649468094 0.5231164855603129 1.2128678192244018
0.9212006649468094 0.5414275528769941 1.2128678192243947
0.9212006649468094 0.5597386201936752 0.9433416371745349
0.9212006649468094 0.5780496875103562 0.943341637174529
0.9212006649468094 0.5963607548270375 1.0781047281994618
0.9212006649468094 0.6146718221437186 0.8085785461496013
0.9212006649468094 0.6329828894603997 0.6738154551246637
0.9212006649468094 0.6512939567770809 0.9433416371745349
0.9212006649468094 0.6696050240937621 0.13476309102493272
0.9212006649468094 0.6879160914104432 0.0
0.9212006649468094 0.7062271587271243 0.5390523640997309
0.9212006649468094 0.7245382260438055 0.2695261820498671
0.9212006649468094 0.7428492933604867 0.4042892730747982
0.9212006649468094 0.7611603606771677 0.13476309102493272
0.9212006649468094 0.7794714279938489 0.0
0.9212006649468094 0.7977824953105301 0.13476309102493272
0.9212006649468094 0.8160935626272112 0.0
0.9212006649468094 0.8344046299438923 0.4042892730747982
0.9212006649468094 0.8527156972605735 0.0
0.9212006649468094 0.8710267645772547 0.0
0.9212006649468094 0.8893378318939358 0.0
0.9212006649468094 0.907648899210617 0.0
0.9617249514441937 0.010406600693240762 0.0
0.9617249514441937 0.02871766800992191 0.0
0.9617249514441937 0.04702873532660305 0.13476309102493347
0.9617249514441937 0.0653398026432842 0.0
0.9617249514441937 0.08365086995996535 0.1347630910249335
0.9617249514441937 0.10196193727664649 0.5390523640997337
0.9617249514441937 0.12027300459332765 0.26952618204986684
0.9617249514441937 0.1385840719100088 0.269526182049867
0.9617249514441937 0.15689513922668993 0.9433416371745347
0.9617249514441937 0.17520620654337107 0.808578546149601
0.9617249514441937 0.19351727386005224 1.3476309102493331
0.9617249514441937 0.21182834117673338 0.539052364099734
0.9617249514441937 0.23013940849341452 1.617157092299202
0.9617249514441937 0.24845047581009566 1.3476309102493331
0.9617249514441937 0.2667615431267768 1.4823940012742685
0.9617249514441937 0.285072610443458 1.617157092299202
0.9617249514441937 0.3033836777601391 2.6952618204986702
0.9617249514441937 0.3216947450768203 2.156209456398936
0.9617249514441937 0.34000581239350136 2.156209456398936
0.9617249514441937 0.35831687971018256 2.156209456398936
0.9617249514441937 0.3766279470268637 3.2343141845983943
0.9617249514441937 0.39493901434354484 2.4257356384488036
0.9617249514441937 0.41325008166022603 1.8866832743490694
0.9617249514441937 0.4315611489769071 1.8866832743490694
0.9617249514441937 0.4498722162935883 1.617157092299202
0.9617249514441937 0.4681832836102694 2.29097254742387
0.9617249514441937 0.4864943509269506 2.560498729473737
0.9617249514441937 0.5048054182436317 1.7519201833241302
0.9617249514441937 0.5231164855603129 1.2128678192244053
0.9617249514441937 0.5414275528769941 1.4823940012742642
0.9617249514441937 0.5597386201936752 1.0781047281994713
0.9617249514441937 0.5780496875103562 0.9433416371745318
0.9617249514441937 0.5963607548270375 0.6738154551246656
0.9617249514441937 0.6146718221437186 1.2128678192244053
0.9617249514441937 0.6329828894603997 0.8085785461495986
0.9617249514441937 0.6512939567770809 0.5390523640997357
0.9617249514441937 0.6696050240937621 0.0
0.9617249514441937 0.6879160914104432 0.13476309102493392
0.9617249514441937 0.7062271587271243 0.8085785461495986
0.9617249514441937 0.7245382260438055 0.4042892730748018
0.9617249514441937 0.7428492933604867 0.0
0.9617249514441937 0.7611603606771677 0.2695261820498662
0.9617249514441937 0.7794714279938489 0.26952618204986784
0.9617249514441937 0.7977824953105301 0.1347630910249331
0.9617249514441937 0.8160935626272112 0.0
0.9617249514441937 0.8344046299438923 0.0
0.9617249514441937 0.8527156972605735 0.0
0.9617249514441937 0.8710267645772547 0.0
0.9617249514441937 0.8893378318939358 0.0
0.9617249514441937 0.907648899210617 0.0
1.002249237941578 0.010406600693240762 0.0
1.002249237941578 0.02871766800992191 0.0
1.002249237941578 0.04702873532660305 0.0
1.002249237941578 0.0653398026432842 0.0
1.002249237941578 0.08365086995996535 0.5390523640997326
1.002249237941578 0.10196193727664649 0.0
1.002249237941578 0.12027300459332765 0.5390523640997321
1.002249237941578 0.1385840719100088 0.5390523640997326
1.002249237941578 0.15689513922668993 0.13476309102493314
1.002249237941578 0.17520620654337107 0.9433416371745319
1.002249237941578 0.19351727386005224 0.9433416371745305
1.002249237941578 0.21182834117673338 2.1562094563989302
1.002249237941578 0.23013940849341452 2.021446365373997
1.002249237941578 0.24845047581009566 2.29097254742386
1.002249237941578 0.2667615431267768 2.56049872947373
1.002249237941578 0.285072610443458 2.4257356384487965
1.002249237941578 0.3033836777601391 2.021446365373997
1.002249237941578 0.3216947450768203 2.56049872947373
1.002249237941578 0.34000581239350136 1.751920183324131
1.002249237941578 0.35831687971018256 2.4257356384487965
1.002249237941578 0.3766279470268637 2.6952618204986547
1.002249237941578 0.39493901434354484 2.964788002548529
1.002249237941578 0.41325008166022603 2.964788002548529
1.002249237941578 0.4315611489769071 2.964788002548529
1.002249237941578 0.4498722162935883 2.56049872947373
1.002249237941578 0.4681832836102694 1.3476309102493316
1.002249237941578 0.4864943509269506 2.021446365373997
1.002249237941578 0.5048054182436317 1.2128678192243947
1.002249237941578 0.5231164855603129 1.6171570922992027
1.002249237941578 0.5414275528769941 2.021446365373991
1.002249237941578 0.5597386201936752 1.8866832743490698
1.002249237941578 0.5780496875103562 0.943341637174529
1.002249237941578 0.5963607548270375 0.8085785461495965
1.002249237941578 0.6146718221437186 0.9433416371745349
1.002249237941578 0.6329828894603997 0.8085785461495965
1.002249237941578 0.6512939567770809 1.0781047281994685
1.002249237941578 0.6696050240937621 0.6738154551246637
1.002249237941578 0.6879160914104432 0.8085785461496013
1.002249237941578 0.7062271587271243 0.5390523640997309
1.002249237941578 0.7245382260438055 0.0
1.002249237941578 0.7428492933604867 0.13476309102493272
1.002249237941578 0.7611603606771677 0.0
1.002249237941578 0.7794714279938489 0.0
1.002249237941578 0.7977824953105301 0.13476309102493272
1.002249237941578 0.8160935626272112 0.2695261820498671
1.002249237941578 0.8344046299438923 0.0
1.002249237941578 0.8527156972605735 0.0
1.002249237941578 0.8710267645772547 0.0
1.002249237941578 0.8893378318939358 0.0
1.002249237941578 0.907648899210617 0.0
1.0427735244389624 0.010406600693240762 0.0
1.0427735244389624 0.02871766800992191 0.0
1.0427735244389624 0.04702873532660305 0.26952618204986695
1.0427735244389624 0.0653398026432842 0.26952618204986695
1.0427735244389624 0.08365086995996535 0.1347630910249335
1.0427735244389624 0.10196193727664649 0.26952618204986684
1.0427735244389624 0.12027300459332765 0.6738154551246671
1.0427735244389624 0.1385840719100088 1.3476309102493351
1.0427735244389624 0.15689513922668993 0.6738154551246676
1.0427735244389624 0.17520620654337107 0.4042892730748005
1.0427735244389624 0.19351727386005224 0.8085785461495998
1.0427735244389624 0.21182834117673338 1.4823940012742685
1.0427735244389624 0.23013940849341452 2.4257356384488036
1.0427735244389624 0.24845047581009566 1.3476309102493331
1.0427735244389624 0.2667615431267768 1.8866832743490694
1.0427735244389624 0.285072610443458 1.8866832743490694
1.0427735244389624 0.3033836777601391 2.29097254742387
1.0427735244389624 0.3216947450768203 1.617157092299202
1.0427735244389624 0.34000581239350136 2.964788002548537
1.0427735244389624 0.35831687971018256 2.964788002548537
1.0427735244389624 0.3766279470268637 2.8300249115235956
1.0427735244389624 0.39493901434354484 2.156209456398936
1.0427735244389624 0.41325008166022603 3.234314184598404
1.0427735244389624 0.4315611489769071 2.29097254742387
1.0427735244389624 0.4498722162935883 2.156209456398936
1.0427735244389624 0.4681832836102694 3.234314184598404
1.0427735244389624 0.4864943509269506 2.156209456398936
1.0427735244389624 0.5048054182436317 1.8866832743490636
1.0427735244389624 0.5231164855603129 1.0781047281994713
1.0427735244389624 0.5414275528769941 2.021446365373997
1.0427735244389624 0.5597386201936752 0.9433416371745373
1.0427735244389624 0.5780496875103562 2.021446365373997
1.0427735244389624 0.5963607548270375 1.078104728199465
1.0427735244389624 0.6146718221437186 0.8085785461496036
1.0427735244389624 0.6329828894603997 0.5390523640997325
1.0427735244389624 0.6512939567770809 0.26952618204986784
1.0427735244389624 0.6696050240937621 0.5390523640997325
1.0427735244389624 0.6879160914104432 0.4042892730748018
1.0427735244389624 0.7062271587271243 0.1347630910249331
1.0427735244389624 0.7245382260438055 0.26952618204986784
1.0427735244389624 0.7428492933604867 0.4042892730747993
1.0427735244389624 0.7611603606771677 0.0
1.0427735244389624 0.7794714279938489 0.0
1.0427735244389624 0.7977824953105301 0.0
1.0427735244389624 0.8160935626272112 0.26952618204986784
1.0427735244389624 0.8344046299438923 0.0
1.0427735244389624 0.8527156972605735 0.0
1.0427735244389624 0.8710267645772547 0.0
1.0427735244389624 0.8893378318939358 0.0
1.0427735244389624 0.907648899210617 0.0
1.0832978109363465 0.010406600693240762 0.0
1.0832978109363465 0.02871766800992191 0.0
1.0832978109363465 0.04702873532660305 0.0
1.0832978109363465 0.0653398026432842 0.0
1.0832978109363465 0.08365086995996535 0.269526182049867
1.0832978109363465 0.10196193727664649 0.26952618204986684
1.0832978109363465 0.12027300459332765 0.8085785461496005
1.0832978109363465 0.1385840719100088 0.808578546149601
1.0832978109363465 0.15689513922668993 0.539052364099734
1.0832978109363465 0.17520620654337107 1.3476309102493351
1.0832978109363465 0.19351727386005224 1.3476309102493331
1.0832978109363465 0.21182834117673338 1.8866832743490694
1.0832978109363465 0.23013940849341452 1.617157092299202
1.0832978109363465 0.24845047581009566 2.0214463653739996
1.0832978109363465 0.2667615431267768 1.078104728199468
1.0832978109363465 0.285072610443458 1.8866832743490694
1.0832978109363465 0.3033836777601391 2.156209456398936
1.0832978109363465 0.3216947450768203 2.156209456398936
1.0832978109363465 0.34000581239350136 1.617157092299202
1.0832978109363465 0.35831687971018256 2.830024911523604
1.0832978109363465 0.3766279470268637 2.560498729473729
1.0832978109363465 0.39493901434354484 2.0214463653740027
1.0832978109363465 0.41325008166022603 2.0214463653740027
1.0832978109363465 0.4315611489769071 2.964788002548537
1.0832978109363465 0.4498722162935883 3.6386034576732054
1.0832978109363465 0.4681832836102694 3.099551093573471
1.0832978109363465 0.4864943509269506 2.964788002548537
1.0832978109363465 0.5048054182436317 1.6171570922991971
1.0832978109363465 0.5231164855603129 2.2909725474238765
1.0832978109363465 0.5414275528769941 0.9433416371745318
1.0832978109363465 0.5597386201936752 1.0781047281994713
1.0832978109363465 0.5780496875103562 1.4823940012742642
1.0832978109363465 0.5963607548270375 1.6171570922991971
1.0832978109363465 0.6146718221437186 1.0781047281994713
1.0832978109363465 0.6329828894603997 0.2695261820498662
1.0832978109363465 0.6512939567770809 0.26952618204986784
1.0832978109363465 0.6696050240937621 0.2695261820498662
1.0832978109363465 0.6879160914104432 0.13476309102493392
1.0832978109363465 0.7062271587271243 0.5390523640997325
1.0832978109363465 0.7245382260438055 0.6738154551246697
1.0832978109363465 0.7428492933604867 0.0
1.0832978109363465 0.7611603606771677 0.0
1.0832978109363465 0.7794714279938489 0.0
1.0832978109363465 0.7977824953105301 0.0
1.0832978109363465 0.8160935626272112 0.26952618204986784
1.0832978109363465 0.8344046299438923 0.0
1.0832978109363465 0.8527156972605735 0.0
1.0832978109363465 0.8710267645772547 0.0
1.0832978109363465 0.8893378318939358 0.0
1.0832978109363465 0.907648899210617 0.0
1.123822097433731 0.010406600693240762 0.0
1.123822097433731 0.02871766800992191 0.0
1.123822097433731 0.04702873532660305 0.0
1.123822097433731 0.0653398026432842 0.0
1.123822097433731 0.08365086995996535 0.0
1.123822097433731 0.10196193727664649 0.0
1.123822097433731 0.12027300459332765 0.13476309102493342
1.123822097433731 0.1385840719100088 0.4042892730748005
1.123822097433731 0.15689513922668993 0.6738154551246676
1.123822097433731 0.17520620654337107 0.4042892730748005
1.123822097433731 0.19351727386005224 1.8866832743490665
1.123822097433731 0.21182834117673338 1.3476309102493351
1.123822097433731 0.23013940849341452 1.4823940012742685
1.123822097433731 0.24845047581009566 1.8866832743490665
1.123822097433731 0.2667615431267768 1.7519201833241358
1.123822097433731 0.285072610443458 2.156209456398936
1.123822097433731 0.3033836777601391 2.29097254742387
1.123822097433731 0.3216947450768203 1.617157092299202
1.123822097433731 0.34000581239350136 2.156209456398936
1.123822097433731 0.35831687971018256 3.7733665486981387
1.123822097433731 0.3766279470268637 1.6171570922991971
1.123822097433731 0.39493901434354484 2.964788002548537
1.123822097433731 0.41325008166022603 2.830024911523604
1.123822097433731 0.4315611489769071 1.7519201833241358
1.123822097433731 0.4498722162935883 1.4823940012742685
1.123822097433731 0.4681832836102694 1.3476309102493351
1.123822097433731 0.4864943509269506 2.560498729473737
1.123822097433731 0.5048054182436317 2.2909725474238627
1.123822097433731 0.5231164855603129 1.8866832743490747
1.123822097433731 0.5414275528769941 1.3476309102493311
1.123822097433731 0.5597386201936752 1.4823940012742731
1.123822097433731 0.5780496875103562 0.5390523640997325
1.123822097433731 0.5963607548270375 1.3476309102493311
1.123822097433731 0.6146718221437186 0.5390523640997357
1.123822097433731 0.6329828894603997 0.6738154551246656
1.123822097433731 0.6512939567770809 0.13476309102493392
1.123822097433731 0.6696050240937621 0.5390523640997325
1.123822097433731 0.6879160914104432 0.4042892730748018
1.123822097433731 0.7062271587271243 0.0
1.123822097433731 0.7245382260438055 0.26952618204986784
1.123822097433731 0.7428492933604867 0.0
1.123822097433731 0.7611603606771677 0.0
1.123822097433731 0.7794714279938489 0.13476309102493392
1.123822097433731 0.7977824953105301 0.0
1.123822097433731 0.8160935626272112 0.0
1.123822097433731 0.8344046299438923 0.0
1.123822097433731 0.8527156972605735 0.0
1.123822097433731 0.8710267645772547 0.0
1.123822097433731 0.8893378318939358 0.0
1.123822097433731 0.907648899210617 0.0
1.164346383931115 0.010406600693240762 0.0
1.164346383931115 0.02871766800992191 0.0
1.164346383931115 0.04702873532660305 0.13476309102493347
1.164346383931115 0.0653398026432842 0.0
1.164346383931115 0.08365086995996535 0.1347630910249335
1.164346383931115 0.10196193727664649 0.13476309102493342
1.164346383931115 0.12027300459332765 0.26952618204986684
1.164346383931115 0.1385840719100088 0.6738154551246676
1.164346383931115 0.15689513922668993 0.269526182049867
1.164346383931115 0.17520620654337107 1.078104728199468
1.164346383931115 0.19351727386005224 0.8085785461495998
1.164346383931115 0.21182834117673338 0.6738154551246676
1.164346383931115 0.23013940849341452 1.4823940012742685
1.164346383931115 0.24845047581009566 1.6171570922991996
1.164346383931115 0.2667615431267768 2.29097254742387
1.164346383931115 0.285072610443458 1.078104728199468
1.164346383931115 0.3033836777601391 1.7519201833241358
1.164346383931115 0.3216947450768203 2.0214463653740027
1.164346383931115 0.34000581239350136 2.4257356384488036
1.164346383931115 0.35831687971018256 2.0214463653740027
1.164346383931115 0.3766279470268637 4.177655821772926
1.164346383931115 0.39493901434354484 2.560498729473737
1.164346383931115 0.41325008166022603 4.851471276897607
1.164346383931115 0.4315611489769071 2.4257356384488036
1.164346383931115 0.4498722162935883 3.099551093573471
1.164346383931115 0.4681832836102694 2.29097254742387
1.164346383931115 0.4864943509269506 3.3690772756233383
1.164346383931115 0.5048054182436317 2.15620945639893
1.164346383931115 0.5231164855603129 1.2128678192244053
1.164346383931115 0.5414275528769941 1.3476309102493311
1.164346383931115 0.5597386201936752 1.2128678192244053
1.164346383931115 0.5780496875103562 0.8085785461495986
1.164346383931115 0.5963607548270375 0.6738154551246656
1.164346383931115 0.6146718221437186 0.8085785461496036
1.164346383931115 0.6329828894603997 1.078104728199465
1.164346383931115 0.6512939567770809 0.8085785461496036
1.164346383931115 0.6696050240937621 0.8085785461495986
1.164346383931115 0.6879160914104432 0.4042892730748018
1.164346383931115 0.7062271587271243 0.0
1.164346383931115 0.7245382260438055 0.13476309102493392
1.164346383931115 0.7428492933604867 0.0
1.164346383931115 0.7611603606771677 0.0
1.164346383931115 0.7794714279938489 0.0
1.164346383931115 0.7977824953105301 0.1347630910249331
1.164346383931115 0.8160935626272112 0.0
1.164346383931115 0.8344046299438923 0.0
1.164346383931115 0.8527156972605735 0.0
1.164346383931115 0.8710267645772547 0.0
1.164346383931115 0.8893378318939358 0.0
1.164346383931115 0.907648899210617 0.0
1.2048706704284995 0.010406600693240762 0.0
1.2048706704284995 0.02871766800992191 0.0
1.2048706704284995 0.04702873532660305 0.0
1.2048706704284995 0.0653398026432842 0.0
1.2048706704284995 0.08365086995996535 0.0
1.2048706704284995 0.10196193727664649 0.0
1.2048706704284995 0.12027300459332765 0.26952618204986534
1.2048706704284995 0.1385840719100088 0.26952618204986556
1.2048706704284995 0.15689513922668993 0.40428927307479834
1.2048706704284995 0.17520620654337107 0.5390523640997311
1.2048706704284995 0.19351727386005224 1.0781047281994607
1.2048706704284995 0.21182834117673338 1.3476309102493278
1.2048706704284995 0.23013940849341452 1.4823940012742605
1.2048706704284995 0.24845047581009566 2.0214463653739885
1.2048706704284995 0.2667615431267768 1.6171570922991934
1.2048706704284995 0.285072610443458 1.8866832743490587
1.2048706704284995 0.3033836777601391 3.369077275623319
1.2048706704284995 0.3216947450768203 2.8300249115235885
1.2048706704284995 0.34000581239350136 2.42573563844879
1.2048706704284995 0.35831687971018256 2.964788002548521
1.2048706704284995 0.3766279470268637 4.5819450948477005
1.2048706704284995 0.39493901434354484 2.964788002548521
1.2048706704284995 0.41325008166022603 3.9081296397230507
1.2048706704284995 0.4315611489769071 2.0214463653739916
1.2048706704284995 0.4498722162935883 1.7519201833241258
1.2048706704284995 0.4681832836102694 2.6952618204986556
1.2048706704284995 0.4864943509269506 1.212867819224395
1.2048706704284995 0.5048054182436317 2.695261820498647
1.2048706704284995 0.5231164855603129 1.4823940012742651
1.2048706704284995 0.5414275528769941 1.482394001274256
1.2048706704284995 0.5597386201936752 1.7519201833241314
1.2048706704284995 0.5780496875103562 0.9433416371745267
1.2048706704284995 0.5963607548270375 1.078104728199459
1.2048706704284995 0.6146718221437186 0.9433416371745323
1.2048706704284995 0.6329828894603997 0.8085785461495942
1.2048706704284995 0.6512939567770809 0.2695261820498664
1.2048706704284995 0.6696050240937621 0.13476309102493236
1.2048706704284995 0.6879160914104432 0.0
1.2048706704284995 0.7062271587271243 0.13476309102493236
1.2048706704284995 0.7245382260438055 0.1347630910249332
1.2048706704284995 0.7428492933604867 0.13476309102493236
1.2048706704284995 0.7611603606771677 0.13476309102493236
1.2048706704284995 0.7794714279938489 0.0
1.2048706704284995 0.7977824953105301 0.0
1.2048706704284995 0.8160935626272112 0.1347630910249332
1.2048706704284995 0.8344046299438923 0.0
1.2048706704284995 0.8527156972605735 0.0
1.2048706704284995 0.8710267645772547 0.0
1.2048706704284995 0.8893378318939358 0.0
1.2048706704284995 0.907648899210617 0.0
1.245394956925884 0.010406600693240762 0.0
1.245394956925884 0.02871766800992191 0.0
1.245394956925884 0.04702873532660305 0.0
1.245394956925884 0.0653398026432842 0.13476309102493347
1.245394956925884 0.08365086995996535 0.0
1.245394956925884 0.10196193727664649 0.0
1.245394956925884 0.12027300459332765 0.13476309102493342
1.245394956925884 0.1385840719100088 0.6738154551246676
1.245394956925884 0.15689513922668993 0.6738154551246676
1.245394956925884 0.17520620654337107 0.269526182049867
1.245394956925884 0.19351727386005224 0.6738154551246666
1.245394956925884 0.21182834117673338 1.7519201833241358
1.245394956925884 0.23013940849341452 0.6738154551246676
1.245394956925884 0.24845047581009566 2.156209456398933
1.245394956925884 0.2667615431267768 1.4823940012742685
1.245394956925884 0.285072610443458 2.4257356384488036
1.245394956925884 0.3033836777601391 2.560498729473737
1.245394956925884 0.3216947450768203 3.099551093573471
1.245394956925884 0.34000581239350136 2.156209456398936
1.245394956925884 0.35831687971018256 3.6386034576732054
1.245394956925884 0.3766279470268637 2.021446365373997
1.245394956925884 0.39493901434354484 3.6386034576732054
1.245394956925884 0.41325008166022603 3.3690772756233383
1.245394956925884 0.4315611489769071 1.3476309102493351
1.245394956925884 0.4498722162935883 2.29097254742387
1.245394956925884 0.4681832836102694 2.560498729473737
1.245394956925884 0.4864943509269506 2.4257356384488036
1.245394956925884 0.5048054182436317 1.4823940012742642
1.245394956925884 0.5231164855603129 1.8866832743490747
1.245394956925884 0.5414275528769941 1.078104728199465
1.245394956925884 0.5597386201936752 1.8866832743490747
1.245394956925884 0.5780496875103562 0.9433416371745318
1.245394956925884 0.5963607548270375 0.5390523640997325
1.245394956925884 0.6146718221437186 1.2128678192244053
1.245394956925884 0.6329828894603997 0.4042892730747993
1.245394956925884 0.6512939567770809 0.26952618204986784
1.245394956925884 0.6696050240937621 0.4042892730747993
1.245394956925884 0.6879160914104432 0.13476309102493392
1.245394956925884 0.7062271587271243 0.2695261820498662
1.245394956925884 0.7245382260438055 0.0
1.245394956925884 0.7428492933604867 0.0
1.245394956925884 0.7611603606771677 0.0
1.245394956925884 0.7794714279938489 0.0
1.245394956925884 0.7977824953105301 0.0
1.245394956925884 0.8160935626272112 0.0
1.245394956925884 0.8344046299438923 0.0
1.245394956925884 0.8527156972605735 0.0
1.245394956925884 0.8710267645772547 0.0
1.245394956925884 0.8893378318939358 0.0
1.245394956925884 0.907648899210617 0.0
1.285919243423268 0.010406600693240762 0.0
1.285919243423268 0.02871766800992191 0.0
1.285919243423268 0.04702873532660305 0.0
1.285919243423268 0.0653398026432842 0.26952618204986695
1.285919243423268 0.08365086995996535 0.269526182049867
1.285919243423268 0.10196193727664649 0.0
1.285919243423268 0.12027300459332765 0.26952618204986684
1.285919243423268 0.1385840719100088 0.4042892730748005
1.285919243423268 0.15689513922668993 0.9433416371745347
1.285919243423268 0.17520620654337107 0.539052364099734
1.285919243423268 0.19351727386005224 0.6738154551246666
1.285919243423268 0.21182834117673338 1.3476309102493351
1.285919243423268 0.23013940849341452 0.6738154551246676
1.285919243423268 0.24845047581009566 1.8866832743490665
1.285919243423268 0.2667615431267768 1.617157092299202
1.285919243423268 0.285072610443458 2.4257356384488036
1.285919243423268 0.3033836777601391 3.234314184598404
1.285919243423268 0.3216947450768203 2.0214463653740027
1.285919243423268 0.34000581239350136 2.6952618204986702
1.285919243423268 0.35831687971018256 2.830024911523604
1.285919243423268 0.3766279470268637 2.6952618204986623
1.285919243423268 0.39493901434354484 2.156209456398936
1.285919243423268 0.41325008166022603 3.5038403666482716
1.285919243423268 0.4315611489769071 2.29097254742387
1.285919243423268 0.4498722162935883 2.6952618204986702
1.285919243423268 0.4681832836102694 1.617157092299202
1.285919243423268 0.4864943509269506 1.4823940012742685
1.285919243423268 0.5048054182436317 1.7519201833241302
1.285919243423268 0.5231164855603129 1.6171570922992071
1.285919243423268 0.5414275528769941 0.5390523640997325
1.285919243423268 0.5597386201936752 1.6171570922992071
1.285919243423268 0.5780496875103562 0.4042892730747993
1.285919243423268 0.5963607548270375 0.5390523640997325
1.285919243423268 0.6146718221437186 0.6738154551246697
1.285919243423268 0.6329828894603997 0.2695261820498662
1.285919243423268 0.6512939567770809 0.5390523640997357
1.285919243423268 0.6696050240937621 0.1347630910249331
1.285919243423268 0.6879160914104432 0.0
1.285919243423268 0.7062271587271243 0.0
1.285919243423268 0.7245382260438055 0.0
1.285919243423268 0.7428492933604867 0.0
1.285919243423268 0.7611603606771677 0.0
1.285919243423268 0.7794714279938489 0.0
1.285919243423268 0.7977824953105301 0.0
1.285919243423268 0.8160935626272112 0.0
1.285919243423268 0.8344046299438923 0.0
1.285919243423268 0.8527156972605735 0.0
1.285919243423268 0.8710267645772547 0.0
1.285919243423268 0.8893378318939358 0.0
1.285919243423268 0.907648899210617 0.0
1.3264435299206525 0.010406600693240762 0.0
1.3264435299206525 0.02871766800992191 0.0
1.3264435299206525 0.04702873532660305 0.0
1.3264435299206525 0.0653398026432842 0.13476309102493347
1.3264435299206525 0.08365086995996535 0.1347630910249335
1.3264435299206525 0.10196193727664649 0.26952618204986684
1.3264435299206525 0.12027300459332765 0.0
1.3264435299206525 0.1385840719100088 0.9433416371745347
1.3264435299206525 0.15689513922668993 0.539052364099734
1.3264435299206525 0.17520620654337107 0.539052364099734
1.3264435299206525 0.19351727386005224 0.8085785461495998
1.3264435299206525 0.21182834117673338 1.3476309102493351
1.3264435299206525 0.23013940849341452 1.078104728199468
1.3264435299206525 0.24845047581009566 1.6171570922991996
1.3264435299206525 0.2667615431267768 1.8866832743490694
1.3264435299206525 0.285072610443458 1.4823940012742685
1.3264435299206525 0.3033836777601391 2.0214463653740027
1.3264435299206525 0.3216947450768203 3.099551093573471
1.3264435299206525 0.34000581239350136 1.8866832743490694
1.3264435299206525 0.35831687971018256 1.617157092299202
1.3264435299206525 0.3766279470268637 2.425735638448796
1.3264435299206525 0.39493901434354484 2.29097254742387
1.3264435299206525 0.41325008166022603 2.6952618204986702
1.3264435299206525 0.4315611489769071 2.156209456398936
1.3264435299206525 0.4498722162935883 2.560498729473737
1.3264435299206525 0.4681832836102694 1.617157092299202
1.3264435299206525 0.4864943509269506 1.7519201833241358
1.3264435299206525 0.5048054182436317 1.8866832743490636
1.3264435299206525 0.5231164855603129 1.2128678192244053
1.3264435299206525 0.5414275528769941 0.2695261820498662
1.3264435299206525 0.5597386201936752 1.0781047281994713
1.3264435299206525 0.5780496875103562 1.078104728199465
1.3264435299206525 0.5963607548270375 0.8085785461495986
1.3264435299206525 0.6146718221437186 0.4042892730748018
1.3264435299206525 0.6329828894603997 0.2695261820498662
1.3264435299206525 0.6512939567770809 0.0
1.3264435299206525 0.6696050240937621 0.0
1.3264435299206525 0.6879160914104432 0.0
1.3264435299206525 0.7062271587271243 0.0
1.3264435299206525 0.7245382260438055 0.0
1.3264435299206525 0.7428492933604867 0.0
1.3264435299206525 0.7611603606771677 0.0
1.3264435299206525 0.7794714279938489 0.0
1.3264435299206525 0.7977824953105301 0.0
1.3264435299206525 0.8160935626272112 0.0
1.3264435299206525 0.8344046299438923 0.0
1.3264435299206525 0.8527156972605735 0.0
1.3264435299206525 0.8710267645772547 0.0
1.3264435299206525 0.8893378318939358 0.0
1.3264435299206525 0.907648899210617 0.0
1.3669678164180366 0.010406600693240762 0.0
1.3669678164180366 0.02871766800992191 0.0
1.3669678164180366 0.04702873532660305 0.13476309102493347
1.3669678164180366 0.0653398026432842 0.0
1.3669678164180366 0.08365086995996535 0.1347630910249335
1.3669678164180366 0.10196193727664649 0.0
1.3669678164180366 0.12027300459332765 0.13476309102493342
1.3669678164180366 0.1385840719100088 0.269526182049867
1.3669678164180366 0.15689513922668993 0.4042892730748005
1.3669678164180366 0.17520620654337107 0.808578546149601
1.3669678164180366 0.19351727386005224 0.4042892730747999
1.3669678164180366 0.21182834117673338 1.078104728199468
1.3669678164180366 0.23013940849341452 0.9433416371745347
1.3669678164180366 0.24845047581009566 1.751920183324133
1.3669678164180366 0.2667615431267768 1.3476309102493351
1.3669678164180366 0.285072610443458 1.078104728199468
1.3669678164180366 0.3033836777601391 1.3476309102493351
1.3669678164180366 0.3216947450768203 2.29097254742387
1.3669678164180366 0.34000581239350136 3.099551093573471
1.3669678164180366 0.35831687971018256 2.4257356384488036
1.3669678164180366 0.3766279470268637 2.15620945639893
1.3669678164180366 0.39493901434354484 1.7519201833241358
1.3669678164180366 0.41325008166022603 2.156209456398936
1.3669678164180366 0.4315611489769071 2.156209456398936
1.3669678164180366 0.4498722162935883 1.3476309102493351
1.3669678164180366 0.4681832836102694 2.29097254742387
1.3669678164180366 0.4864943509269506 1.078104728199468
1.3669678164180366 0.5048054182436317 1.4823940012742642
1.3669678164180366 0.5231164855603129 1.0781047281994713
1.3669678164180366 0.5414275528769941 0.6738154551246656
1.3669678164180366 0.5597386201936752 0.9433416371745373
1.3669678164180366 0.5780496875103562 0.1347630910249331
1.3669678164180366 0.5963607548270375 0.6738154551246656
1.3669678164180366 0.6146718221437186 0.8085785461496036
1.3669678164180366 0.6329828894603997 0.2695261820498662
1.3669678164180366 0.6512939567770809 0.4042892730748018
1.3669678164180366 0.6696050240937621 0.0
1.3669678164180366 0.6879160914104432 0.0
1.3669678164180366 0.7062271587271243 0.0
1.3669678164180366 0.7245382260438055 0.0
1.3669678164180366 0.7428492933604867 0.0
1.3669678164180366 0.7611603606771677 0.0
1.3669678164180366 0.7794714279938489 0.0
1.3669678164180366 0.7977824953105301 0.0
1.3669678164180366 0.8160935626272112 0.0
1.3669678164180366 0.8344046299438923 0.0
1.3669678164180366 0.8527156972605735 0.0
1.3669678164180366 0.8710267645772547 0.0
1.3669678164180366 0.8893378318939358 0.0
1.3669678164180366 0.907648899210617 0.0
1.407492102915421 0.010406600693240762 0.0
1.407492102915421 0.02871766800992191 0.0
1.407492102915421 0.04702873532660305 0.0
1.407492102915421 0.0653398026432842 0.0
1.407492102915421 0.08365086995996535 0.13476309102493278
1.407492102915421 0.10196193727664649 0.0
1.407492102915421 0.12027300459332765 0.5390523640997307
1.407492102915421 0.1385840719100088 0.26952618204986556
1.407492102915421 0.15689513922668993 0.13476309102493278
1.407492102915421 0.17520620654337107 0.6738154551246639
1.407492102915421 0.19351727386005224 0.6738154551246628
1.407492102915421 0.21182834117673338 1.0781047281994622
1.407492102915421 0.23013940849341452 1.4823940012742605
1.407492102915421 0.24845047581009566 1.7519201833241234
1.407492102915421 0.2667615431267768 1.0781047281994622
1.407492102915421 0.285072610443458 1.6171570922991934
1.407492102915421 0.3033836777601391 1.7519201833241258
1.407492102915421 0.3216947450768203 2.5604987294737223
1.407492102915421 0.34000581239350136 2.42573563844879
1.407492102915421 0.35831687971018256 2.0214463653739916
1.407492102915421 0.3766279470268637 2.8300249115235796
1.407492102915421 0.39493901434354484 2.0214463653739916
1.407492102915421 0.41325008166022603 1.8866832743490587
1.407492102915421 0.4315611489769071 1.212867819224395
1.407492102915421 0.4498722162935883 2.0214463653739916
1.407492102915421 0.4681832836102694 1.7519201833241258
1.407492102915421 0.4864943509269506 1.0781047281994622
1.407492102915421 0.5048054182436317 1.3476309102493236
1.407492102915421 0.5231164855603129 1.0781047281994656
1.407492102915421 0.5414275528769941 0.5390523640997295
1.407492102915421 0.5597386201936752 0.40428927307479956
1.407492102915421 0.5780496875103562 0.2695261820498647
1.407492102915421 0.5963607548270375 0.13476309102493236
1.407492102915421 0.6146718221437186 0.1347630910249332
1.407492102915421 0.6329828894603997 0.13476309102493236
1.407492102915421 0.6512939567770809 0.1347630910249332
1.407492102915421 0.6696050240937621 0.0
1.407492102915421 0.6879160914104432 0.0
1.407492102915421 0.7062271587271243 0.0
1.407492102915421 0.7245382260438055 0.0
1.407492102915421 0.7428492933604867 0.0
1.407492102915421 0.7611603606771677 0.0
1.407492102915421 0.7794714279938489 0.0
1.407492102915421 0.7977824953105301 0.0
1.407492102915421 0.8160935626272112 0.0
1.407492102915421 0.8344046299438923 0.0
1.407492102915421 0.8527156972605735 0.0
1.407492102915421 0.8710267645772547 0.0
1.407492102915421 0.8893378318939358 0.0
1.407492102915421 0.907648899210617 0.0
1.4480163894128055 0.010406600693240762 0.0
1.4480163894128055 0.02871766800992191 0.0
1.4480163894128055 0.04702873532660305 0.0
1.4480163894128055 0.0653398026432842 0.0
1.4480163894128055 0.08365086995996535 0.269526182049867
1.4480163894128055 0.10196193727664649 0.13476309102493342
1.4480163894128055 0.12027300459332765 0.13476309102493342
1.4480163894128055 0.1385840719100088 0.1347630910249335
1.4480163894128055 0.15689513922668993 0.808578546149601
1.4480163894128055 0.17520620654337107 1.078104728199468
1.4480163894128055 0.19351727386005224 0.6738154551246666
1.4480163894128055 0.21182834117673338 1.617157092299202
1.4480163894128055 0.23013940849341452 0.9433416371745347
1.4480163894128055 0.24845047581009566 0.9433416371745332
1.4480163894128055 0.2667615431267768 1.8866832743490694
1.4480163894128055 0.285072610443458 1.7519201833241358
1.4480163894128055 0.3033836777601391 2.4257356384488036
1.4480163894128055 0.3216947450768203 2.29097254742387
1.4480163894128055 0.34000581239350136 1.617157092299202
1.4480163894128055 0.35831687971018256 2.156209456398936
1.4480163894128055 0.3766279470268637 1.8866832743490636
1.4480163894128055 0.39493901434354484 1.7519201833241358
1.4480163894128055 0.41325008166022603 1.7519201833241358
1.4480163894128055 0.4315611489769071 1.4823940012742685
1.4480163894128055 0.4498722162935883 1.7519201833241358
1.4480163894128055 0.4681832836102694 1.4823940012742685
1.4480163894128055 0.4864943509269506 1.078104728199468
1.4480163894128055 0.5048054182436317 1.078104728199465
1.4480163894128055 0.5231164855603129 0.5390523640997357
1.4480163894128055 0.5414275528769941 0.5390523640997325
1.4480163894128055 0.5597386201936752 0.9433416371745373
1.4480163894128055 0.5780496875103562 0.1347630910249331
1.4480163894128055 0.5963607548270375 0.0
1.4480163894128055 0.6146718221437186 0.0
1.4480163894128055 0.6329828894603997 0.1347630910249331
1.4480163894128055 0.6512939567770809 0.0
1.4480163894128055 0.6696050240937621 0.0
1.4480163894128055 0.6879160914104432 0.0
1.4480163894128055 0.7062271587271243 0.0
1.4480163894128055 0.7245382260438055 0.0
1.4480163894128055 0.7428492933604867 0.0
1.4480163894128055 0.7611603606771677 0.0
1.4480163894128055 0.7794714279938489 0.0
1.4480163894128055 0.7977824953105301 0.0
1.4480163894128055 0.8160935626272112 0.0
1.4480163894128055 0.8344046299438923 0.0
1.4480163894128055 0.8527156972605735 0.0
1.4480163894128055 0.8710267645772547 0.0
1.4480163894128055 0.8893378318939358 0.0
1.4480163894128055 0.907648899210617 0.0
1.4885406759101896 0.010406600693240762 0.0
1.4885406759101896 0.02871766800992191 0.0
1.4885406759101896 0.04702873532660305 0.0
1.4885406759101896 0.0653398026432842 0.0
1.4885406759101896 0.08365086995996535 0.0
1.4885406759101896 0.10196193727664649 0.0
1.4885406759101896 0.12027300459332765 0.4042892730748002
1.4885406759101896 0.1385840719100088 0.9433416371745347
1.4885406759101896 0.15689513922668993 0.1347630910249335
1.4885406759101896 0.17520620654337107 0.9433416371745347
1.4885406759101896 0.19351727386005224 0.6738154551246666
1.4885406759101896 0.21182834117673338 1.078104728199468
1.4885406759101896 0.23013940849341452 1.078104728199468
1.4885406759101896 0.24845047581009566 1.751920183324133
1.4885406759101896 0.2667615431267768 0.9433416371745347
1.4885406759101896 0.285072610443458 0.808578546149601
1.4885406759101896 0.3033836777601391 2.4257356384488036
1.4885406759101896 0.3216947450768203 1.617157092299202
1.4885406759101896 0.34000581239350136 1.7519201833241358
1.4885406759101896 0.35831687971018256 1.617157092299202
1.4885406759101896 0.3766279470268637 1.078104728199465
1.4885406759101896 0.39493901434354484 2.830024911523604
1.4885406759101896 0.41325008166022603 2.0214463653740027
1.4885406759101896 0.4315611489769071 0.808578546149601
1.4885406759101896 0.4498722162935883 1.078104728199468
1.4885406759101896 0.4681832836102694 0.808578546149601
1.4885406759101896 0.4864943509269506 0.539052364099734
1.4885406759101896 0.5048054182436317 0.8085785461495986
1.4885406759101896 0.5231164855603129 0.13476309102493392
1.4885406759101896 0.5414275528769941 0.2695261820498662
1.4885406759101896 0.5597386201936752 0.4042892730748018
1.4885406759101896 0.5780496875103562 0.5390523640997325
1.4885406759101896 0.5963607548270375 0.0
1.4885406759101896 0.6146718221437186 0.0
1.4885406759101896 0.6329828894603997 0.0
1.4885406759101896 0.6512939567770809 0.0
1.4885406759101896 0.6696050240937621 0.0
1.4885406759101896 0.6879160914104432 0.0
1.4885406759101896 0.7062271587271243 0.0
1.4885406759101896 0.7245382260438055 0.0
1.4885406759101896 0.7428492933604867 0.0
1.4885406759101896 0.7611603606771677 0.0
1.4885406759101896 0.7794714279938489 0.0
1.4885406759101896 0.7977824953105301 0.0
1.4885406759101896 0.8160935626272112 0.0
1.4885406759101896 0.8344046299438923 0.0
1.4885406759101896 0.8527156972605735 0.0
1.4885406759101896 0.8710267645772547 0.0
1.4885406759101896 0.8893378318939358 0.0
1.4885406759101896 0.907648899210617 0.0
1.529064962407574 0.010406600693240762 0.0
1.529064962407574 0.02871766800992191 0.0
1.529064962407574 0.04702873532660305 0.0
1.529064962407574 0.0653398026432842 0.0
1.529064962407574 0.08365086995996535 0.1347630910249335
1.529064962407574 0.10196193727664649 0.0
1.529064962407574 0.12027300459332765 0.5390523640997337
1.529064962407574 0.1385840719100088 0.269526182049867
1.529064962407574 0.15689513922668993 0.4042892730748005
1.529064962407574 0.17520620654337107 0.539052364099734
1.529064962407574 0.19351727386005224 0.9433416371745332
1.529064962407574 0.21182834117673338 0.808578546149601
1.529064962407574 0.23013940849341452 1.078104728199468
1.529064962407574 0.24845047581009566 0.5390523640997332
1.529064962407574 0.2667615431267768 1.7519201833241358
1.529064962407574 0.285072610443458 1.4823940012742685
1.529064962407574 0.3033836777601391 0.9433416371745347
1.529064962407574 0.3216947450768203 1.2128678192244018
1.529064962407574 0.34000581239350136 2.560498729473737
1.529064962407574 0.35831687971018256 1.617157092299202
1.529064962407574 0.3766279470268637 1.6171570922991971
1.529064962407574 0.39493901434354484 1.3476309102493351
1.529064962407574 0.41325008166022603 1.2128678192244018
1.529064962407574 0.4315611489769071 1.617157092299202
1.529064962407574 0.4498722162935883 1.078104728199468
1.529064962407574 0.4681832836102694 1.3476309102493351
1.529064962407574 0.4864943509269506 0.6738154551246676
1.529064962407574 0.5048054182436317 0.5390523640997325
1.529064962407574 0.5231164855603129 0.26952618204986784
1.529064962407574 0.5414275528769941 0.1347630910249331
1.529064962407574 0.5597386201936752 0.0
1.529064962407574 0.5780496875103562 0.0
1.529064962407574 0.5963607548270375 0.1347630910249331
1.529064962407574 0.6146718221437186 0.0
1.529064962407574 0.6329828894603997 0.0
1.529064962407574 0.6512939567770809 0.0
1.529064962407574 0.6696050240937621 0.0
1.529064962407574 0.6879160914104432 0.0
1.529064962407574 0.7062271587271243 0.0
1.529064962407574 0.7245382260438055 0.0
1.529064962407574 0.7428492933604867 0.0
1.529064962407574 0.7611603606771677 0.0
1.529064962407574 0.7794714279938489 0.0
1.529064962407574 0.7977824953105301 0.0
1.529064962407574 0.8160935626272112 0.0
1.529064962407574 0.8344046299438923 0.0
1.529064962407574 0.8527156972605735 0.0
1.529064962407574 0.8710267645772547 0.0
1.529064962407574 0.8893378318939358 0.0
1.529064962407574 0.907648899210617 0.0
1.569589248904958 0.010406600693240762 0.0
1.569589248904958 0.02871766800992191 0.0
1.569589248904958 0.04702873532660305 0.0
1.569589248904958 0.0653398026432842 0.0
1.569589248904958 0.08365086995996535 0.0
1.569589248904958 0.10196193727664649 0.0
1.569589248904958 0.12027300459332765 0.13476309102493342
1.569589248904958 0.1385840719100088 0.4042892730748005
1.569589248904958 0.15689513922668993 0.269526182049867
1.569589248904958 0.17520620654337107 0.4042892730748005
1.569589248904958 0.19351727386005224 1.8866832743490665
1.569589248904958 0.21182834117673338 0.539052364099734
1.569589248904958 0.23013940849341452 1.3476309102493351
1.569589248904958 0.24845047581009566 0.4042892730747999
1.569589248904958 0.2667615431267768 2.0214463653740027
1.569589248904958 0.285072610443458 1.4823940012742685
1.569589248904958 0.3033836777601391 1.8866832743490694
1.569589248904958 0.3216947450768203 1.7519201833241358
1.569589248904958 0.34000581239350136 1.8866832743490694
1.569589248904958 0.35831687971018256 0.9433416371745347
1.569589248904958 0.3766279470268637 1.7519201833241302
1.569589248904958 0.39493901434354484 1.3476309102493351
1.569589248904958 0.41325008166022603 1.2128678192244018
1.569589248904958 0.4315611489769071 0.6738154551246676
1.569589248904958 0.4498722162935883 0.4042892730748005
1.569589248904958 0.4681832836102694 0.4042892730748005
1.569589248904958 0.4864943509269506 0.539052364099734
1.569589248904958 0.5048054182436317 0.5390523640997325
1.569589248904958 0.5231164855603129 0.13476309102493392
1.569589248904958 0.5414275528769941 0.0
1.569589248904958 0.5597386201936752 0.0
1.569589248904958 0.5780496875103562 0.0
1.569589248904958 0.5963607548270375 0.0
1.569589248904958 0.6146718221437186 0.0
1.569589248904958 0.6329828894603997 0.0
1.569589248904958 0.6512939567770809 0.0
1.569589248904958 0.6696050240937621 0.0
1.569589248904958 0.6879160914104432 0.0
1.569589248904958 0.7062271587271243 0.0
1.569589248904958 0.7245382260438055 0.0
1.569589248904958 0.7428492933604867 0.0
1.569589248904958 0.7611603606771677 0.0
1.569589248904958 0.7794714279938489 0.0
1.569589248904958 0.7977824953105301 0.0
1.569589248904958 0.8160935626272112 0.0
1.569589248904958 0.8344046299438923 0.0
1.569589248904958 0.8527156972605735 0.0
1.569589248904958 0.8710267645772547 0.0
1.569589248904958 0.8893378318939358 0.0
1.569589248904958 0.907648899210617 0.0
1.6101135354023426 0.010406600693240762 0.0
1.6101135354023426 0.02871766800992191 0.0
1.6101135354023426 0.04702873532660305 0.0
1.6101135354023426 0.0653398026432842 0.26952618204986545
1.6101135354023426 0.08365086995996535 0.13476309102493278
1.6101135354023426 0.10196193727664649 0.404289273074798
1.6101135354023426 0.12027300459332765 0.13476309102493267
1.6101135354023426 0.1385840719100088 0.13476309102493278
1.6101135354023426 0.15689513922668993 0.0
1.6101135354023426 0.17520620654337107 0.8085785461495967
1.6101135354023426 0.19351727386005224 0.26952618204986517
1.6101135354023426 0.21182834117673338 1.0781047281994622
1.6101135354023426 0.23013940849341452 0.8085785461495967
1.6101135354023426 0.24845047581009566 0.9433416371745281
1.6101135354023426 0.2667615431267768 1.3476309102493278
1.6101135354023426 0.285072610443458 1.0781047281994622
1.6101135354023426 0.3033836777601391 0.9433416371745293
1.6101135354023426 0.3216947450768203 0.9433416371745293
1.6101135354023426 0.34000581239350136 0.40428927307479834
1.6101135354023426 0.35831687971018256 0.8085785461495967
1.6101135354023426 0.3766279470268637 1.482394001274256
1.6101135354023426 0.39493901434354484 0.8085785461495967
1.6101135354023426 0.41325008166022603 0.40428927307479834
1.6101135354023426 0.4315611489769071 0.5390523640997311
1.6101135354023426 0.4498722162935883 0.8085785461495967
1.6101135354023426 0.4681832836102694 0.0
1.6101135354023426 0.4864943509269506 0.40428927307479834
1.6101135354023426 0.5048054182436317 0.13476309102493236
1.6101135354023426 0.5231164855603129 0.2695261820498664
1.6101135354023426 0.5414275528769941 0.13476309102493236
1.6101135354023426 0.5597386201936752 0.1347630910249332
1.6101135354023426 0.5780496875103562 0.0
1.6101135354023426 0.5963607548270375 0.0
1.6101135354023426 0.6146718221437186 0.0
1.6101135354023426 0.6329828894603997 0.0
1.6101135354023426 0.6512939567770809 0.0
1.6101135354023426 0.6696050240937621 0.0
1.6101135354023426 0.6879160914104432 0.0
1.6101135354023426 0.7062271587271243 0.0
1.6101135354023426 0.7245382260438055 0.0
1.6101135354023426 0.7428492933604867 0.0
1.6101135354023426 0.7611603606771677 0.0
1.6101135354023426 0.7794714279938489 0.0
1.6101135354023426 0.7977824953105301 0.0
1.6101135354023426 0.8160935626272112 0.0
1.6101135354023426 0.8344046299438923 0.0
1.6101135354023426 0.8527156972605735 0.0
1.6101135354023426 0.8710267645772547 0.0
1.6101135354023426 0.8893378318939358 0.0
1.6101135354023426 0.907648899210617 0.0
1.650637821899727 0.010406600693240762 0.0
1.650637821899727 0.02871766800992191 0.0
1.650637821899727 0.04702873532660305 0.0
1.650637821899727 0.0653398026432842 0.0
1.650637821899727 0.08365086995996535 0.0
1.650637821899727 0.10196193727664649 0.13476309102493342
1.650637821899727 0.12027300459332765 0.0
1.650637821899727 0.1385840719100088 0.1347630910249335
1.650637821899727 0.15689513922668993 0.1347630910249335
1.650637821899727 0.17520620654337107 0.1347630910249335
1.650637821899727 0.19351727386005224 0.4042892730747999
1.650637821899727 0.21182834117673338 0.539052364099734
1.650637821899727 0.23013940849341452 1.078104728199468
1.650637821899727 0.24845047581009566 0.6738154551246666
1.650637821899727 0.2667615431267768 0.539052364099734
1.650637821899727 0.285072610443458 1.078104728199468
1.650637821899727 0.3033836777601391 0.9433416371745347
1.650637821899727 0.3216947450768203 0.9433416371745347
1.650637821899727 0.34000581239350136 0.269526182049867
1.650637821899727 0.35831687971018256 0.808578546149601
1.650637821899727 0.3766279470268637 0.6738154551246656
1.650637821899727 0.39493901434354484 0.808578546149601
1.650637821899727 0.41325008166022603 1.2128678192244018
1.650637821899727 0.4315611489769071 0.4042892730748005
1.650637821899727 0.4498722162935883 0.269526182049867
1.650637821899727 0.4681832836102694 0.1347630910249335
1.650637821899727 0.4864943509269506 0.269526182049867
1.650637821899727 0.5048054182436317 0.0
1.650637821899727 0.5231164855603129 0.0
1.650637821899727 0.5414275528769941 0.0
1.650637821899727 0.5597386201936752 0.0
1.650637821899727 0.5780496875103562 0.0
1.650637821899727 0.5963607548270375 0.0
1.650637821899727 0.6146718221437186 0.0
1.650637821899727 0.6329828894603997 0.0
1.650637821899727 0.6512939567770809 0.0
1.650637821899727 0.6696050240937621 0.0
1.650637821899727 0.6879160914104432 0.0
1.650637821899727 0.7062271587271243 0.0
1.650637821899727 0.7245382260438055 0.0
1.650637821899727 0.7428492933604867 0.0
1.650637821899727 0.7611603606771677 0.0
1.650637821899727 0.7794714279938489 0.0
1.650637821899727 0.7977824953105301 0.0
1.650637821899727 0.8160935626272112 0.0
1.650637821899727 0.8344046299438923 0.0
1.650637821899727 0.8527156972605735 0.0
1.650637821899727 0.8710267645772547 0.0
1.650637821899727 0.8893378318939358 0.0
1.650637821899727 0.907648899210617 0.0
1.6911621083971111 0.010406600693240762 0.0
1.6911621083971111 0.02871766800992191 0.0
1.6911621083971111 0.04702873532660305 0.0
1.6911621083971111 0.0653398026432842 0.0
1.6911621083971111 0.08365086995996535 0.0
1.6911621083971111 0.10196193727664649 0.26952618204986684
1.6911621083971111 0.12027300459332765 0.0
1.6911621083971111 0.1385840719100088 0.269526182049867
1.6911621083971111 0.15689513922668993 0.4042892730748005
1.6911621083971111 0.17520620654337107 0.4042892730748005
1.6911621083971111 0.19351727386005224 0.2695261820498666
1.6911621083971111 0.21182834117673338 0.4042892730748005
1.6911621083971111 0.23013940849341452 0.808578546149601
1.6911621083971111 0.24845047581009566 0.8085785461495998
1.6911621083971111 0.2667615431267768 1.078104728199468
1.6911621083971111 0.285072610443458 0.4042892730748005
1.6911621083971111 0.3033836777601391 1.2128678192244018
1.6911621083971111 0.3216947450768203 0.9433416371745347
1.6911621083971111 0.34000581239350136 0.808578546149601
1.6911621083971111 0.35831687971018256 0.808578546149601
1.6911621083971111 0.3766279470268637 0.2695261820498662
1.6911621083971111 0.39493901434354484 0.0
1.6911621083971111 0.41325008166022603 0.269526182049867
1.6911621083971111 0.4315611489769071 0.4042892730748005
1.6911621083971111 0.4498722162935883 0.1347630910249335
1.6911621083971111 0.4681832836102694 0.0
1.6911621083971111 0.4864943509269506 0.0
1.6911621083971111 0.5048054182436317 0.0
1.6911621083971111 0.5231164855603129 0.0
1.6911621083971111 0.5414275528769941 0.0
1.6911621083971111 0.5597386201936752 0.0
1.6911621083971111 0.5780496875103562 0.0
1.6911621083971111 0.5963607548270375 0.0
1.6911621083971111 0.6146718221437186 0.0
1.6911621083971111 0.6329828894603997 0.0
1.6911621083971111 0.6512939567770809 0.0
1.6911621083971111 0.6696050240937621 0.0
1.6911621083971111 0.6879160914104432 0.0
1.6911621083971111 0.7062271587271243 0.0
1.6911621083971111 0.7245382260438055 0.0
1.6911621083971111 0.7428492933604867 0.0
1.6911621083971111 0.7611603606771677 0.0
1.6911621083971111 0.7794714279938489 0.0
1.6911621083971111 0.7977824953105301 0.0
1.6911621083971111 0.8160935626272112 0.0
1.6911621083971111 0.8344046299438923 0.0
1.6911621083971111 0.8527156972605735 0.0
1.6911621083971111 0.8710267645772547 0.0
1.6911621083971111 0.8893378318939358 0.0
1.6911621083971111 0.907648899210617 0.0
1.7316863948944956 0.010406600693240762 0.0
1.7316863948944956 0.02871766800992191 0.0
1.7316863948944956 0.04702873532660305 0.0
1.7316863948944956 0.0653398026432842 0.13476309102493347
1.7316863948944956 0.08365086995996535 0.0
1.7316863948944956 0.10196193727664649 0.0
1.7316863948944956 0.12027300459332765 0.4042892730748002
1.7316863948944956 0.1385840719100088 0.1347630910249335
1.7316863948944956 0.15689513922668993 0.4042892730748005
1.7316863948944956 0.17520620654337107 0.4042892730748005
1.7316863948944956 0.19351727386005224 0.4042892730747999
1.7316863948944956 0.21182834117673338 0.6738154551246676
1.7316863948944956 0.23013940849341452 0.539052364099734
1.7316863948944956 0.24845047581009566 0.2695261820498666
1.7316863948944956 0.2667615431267768 1.078104728199468
1.7316863948944956 0.285072610443458 0.269526182049867
1.7316863948944956 0.3033836777601391 0.4042892730748005
1.7316863948944956 0.3216947450768203 0.6738154551246676
1.7316863948944956 0.34000581239350136 0.269526182049867
1.7316863948944956 0.35831687971018256 0.539052364099734
1.7316863948944956 0.3766279470268637 0.1347630910249331
1.7316863948944956 0.39493901434354484 0.269526182049867
1.7316863948944956 0.41325008166022603 0.1347630910249335
1.7316863948944956 0.4315611489769071 0.0
1.7316863948944956 0.4498722162935883 0.0
1.7316863948944956 0.4681832836102694 0.0
1.7316863948944956 0.4864943509269506 0.0
1.7316863948944956 0.5048054182436317 0.0
1.7316863948944956 0.5231164855603129 0.0
1.7316863948944956 0.5414275528769941 0.0
1.7316863948944956 0.5597386201936752 0.0
1.7316863948944956 0.5780496875103562 0.0
1.7316863948944956 0.5963607548270375 0.0
1.7316863948944956 0.6146718221437186 0.0
1.7316863948944956 0.6329828894603997 0.0
1.7316863948944956 0.6512939567770809 0.0
1.7316863948944956 0.6696050240937621 0.0
1.7316863948944956 0.6879160914104432 0.0
1.7316863948944956 0.7062271587271243 0.0
1.7316863948944956 0.7245382260438055 0.0
1.7316863948944956 0.7428492933604867 0.0
1.7316863948944956 0.7611603606771677 0.0
1.7316863948944956 0.7794714279938489 0.0
1.7316863948944956 0.7977824953105301 0.0
1.7316863948944956 0.8160935626272112 0.0
1.7316863948944956 0.8344046299438923 0.0
1.7316863948944956 0.8527156972605735 0.0
1.7316863948944956 0.8710267645772547 0.0
1.7316863948944956 0.8893378318939358 0.0
1.7316863948944956 0.907648899210617 0.0
1.7722106813918796 0.010406600693240762 0.0
1.7722106813918796 0.02871766800992191 0.0
1.7722106813918796 0.04702873532660305 0.0
1.7722106813918796 0.0653398026432842 0.13476309102493347
1.7722106813918796 0.08365086995996535 0.0
1.7722106813918796 0.10196193727664649 0.13476309102493342
1.7722106813918796 0.12027300459332765 0.0
1.7722106813918796 0.1385840719100088 0.269526182049867
1.7722106813918796 0.15689513922668993 0.4042892730748005
1.7722106813918796 0.17520620654337107 0.269526182049867
1.7722106813918796 0.19351727386005224 0.5390523640997332
1.7722106813918796 0.21182834117673338 0.539052364099734
1.7722106813918796 0.23013940849341452 0.9433416371745347
1.7722106813918796 0.24845047581009566 0.2695261820498666
1.7722106813918796 0.2667615431267768 0.1347630910249335
1.7722106813918796 0.285072610443458 0.6738154551246676
1.7722106813918796 0.3033836777601391 0.9433416371745347
1.7722106813918796 0.3216947450768203 0.1347630910249335
1.7722106813918796 0.34000581239350136 0.0
1.7722106813918796 0.35831687971018256 0.269526182049867
1.7722106813918796 0.3766279470268637 0.0
1.7722106813918796 0.39493901434354484 0.539052364099734
1.7722106813918796 0.41325008166022603 0.1347630910249335
1.7722106813918796 0.4315611489769071 0.0
1.7722106813918796 0.4498722162935883 0.0
1.7722106813918796 0.4681832836102694 0.0
1.7722106813918796 0.4864943509269506 0.0
1.7722106813918796 0.5048054182436317 0.0
1.7722106813918796 0.5231164855603129 0.0
1.7722106813918796 0.5414275528769941 0.0
1.7722106813918796 0.5597386201936752 0.0
1.7722106813918796 0.5780496875103562 0.0
1.7722106813918796 0.5963607548270375 0.0
1.7722106813918796 0.6146718221437186 0.0
1.7722106813918796 0.6329828894603997 0.0
1.7722106813918796 0.6512939567770809 0.0
1.7722106813918796 0.6696050240937621 0.0
1.7722106813918796 0.6879160914104432 0.0
1.7722106813918796 0.7062271587271243 0.0
1.7722106813918796 0.7245382260438055 0.0
1.7722106813918796 0.7428492933604867 0.0
1.7722106813918796 0.7611603606771677 0.0
1.7722106813918796 0.7794714279938489 0.0
1.7722106813918796 0.7977824953105301 0.0
1.7722106813918796 0.8160935626272112 0.0
1.7722106813918796 0.8344046299438923 0.0
1.7722106813918796 0.8527156972605735 0.0
1.7722106813918796 0.8710267645772547 0.0
1.7722106813918796 0.8893378318939358 0.0
1.7722106813918796 0.907648899210617 0.0
1.8127349678892641 0.010406600693240762 0.0
1.8127349678892641 0.02871766800992191 0.0
1.8127349678892641 0.04702873532660305 0.0
1.8127349678892641 0.0653398026432842 0.0
1.8127349678892641 0.08365086995996535 0.0
1.8127349678892641 0.10196193727664649 0.0
1.8127349678892641 0.12027300459332765 0.0
1.8127349678892641 0.1385840719100088 0.0
1.8127349678892641 0.15689513922668993 0.0
1.8127349678892641 0.17520620654337107 0.269526182049867
1.8127349678892641 0.19351727386005224 0.2695261820498666
1.8127349678892641 0.21182834117673338 0.1347630910249335
1.8127349678892641 0.23013940849341452 0.539052364099734
1.8127349678892641 0.24845047581009566 0.8085785461495998
1.8127349678892641 0.2667615431267768 0.808578546149601
1.8127349678892641 0.285072610443458 0.1347630910249335
1.8127349678892641 0.3033836777601391 0.269526182049867
1.8127349678892641 0.3216947450768203 0.0
1.8127349678892641 0.34000581239350136 0.269526182049867
1.8127349678892641 0.35831687971018256 0.0
1.8127349678892641 0.3766279470268637 0.1347630910249331
1.8127349678892641 0.39493901434354484 0.0
1.8127349678892641 0.41325008166022603 0.0
1.8127349678892641 0.4315611489769071 0.0
1.8127349678892641 0.4498722162935883 0.0
1.8127349678892641 0.4681832836102694 0.0
1.8127349678892641 0.4864943509269506 0.0
1.8127349678892641 0.5048054182436317 0.0
1.8127349678892641 0.5231164855603129 0.0
1.8127349678892641 0.5414275528769941 0.0
1.8127349678892641 0.5597386201936752 0.0
1.8127349678892641 0.5780496875103562 0.0
1.8127349678892641 0.5963607548270375 0.0
1.8127349678892641 0.6146718221437186 0.0
1.8127349678892641 0.6329828894603997 0.0
1.8127349678892641 0.6512939567770809 0.0
1.8127349678892641 0.6696050240937621 0.0
1.8127349678892641 0.6879160914104432 0.0
1.8127349678892641 0.7062271587271243 0.0
1.8127349678892641 0.7245382260438055 0.0
1.8127349678892641 0.7428492933604867 0.0
1.8127349678892641 0.7611603606771677 0.0
1.8127349678892641 0.7794714279938489 0.0
1.8127349678892641 0.7977824953105301 0.0
1.8127349678892641 0.8160935626272112 0.0
1.8127349678892641 0.8344046299438923 0.0
1.8127349678892641 0.8527156972605735 0.0
1.8127349678892641 0.8710267645772547 0.0
1.8127349678892641 0.8893378318939358 0.0
1.8127349678892641 0.907648899210617 0.0
1.8532592543866484 0.010406600693240762 0.0
1.8532592543866484 0.02871766800992191 0.0
1.8532592543866484 0.04702873532660305 0.0
1.8532592543866484 0.0653398026432842 0.0
1.8532592543866484 0.08365086995996535 0.0
1.8532592543866484 0.10196193727664649 0.13476309102493267
1.8532592543866484 0.12027300459332765 0.13476309102493267
1.8532592543866484 0.1385840719100088 0.26952618204986556
1.8532592543866484 0.15689513922668993 0.0
1.8532592543866484 0.17520620654337107 0.13476309102493278
1.8532592543866484 0.19351727386005224 0.26952618204986517
1.8532592543866484 0.21182834117673338 0.26952618204986556
1.8532592543866484 0.23013940849341452 0.26952618204986556
1.8532592543866484 0.24845047581009566 0.0
1.8532592543866484 0.2667615431267768 0.0
1.8532592543866484 0.285072610443458 0.13476309102493278
1.8532592543866484 0.3033836777601391 0.0
1.8532592543866484 0.3216947450768203 0.0
1.8532592543866484 0.34000581239350136 0.13476309102493278
1.8532592543866484 0.35831687971018256 0.0
1.8532592543866484 0.3766279470268637 0.0
1.8532592543866484 0.39493901434354484 0.0
1.8532592543866484 0.41325008166022603 0.0
1.8532592543866484 0.4315611489769071 0.0
1.8532592543866484 0.4498722162935883 0.0
1.8532592543866484 0.4681832836102694 0.0
1.8532592543866484 0.4864943509269506 0.0
1.8532592543866484 0.5048054182436317 0.0
1.8532592543866484 0.5231164855603129 0.0
1.8532592543866484 0.5414275528769941 0.0
1.8532592543866484 0.5597386201936752 0.0
1.8532592543866484 0.5780496875103562 0.0
1.8532592543866484 0.5963607548270375 0.0
1.8532592543866484 0.6146718221437186 0.0
1.8532592543866484 0.6329828894603997 0.0
1.8532592543866484 0.6512939567770809 0.0
1.8532592543866484 0.6696050240937621 0.0
1.8532592543866484 0.6879160914104432 0.0
1.8532592543866484 0.7062271587271243 0.0
1.8532592543866484 0.7245382260438055 0.0
1.8532592543866484 0.7428492933604867 0.0
1.8532592543866484 0.7611603606771677 0.0
1.8532592543866484 0.7794714279938489 0.0
1.8532592543866484 0.7977824953105301 0.0
1.8532592543866484 0.8160935626272112 0.0
1.8532592543866484 0.8344046299438923 0.0
1.8532592543866484 0.8527156972605735 0.0
1.8532592543866484 0.8710267645772547 0.0
1.8532592543866484 0.8893378318939358 0.0
1.8532592543866484 0.907648899210617 0.0
1.8937835408840327 0.010406600693240762 0.0
1.8937835408840327 0.02871766800992191 0.0
1.8937835408840327 0.04702873532660305 0.0
1.8937835408840327 0.0653398026432842 0.0
1.8937835408840327 0.08365086995996535 0.1347630910249335
1.8937835408840327 0.10196193727664649 0.13476309102493342
1.8937835408840327 0.12027300459332765 0.0
1.8937835408840327 0.1385840719100088 0.1347630910249335
1.8937835408840327 0.15689513922668993 0.0
1.8937835408840327 0.17520620654337107 0.269526182049867
1.8937835408840327 0.19351727386005224 0.4042892730747999
1.8937835408840327 0.21182834117673338 0.1347630910249335
1.8937835408840327 0.23013940849341452 0.0
1.8937835408840327 0.24845047581009566 0.1347630910249333
1.8937835408840327 0.2667615431267768 0.1347630910249335
1.8937835408840327 0.285072610443458 0.0
1.8937835408840327 0.3033836777601391 0.0
1.8937835408840327 0.3216947450768203 0.0
1.8937835408840327 0.34000581239350136 0.0
1.8937835408840327 0.35831687971018256 0.0
1.8937835408840327 0.3766279470268637 0.0
1.8937835408840327 0.39493901434354484 0.0
1.8937835408840327 0.41325008166022603 0.0
1.8937835408840327 0.4315611489769071 0.0
1.8937835408840327 0.4498722162935883 0.0
1.8937835408840327 0.4681832836102694 0.0
1.8937835408840327 0.4864943509269506 0.0
1.8937835408840327 0.5048054182436317 0.0
1.8937835408840327 0.5231164855603129 0.0
1.8937835408840327 0.5414275528769941 0.0
1.8937835408840327 0.5597386201936752 0.0
1.8937835408840327 0.5780496875103562 0.0
1.8937835408840327 0.5963607548270375 0.0
1.8937835408840327 0.6146718221437186 0.0
1.8937835408840327 0.6329828894603997 0.0
1.8937835408840327 0.6512939567770809 0.0
1.8937835408840327 0.6696050240937621 0.0
1.8937835408840327 0.6879160914104432 0.0
1.8937835408840327 0.7062271587271243 0.0
1.8937835408840327 0.7245382260438055 0.0
1.8937835408840327 0.7428492933604867 0.0
1.8937835408840327 0.7611603606771677 0.0
1.8937835408840327 0.7794714279938489 0.0
1.8937835408840327 0.7977824953105301 0.0
1.8937835408840327 0.8160935626272112 0.0
1.8937835408840327 0.8344046299438923 0.0
1.8937835408840327 0.8527156972605735 0.0
1.8937835408840327 0.8710267645772547 0.0
1.8937835408840327 0.8893378318939358 0.0
1.8937835408840327 0.907648899210617 0.0
1.9343078273814172 0.010406600693240762 0.0
1.9343078273814172 0.02871766800992191 0.0
1.9343078273814172 0.04702873532660305 0.0
1.9343078273814172 0.0653398026432842 0.0
1.9343078273814172 0.08365086995996535 0.0
1.9343078273814172 0.10196193727664649 0.0
1.9343078273814172 0.12027300459332765 0.13476309102493342
1.9343078273814172 0.1385840719100088 0.1347630910249335
1.9343078273814172 0.15689513922668993 0.4042892730748005
1.9343078273814172 0.17520620654337107 0.0
1.9343078273814172 0.19351727386005224 0.0
1.9343078273814172 0.21182834117673338 0.1347630910249335
1.9343078273814172 0.23013940849341452 0.1347630910249335
1.9343078273814172 0.24845047581009566 0.0
1.9343078273814172 0.2667615431267768 0.0
1.9343078273814172 0.285072610443458 0.0
1.9343078273814172 0.3033836777601391 0.0
1.9343078273814172 0.3216947450768203 0.0
1.9343078273814172 0.34000581239350136 0.0
1.9343078273814172 0.35831687971018256 0.0
1.9343078273814172 0.3766279470268637 0.0
1.9343078273814172 0.39493901434354484 0.0
1.9343078273814172 0.41325008166022603 0.0
1.9343078273814172 0.4315611489769071 0.0
1.9343078273814172 0.4498722162935883 0.0
1.9343078273814172 0.4681832836102694 0.0
1.9343078273814172 0.4864943509269506 0.0
1.9343078273814172 0.5048054182436317 0.0
1.9343078273814172 0.5231164855603129 0.0
1.9343078273814172 0.5414275528769941 0.0
1.9343078273814172 0.5597386201936752 0.0
1.9343078273814172 0.5780496875103562 0.0
1.9343078273814172 0.5963607548270375 0.0
1.9343078273814172 0.6146718221437186 0.0
1.9343078273814172 0.6329828894603997 0.0
1.9343078273814172 0.6512939567770809 0.0
1.9343078273814172 0.6696050240937621 0.0
1.9343078273814172 0.6879160914104432 0.0
1.9343078273814172 0.7062271587271243 0.0
1.9343078273814172 0.7245382260438055 0.0
1.9343078273814172 0.7428492933604867 0.0
1.9343078273814172 0.7611603606771677 0.0
1.9343078273814172 0.7794714279938489 0.0
1.9343078273814172 0.7977824953105301 0.0
1.9343078273814172 0.8160935626272112 0.0
1.9343078273814172 0.8344046299438923 0.0
1.9343078273814172 0.8527156972605735 0.0
1.9343078273814172 0.8710267645772547 0.0
1.9343078273814172 0.8893378318939358 0.0
1.9343078273814172 0.907648899210617 0.0
1.9748321138788012 0.010406600693240762 0.0
1.9748321138788012 0.02871766800992191 0.0
1.9748321138788012 0.04702873532660305 0.0
1.9748321138788012 0.0653398026432842 0.0
1.9748321138788012 0.08365086995996535 0.0
1.9748321138788012 0.10196193727664649 0.0
1.9748321138788012 0.12027300459332765 0.0
1.9748321138788012 0.1385840719100088 0.1347630910249335
1.9748321138788012 0.15689513922668993 0.1347630910249335
1.9748321138788012 0.17520620654337107 0.0
1.9748321138788012 0.19351727386005224 0.0
1.9748321138788012 0.21182834117673338 0.0
1.9748321138788012 0.23013940849341452 0.0
1.9748321138788012 0.24845047581009566 0.0
1.9748321138788012 0.2667615431267768 0.0
1.9748321138788012 0.285072610443458 0.0
1.9748321138788012 0.3033836777601391 0.0
1.9748321138788012 0.3216947450768203 0.0
1.9748321138788012 0.34000581239350136 0.0
1.9748321138788012 0.35831687971018256 0.0
1.9748321138788012 0.3766279470268637 0.0
1.9748321138788012 0.39493901434354484 0.0
1.9748321138788012 0.41325008166022603 0.0
1.9748321138788012 0.4315611489769071 0.0
1.9748321138788012 0.4498722162935883 0.0
1.9748321138788012 0.4681832836102694 0.0
1.9748321138788012 0.4864943509269506 0.0
1.9748321138788012 0.5048054182436317 0.0
1.9748321138788012 0.5231164855603129 0.0
1.9748321138788012 0.5414275528769941 0.0
1.9748321138788012 0.5597386201936752 0.0
1.9748321138788012 0.5780496875103562 0.0
1.9748321138788012 0.5963607548270375 0.0
1.9748321138788012 0.6146718221437186 0.0
1.9748321138788012 0.6329828894603997 0.0
1.9748321138788012 0.6512939567770809 0.0
1.9748321138788012 0.6696050240937621 0.0
1.9748321138788012 0.6879160914104432 0.0
1.9748321138788012 0.7062271587271243 0.0
1.9748321138788012 0.7245382260438055 0.0
1.9748321138788012 0.7428492933604867 0.0
1.9748321138788012 0.7611603606771677 0.0
1.9748321138788012 0.7794714279938489 0.0
1.9748321138788012 0.7977824953105301 0.0
1.9748321138788012 0.8160935626272112 0.0
1.9748321138788012 0.8344046299438923 0.0
1.9748321138788012 0.8527156972605735 0.0
1.9748321138788012 0.8710267645772547 0.0
1.9748321138788012 0.8893378318939358 0.0
1.9748321138788012 0.907648899210617 0.0
2.0153564003761857 0.010406600693240762 0.0
2.0153564003761857 0.02871766800992191 0.0
2.0153564003761857 0.04702873532660305 0.0
2.0153564003761857 0.0653398026432842 0.0
2.0153564003761857 0.08365086995996535 0.13476309102493278
2.0153564003761857 0.10196193727664649 0.0
2.0153564003761857 0.12027300459332765 0.13476309102493267
2.0153564003761857 0.1385840719100088 0.0
2.0153564003761857 0.15689513922668993 0.0
2.0153564003761857 0.17520620654337107 0.0
2.0153564003761857 0.19351727386005224 0.13476309102493259
2.0153564003761857 0.21182834117673338 0.0
2.0153564003761857 0.23013940849341452 0.0
2.0153564003761857 0.24845047581009566 0.0
2.0153564003761857 0.2667615431267768 0.0
2.0153564003761857 0.285072610443458 0.0
2.0153564003761857 0.3033836777601391 0.0
2.0153564003761857 0.3216947450768203 0.0
2.0153564003761857 0.34000581239350136 0.0
2.0153564003761857 0.35831687971018256 0.0
2.0153564003761857 0.3766279470268637 0.0
2.0153564003761857 0.39493901434354484 0.0
2.0153564003761857 0.41325008166022603 0.0
2.0153564003761857 0.4315611489769071 0.0
2.0153564003761857 0.4498722162935883 0.0
2.0153564003761857 0.4681832836102694 0.0
2.0153564003761857 0.4864943509269506 0.0
2.0153564003761857 0.5048054182436317 0.0
2.0153564003761857 0.5231164855603129 0.0
2.0153564003761857 0.5414275528769941 0.0
2.0153564003761857 0.5597386201936752 0.0
2.0153564003761857 0.5780496875103562 0.0
2.0153564003761857 0.5963607548270375 0.0
2.0153564003761857 0.6146718221437186 0.0
2.0153564003761857 0.6329828894603997 0.0
2.0153564003761857 0.6512939567770809 0.0
2.0153564003761857 0.6696050240937621 0.0
2.0153564003761857 0.6879160914104432 0.0
2.0153564003761857 0.7062271587271243 0.0
2.0153564003761857 0.7245382260438055 0.0
2.0153564003761857 0.7428492933604867 0.0
2.0153564003761857 0.7611603606771677 0.0
2.0153564003761857 0.7794714279938489 0.0
2.0153564003761857 0.7977824953105301 0.0
2.0153564003761857 0.8160935626272112 0.0
2.0153564003761857 0.8344046299438923 0.0
2.0153564003761857 0.8527156972605735 0.0
2.0153564003761857 0.8710267645772547 0.0
2.0153564003761857 0.8893378318939358 0.0
2.0153564003761857 0.907648899210617 0.0


==> sections/graphs/data/2d_histograms/2d_histogram_mnist_softmax_POVI.csv <==
xcenter ycenter weight
0.015841048347392642 0.017332721267121088 734.223048831604
0.015841048347392642 0.051984866719612915 0.0
0.015841048347392642 0.08663701217210473 0.0
0.015841048347392642 0.12128915762459656 0.0
0.015841048347392642 0.15594130307708837 0.09132127473029902
0.015841048347392642 0.1905934485295802 0.1826425494605979
0.015841048347392642 0.22524559398207206 0.0
0.015841048347392642 0.25989773943456385 0.0
0.015841048347392642 0.2945498848870557 0.0
0.015841048347392642 0.32920203033954754 0.0
0.015841048347392642 0.3638541757920393 0.0
0.015841048347392642 0.39850632124453117 0.0
0.015841048347392642 0.43315846669702296 0.0
0.015841048347392642 0.4678106121495148 0.0
0.015841048347392642 0.5024627576020066 0.0
0.015841048347392642 0.5371149030544984 0.0
0.015841048347392642 0.5717670485069903 0.0
0.015841048347392642 0.6064191939594821 0.0
0.015841048347392642 0.6410713394119739 0.0
0.015841048347392642 0.6757234848644658 0.0
0.015841048347392642 0.7103756303169575 0.0
0.015841048347392642 0.7450277757694495 0.0
0.015841048347392642 0.7796799212219412 0.0
0.015841048347392642 0.8143320666744331 0.0
0.015841048347392642 0.8489842121269249 0.0
0.015841048347392642 0.8836363575794166 0.0
0.015841048347392642 0.9182885030319086 0.0
0.015841048347392642 0.9529406484844003 0.0
0.015841048347392642 0.9875927939368923 0.0
0.015841048347392642 1.022244939389384 0.0
0.015841048347392642 1.056897084841876 0.0
0.015841048347392642 1.0915492302943677 0.0
0.015841048347392642 1.1262013757468594 0.0
0.015841048347392642 1.1608535211993511 0.0
0.015841048347392642 1.195505666651843 0.0
0.015841048347392642 1.230157812104335 0.0
0.015841048347392642 1.2648099575568268 0.0
0.015841048347392642 1.2994621030093185 0.0
0.015841048347392642 1.3341142484618103 0.0
0.015841048347392642 1.3687663939143022 0.0
0.015841048347392642 1.4034185393667942 0.0
0.015841048347392642 1.438070684819286 0.0
0.015841048347392642 1.4727228302717776 0.0
0.015841048347392642 1.5073749757242694 0.0
0.015841048347392642 1.5420271211767613 0.0
0.015841048347392642 1.5766792666292533 0.0
0.015841048347392642 1.611331412081745 0.0
0.015841048347392642 1.6459835575342368 0.0
0.015841048347392642 1.6806357029867287 0.0
0.015841048347392642 1.7152878484392204 0.0
0.04744183590297325 0.017332721267121088 68.21699222353335
0.04744183590297325 0.051984866719612915 1.7351042198756812
0.04744183590297325 0.08663701217210473 0.456606373651495
0.04744183590297325 0.12128915762459656 0.0
0.04744183590297325 0.15594130307708837 0.18264254946059805
0.04744183590297325 0.1905934485295802 0.09132127473029895
0.04744183590297325 0.22524559398207206 0.09132127473029902
0.04744183590297325 0.25989773943456385 0.0
0.04744183590297325 0.2945498848870557 0.0
0.04744183590297325 0.32920203033954754 0.0
0.04744183590297325 0.3638541757920393 0.0
0.04744183590297325 0.39850632124453117 0.0
0.04744183590297325 0.43315846669702296 0.0
0.04744183590297325 0.4678106121495148 0.0
0.04744183590297325 0.5024627576020066 0.0
0.04744183590297325 0.5371149030544984 0.0
0.04744183590297325 0.5717670485069903 0.0
0.04744183590297325 0.6064191939594821 0.0
0.04744183590297325 0.6410713394119739 0.0
0.04744183590297325 0.6757234848644658 0.0
0.04744183590297325 0.7103756303169575 0.0
0.04744183590297325 0.7450277757694495 0.0
0.04744183590297325 0.7796799212219412 0.0
0.04744183590297325 0.8143320666744331 0.0
0.04744183590297325 0.8489842121269249 0.0
0.04744183590297325 0.8836363575794166 0.0
0.04744183590297325 0.9182885030319086 0.0
0.04744183590297325 0.9529406484844003 0.0
0.04744183590297325 0.9875927939368923 0.0
0.04744183590297325 1.022244939389384 0.0
0.04744183590297325 1.056897084841876 0.0
0.04744183590297325 1.0915492302943677 0.0
0.04744183590297325 1.1262013757468594 0.0
0.04744183590297325 1.1608535211993511 0.0
0.04744183590297325 1.195505666651843 0.0
0.04744183590297325 1.230157812104335 0.0
0.04744183590297325 1.2648099575568268 0.0
0.04744183590297325 1.2994621030093185 0.0
0.04744183590297325 1.3341142484618103 0.0
0.04744183590297325 1.3687663939143022 0.0
0.04744183590297325 1.4034185393667942 0.0
0.04744183590297325 1.438070684819286 0.0
0.04744183590297325 1.4727228302717776 0.0
0.04744183590297325 1.5073749757242694 0.0
0.04744183590297325 1.5420271211767613 0.0
0.04744183590297325 1.5766792666292533 0.0
0.04744183590297325 1.611331412081745 0.0
0.04744183590297325 1.6459835575342368 0.0
0.04744183590297325 1.6806357029867287 0.0
0.04744183590297325 1.7152878484392204 0.0
0.07904262345855387 0.017332721267121088 21.186535737429367
0.07904262345855387 0.051984866719612915 4.383421187054351
0.07904262345855387 0.08663701217210473 0.5479276483817939
0.07904262345855387 0.12128915762459656 0.365285098921196
0.07904262345855387 0.15594130307708837 0.0
0.07904262345855387 0.1905934485295802 0.09132127473029893
0.07904262345855387 0.22524559398207206 0.091321274730299
0.07904262345855387 0.25989773943456385 0.0
0.07904262345855387 0.2945498848870557 0.09132127473029893
0.07904262345855387 0.32920203033954754 0.0
0.07904262345855387 0.3638541757920393 0.0
0.07904262345855387 0.39850632124453117 0.0
0.07904262345855387 0.43315846669702296 0.0
0.07904262345855387 0.4678106121495148 0.0
0.07904262345855387 0.5024627576020066 0.09132127473029908
0.07904262345855387 0.5371149030544984 0.0
0.07904262345855387 0.5717670485069903 0.0
0.07904262345855387 0.6064191939594821 0.0
0.07904262345855387 0.6410713394119739 0.0
0.07904262345855387 0.6757234848644658 0.0
0.07904262345855387 0.7103756303169575 0.0
0.07904262345855387 0.7450277757694495 0.0
0.07904262345855387 0.7796799212219412 0.0
0.07904262345855387 0.8143320666744331 0.0
0.07904262345855387 0.8489842121269249 0.0
0.07904262345855387 0.8836363575794166 0.0
0.07904262345855387 0.9182885030319086 0.0
0.07904262345855387 0.9529406484844003 0.0
0.07904262345855387 0.9875927939368923 0.0
0.07904262345855387 1.022244939389384 0.0
0.07904262345855387 1.056897084841876 0.0
0.07904262345855387 1.0915492302943677 0.0
0.07904262345855387 1.1262013757468594 0.0
0.07904262345855387 1.1608535211993511 0.0
0.07904262345855387 1.195505666651843 0.0
0.07904262345855387 1.230157812104335 0.0
0.07904262345855387 1.2648099575568268 0.0
0.07904262345855387 1.2994621030093185 0.0
0.07904262345855387 1.3341142484618103 0.0
0.07904262345855387 1.3687663939143022 0.0
0.07904262345855387 1.4034185393667942 0.0
0.07904262345855387 1.438070684819286 0.0
0.07904262345855387 1.4727228302717776 0.0
0.07904262345855387 1.5073749757242694 0.0
0.07904262345855387 1.5420271211767613 0.0
0.07904262345855387 1.5766792666292533 0.0
0.07904262345855387 1.611331412081745 0.0
0.07904262345855387 1.6459835575342368 0.0
0.07904262345855387 1.6806357029867287 0.0
0.07904262345855387 1.7152878484392204 0.0
0.11064341101413447 0.017332721267121088 9.588733846681398
0.11064341101413447 0.051984866719612915 3.652850989211961
0.11064341101413447 0.08663701217210473 1.0958552967635882
0.11064341101413447 0.12128915762459656 0.45660637365149526
0.11064341101413447 0.15594130307708837 0.1826425494605981
0.11064341101413447 0.1905934485295802 0.09132127473029898
0.11064341101413447 0.22524559398207206 0.1826425494605981
0.11064341101413447 0.25989773943456385 0.0
0.11064341101413447 0.2945498848870557 0.0
0.11064341101413447 0.32920203033954754 0.0
0.11064341101413447 0.3638541757920393 0.09132127473029898
0.11064341101413447 0.39850632124453117 0.0
0.11064341101413447 0.43315846669702296 0.0
0.11064341101413447 0.4678106121495148 0.0
0.11064341101413447 0.5024627576020066 0.0
0.11064341101413447 0.5371149030544984 0.0
0.11064341101413447 0.5717670485069903 0.0
0.11064341101413447 0.6064191939594821 0.0
0.11064341101413447 0.6410713394119739 0.0
0.11064341101413447 0.6757234848644658 0.0
0.11064341101413447 0.7103756303169575 0.0
0.11064341101413447 0.7450277757694495 0.0
0.11064341101413447 0.7796799212219412 0.0
0.11064341101413447 0.8143320666744331 0.0
0.11064341101413447 0.8489842121269249 0.0
0.11064341101413447 0.8836363575794166 0.0
0.11064341101413447 0.9182885030319086 0.0
0.11064341101413447 0.9529406484844003 0.0
0.11064341101413447 0.9875927939368923 0.0
0.11064341101413447 1.022244939389384 0.0
0.11064341101413447 1.056897084841876 0.0
0.11064341101413447 1.0915492302943677 0.0
0.11064341101413447 1.1262013757468594 0.0
0.11064341101413447 1.1608535211993511 0.0
0.11064341101413447 1.195505666651843 0.0
0.11064341101413447 1.230157812104335 0.0
0.11064341101413447 1.2648099575568268 0.0
0.11064341101413447 1.2994621030093185 0.0
0.11064341101413447 1.3341142484618103 0.0
0.11064341101413447 1.3687663939143022 0.0
0.11064341101413447 1.4034185393667942 0.0
0.11064341101413447 1.438070684819286 0.0
0.11064341101413447 1.4727228302717776 0.0
0.11064341101413447 1.5073749757242694 0.0
0.11064341101413447 1.5420271211767613 0.0
0.11064341101413447 1.5766792666292533 0.0
0.11064341101413447 1.611331412081745 0.0
0.11064341101413447 1.6459835575342368 0.0
0.11064341101413447 1.6806357029867287 0.0
0.11064341101413447 1.7152878484392204 0.0
0.14224419856971507 0.017332721267121088 3.1049233408301666
0.14224419856971507 0.051984866719612915 3.378887165021064
0.14224419856971507 0.08663701217210473 0.9132127473029901
0.14224419856971507 0.12128915762459656 0.3652850989211962
0.14224419856971507 0.15594130307708837 0.3652850989211962
0.14224419856971507 0.1905934485295802 0.09132127473029898
0.14224419856971507 0.22524559398207206 0.09132127473029905
0.14224419856971507 0.25989773943456385 0.1826425494605981
0.14224419856971507 0.2945498848870557 0.18264254946059796
0.14224419856971507 0.32920203033954754 0.0
0.14224419856971507 0.3638541757920393 0.0
0.14224419856971507 0.39850632124453117 0.09132127473029898
0.14224419856971507 0.43315846669702296 0.0
0.14224419856971507 0.4678106121495148 0.0
0.14224419856971507 0.5024627576020066 0.0
0.14224419856971507 0.5371149030544984 0.0
0.14224419856971507 0.5717670485069903 0.0
0.14224419856971507 0.6064191939594821 0.0
0.14224419856971507 0.6410713394119739 0.0
0.14224419856971507 0.6757234848644658 0.0
0.14224419856971507 0.7103756303169575 0.0
0.14224419856971507 0.7450277757694495 0.0
0.14224419856971507 0.7796799212219412 0.0
0.14224419856971507 0.8143320666744331 0.0
0.14224419856971507 0.8489842121269249 0.0
0.14224419856971507 0.8836363575794166 0.0
0.14224419856971507 0.9182885030319086 0.0
0.14224419856971507 0.9529406484844003 0.0
0.14224419856971507 0.9875927939368923 0.0
0.14224419856971507 1.022244939389384 0.0
0.14224419856971507 1.056897084841876 0.0
0.14224419856971507 1.0915492302943677 0.0
0.14224419856971507 1.1262013757468594 0.0
0.14224419856971507 1.1608535211993511 0.0
0.14224419856971507 1.195505666651843 0.0
0.14224419856971507 1.230157812104335 0.0
0.14224419856971507 1.2648099575568268 0.0
0.14224419856971507 1.2994621030093185 0.0
0.14224419856971507 1.3341142484618103 0.0
0.14224419856971507 1.3687663939143022 0.0
0.14224419856971507 1.4034185393667942 0.0
0.14224419856971507 1.438070684819286 0.0
0.14224419856971507 1.4727228302717776 0.0
0.14224419856971507 1.5073749757242694 0.0
0.14224419856971507 1.5420271211767613 0.0
0.14224419856971507 1.5766792666292533 0.0
0.14224419856971507 1.611331412081745 0.0
0.14224419856971507 1.6459835575342368 0.0
0.14224419856971507 1.6806357029867287 0.0
0.14224419856971507 1.7152878484392204 0.0
0.1738449861252957 0.017332721267121088 1.9177467693362782
0.1738449861252957 0.051984866719612915 3.1049233408301644
0.1738449861252957 0.08663701217210473 1.3698191209544839
0.1738449861252957 0.12128915762459656 0.3652850989211959
0.1738449861252957 0.15594130307708837 0.6392489231120928
0.1738449861252957 0.1905934485295802 0.1826425494605978
0.1738449861252957 0.22524559398207206 0.09132127473029898
0.1738449861252957 0.25989773943456385 0.09132127473029898
0.1738449861252957 0.2945498848870557 0.0
0.1738449861252957 0.32920203033954754 0.09132127473029905
0.1738449861252957 0.3638541757920393 0.0
0.1738449861252957 0.39850632124453117 0.0
0.1738449861252957 0.43315846669702296 0.09132127473029905
0.1738449861252957 0.4678106121495148 0.0
0.1738449861252957 0.5024627576020066 0.0
0.1738449861252957 0.5371149030544984 0.0913212747302989
0.1738449861252957 0.5717670485069903 0.0
0.1738449861252957 0.6064191939594821 0.0
0.1738449861252957 0.6410713394119739 0.0
0.1738449861252957 0.6757234848644658 0.0913212747302989
0.1738449861252957 0.7103756303169575 0.0
0.1738449861252957 0.7450277757694495 0.0
0.1738449861252957 0.7796799212219412 0.0
0.1738449861252957 0.8143320666744331 0.0913212747302989
0.1738449861252957 0.8489842121269249 0.0
0.1738449861252957 0.8836363575794166 0.0
0.1738449861252957 0.9182885030319086 0.0
0.1738449861252957 0.9529406484844003 0.0
0.1738449861252957 0.9875927939368923 0.0
0.1738449861252957 1.022244939389384 0.0
0.1738449861252957 1.056897084841876 0.0
0.1738449861252957 1.0915492302943677 0.0
0.1738449861252957 1.1262013757468594 0.0
0.1738449861252957 1.1608535211993511 0.0
0.1738449861252957 1.195505666651843 0.0
0.1738449861252957 1.230157812104335 0.0
0.1738449861252957 1.2648099575568268 0.0
0.1738449861252957 1.2994621030093185 0.0
0.1738449861252957 1.3341142484618103 0.0
0.1738449861252957 1.3687663939143022 0.0
0.1738449861252957 1.4034185393667942 0.0
0.1738449861252957 1.438070684819286 0.0
0.1738449861252957 1.4727228302717776 0.0
0.1738449861252957 1.5073749757242694 0.0
0.1738449861252957 1.5420271211767613 0.0
0.1738449861252957 1.5766792666292533 0.0
0.1738449861252957 1.611331412081745 0.0
0.1738449861252957 1.6459835575342368 0.0
0.1738449861252957 1.6806357029867287 0.0
0.1738449861252957 1.7152878484392204 0.0
0.2054457736808763 0.017332721267121088 0.7305701978423922
0.2054457736808763 0.051984866719612915 1.7351042198756814
0.2054457736808763 0.08663701217210473 1.5524616704150833
0.2054457736808763 0.12128915762459656 0.5479276483817943
0.2054457736808763 0.15594130307708837 0.3652850989211962
0.2054457736808763 0.1905934485295802 0.3652850989211959
0.2054457736808763 0.22524559398207206 0.1826425494605981
0.2054457736808763 0.25989773943456385 0.0
0.2054457736808763 0.2945498848870557 0.09132127473029898
0.2054457736808763 0.32920203033954754 0.0
0.2054457736808763 0.3638541757920393 0.0
0.2054457736808763 0.39850632124453117 0.09132127473029898
0.2054457736808763 0.43315846669702296 0.09132127473029912
0.2054457736808763 0.4678106121495148 0.0
0.2054457736808763 0.5024627576020066 0.09132127473029912
0.2054457736808763 0.5371149030544984 0.0
0.2054457736808763 0.5717670485069903 0.09132127473029898
0.2054457736808763 0.6064191939594821 0.0
0.2054457736808763 0.6410713394119739 0.0
0.2054457736808763 0.6757234848644658 0.0
0.2054457736808763 0.7103756303169575 0.0
0.2054457736808763 0.7450277757694495 0.0
0.2054457736808763 0.7796799212219412 0.0
0.2054457736808763 0.8143320666744331 0.0
0.2054457736808763 0.8489842121269249 0.0
0.2054457736808763 0.8836363575794166 0.09132127473029898
0.2054457736808763 0.9182885030319086 0.0
0.2054457736808763 0.9529406484844003 0.0
0.2054457736808763 0.9875927939368923 0.0
0.2054457736808763 1.022244939389384 0.0
0.2054457736808763 1.056897084841876 0.0
0.2054457736808763 1.0915492302943677 0.0
0.2054457736808763 1.1262013757468594 0.0
0.2054457736808763 1.1608535211993511 0.0
0.2054457736808763 1.195505666651843 0.0
0.2054457736808763 1.230157812104335 0.0
0.2054457736808763 1.2648099575568268 0.0
0.2054457736808763 1.2994621030093185 0.0
0.2054457736808763 1.3341142484618103 0.0
0.2054457736808763 1.3687663939143022 0.0
0.2054457736808763 1.4034185393667942 0.0
0.2054457736808763 1.438070684819286 0.0
0.2054457736808763 1.4727228302717776 0.0
0.2054457736808763 1.5073749757242694 0.0
0.2054457736808763 1.5420271211767613 0.0
0.2054457736808763 1.5766792666292533 0.0
0.2054457736808763 1.611331412081745 0.0
0.2054457736808763 1.6459835575342368 0.0
0.2054457736808763 1.6806357029867287 0.0
0.2054457736808763 1.7152878484392204 0.0
0.2370465612364569 0.017332721267121088 0.6392489231120932
0.2370465612364569 0.051984866719612915 1.1871765714938873
0.2370465612364569 0.08663701217210473 0.8218914725726912
0.2370465612364569 0.12128915762459656 0.3652850989211962
0.2370465612364569 0.15594130307708837 0.27396382419089715
0.2370465612364569 0.1905934485295802 0.18264254946059796
0.2370465612364569 0.22524559398207206 0.0
0.2370465612364569 0.25989773943456385 0.27396382419089715
0.2370465612364569 0.2945498848870557 0.18264254946059796
0.2370465612364569 0.32920203033954754 0.0
0.2370465612364569 0.3638541757920393 0.0
0.2370465612364569 0.39850632124453117 0.09132127473029898
0.2370465612364569 0.43315846669702296 0.0
0.2370465612364569 0.4678106121495148 0.0
0.2370465612364569 0.5024627576020066 0.09132127473029912
0.2370465612364569 0.5371149030544984 0.0
0.2370465612364569 0.5717670485069903 0.0
0.2370465612364569 0.6064191939594821 0.0
0.2370465612364569 0.6410713394119739 0.0
0.2370465612364569 0.6757234848644658 0.0
0.2370465612364569 0.7103756303169575 0.0
0.2370465612364569 0.7450277757694495 0.0
0.2370465612364569 0.7796799212219412 0.0
0.2370465612364569 0.8143320666744331 0.0
0.2370465612364569 0.8489842121269249 0.0
0.2370465612364569 0.8836363575794166 0.0
0.2370465612364569 0.9182885030319086 0.0
0.2370465612364569 0.9529406484844003 0.0
0.2370465612364569 0.9875927939368923 0.0
0.2370465612364569 1.022244939389384 0.0
0.2370465612364569 1.056897084841876 0.0
0.2370465612364569 1.0915492302943677 0.0
0.2370465612364569 1.1262013757468594 0.0
0.2370465612364569 1.1608535211993511 0.0
0.2370465612364569 1.195505666651843 0.0
0.2370465612364569 1.230157812104335 0.0
0.2370465612364569 1.2648099575568268 0.0
0.2370465612364569 1.2994621030093185 0.0
0.2370465612364569 1.3341142484618103 0.0
0.2370465612364569 1.3687663939143022 0.0
0.2370465612364569 1.4034185393667942 0.0
0.2370465612364569 1.438070684819286 0.0
0.2370465612364569 1.4727228302717776 0.0
0.2370465612364569 1.5073749757242694 0.0
0.2370465612364569 1.5420271211767613 0.0
0.2370465612364569 1.5766792666292533 0.0
0.2370465612364569 1.611331412081745 0.0
0.2370465612364569 1.6459835575342368 0.0
0.2370465612364569 1.6806357029867287 0.0
0.2370465612364569 1.7152878484392204 0.0
0.2686473487920375 0.017332721267121088 0.5479276483817942
0.2686473487920375 0.051984866719612915 1.0045340220332892
0.2686473487920375 0.08663701217210473 0.7305701978423921
0.2686473487920375 0.12128915762459656 0.6392489231120935
0.2686473487920375 0.15594130307708837 0.27396382419089715
0.2686473487920375 0.1905934485295802 0.18264254946059796
0.2686473487920375 0.22524559398207206 0.1826425494605981
0.2686473487920375 0.25989773943456385 0.09132127473029905
0.2686473487920375 0.2945498848870557 0.09132127473029898
0.2686473487920375 0.32920203033954754 0.18264254946059824
0.2686473487920375 0.3638541757920393 0.09132127473029898
0.2686473487920375 0.39850632124453117 0.0
0.2686473487920375 0.43315846669702296 0.09132127473029912
0.2686473487920375 0.4678106121495148 0.0
0.2686473487920375 0.5024627576020066 0.0
0.2686473487920375 0.5371149030544984 0.0
0.2686473487920375 0.5717670485069903 0.0
0.2686473487920375 0.6064191939594821 0.09132127473029898
0.2686473487920375 0.6410713394119739 0.0
0.2686473487920375 0.6757234848644658 0.0
0.2686473487920375 0.7103756303169575 0.0
0.2686473487920375 0.7450277757694495 0.0
0.2686473487920375 0.7796799212219412 0.09132127473029898
0.2686473487920375 0.8143320666744331 0.0
0.2686473487920375 0.8489842121269249 0.0
0.2686473487920375 0.8836363575794166 0.0
0.2686473487920375 0.9182885030319086 0.0
0.2686473487920375 0.9529406484844003 0.0
0.2686473487920375 0.9875927939368923 0.0
0.2686473487920375 1.022244939389384 0.0
0.2686473487920375 1.056897084841876 0.09132127473029868
0.2686473487920375 1.0915492302943677 0.0
0.2686473487920375 1.1262013757468594 0.0
0.2686473487920375 1.1608535211993511 0.0
0.2686473487920375 1.195505666651843 0.0
0.2686473487920375 1.230157812104335 0.0
0.2686473487920375 1.2648099575568268 0.0
0.2686473487920375 1.2994621030093185 0.0
0.2686473487920375 1.3341142484618103 0.0
0.2686473487920375 1.3687663939143022 0.0
0.2686473487920375 1.4034185393667942 0.0
0.2686473487920375 1.438070684819286 0.0
0.2686473487920375 1.4727228302717776 0.0
0.2686473487920375 1.5073749757242694 0.0
0.2686473487920375 1.5420271211767613 0.0
0.2686473487920375 1.5766792666292533 0.0
0.2686473487920375 1.611331412081745 0.0
0.2686473487920375 1.6459835575342368 0.0
0.2686473487920375 1.6806357029867287 0.0
0.2686473487920375 1.7152878484392204 0.0
0.3002481363476181 0.017332721267121088 0.0
0.3002481363476181 0.051984866719612915 0.3652850989211961
0.3002481363476181 0.08663701217210473 0.45660637365149503
0.3002481363476181 0.12128915762459656 0.9132127473029905
0.3002481363476181 0.15594130307708837 0.1826425494605981
0.3002481363476181 0.1905934485295802 0.09132127473029898
0.3002481363476181 0.22524559398207206 0.27396382419089715
0.3002481363476181 0.25989773943456385 0.1826425494605981
0.3002481363476181 0.2945498848870557 0.18264254946059796
0.3002481363476181 0.32920203033954754 0.0
0.3002481363476181 0.3638541757920393 0.0
0.3002481363476181 0.39850632124453117 0.0
0.3002481363476181 0.43315846669702296 0.0
0.3002481363476181 0.4678106121495148 0.0
0.3002481363476181 0.5024627576020066 0.09132127473029912
0.3002481363476181 0.5371149030544984 0.0
0.3002481363476181 0.5717670485069903 0.0
0.3002481363476181 0.6064191939594821 0.09132127473029898
0.3002481363476181 0.6410713394119739 0.0
0.3002481363476181 0.6757234848644658 0.0
0.3002481363476181 0.7103756303169575 0.0
0.3002481363476181 0.7450277757694495 0.0
0.3002481363476181 0.7796799212219412 0.09132127473029898
0.3002481363476181 0.8143320666744331 0.0
0.3002481363476181 0.8489842121269249 0.0
0.3002481363476181 0.8836363575794166 0.0
0.3002481363476181 0.9182885030319086 0.0
0.3002481363476181 0.9529406484844003 0.0
0.3002481363476181 0.9875927939368923 0.0
0.3002481363476181 1.022244939389384 0.0
0.3002481363476181 1.056897084841876 0.0
0.3002481363476181 1.0915492302943677 0.0
0.3002481363476181 1.1262013757468594 0.0
0.3002481363476181 1.1608535211993511 0.0
0.3002481363476181 1.195505666651843 0.0
0.3002481363476181 1.230157812104335 0.0
0.3002481363476181 1.2648099575568268 0.0
0.3002481363476181 1.2994621030093185 0.0
0.3002481363476181 1.3341142484618103 0.0
0.3002481363476181 1.3687663939143022 0.0
0.3002481363476181 1.4034185393667942 0.0
0.3002481363476181 1.438070684819286 0.0
0.3002481363476181 1.4727228302717776 0.0
0.3002481363476181 1.5073749757242694 0.0
0.3002481363476181 1.5420271211767613 0.0
0.3002481363476181 1.5766792666292533 0.0
0.3002481363476181 1.611331412081745 0.0
0.3002481363476181 1.6459835575342368 0.0
0.3002481363476181 1.6806357029867287 0.0
0.3002481363476181 1.7152878484392204 0.0
0.3318489239031987 0.017332721267121088 0.18264254946059805
0.3318489239031987 0.051984866719612915 0.3652850989211961
0.3318489239031987 0.08663701217210473 0.45660637365149503
0.3318489239031987 0.12128915762459656 0.27396382419089715
0.3318489239031987 0.15594130307708837 0.27396382419089715
0.3318489239031987 0.1905934485295802 0.27396382419089693
0.3318489239031987 0.22524559398207206 0.27396382419089715
0.3318489239031987 0.25989773943456385 0.09132127473029905
0.3318489239031987 0.2945498848870557 0.0
0.3318489239031987 0.32920203033954754 0.18264254946059824
0.3318489239031987 0.3638541757920393 0.0
0.3318489239031987 0.39850632124453117 0.0
0.3318489239031987 0.43315846669702296 0.0
0.3318489239031987 0.4678106121495148 0.09132127473029898
0.3318489239031987 0.5024627576020066 0.09132127473029912
0.3318489239031987 0.5371149030544984 0.0
0.3318489239031987 0.5717670485069903 0.0
0.3318489239031987 0.6064191939594821 0.09132127473029898
0.3318489239031987 0.6410713394119739 0.09132127473029926
0.3318489239031987 0.6757234848644658 0.0
0.3318489239031987 0.7103756303169575 0.09132127473029898
0.3318489239031987 0.7450277757694495 0.0
0.3318489239031987 0.7796799212219412 0.0
0.3318489239031987 0.8143320666744331 0.0
0.3318489239031987 0.8489842121269249 0.0
0.3318489239031987 0.8836363575794166 0.09132127473029898
0.3318489239031987 0.9182885030319086 0.09132127473029898
0.3318489239031987 0.9529406484844003 0.0
0.3318489239031987 0.9875927939368923 0.0
0.3318489239031987 1.022244939389384 0.0
0.3318489239031987 1.056897084841876 0.0
0.3318489239031987 1.0915492302943677 0.0
0.3318489239031987 1.1262013757468594 0.0
0.3318489239031987 1.1608535211993511 0.0
0.3318489239031987 1.195505666651843 0.0
0.3318489239031987 1.230157812104335 0.0
0.3318489239031987 1.2648099575568268 0.0
0.3318489239031987 1.2994621030093185 0.0
0.3318489239031987 1.3341142484618103 0.0
0.3318489239031987 1.3687663939143022 0.0
0.3318489239031987 1.4034185393667942 0.0
0.3318489239031987 1.438070684819286 0.0
0.3318489239031987 1.4727228302717776 0.0
0.3318489239031987 1.5073749757242694 0.0
0.3318489239031987 1.5420271211767613 0.09132127473029926
0.3318489239031987 1.5766792666292533 0.0
0.3318489239031987 1.611331412081745 0.0
0.3318489239031987 1.6459835575342368 0.0
0.3318489239031987 1.6806357029867287 0.0
0.3318489239031987 1.7152878484392204 0.0
0.36344971145877936 0.017332721267121088 0.2739638241908966
0.36344971145877936 0.051984866719612915 0.18264254946059774
0.36344971145877936 0.08663701217210473 0.18264254946059771
0.36344971145877936 0.12128915762459656 0.27396382419089665
0.36344971145877936 0.15594130307708837 0.36528509892119554
0.36344971145877936 0.1905934485295802 0.09132127473029882
0.36344971145877936 0.22524559398207206 0.09132127473029888
0.36344971145877936 0.25989773943456385 0.18264254946059777
0.36344971145877936 0.2945498848870557 0.18264254946059763
0.36344971145877936 0.32920203033954754 0.18264254946059794
0.36344971145877936 0.3638541757920393 0.0
0.36344971145877936 0.39850632124453117 0.09132127473029882
0.36344971145877936 0.43315846669702296 0.09132127473029897
0.36344971145877936 0.4678106121495148 0.09132127473029882
0.36344971145877936 0.5024627576020066 0.0
0.36344971145877936 0.5371149030544984 0.0
0.36344971145877936 0.5717670485069903 0.09132127473029882
0.36344971145877936 0.6064191939594821 0.09132127473029882
0.36344971145877936 0.6410713394119739 0.0
0.36344971145877936 0.6757234848644658 0.0
0.36344971145877936 0.7103756303169575 0.0
0.36344971145877936 0.7450277757694495 0.0
0.36344971145877936 0.7796799212219412 0.0
0.36344971145877936 0.8143320666744331 0.0
0.36344971145877936 0.8489842121269249 0.09132127473029912
0.36344971145877936 0.8836363575794166 0.0
0.36344971145877936 0.9182885030319086 0.0
0.36344971145877936 0.9529406484844003 0.09132127473029882
0.36344971145877936 0.9875927939368923 0.0
0.36344971145877936 1.022244939389384 0.0
0.36344971145877936 1.056897084841876 0.0
0.36344971145877936 1.0915492302943677 0.0
0.36344971145877936 1.1262013757468594 0.0
0.36344971145877936 1.1608535211993511 0.0
0.36344971145877936 1.195505666651843 0.0
0.36344971145877936 1.230157812104335 0.0
0.36344971145877936 1.2648099575568268 0.0
0.36344971145877936 1.2994621030093185 0.0
0.36344971145877936 1.3341142484618103 0.09132127473029852
0.36344971145877936 1.3687663939143022 0.0
0.36344971145877936 1.4034185393667942 0.0
0.36344971145877936 1.438070684819286 0.0
0.36344971145877936 1.4727228302717776 0.0
0.36344971145877936 1.5073749757242694 0.0
0.36344971145877936 1.5420271211767613 0.0
0.36344971145877936 1.5766792666292533 0.0
0.36344971145877936 1.611331412081745 0.0
0.36344971145877936 1.6459835575342368 0.09132127473029852
0.36344971145877936 1.6806357029867287 0.0
0.36344971145877936 1.7152878484392204 0.09132127473029912
0.39505049901435996 0.017332721267121088 0.0
0.39505049901435996 0.051984866719612915 0.18264254946059805
0.39505049901435996 0.08663701217210473 0.18264254946059802
0.39505049901435996 0.12128915762459656 0.09132127473029905
0.39505049901435996 0.15594130307708837 0.1826425494605981
0.39505049901435996 0.1905934485295802 0.18264254946059796
0.39505049901435996 0.22524559398207206 0.09132127473029905
0.39505049901435996 0.25989773943456385 0.09132127473029905
0.39505049901435996 0.2945498848870557 0.0
0.39505049901435996 0.32920203033954754 0.0
0.39505049901435996 0.3638541757920393 0.0
0.39505049901435996 0.39850632124453117 0.18264254946059796
0.39505049901435996 0.43315846669702296 0.09132127473029912
0.39505049901435996 0.4678106121495148 0.0
0.39505049901435996 0.5024627576020066 0.0
0.39505049901435996 0.5371149030544984 0.0
0.39505049901435996 0.5717670485069903 0.09132127473029898
0.39505049901435996 0.6064191939594821 0.0
0.39505049901435996 0.6410713394119739 0.09132127473029926
0.39505049901435996 0.6757234848644658 0.0
0.39505049901435996 0.7103756303169575 0.0
0.39505049901435996 0.7450277757694495 0.0
0.39505049901435996 0.7796799212219412 0.0
0.39505049901435996 0.8143320666744331 0.0
0.39505049901435996 0.8489842121269249 0.09132127473029926
0.39505049901435996 0.8836363575794166 0.0
0.39505049901435996 0.9182885030319086 0.18264254946059796
0.39505049901435996 0.9529406484844003 0.0
0.39505049901435996 0.9875927939368923 0.0
0.39505049901435996 1.022244939389384 0.0
0.39505049901435996 1.056897084841876 0.0
0.39505049901435996 1.0915492302943677 0.0
0.39505049901435996 1.1262013757468594 0.09132127473029926
0.39505049901435996 1.1608535211993511 0.0
0.39505049901435996 1.195505666651843 0.09132127473029926
0.39505049901435996 1.230157812104335 0.0
0.39505049901435996 1.2648099575568268 0.0
0.39505049901435996 1.2994621030093185 0.0
0.39505049901435996 1.3341142484618103 0.0
0.39505049901435996 1.3687663939143022 0.0
0.39505049901435996 1.4034185393667942 0.0
0.39505049901435996 1.438070684819286 0.0
0.39505049901435996 1.4727228302717776 0.0
0.39505049901435996 1.5073749757242694 0.0
0.39505049901435996 1.5420271211767613 0.0
0.39505049901435996 1.5766792666292533 0.0
0.39505049901435996 1.611331412081745 0.0
0.39505049901435996 1.6459835575342368 0.0
0.39505049901435996 1.6806357029867287 0.0
0.39505049901435996 1.7152878484392204 0.0
0.42665128656994056 0.017332721267121088 0.0
0.42665128656994056 0.051984866719612915 0.18264254946059805
0.42665128656994056 0.08663701217210473 0.36528509892119604
0.42665128656994056 0.12128915762459656 0.1826425494605981
0.42665128656994056 0.15594130307708837 0.1826425494605981
0.42665128656994056 0.1905934485295802 0.18264254946059796
0.42665128656994056 0.22524559398207206 0.45660637365149526
0.42665128656994056 0.25989773943456385 0.09132127473029905
0.42665128656994056 0.2945498848870557 0.18264254946059796
0.42665128656994056 0.32920203033954754 0.0
0.42665128656994056 0.3638541757920393 0.27396382419089693
0.42665128656994056 0.39850632124453117 0.09132127473029898
0.42665128656994056 0.43315846669702296 0.0
0.42665128656994056 0.4678106121495148 0.09132127473029898
0.42665128656994056 0.5024627576020066 0.09132127473029912
0.42665128656994056 0.5371149030544984 0.0
0.42665128656994056 0.5717670485069903 0.0
0.42665128656994056 0.6064191939594821 0.09132127473029898
0.42665128656994056 0.6410713394119739 0.0
0.42665128656994056 0.6757234848644658 0.0
0.42665128656994056 0.7103756303169575 0.0
0.42665128656994056 0.7450277757694495 0.0
0.42665128656994056 0.7796799212219412 0.0
0.42665128656994056 0.8143320666744331 0.0
0.42665128656994056 0.8489842121269249 0.09132127473029926
0.42665128656994056 0.8836363575794166 0.0
0.42665128656994056 0.9182885030319086 0.09132127473029898
0.42665128656994056 0.9529406484844003 0.09132127473029898
0.42665128656994056 0.9875927939368923 0.09132127473029898
0.42665128656994056 1.022244939389384 0.0
0.42665128656994056 1.056897084841876 0.0
0.42665128656994056 1.0915492302943677 0.0
0.42665128656994056 1.1262013757468594 0.0
0.42665128656994056 1.1608535211993511 0.0
0.42665128656994056 1.195505666651843 0.0
0.42665128656994056 1.230157812104335 0.0
0.42665128656994056 1.2648099575568268 0.0
0.42665128656994056 1.2994621030093185 0.0
0.42665128656994056 1.3341142484618103 0.0
0.42665128656994056 1.3687663939143022 0.0
0.42665128656994056 1.4034185393667942 0.0
0.42665128656994056 1.438070684819286 0.0
0.42665128656994056 1.4727228302717776 0.0
0.42665128656994056 1.5073749757242694 0.0
0.42665128656994056 1.5420271211767613 0.0
0.42665128656994056 1.5766792666292533 0.0
0.42665128656994056 1.611331412081745 0.0
0.42665128656994056 1.6459835575342368 0.0
0.42665128656994056 1.6806357029867287 0.0
0.42665128656994056 1.7152878484392204 0.0
0.45825207412552116 0.017332721267121088 0.0
0.45825207412552116 0.051984866719612915 0.0
0.45825207412552116 0.08663701217210473 0.18264254946059802
0.45825207412552116 0.12128915762459656 0.3652850989211962
0.45825207412552116 0.15594130307708837 0.0
0.45825207412552116 0.1905934485295802 0.27396382419089693
0.45825207412552116 0.22524559398207206 0.1826425494605981
0.45825207412552116 0.25989773943456385 0.1826425494605981
0.45825207412552116 0.2945498848870557 0.09132127473029898
0.45825207412552116 0.32920203033954754 0.0
0.45825207412552116 0.3638541757920393 0.0
0.45825207412552116 0.39850632124453117 0.27396382419089693
0.45825207412552116 0.43315846669702296 0.09132127473029912
0.45825207412552116 0.4678106121495148 0.0
0.45825207412552116 0.5024627576020066 0.0
0.45825207412552116 0.5371149030544984 0.18264254946059796
0.45825207412552116 0.5717670485069903 0.0
0.45825207412552116 0.6064191939594821 0.0
0.45825207412552116 0.6410713394119739 0.0
0.45825207412552116 0.6757234848644658 0.0
0.45825207412552116 0.7103756303169575 0.0
0.45825207412552116 0.7450277757694495 0.0
0.45825207412552116 0.7796799212219412 0.0
0.45825207412552116 0.8143320666744331 0.0
0.45825207412552116 0.8489842121269249 0.0
0.45825207412552116 0.8836363575794166 0.0
0.45825207412552116 0.9182885030319086 0.09132127473029898
0.45825207412552116 0.9529406484844003 0.0
0.45825207412552116 0.9875927939368923 0.0
0.45825207412552116 1.022244939389384 0.0
0.45825207412552116 1.056897084841876 0.0
0.45825207412552116 1.0915492302943677 0.0
0.45825207412552116 1.1262013757468594 0.0
0.45825207412552116 1.1608535211993511 0.0
0.45825207412552116 1.195505666651843 0.0
0.45825207412552116 1.230157812104335 0.0
0.45825207412552116 1.2648099575568268 0.09132127473029926
0.45825207412552116 1.2994621030093185 0.0
0.45825207412552116 1.3341142484618103 0.0
0.45825207412552116 1.3687663939143022 0.0
0.45825207412552116 1.4034185393667942 0.09132127473029868
0.45825207412552116 1.438070684819286 0.0
0.45825207412552116 1.4727228302717776 0.0
0.45825207412552116 1.5073749757242694 0.0
0.45825207412552116 1.5420271211767613 0.0
0.45825207412552116 1.5766792666292533 0.0
0.45825207412552116 1.611331412081745 0.0
0.45825207412552116 1.6459835575342368 0.0
0.45825207412552116 1.6806357029867287 0.0
0.45825207412552116 1.7152878484392204 0.0
0.48985286168110176 0.017332721267121088 0.0
0.48985286168110176 0.051984866719612915 0.09132127473029902
0.48985286168110176 0.08663701217210473 0.09132127473029901
0.48985286168110176 0.12128915762459656 0.3652850989211962
0.48985286168110176 0.15594130307708837 0.1826425494605981
0.48985286168110176 0.1905934485295802 0.0
0.48985286168110176 0.22524559398207206 0.0
0.48985286168110176 0.25989773943456385 0.1826425494605981
0.48985286168110176 0.2945498848870557 0.0
0.48985286168110176 0.32920203033954754 0.0
0.48985286168110176 0.3638541757920393 0.09132127473029898
0.48985286168110176 0.39850632124453117 0.0
0.48985286168110176 0.43315846669702296 0.18264254946059824
0.48985286168110176 0.4678106121495148 0.0
0.48985286168110176 0.5024627576020066 0.0
0.48985286168110176 0.5371149030544984 0.09132127473029898
0.48985286168110176 0.5717670485069903 0.09132127473029898
0.48985286168110176 0.6064191939594821 0.09132127473029898
0.48985286168110176 0.6410713394119739 0.0
0.48985286168110176 0.6757234848644658 0.0
0.48985286168110176 0.7103756303169575 0.0
0.48985286168110176 0.7450277757694495 0.0
0.48985286168110176 0.7796799212219412 0.0
0.48985286168110176 0.8143320666744331 0.09132127473029898
0.48985286168110176 0.8489842121269249 0.09132127473029926
0.48985286168110176 0.8836363575794166 0.0
0.48985286168110176 0.9182885030319086 0.0
0.48985286168110176 0.9529406484844003 0.09132127473029898
0.48985286168110176 0.9875927939368923 0.0
0.48985286168110176 1.022244939389384 0.0
0.48985286168110176 1.056897084841876 0.0
0.48985286168110176 1.0915492302943677 0.0
0.48985286168110176 1.1262013757468594 0.0
0.48985286168110176 1.1608535211993511 0.09132127473029868
0.48985286168110176 1.195505666651843 0.0
0.48985286168110176 1.230157812104335 0.0
0.48985286168110176 1.2648099575568268 0.0
0.48985286168110176 1.2994621030093185 0.0
0.48985286168110176 1.3341142484618103 0.0
0.48985286168110176 1.3687663939143022 0.0
0.48985286168110176 1.4034185393667942 0.0
0.48985286168110176 1.438070684819286 0.0
0.48985286168110176 1.4727228302717776 0.0
0.48985286168110176 1.5073749757242694 0.0
0.48985286168110176 1.5420271211767613 0.0
0.48985286168110176 1.5766792666292533 0.0
0.48985286168110176 1.611331412081745 0.0
0.48985286168110176 1.6459835575342368 0.0
0.48985286168110176 1.6806357029867287 0.0
0.48985286168110176 1.7152878484392204 0.0
0.5214536492366824 0.017332721267121088 0.0
0.5214536492366824 0.051984866719612915 0.0
0.5214536492366824 0.08663701217210473 0.36528509892119604
0.5214536492366824 0.12128915762459656 0.3652850989211962
0.5214536492366824 0.15594130307708837 0.09132127473029905
0.5214536492366824 0.1905934485295802 0.09132127473029898
0.5214536492366824 0.22524559398207206 0.0
0.5214536492366824 0.25989773943456385 0.1826425494605981
0.5214536492366824 0.2945498848870557 0.18264254946059796
0.5214536492366824 0.32920203033954754 0.09132127473029912
0.5214536492366824 0.3638541757920393 0.0
0.5214536492366824 0.39850632124453117 0.0
0.5214536492366824 0.43315846669702296 0.09132127473029912
0.5214536492366824 0.4678106121495148 0.0
0.5214536492366824 0.5024627576020066 0.18264254946059824
0.5214536492366824 0.5371149030544984 0.18264254946059796
0.5214536492366824 0.5717670485069903 0.0
0.5214536492366824 0.6064191939594821 0.0
0.5214536492366824 0.6410713394119739 0.0
0.5214536492366824 0.6757234848644658 0.0
0.5214536492366824 0.7103756303169575 0.09132127473029898
0.5214536492366824 0.7450277757694495 0.0
0.5214536492366824 0.7796799212219412 0.0
0.5214536492366824 0.8143320666744331 0.0
0.5214536492366824 0.8489842121269249 0.0
0.5214536492366824 0.8836363575794166 0.0
0.5214536492366824 0.9182885030319086 0.0
0.5214536492366824 0.9529406484844003 0.0
0.5214536492366824 0.9875927939368923 0.0
0.5214536492366824 1.022244939389384 0.09132127473029926
0.5214536492366824 1.056897084841876 0.0
0.5214536492366824 1.0915492302943677 0.0
0.5214536492366824 1.1262013757468594 0.09132127473029926
0.5214536492366824 1.1608535211993511 0.09132127473029868
0.5214536492366824 1.195505666651843 0.0
0.5214536492366824 1.230157812104335 0.0
0.5214536492366824 1.2648099575568268 0.09132127473029926
0.5214536492366824 1.2994621030093185 0.0
0.5214536492366824 1.3341142484618103 0.0
0.5214536492366824 1.3687663939143022 0.09132127473029926
0.5214536492366824 1.4034185393667942 0.0
0.5214536492366824 1.438070684819286 0.0
0.5214536492366824 1.4727228302717776 0.0
0.5214536492366824 1.5073749757242694 0.0
0.5214536492366824 1.5420271211767613 0.0
0.5214536492366824 1.5766792666292533 0.09132127473029868
0.5214536492366824 1.611331412081745 0.0
0.5214536492366824 1.6459835575342368 0.09132127473029868
0.5214536492366824 1.6806357029867287 0.0
0.5214536492366824 1.7152878484392204 0.0
0.553054436792263 0.017332721267121088 0.0
0.553054436792263 0.051984866719612915 0.09132127473029902
0.553054436792263 0.08663701217210473 0.45660637365149503
0.553054436792263 0.12128915762459656 0.1826425494605981
0.553054436792263 0.15594130307708837 0.1826425494605981
0.553054436792263 0.1905934485295802 0.18264254946059796
0.553054436792263 0.22524559398207206 0.1826425494605981
0.553054436792263 0.25989773943456385 0.09132127473029905
0.553054436792263 0.2945498848870557 0.0
0.553054436792263 0.32920203033954754 0.0
0.553054436792263 0.3638541757920393 0.0
0.553054436792263 0.39850632124453117 0.0
0.553054436792263 0.43315846669702296 0.0
0.553054436792263 0.4678106121495148 0.0
0.553054436792263 0.5024627576020066 0.0
0.553054436792263 0.5371149030544984 0.09132127473029898
0.553054436792263 0.5717670485069903 0.0
0.553054436792263 0.6064191939594821 0.09132127473029898
0.553054436792263 0.6410713394119739 0.09132127473029926
0.553054436792263 0.6757234848644658 0.0
0.553054436792263 0.7103756303169575 0.0
0.553054436792263 0.7450277757694495 0.09132127473029898
0.553054436792263 0.7796799212219412 0.0
0.553054436792263 0.8143320666744331 0.0
0.553054436792263 0.8489842121269249 0.0
0.553054436792263 0.8836363575794166 0.0
0.553054436792263 0.9182885030319086 0.0
0.553054436792263 0.9529406484844003 0.0
0.553054436792263 0.9875927939368923 0.0
0.553054436792263 1.022244939389384 0.0
0.553054436792263 1.056897084841876 0.09132127473029868
0.553054436792263 1.0915492302943677 0.0
0.553054436792263 1.1262013757468594 0.09132127473029926
0.553054436792263 1.1608535211993511 0.0
0.553054436792263 1.195505666651843 0.0
0.553054436792263 1.230157812104335 0.0
0.553054436792263 1.2648099575568268 0.0
0.553054436792263 1.2994621030093185 0.09132127473029926
0.553054436792263 1.3341142484618103 0.09132127473029868
0.553054436792263 1.3687663939143022 0.0
0.553054436792263 1.4034185393667942 0.0
0.553054436792263 1.438070684819286 0.0
0.553054436792263 1.4727228302717776 0.0
0.553054436792263 1.5073749757242694 0.0
0.553054436792263 1.5420271211767613 0.0
0.553054436792263 1.5766792666292533 0.0
0.553054436792263 1.611331412081745 0.0
0.553054436792263 1.6459835575342368 0.0
0.553054436792263 1.6806357029867287 0.0
0.553054436792263 1.7152878484392204 0.0
0.5846552243478436 0.017332721267121088 0.0
0.5846552243478436 0.051984866719612915 0.0
0.5846552243478436 0.08663701217210473 0.09132127473029901
0.5846552243478436 0.12128915762459656 0.09132127473029905
0.5846552243478436 0.15594130307708837 0.09132127473029905
0.5846552243478436 0.1905934485295802 0.0
0.5846552243478436 0.22524559398207206 0.09132127473029905
0.5846552243478436 0.25989773943456385 0.09132127473029905
0.5846552243478436 0.2945498848870557 0.0
0.5846552243478436 0.32920203033954754 0.09132127473029912
0.5846552243478436 0.3638541757920393 0.09132127473029898
0.5846552243478436 0.39850632124453117 0.09132127473029898
0.5846552243478436 0.43315846669702296 0.0
0.5846552243478436 0.4678106121495148 0.0
0.5846552243478436 0.5024627576020066 0.09132127473029912
0.5846552243478436 0.5371149030544984 0.09132127473029898
0.5846552243478436 0.5717670485069903 0.0
0.5846552243478436 0.6064191939594821 0.0
0.5846552243478436 0.6410713394119739 0.0
0.5846552243478436 0.6757234848644658 0.0
0.5846552243478436 0.7103756303169575 0.0
0.5846552243478436 0.7450277757694495 0.09132127473029898
0.5846552243478436 0.7796799212219412 0.0
0.5846552243478436 0.8143320666744331 0.0
0.5846552243478436 0.8489842121269249 0.0
0.5846552243478436 0.8836363575794166 0.0
0.5846552243478436 0.9182885030319086 0.0
0.5846552243478436 0.9529406484844003 0.18264254946059796
0.5846552243478436 0.9875927939368923 0.0
0.5846552243478436 1.022244939389384 0.0
0.5846552243478436 1.056897084841876 0.0
0.5846552243478436 1.0915492302943677 0.0
0.5846552243478436 1.1262013757468594 0.0
0.5846552243478436 1.1608535211993511 0.0
0.5846552243478436 1.195505666651843 0.0
0.5846552243478436 1.230157812104335 0.0
0.5846552243478436 1.2648099575568268 0.0
0.5846552243478436 1.2994621030093185 0.0
0.5846552243478436 1.3341142484618103 0.0
0.5846552243478436 1.3687663939143022 0.0
0.5846552243478436 1.4034185393667942 0.0
0.5846552243478436 1.438070684819286 0.0
0.5846552243478436 1.4727228302717776 0.0
0.5846552243478436 1.5073749757242694 0.0
0.5846552243478436 1.5420271211767613 0.0
0.5846552243478436 1.5766792666292533 0.0
0.5846552243478436 1.611331412081745 0.0
0.5846552243478436 1.6459835575342368 0.0
0.5846552243478436 1.6806357029867287 0.0
0.5846552243478436 1.7152878484392204 0.0
0.6162560119034242 0.017332721267121088 0.0
0.6162560119034242 0.051984866719612915 0.0
0.6162560119034242 0.08663701217210473 0.18264254946059802
0.6162560119034242 0.12128915762459656 0.09132127473029905
0.6162560119034242 0.15594130307708837 0.09132127473029905
0.6162560119034242 0.1905934485295802 0.0
0.6162560119034242 0.22524559398207206 0.1826425494605981
0.6162560119034242 0.25989773943456385 0.0
0.6162560119034242 0.2945498848870557 0.18264254946059796
0.6162560119034242 0.32920203033954754 0.0
0.6162560119034242 0.3638541757920393 0.27396382419089693
0.6162560119034242 0.39850632124453117 0.09132127473029898
0.6162560119034242 0.43315846669702296 0.0
0.6162560119034242 0.4678106121495148 0.0
0.6162560119034242 0.5024627576020066 0.0
0.6162560119034242 0.5371149030544984 0.18264254946059796
0.6162560119034242 0.5717670485069903 0.0
0.6162560119034242 0.6064191939594821 0.0
0.6162560119034242 0.6410713394119739 0.0
0.6162560119034242 0.6757234848644658 0.09132127473029898
0.6162560119034242 0.7103756303169575 0.0
0.6162560119034242 0.7450277757694495 0.0
0.6162560119034242 0.7796799212219412 0.0
0.6162560119034242 0.8143320666744331 0.0
0.6162560119034242 0.8489842121269249 0.0
0.6162560119034242 0.8836363575794166 0.0
0.6162560119034242 0.9182885030319086 0.09132127473029898
0.6162560119034242 0.9529406484844003 0.0
0.6162560119034242 0.9875927939368923 0.0
0.6162560119034242 1.022244939389384 0.0
0.6162560119034242 1.056897084841876 0.0
0.6162560119034242 1.0915492302943677 0.0
0.6162560119034242 1.1262013757468594 0.0
0.6162560119034242 1.1608535211993511 0.0
0.6162560119034242 1.195505666651843 0.0
0.6162560119034242 1.230157812104335 0.0
0.6162560119034242 1.2648099575568268 0.09132127473029926
0.6162560119034242 1.2994621030093185 0.0
0.6162560119034242 1.3341142484618103 0.0
0.6162560119034242 1.3687663939143022 0.0
0.6162560119034242 1.4034185393667942 0.0
0.6162560119034242 1.438070684819286 0.0
0.6162560119034242 1.4727228302717776 0.0
0.6162560119034242 1.5073749757242694 0.0
0.6162560119034242 1.5420271211767613 0.0
0.6162560119034242 1.5766792666292533 0.0
0.6162560119034242 1.611331412081745 0.0
0.6162560119034242 1.6459835575342368 0.0
0.6162560119034242 1.6806357029867287 0.0
0.6162560119034242 1.7152878484392204 0.0
0.6478567994590048 0.017332721267121088 0.0
0.6478567994590048 0.051984866719612915 0.0
0.6478567994590048 0.08663701217210473 0.09132127473029901
0.6478567994590048 0.12128915762459656 0.0
0.6478567994590048 0.15594130307708837 0.09132127473029905
0.6478567994590048 0.1905934485295802 0.0
0.6478567994590048 0.22524559398207206 0.09132127473029905
0.6478567994590048 0.25989773943456385 0.0
0.6478567994590048 0.2945498848870557 0.0
0.6478567994590048 0.32920203033954754 0.2739638241908974
0.6478567994590048 0.3638541757920393 0.0
0.6478567994590048 0.39850632124453117 0.0
0.6478567994590048 0.43315846669702296 0.09132127473029912
0.6478567994590048 0.4678106121495148 0.0
0.6478567994590048 0.5024627576020066 0.0
0.6478567994590048 0.5371149030544984 0.0
0.6478567994590048 0.5717670485069903 0.09132127473029898
0.6478567994590048 0.6064191939594821 0.0
0.6478567994590048 0.6410713394119739 0.09132127473029926
0.6478567994590048 0.6757234848644658 0.0
0.6478567994590048 0.7103756303169575 0.0
0.6478567994590048 0.7450277757694495 0.0
0.6478567994590048 0.7796799212219412 0.09132127473029898
0.6478567994590048 0.8143320666744331 0.0
0.6478567994590048 0.8489842121269249 0.0
0.6478567994590048 0.8836363575794166 0.09132127473029898
0.6478567994590048 0.9182885030319086 0.09132127473029898
0.6478567994590048 0.9529406484844003 0.0
0.6478567994590048 0.9875927939368923 0.0
0.6478567994590048 1.022244939389384 0.0
0.6478567994590048 1.056897084841876 0.0
0.6478567994590048 1.0915492302943677 0.0
0.6478567994590048 1.1262013757468594 0.0
0.6478567994590048 1.1608535211993511 0.0
0.6478567994590048 1.195505666651843 0.0
0.6478567994590048 1.230157812104335 0.0
0.6478567994590048 1.2648099575568268 0.0
0.6478567994590048 1.2994621030093185 0.0
0.6478567994590048 1.3341142484618103 0.0
0.6478567994590048 1.3687663939143022 0.0
0.6478567994590048 1.4034185393667942 0.0
0.6478567994590048 1.438070684819286 0.0
0.6478567994590048 1.4727228302717776 0.0
0.6478567994590048 1.5073749757242694 0.0
0.6478567994590048 1.5420271211767613 0.0
0.6478567994590048 1.5766792666292533 0.0
0.6478567994590048 1.611331412081745 0.0
0.6478567994590048 1.6459835575342368 0.0
0.6478567994590048 1.6806357029867287 0.0
0.6478567994590048 1.7152878484392204 0.0
0.6794575870145854 0.017332721267121088 0.0
0.6794575870145854 0.051984866719612915 0.18264254946059805
0.6794575870145854 0.08663701217210473 0.0
0.6794575870145854 0.12128915762459656 0.0
0.6794575870145854 0.15594130307708837 0.0
0.6794575870145854 0.1905934485295802 0.0
0.6794575870145854 0.22524559398207206 0.09132127473029905
0.6794575870145854 0.25989773943456385 0.0
0.6794575870145854 0.2945498848870557 0.0
0.6794575870145854 0.32920203033954754 0.09132127473029912
0.6794575870145854 0.3638541757920393 0.0
0.6794575870145854 0.39850632124453117 0.27396382419089693
0.6794575870145854 0.43315846669702296 0.0
0.6794575870145854 0.4678106121495148 0.0
0.6794575870145854 0.5024627576020066 0.2739638241908974
0.6794575870145854 0.5371149030544984 0.0
0.6794575870145854 0.5717670485069903 0.09132127473029898
0.6794575870145854 0.6064191939594821 0.0
0.6794575870145854 0.6410713394119739 0.0
0.6794575870145854 0.6757234848644658 0.0
0.6794575870145854 0.7103756303169575 0.0
0.6794575870145854 0.7450277757694495 0.0
0.6794575870145854 0.7796799212219412 0.0
0.6794575870145854 0.8143320666744331 0.0
0.6794575870145854 0.8489842121269249 0.0
0.6794575870145854 0.8836363575794166 0.0
0.6794575870145854 0.9182885030319086 0.0
0.6794575870145854 0.9529406484844003 0.0
0.6794575870145854 0.9875927939368923 0.0
0.6794575870145854 1.022244939389384 0.0
0.6794575870145854 1.056897084841876 0.0
0.6794575870145854 1.0915492302943677 0.0
0.6794575870145854 1.1262013757468594 0.09132127473029926
0.6794575870145854 1.1608535211993511 0.0
0.6794575870145854 1.195505666651843 0.0
0.6794575870145854 1.230157812104335 0.0
0.6794575870145854 1.2648099575568268 0.0
0.6794575870145854 1.2994621030093185 0.0
0.6794575870145854 1.3341142484618103 0.0
0.6794575870145854 1.3687663939143022 0.0
0.6794575870145854 1.4034185393667942 0.0
0.6794575870145854 1.438070684819286 0.0
0.6794575870145854 1.4727228302717776 0.0
0.6794575870145854 1.5073749757242694 0.0
0.6794575870145854 1.5420271211767613 0.0
0.6794575870145854 1.5766792666292533 0.0
0.6794575870145854 1.611331412081745 0.0
0.6794575870145854 1.6459835575342368 0.0
0.6794575870145854 1.6806357029867287 0.0
0.6794575870145854 1.7152878484392204 0.0
0.711058374570166 0.017332721267121088 0.0
0.711058374570166 0.051984866719612915 0.0
0.711058374570166 0.08663701217210473 0.09132127473029901
0.711058374570166 0.12128915762459656 0.1826425494605981
0.711058374570166 0.15594130307708837 0.09132127473029905
0.711058374570166 0.1905934485295802 0.0
0.711058374570166 0.22524559398207206 0.0
0.711058374570166 0.25989773943456385 0.0
0.711058374570166 0.2945498848870557 0.09132127473029898
0.711058374570166 0.32920203033954754 0.09132127473029912
0.711058374570166 0.3638541757920393 0.09132127473029898
0.711058374570166 0.39850632124453117 0.09132127473029898
0.711058374570166 0.43315846669702296 0.0
0.711058374570166 0.4678106121495148 0.09132127473029898
0.711058374570166 0.5024627576020066 0.09132127473029912
0.711058374570166 0.5371149030544984 0.0
0.711058374570166 0.5717670485069903 0.09132127473029898
0.711058374570166 0.6064191939594821 0.0
0.711058374570166 0.6410713394119739 0.0
0.711058374570166 0.6757234848644658 0.0
0.711058374570166 0.7103756303169575 0.09132127473029898
0.711058374570166 0.7450277757694495 0.0
0.711058374570166 0.7796799212219412 0.09132127473029898
0.711058374570166 0.8143320666744331 0.0
0.711058374570166 0.8489842121269249 0.0
0.711058374570166 0.8836363575794166 0.0
0.711058374570166 0.9182885030319086 0.09132127473029898
0.711058374570166 0.9529406484844003 0.0
0.711058374570166 0.9875927939368923 0.0
0.711058374570166 1.022244939389384 0.0
0.711058374570166 1.056897084841876 0.0
0.711058374570166 1.0915492302943677 0.0
0.711058374570166 1.1262013757468594 0.0
0.711058374570166 1.1608535211993511 0.0
0.711058374570166 1.195505666651843 0.0
0.711058374570166 1.230157812104335 0.0
0.711058374570166 1.2648099575568268 0.0
0.711058374570166 1.2994621030093185 0.0
0.711058374570166 1.3341142484618103 0.0
0.711058374570166 1.3687663939143022 0.0
0.711058374570166 1.4034185393667942 0.0
0.711058374570166 1.438070684819286 0.0
0.711058374570166 1.4727228302717776 0.0
0.711058374570166 1.5073749757242694 0.0
0.711058374570166 1.5420271211767613 0.0
0.711058374570166 1.5766792666292533 0.0
0.711058374570166 1.611331412081745 0.0
0.711058374570166 1.6459835575342368 0.0
0.711058374570166 1.6806357029867287 0.0
0.711058374570166 1.7152878484392204 0.0
0.7426591621257466 0.017332721267121088 0.0
0.7426591621257466 0.051984866719612915 0.0
0.7426591621257466 0.08663701217210473 0.0
0.7426591621257466 0.12128915762459656 0.09132127473029873
0.7426591621257466 0.15594130307708837 0.18264254946059746
0.7426591621257466 0.1905934485295802 0.273963824190896
0.7426591621257466 0.22524559398207206 0.2739638241908962
0.7426591621257466 0.25989773943456385 0.0
0.7426591621257466 0.2945498848870557 0.0
0.7426591621257466 0.32920203033954754 0.0
0.7426591621257466 0.3638541757920393 0.0
0.7426591621257466 0.39850632124453117 0.0
0.7426591621257466 0.43315846669702296 0.0913212747302988
0.7426591621257466 0.4678106121495148 0.0
0.7426591621257466 0.5024627576020066 0.0
0.7426591621257466 0.5371149030544984 0.0
0.7426591621257466 0.5717670485069903 0.0
0.7426591621257466 0.6064191939594821 0.18264254946059733
0.7426591621257466 0.6410713394119739 0.09132127473029894
0.7426591621257466 0.6757234848644658 0.0
0.7426591621257466 0.7103756303169575 0.0
0.7426591621257466 0.7450277757694495 0.0
0.7426591621257466 0.7796799212219412 0.0
0.7426591621257466 0.8143320666744331 0.0
0.7426591621257466 0.8489842121269249 0.0
0.7426591621257466 0.8836363575794166 0.0
0.7426591621257466 0.9182885030319086 0.0
0.7426591621257466 0.9529406484844003 0.0
0.7426591621257466 0.9875927939368923 0.0
0.7426591621257466 1.022244939389384 0.0
0.7426591621257466 1.056897084841876 0.0
0.7426591621257466 1.0915492302943677 0.0
0.7426591621257466 1.1262013757468594 0.0
0.7426591621257466 1.1608535211993511 0.0
0.7426591621257466 1.195505666651843 0.0
0.7426591621257466 1.230157812104335 0.0
0.7426591621257466 1.2648099575568268 0.0
0.7426591621257466 1.2994621030093185 0.0
0.7426591621257466 1.3341142484618103 0.0
0.7426591621257466 1.3687663939143022 0.0
0.7426591621257466 1.4034185393667942 0.0
0.7426591621257466 1.438070684819286 0.0
0.7426591621257466 1.4727228302717776 0.0
0.7426591621257466 1.5073749757242694 0.0
0.7426591621257466 1.5420271211767613 0.0
0.7426591621257466 1.5766792666292533 0.0
0.7426591621257466 1.611331412081745 0.0
0.7426591621257466 1.6459835575342368 0.0
0.7426591621257466 1.6806357029867287 0.0
0.7426591621257466 1.7152878484392204 0.0
0.7742599496813273 0.017332721267121088 0.0
0.7742599496813273 0.051984866719612915 0.18264254946059805
0.7742599496813273 0.08663701217210473 0.0
0.7742599496813273 0.12128915762459656 0.09132127473029905
0.7742599496813273 0.15594130307708837 0.1826425494605981
0.7742599496813273 0.1905934485295802 0.09132127473029898
0.7742599496813273 0.22524559398207206 0.1826425494605981
0.7742599496813273 0.25989773943456385 0.1826425494605981
0.7742599496813273 0.2945498848870557 0.0
0.7742599496813273 0.32920203033954754 0.0
0.7742599496813273 0.3638541757920393 0.0
0.7742599496813273 0.39850632124453117 0.0
0.7742599496813273 0.43315846669702296 0.0
0.7742599496813273 0.4678106121495148 0.0
0.7742599496813273 0.5024627576020066 0.0
0.7742599496813273 0.5371149030544984 0.0
0.7742599496813273 0.5717670485069903 0.0
0.7742599496813273 0.6064191939594821 0.0
0.7742599496813273 0.6410713394119739 0.0
0.7742599496813273 0.6757234848644658 0.0
0.7742599496813273 0.7103756303169575 0.0
0.7742599496813273 0.7450277757694495 0.0
0.7742599496813273 0.7796799212219412 0.09132127473029898
0.7742599496813273 0.8143320666744331 0.0
0.7742599496813273 0.8489842121269249 0.0
0.7742599496813273 0.8836363575794166 0.0
0.7742599496813273 0.9182885030319086 0.0
0.7742599496813273 0.9529406484844003 0.0
0.7742599496813273 0.9875927939368923 0.0
0.7742599496813273 1.022244939389384 0.0
0.7742599496813273 1.056897084841876 0.0
0.7742599496813273 1.0915492302943677 0.09132127473029926
0.7742599496813273 1.1262013757468594 0.0
0.7742599496813273 1.1608535211993511 0.0
0.7742599496813273 1.195505666651843 0.0
0.7742599496813273 1.230157812104335 0.0
0.7742599496813273 1.2648099575568268 0.0
0.7742599496813273 1.2994621030093185 0.0
0.7742599496813273 1.3341142484618103 0.0
0.7742599496813273 1.3687663939143022 0.0
0.7742599496813273 1.4034185393667942 0.0
0.7742599496813273 1.438070684819286 0.0
0.7742599496813273 1.4727228302717776 0.0
0.7742599496813273 1.5073749757242694 0.0
0.7742599496813273 1.5420271211767613 0.0
0.7742599496813273 1.5766792666292533 0.0
0.7742599496813273 1.611331412081745 0.0
0.7742599496813273 1.6459835575342368 0.0
0.7742599496813273 1.6806357029867287 0.0
0.7742599496813273 1.7152878484392204 0.0
0.8058607372369079 0.017332721267121088 0.0
0.8058607372369079 0.051984866719612915 0.0
0.8058607372369079 0.08663701217210473 0.0
0.8058607372369079 0.12128915762459656 0.09132127473029905
0.8058607372369079 0.15594130307708837 0.0
0.8058607372369079 0.1905934485295802 0.0
0.8058607372369079 0.22524559398207206 0.0
0.8058607372369079 0.25989773943456385 0.09132127473029905
0.8058607372369079 0.2945498848870557 0.0
0.8058607372369079 0.32920203033954754 0.0
0.8058607372369079 0.3638541757920393 0.09132127473029898
0.8058607372369079 0.39850632124453117 0.0
0.8058607372369079 0.43315846669702296 0.0
0.8058607372369079 0.4678106121495148 0.0
0.8058607372369079 0.5024627576020066 0.0
0.8058607372369079 0.5371149030544984 0.09132127473029898
0.8058607372369079 0.5717670485069903 0.0
0.8058607372369079 0.6064191939594821 0.09132127473029898
0.8058607372369079 0.6410713394119739 0.0
0.8058607372369079 0.6757234848644658 0.0
0.8058607372369079 0.7103756303169575 0.0
0.8058607372369079 0.7450277757694495 0.0
0.8058607372369079 0.7796799212219412 0.0
0.8058607372369079 0.8143320666744331 0.0
0.8058607372369079 0.8489842121269249 0.09132127473029926
0.8058607372369079 0.8836363575794166 0.0
0.8058607372369079 0.9182885030319086 0.0
0.8058607372369079 0.9529406484844003 0.0
0.8058607372369079 0.9875927939368923 0.0
0.8058607372369079 1.022244939389384 0.0
0.8058607372369079 1.056897084841876 0.0
0.8058607372369079 1.0915492302943677 0.0
0.8058607372369079 1.1262013757468594 0.0
0.8058607372369079 1.1608535211993511 0.0
0.8058607372369079 1.195505666651843 0.0
0.8058607372369079 1.230157812104335 0.0
0.8058607372369079 1.2648099575568268 0.0
0.8058607372369079 1.2994621030093185 0.0
0.8058607372369079 1.3341142484618103 0.0
0.8058607372369079 1.3687663939143022 0.0
0.8058607372369079 1.4034185393667942 0.0
0.8058607372369079 1.438070684819286 0.0
0.8058607372369079 1.4727228302717776 0.0
0.8058607372369079 1.5073749757242694 0.0
0.8058607372369079 1.5420271211767613 0.0
0.8058607372369079 1.5766792666292533 0.0
0.8058607372369079 1.611331412081745 0.0
0.8058607372369079 1.6459835575342368 0.0
0.8058607372369079 1.6806357029867287 0.0
0.8058607372369079 1.7152878484392204 0.0
0.8374615247924885 0.017332721267121088 0.0
0.8374615247924885 0.051984866719612915 0.0
0.8374615247924885 0.08663701217210473 0.09132127473029901
0.8374615247924885 0.12128915762459656 0.0
0.8374615247924885 0.15594130307708837 0.09132127473029905
0.8374615247924885 0.1905934485295802 0.0
0.8374615247924885 0.22524559398207206 0.0
0.8374615247924885 0.25989773943456385 0.09132127473029905
0.8374615247924885 0.2945498848870557 0.0
0.8374615247924885 0.32920203033954754 0.09132127473029912
0.8374615247924885 0.3638541757920393 0.0
0.8374615247924885 0.39850632124453117 0.0
0.8374615247924885 0.43315846669702296 0.0
0.8374615247924885 0.4678106121495148 0.0
0.8374615247924885 0.5024627576020066 0.09132127473029912
0.8374615247924885 0.5371149030544984 0.0
0.8374615247924885 0.5717670485069903 0.0
0.8374615247924885 0.6064191939594821 0.0
0.8374615247924885 0.6410713394119739 0.0
0.8374615247924885 0.6757234848644658 0.0
0.8374615247924885 0.7103756303169575 0.0
0.8374615247924885 0.7450277757694495 0.0
0.8374615247924885 0.7796799212219412 0.0
0.8374615247924885 0.8143320666744331 0.0
0.8374615247924885 0.8489842121269249 0.0
0.8374615247924885 0.8836363575794166 0.0
0.8374615247924885 0.9182885030319086 0.0
0.8374615247924885 0.9529406484844003 0.0
0.8374615247924885 0.9875927939368923 0.0
0.8374615247924885 1.022244939389384 0.0
0.8374615247924885 1.056897084841876 0.0
0.8374615247924885 1.0915492302943677 0.0
0.8374615247924885 1.1262013757468594 0.0
0.8374615247924885 1.1608535211993511 0.0
0.8374615247924885 1.195505666651843 0.0
0.8374615247924885 1.230157812104335 0.0
0.8374615247924885 1.2648099575568268 0.0
0.8374615247924885 1.2994621030093185 0.0
0.8374615247924885 1.3341142484618103 0.0
0.8374615247924885 1.3687663939143022 0.0
0.8374615247924885 1.4034185393667942 0.0
0.8374615247924885 1.438070684819286 0.0
0.8374615247924885 1.4727228302717776 0.0
0.8374615247924885 1.5073749757242694 0.0
0.8374615247924885 1.5420271211767613 0.0
0.8374615247924885 1.5766792666292533 0.0
0.8374615247924885 1.611331412081745 0.0
0.8374615247924885 1.6459835575342368 0.0
0.8374615247924885 1.6806357029867287 0.0
0.8374615247924885 1.7152878484392204 0.0
0.8690623123480691 0.017332721267121088 0.0
0.8690623123480691 0.051984866719612915 0.0
0.8690623123480691 0.08663701217210473 0.09132127473029901
0.8690623123480691 0.12128915762459656 0.0
0.8690623123480691 0.15594130307708837 0.0
0.8690623123480691 0.1905934485295802 0.0
0.8690623123480691 0.22524559398207206 0.0
0.8690623123480691 0.25989773943456385 0.0
0.8690623123480691 0.2945498848870557 0.0
0.8690623123480691 0.32920203033954754 0.0
0.8690623123480691 0.3638541757920393 0.0
0.8690623123480691 0.39850632124453117 0.0
0.8690623123480691 0.43315846669702296 0.0
0.8690623123480691 0.4678106121495148 0.0
0.8690623123480691 0.5024627576020066 0.0
0.8690623123480691 0.5371149030544984 0.0
0.8690623123480691 0.5717670485069903 0.0
0.8690623123480691 0.6064191939594821 0.0
0.8690623123480691 0.6410713394119739 0.0
0.8690623123480691 0.6757234848644658 0.0
0.8690623123480691 0.7103756303169575 0.0
0.8690623123480691 0.7450277757694495 0.0
0.8690623123480691 0.7796799212219412 0.0
0.8690623123480691 0.8143320666744331 0.0
0.8690623123480691 0.8489842121269249 0.0
0.8690623123480691 0.8836363575794166 0.0
0.8690623123480691 0.9182885030319086 0.0
0.8690623123480691 0.9529406484844003 0.09132127473029898
0.8690623123480691 0.9875927939368923 0.09132127473029898
0.8690623123480691 1.022244939389384 0.0
0.8690623123480691 1.056897084841876 0.0
0.8690623123480691 1.0915492302943677 0.0
0.8690623123480691 1.1262013757468594 0.0
0.8690623123480691 1.1608535211993511 0.0
0.8690623123480691 1.195505666651843 0.0
0.8690623123480691 1.230157812104335 0.0
0.8690623123480691 1.2648099575568268 0.0
0.8690623123480691 1.2994621030093185 0.0
0.8690623123480691 1.3341142484618103 0.0
0.8690623123480691 1.3687663939143022 0.0
0.8690623123480691 1.4034185393667942 0.0
0.8690623123480691 1.438070684819286 0.0
0.8690623123480691 1.4727228302717776 0.0
0.8690623123480691 1.5073749757242694 0.0
0.8690623123480691 1.5420271211767613 0.0
0.8690623123480691 1.5766792666292533 0.0
0.8690623123480691 1.611331412081745 0.0
0.8690623123480691 1.6459835575342368 0.0
0.8690623123480691 1.6806357029867287 0.0
0.8690623123480691 1.7152878484392204 0.0
0.9006630999036497 0.017332721267121088 0.0
0.9006630999036497 0.051984866719612915 0.0
0.9006630999036497 0.08663701217210473 0.0
0.9006630999036497 0.12128915762459656 0.0
0.9006630999036497 0.15594130307708837 0.0
0.9006630999036497 0.1905934485295802 0.0
0.9006630999036497 0.22524559398207206 0.0
0.9006630999036497 0.25989773943456385 0.0
0.9006630999036497 0.2945498848870557 0.0
0.9006630999036497 0.32920203033954754 0.0
0.9006630999036497 0.3638541757920393 0.0
0.9006630999036497 0.39850632124453117 0.0
0.9006630999036497 0.43315846669702296 0.0
0.9006630999036497 0.4678106121495148 0.0
0.9006630999036497 0.5024627576020066 0.0
0.9006630999036497 0.5371149030544984 0.0
0.9006630999036497 0.5717670485069903 0.0
0.9006630999036497 0.6064191939594821 0.0
0.9006630999036497 0.6410713394119739 0.0
0.9006630999036497 0.6757234848644658 0.0
0.9006630999036497 0.7103756303169575 0.0
0.9006630999036497 0.7450277757694495 0.0
0.9006630999036497 0.7796799212219412 0.0
0.9006630999036497 0.8143320666744331 0.0
0.9006630999036497 0.8489842121269249 0.0
0.9006630999036497 0.8836363575794166 0.0
0.9006630999036497 0.9182885030319086 0.0
0.9006630999036497 0.9529406484844003 0.0
0.9006630999036497 0.9875927939368923 0.0
0.9006630999036497 1.022244939389384 0.0
0.9006630999036497 1.056897084841876 0.0
0.9006630999036497 1.0915492302943677 0.0
0.9006630999036497 1.1262013757468594 0.0
0.9006630999036497 1.1608535211993511 0.0
0.9006630999036497 1.195505666651843 0.0
0.9006630999036497 1.230157812104335 0.0
0.9006630999036497 1.2648099575568268 0.0
0.9006630999036497 1.2994621030093185 0.0
0.9006630999036497 1.3341142484618103 0.0
0.9006630999036497 1.3687663939143022 0.0
0.9006630999036497 1.4034185393667942 0.0
0.9006630999036497 1.438070684819286 0.0
0.9006630999036497 1.4727228302717776 0.0
0.9006630999036497 1.5073749757242694 0.0
0.9006630999036497 1.5420271211767613 0.0
0.9006630999036497 1.5766792666292533 0.0
0.9006630999036497 1.611331412081745 0.0
0.9006630999036497 1.6459835575342368 0.0
0.9006630999036497 1.6806357029867287 0.0
0.9006630999036497 1.7152878484392204 0.0
0.9322638874592303 0.017332721267121088 0.0
0.9322638874592303 0.051984866719612915 0.0
0.9322638874592303 0.08663701217210473 0.0
0.9322638874592303 0.12128915762459656 0.0
0.9322638874592303 0.15594130307708837 0.0
0.9322638874592303 0.1905934485295802 0.0
0.9322638874592303 0.22524559398207206 0.0
0.9322638874592303 0.25989773943456385 0.0
0.9322638874592303 0.2945498848870557 0.0
0.9322638874592303 0.32920203033954754 0.0
0.9322638874592303 0.3638541757920393 0.0
0.9322638874592303 0.39850632124453117 0.0
0.9322638874592303 0.43315846669702296 0.0
0.9322638874592303 0.4678106121495148 0.0
0.9322638874592303 0.5024627576020066 0.0
0.9322638874592303 0.5371149030544984 0.09132127473029898
0.9322638874592303 0.5717670485069903 0.09132127473029898
0.9322638874592303 0.6064191939594821 0.0
0.9322638874592303 0.6410713394119739 0.0
0.9322638874592303 0.6757234848644658 0.0
0.9322638874592303 0.7103756303169575 0.0
0.9322638874592303 0.7450277757694495 0.0
0.9322638874592303 0.7796799212219412 0.0
0.9322638874592303 0.8143320666744331 0.0
0.9322638874592303 0.8489842121269249 0.0
0.9322638874592303 0.8836363575794166 0.0
0.9322638874592303 0.9182885030319086 0.0
0.9322638874592303 0.9529406484844003 0.0
0.9322638874592303 0.9875927939368923 0.0
0.9322638874592303 1.022244939389384 0.09132127473029926
0.9322638874592303 1.056897084841876 0.0
0.9322638874592303 1.0915492302943677 0.0
0.9322638874592303 1.1262013757468594 0.0
0.9322638874592303 1.1608535211993511 0.0
0.9322638874592303 1.195505666651843 0.0
0.9322638874592303 1.230157812104335 0.0
0.9322638874592303 1.2648099575568268 0.0
0.9322638874592303 1.2994621030093185 0.0
0.9322638874592303 1.3341142484618103 0.0
0.9322638874592303 1.3687663939143022 0.0
0.9322638874592303 1.4034185393667942 0.0
0.9322638874592303 1.438070684819286 0.0
0.9322638874592303 1.4727228302717776 0.0
0.9322638874592303 1.5073749757242694 0.0
0.9322638874592303 1.5420271211767613 0.0
0.9322638874592303 1.5766792666292533 0.0
0.9322638874592303 1.611331412081745 0.0
0.9322638874592303 1.6459835575342368 0.0
0.9322638874592303 1.6806357029867287 0.0
0.9322638874592303 1.7152878484392204 0.0
0.9638646750148109 0.017332721267121088 0.0
0.9638646750148109 0.051984866719612915 0.09132127473029902
0.9638646750148109 0.08663701217210473 0.0
0.9638646750148109 0.12128915762459656 0.09132127473029905
0.9638646750148109 0.15594130307708837 0.0
0.9638646750148109 0.1905934485295802 0.09132127473029898
0.9638646750148109 0.22524559398207206 0.0
0.9638646750148109 0.25989773943456385 0.0
0.9638646750148109 0.2945498848870557 0.0
0.9638646750148109 0.32920203033954754 0.0
0.9638646750148109 0.3638541757920393 0.0
0.9638646750148109 0.39850632124453117 0.0
0.9638646750148109 0.43315846669702296 0.0
0.9638646750148109 0.4678106121495148 0.0
0.9638646750148109 0.5024627576020066 0.09132127473029912
0.9638646750148109 0.5371149030544984 0.09132127473029898
0.9638646750148109 0.5717670485069903 0.0
0.9638646750148109 0.6064191939594821 0.0
0.9638646750148109 0.6410713394119739 0.0
0.9638646750148109 0.6757234848644658 0.0
0.9638646750148109 0.7103756303169575 0.0
0.9638646750148109 0.7450277757694495 0.0
0.9638646750148109 0.7796799212219412 0.0
0.9638646750148109 0.8143320666744331 0.0
0.9638646750148109 0.8489842121269249 0.0
0.9638646750148109 0.8836363575794166 0.0
0.9638646750148109 0.9182885030319086 0.0
0.9638646750148109 0.9529406484844003 0.0
0.9638646750148109 0.9875927939368923 0.0
0.9638646750148109 1.022244939389384 0.0
0.9638646750148109 1.056897084841876 0.0
0.9638646750148109 1.0915492302943677 0.0
0.9638646750148109 1.1262013757468594 0.0
0.9638646750148109 1.1608535211993511 0.0
0.9638646750148109 1.195505666651843 0.0
0.9638646750148109 1.230157812104335 0.0
0.9638646750148109 1.2648099575568268 0.0
0.9638646750148109 1.2994621030093185 0.0
0.9638646750148109 1.3341142484618103 0.0
0.9638646750148109 1.3687663939143022 0.0
0.9638646750148109 1.4034185393667942 0.0
0.9638646750148109 1.438070684819286 0.0
0.9638646750148109 1.4727228302717776 0.0
0.9638646750148109 1.5073749757242694 0.0
0.9638646750148109 1.5420271211767613 0.0
0.9638646750148109 1.5766792666292533 0.0
0.9638646750148109 1.611331412081745 0.0
0.9638646750148109 1.6459835575342368 0.0
0.9638646750148109 1.6806357029867287 0.0
0.9638646750148109 1.7152878484392204 0.0
0.9954654625703915 0.017332721267121088 0.0
0.9954654625703915 0.051984866719612915 0.0
0.9954654625703915 0.08663701217210473 0.0
0.9954654625703915 0.12128915762459656 0.0
0.9954654625703915 0.15594130307708837 0.0
0.9954654625703915 0.1905934485295802 0.0
0.9954654625703915 0.22524559398207206 0.0
0.9954654625703915 0.25989773943456385 0.0
0.9954654625703915 0.2945498848870557 0.0
0.9954654625703915 0.32920203033954754 0.09132127473029912
0.9954654625703915 0.3638541757920393 0.0
0.9954654625703915 0.39850632124453117 0.0
0.9954654625703915 0.43315846669702296 0.0
0.9954654625703915 0.4678106121495148 0.0
0.9954654625703915 0.5024627576020066 0.0
0.9954654625703915 0.5371149030544984 0.0
0.9954654625703915 0.5717670485069903 0.0
0.9954654625703915 0.6064191939594821 0.09132127473029898
0.9954654625703915 0.6410713394119739 0.0
0.9954654625703915 0.6757234848644658 0.0
0.9954654625703915 0.7103756303169575 0.0
0.9954654625703915 0.7450277757694495 0.0
0.9954654625703915 0.7796799212219412 0.0
0.9954654625703915 0.8143320666744331 0.0
0.9954654625703915 0.8489842121269249 0.09132127473029926
0.9954654625703915 0.8836363575794166 0.0
0.9954654625703915 0.9182885030319086 0.0
0.9954654625703915 0.9529406484844003 0.0
0.9954654625703915 0.9875927939368923 0.0
0.9954654625703915 1.022244939389384 0.0
0.9954654625703915 1.056897084841876 0.0
0.9954654625703915 1.0915492302943677 0.0
0.9954654625703915 1.1262013757468594 0.0
0.9954654625703915 1.1608535211993511 0.0
0.9954654625703915 1.195505666651843 0.0
0.9954654625703915 1.230157812104335 0.0
0.9954654625703915 1.2648099575568268 0.0
0.9954654625703915 1.2994621030093185 0.0
0.9954654625703915 1.3341142484618103 0.0
0.9954654625703915 1.3687663939143022 0.0
0.9954654625703915 1.4034185393667942 0.0
0.9954654625703915 1.438070684819286 0.0
0.9954654625703915 1.4727228302717776 0.0
0.9954654625703915 1.5073749757242694 0.0
0.9954654625703915 1.5420271211767613 0.0
0.9954654625703915 1.5766792666292533 0.0
0.9954654625703915 1.611331412081745 0.0
0.9954654625703915 1.6459835575342368 0.0
0.9954654625703915 1.6806357029867287 0.0
0.9954654625703915 1.7152878484392204 0.0
1.027066250125972 0.017332721267121088 0.0
1.027066250125972 0.051984866719612915 0.0
1.027066250125972 0.08663701217210473 0.0
1.027066250125972 0.12128915762459656 0.0
1.027066250125972 0.15594130307708837 0.0
1.027066250125972 0.1905934485295802 0.0
1.027066250125972 0.22524559398207206 0.0
1.027066250125972 0.25989773943456385 0.0
1.027066250125972 0.2945498848870557 0.0
1.027066250125972 0.32920203033954754 0.0
1.027066250125972 0.3638541757920393 0.0
1.027066250125972 0.39850632124453117 0.0
1.027066250125972 0.43315846669702296 0.0
1.027066250125972 0.4678106121495148 0.0
1.027066250125972 0.5024627576020066 0.0
1.027066250125972 0.5371149030544984 0.0
1.027066250125972 0.5717670485069903 0.09132127473029898
1.027066250125972 0.6064191939594821 0.0
1.027066250125972 0.6410713394119739 0.0
1.027066250125972 0.6757234848644658 0.0
1.027066250125972 0.7103756303169575 0.09132127473029898
1.027066250125972 0.7450277757694495 0.09132127473029898
1.027066250125972 0.7796799212219412 0.0
1.027066250125972 0.8143320666744331 0.0
1.027066250125972 0.8489842121269249 0.0
1.027066250125972 0.8836363575794166 0.0
1.027066250125972 0.9182885030319086 0.0
1.027066250125972 0.9529406484844003 0.0
1.027066250125972 0.9875927939368923 0.0
1.027066250125972 1.022244939389384 0.0
1.027066250125972 1.056897084841876 0.0
1.027066250125972 1.0915492302943677 0.0
1.027066250125972 1.1262013757468594 0.0
1.027066250125972 1.1608535211993511 0.0
1.027066250125972 1.195505666651843 0.0
1.027066250125972 1.230157812104335 0.0
1.027066250125972 1.2648099575568268 0.0
1.027066250125972 1.2994621030093185 0.0
1.027066250125972 1.3341142484618103 0.0
1.027066250125972 1.3687663939143022 0.0
1.027066250125972 1.4034185393667942 0.0
1.027066250125972 1.438070684819286 0.0
1.027066250125972 1.4727228302717776 0.0
1.027066250125972 1.5073749757242694 0.0
1.027066250125972 1.5420271211767613 0.0
1.027066250125972 1.5766792666292533 0.0
1.027066250125972 1.611331412081745 0.0
1.027066250125972 1.6459835575342368 0.0
1.027066250125972 1.6806357029867287 0.0
1.027066250125972 1.7152878484392204 0.0
1.0586670376815528 0.017332721267121088 0.0
1.0586670376815528 0.051984866719612915 0.0
1.0586670376815528 0.08663701217210473 0.0
1.0586670376815528 0.12128915762459656 0.0
1.0586670376815528 0.15594130307708837 0.09132127473029905
1.0586670376815528 0.1905934485295802 0.0
1.0586670376815528 0.22524559398207206 0.0
1.0586670376815528 0.25989773943456385 0.0
1.0586670376815528 0.2945498848870557 0.0
1.0586670376815528 0.32920203033954754 0.0
1.0586670376815528 0.3638541757920393 0.0
1.0586670376815528 0.39850632124453117 0.0
1.0586670376815528 0.43315846669702296 0.0
1.0586670376815528 0.4678106121495148 0.0
1.0586670376815528 0.5024627576020066 0.0
1.0586670376815528 0.5371149030544984 0.0
1.0586670376815528 0.5717670485069903 0.0
1.0586670376815528 0.6064191939594821 0.0
1.0586670376815528 0.6410713394119739 0.0
1.0586670376815528 0.6757234848644658 0.0
1.0586670376815528 0.7103756303169575 0.0
1.0586670376815528 0.7450277757694495 0.0
1.0586670376815528 0.7796799212219412 0.0
1.0586670376815528 0.8143320666744331 0.0
1.0586670376815528 0.8489842121269249 0.0
1.0586670376815528 0.8836363575794166 0.0
1.0586670376815528 0.9182885030319086 0.0
1.0586670376815528 0.9529406484844003 0.0
1.0586670376815528 0.9875927939368923 0.0
1.0586670376815528 1.022244939389384 0.0
1.0586670376815528 1.056897084841876 0.0
1.0586670376815528 1.0915492302943677 0.0
1.0586670376815528 1.1262013757468594 0.0
1.0586670376815528 1.1608535211993511 0.0
1.0586670376815528 1.195505666651843 0.0
1.0586670376815528 1.230157812104335 0.0
1.0586670376815528 1.2648099575568268 0.0
1.0586670376815528 1.2994621030093185 0.0
1.0586670376815528 1.3341142484618103 0.0
1.0586670376815528 1.3687663939143022 0.0
1.0586670376815528 1.4034185393667942 0.0
1.0586670376815528 1.438070684819286 0.0
1.0586670376815528 1.4727228302717776 0.0
1.0586670376815528 1.5073749757242694 0.0
1.0586670376815528 1.5420271211767613 0.0
1.0586670376815528 1.5766792666292533 0.0
1.0586670376815528 1.611331412081745 0.0
1.0586670376815528 1.6459835575342368 0.0
1.0586670376815528 1.6806357029867287 0.0
1.0586670376815528 1.7152878484392204 0.0
1.0902678252371332 0.017332721267121088 0.0
1.0902678252371332 0.051984866719612915 0.0
1.0902678252371332 0.08663701217210473 0.0
1.0902678252371332 0.12128915762459656 0.0
1.0902678252371332 0.15594130307708837 0.0
1.0902678252371332 0.1905934485295802 0.0
1.0902678252371332 0.22524559398207206 0.0
1.0902678252371332 0.25989773943456385 0.0
1.0902678252371332 0.2945498848870557 0.0
1.0902678252371332 0.32920203033954754 0.0
1.0902678252371332 0.3638541757920393 0.0
1.0902678252371332 0.39850632124453117 0.0
1.0902678252371332 0.43315846669702296 0.0
1.0902678252371332 0.4678106121495148 0.0
1.0902678252371332 0.5024627576020066 0.0
1.0902678252371332 0.5371149030544984 0.0
1.0902678252371332 0.5717670485069903 0.09132127473029898
1.0902678252371332 0.6064191939594821 0.0
1.0902678252371332 0.6410713394119739 0.0
1.0902678252371332 0.6757234848644658 0.0
1.0902678252371332 0.7103756303169575 0.18264254946059796
1.0902678252371332 0.7450277757694495 0.0
1.0902678252371332 0.7796799212219412 0.0
1.0902678252371332 0.8143320666744331 0.0
1.0902678252371332 0.8489842121269249 0.0
1.0902678252371332 0.8836363575794166 0.0
1.0902678252371332 0.9182885030319086 0.0
1.0902678252371332 0.9529406484844003 0.0
1.0902678252371332 0.9875927939368923 0.0
1.0902678252371332 1.022244939389384 0.0
1.0902678252371332 1.056897084841876 0.0
1.0902678252371332 1.0915492302943677 0.0
1.0902678252371332 1.1262013757468594 0.0
1.0902678252371332 1.1608535211993511 0.0
1.0902678252371332 1.195505666651843 0.0
1.0902678252371332 1.230157812104335 0.0
1.0902678252371332 1.2648099575568268 0.0
1.0902678252371332 1.2994621030093185 0.0
1.0902678252371332 1.3341142484618103 0.0
1.0902678252371332 1.3687663939143022 0.0
1.0902678252371332 1.4034185393667942 0.0
1.0902678252371332 1.438070684819286 0.0
1.0902678252371332 1.4727228302717776 0.0
1.0902678252371332 1.5073749757242694 0.0
1.0902678252371332 1.5420271211767613 0.0
1.0902678252371332 1.5766792666292533 0.0
1.0902678252371332 1.611331412081745 0.0
1.0902678252371332 1.6459835575342368 0.0
1.0902678252371332 1.6806357029867287 0.0
1.0902678252371332 1.7152878484392204 0.0
1.121868612792714 0.017332721267121088 0.0
1.121868612792714 0.051984866719612915 0.0
1.121868612792714 0.08663701217210473 0.0
1.121868612792714 0.12128915762459656 0.0
1.121868612792714 0.15594130307708837 0.0
1.121868612792714 0.1905934485295802 0.0
1.121868612792714 0.22524559398207206 0.0
1.121868612792714 0.25989773943456385 0.0
1.121868612792714 0.2945498848870557 0.0
1.121868612792714 0.32920203033954754 0.0
1.121868612792714 0.3638541757920393 0.0
1.121868612792714 0.39850632124453117 0.0
1.121868612792714 0.43315846669702296 0.0
1.121868612792714 0.4678106121495148 0.0
1.121868612792714 0.5024627576020066 0.0
1.121868612792714 0.5371149030544984 0.0
1.121868612792714 0.5717670485069903 0.0
1.121868612792714 0.6064191939594821 0.0
1.121868612792714 0.6410713394119739 0.0
1.121868612792714 0.6757234848644658 0.0
1.121868612792714 0.7103756303169575 0.0
1.121868612792714 0.7450277757694495 0.0
1.121868612792714 0.7796799212219412 0.0
1.121868612792714 0.8143320666744331 0.0
1.121868612792714 0.8489842121269249 0.0
1.121868612792714 0.8836363575794166 0.0
1.121868612792714 0.9182885030319086 0.0
1.121868612792714 0.9529406484844003 0.0
1.121868612792714 0.9875927939368923 0.0
1.121868612792714 1.022244939389384 0.0
1.121868612792714 1.056897084841876 0.0
1.121868612792714 1.0915492302943677 0.0
1.121868612792714 1.1262013757468594 0.0
1.121868612792714 1.1608535211993511 0.0
1.121868612792714 1.195505666651843 0.0
1.121868612792714 1.230157812104335 0.0
1.121868612792714 1.2648099575568268 0.0
1.121868612792714 1.2994621030093185 0.0
1.121868612792714 1.3341142484618103 0.0
1.121868612792714 1.3687663939143022 0.0
1.121868612792714 1.4034185393667942 0.0
1.121868612792714 1.438070684819286 0.0
1.121868612792714 1.4727228302717776 0.0
1.121868612792714 1.5073749757242694 0.0
1.121868612792714 1.5420271211767613 0.0
1.121868612792714 1.5766792666292533 0.0
1.121868612792714 1.611331412081745 0.0
1.121868612792714 1.6459835575342368 0.0
1.121868612792714 1.6806357029867287 0.0
1.121868612792714 1.7152878484392204 0.0
1.1534694003482944 0.017332721267121088 0.0
1.1534694003482944 0.051984866719612915 0.0
1.1534694003482944 0.08663701217210473 0.0
1.1534694003482944 0.12128915762459656 0.0
1.1534694003482944 0.15594130307708837 0.0
1.1534694003482944 0.1905934485295802 0.0
1.1534694003482944 0.22524559398207206 0.0
1.1534694003482944 0.25989773943456385 0.0
1.1534694003482944 0.2945498848870557 0.0
1.1534694003482944 0.32920203033954754 0.0
1.1534694003482944 0.3638541757920393 0.0
1.1534694003482944 0.39850632124453117 0.0
1.1534694003482944 0.43315846669702296 0.0
1.1534694003482944 0.4678106121495148 0.0
1.1534694003482944 0.5024627576020066 0.0
1.1534694003482944 0.5371149030544984 0.0
1.1534694003482944 0.5717670485069903 0.0
1.1534694003482944 0.6064191939594821 0.0
1.1534694003482944 0.6410713394119739 0.0
1.1534694003482944 0.6757234848644658 0.0
1.1534694003482944 0.7103756303169575 0.0
1.1534694003482944 0.7450277757694495 0.0
1.1534694003482944 0.7796799212219412 0.0
1.1534694003482944 0.8143320666744331 0.0
1.1534694003482944 0.8489842121269249 0.0
1.1534694003482944 0.8836363575794166 0.0
1.1534694003482944 0.9182885030319086 0.0
1.1534694003482944 0.9529406484844003 0.0
1.1534694003482944 0.9875927939368923 0.0
1.1534694003482944 1.022244939389384 0.0
1.1534694003482944 1.056897084841876 0.0
1.1534694003482944 1.0915492302943677 0.0
1.1534694003482944 1.1262013757468594 0.0
1.1534694003482944 1.1608535211993511 0.0
1.1534694003482944 1.195505666651843 0.0
1.1534694003482944 1.230157812104335 0.0
1.1534694003482944 1.2648099575568268 0.0
1.1534694003482944 1.2994621030093185 0.0
1.1534694003482944 1.3341142484618103 0.0
1.1534694003482944 1.3687663939143022 0.0
1.1534694003482944 1.4034185393667942 0.0
1.1534694003482944 1.438070684819286 0.0
1.1534694003482944 1.4727228302717776 0.0
1.1534694003482944 1.5073749757242694 0.0
1.1534694003482944 1.5420271211767613 0.0
1.1534694003482944 1.5766792666292533 0.0
1.1534694003482944 1.611331412081745 0.0
1.1534694003482944 1.6459835575342368 0.0
1.1534694003482944 1.6806357029867287 0.0
1.1534694003482944 1.7152878484392204 0.0
1.1850701879038752 0.017332721267121088 0.0
1.1850701879038752 0.051984866719612915 0.0
1.1850701879038752 0.08663701217210473 0.0
1.1850701879038752 0.12128915762459656 0.0
1.1850701879038752 0.15594130307708837 0.0
1.1850701879038752 0.1905934485295802 0.0
1.1850701879038752 0.22524559398207206 0.0
1.1850701879038752 0.25989773943456385 0.0
1.1850701879038752 0.2945498848870557 0.0
1.1850701879038752 0.32920203033954754 0.0
1.1850701879038752 0.3638541757920393 0.0
1.1850701879038752 0.39850632124453117 0.0
1.1850701879038752 0.43315846669702296 0.0
1.1850701879038752 0.4678106121495148 0.0
1.1850701879038752 0.5024627576020066 0.09132127473029912
1.1850701879038752 0.5371149030544984 0.0
1.1850701879038752 0.5717670485069903 0.0
1.1850701879038752 0.6064191939594821 0.0
1.1850701879038752 0.6410713394119739 0.0
1.1850701879038752 0.6757234848644658 0.0
1.1850701879038752 0.7103756303169575 0.0
1.1850701879038752 0.7450277757694495 0.0
1.1850701879038752 0.7796799212219412 0.0
1.1850701879038752 0.8143320666744331 0.0
1.1850701879038752 0.8489842121269249 0.0
1.1850701879038752 0.8836363575794166 0.0
1.1850701879038752 0.9182885030319086 0.0
1.1850701879038752 0.9529406484844003 0.0
1.1850701879038752 0.9875927939368923 0.0
1.1850701879038752 1.022244939389384 0.0
1.1850701879038752 1.056897084841876 0.0
1.1850701879038752 1.0915492302943677 0.0
1.1850701879038752 1.1262013757468594 0.0
1.1850701879038752 1.1608535211993511 0.0
1.1850701879038752 1.195505666651843 0.0
1.1850701879038752 1.230157812104335 0.0
1.1850701879038752 1.2648099575568268 0.0
1.1850701879038752 1.2994621030093185 0.0
1.1850701879038752 1.3341142484618103 0.0
1.1850701879038752 1.3687663939143022 0.0
1.1850701879038752 1.4034185393667942 0.0
1.1850701879038752 1.438070684819286 0.0
1.1850701879038752 1.4727228302717776 0.0
1.1850701879038752 1.5073749757242694 0.0
1.1850701879038752 1.5420271211767613 0.0
1.1850701879038752 1.5766792666292533 0.0
1.1850701879038752 1.611331412081745 0.0
1.1850701879038752 1.6459835575342368 0.0
1.1850701879038752 1.6806357029867287 0.0
1.1850701879038752 1.7152878484392204 0.0
1.2166709754594556 0.017332721267121088 0.0
1.2166709754594556 0.051984866719612915 0.0
1.2166709754594556 0.08663701217210473 0.0
1.2166709754594556 0.12128915762459656 0.0
1.2166709754594556 0.15594130307708837 0.0
1.2166709754594556 0.1905934485295802 0.0
1.2166709754594556 0.22524559398207206 0.0
1.2166709754594556 0.25989773943456385 0.0
1.2166709754594556 0.2945498848870557 0.0
1.2166709754594556 0.32920203033954754 0.0
1.2166709754594556 0.3638541757920393 0.0
1.2166709754594556 0.39850632124453117 0.0
1.2166709754594556 0.43315846669702296 0.09132127473029912
1.2166709754594556 0.4678106121495148 0.0
1.2166709754594556 0.5024627576020066 0.0
1.2166709754594556 0.5371149030544984 0.0
1.2166709754594556 0.5717670485069903 0.0
1.2166709754594556 0.6064191939594821 0.0
1.2166709754594556 0.6410713394119739 0.0
1.2166709754594556 0.6757234848644658 0.0
1.2166709754594556 0.7103756303169575 0.0
1.2166709754594556 0.7450277757694495 0.0
1.2166709754594556 0.7796799212219412 0.0
1.2166709754594556 0.8143320666744331 0.0
1.2166709754594556 0.8489842121269249 0.0
1.2166709754594556 0.8836363575794166 0.0
1.2166709754594556 0.9182885030319086 0.0
1.2166709754594556 0.9529406484844003 0.0
1.2166709754594556 0.9875927939368923 0.0
1.2166709754594556 1.022244939389384 0.0
1.2166709754594556 1.056897084841876 0.0
1.2166709754594556 1.0915492302943677 0.0
1.2166709754594556 1.1262013757468594 0.0
1.2166709754594556 1.1608535211993511 0.0
1.2166709754594556 1.195505666651843 0.0
1.2166709754594556 1.230157812104335 0.0
1.2166709754594556 1.2648099575568268 0.0
1.2166709754594556 1.2994621030093185 0.0
1.2166709754594556 1.3341142484618103 0.0
1.2166709754594556 1.3687663939143022 0.0
1.2166709754594556 1.4034185393667942 0.0
1.2166709754594556 1.438070684819286 0.0
1.2166709754594556 1.4727228302717776 0.0
1.2166709754594556 1.5073749757242694 0.0
1.2166709754594556 1.5420271211767613 0.0
1.2166709754594556 1.5766792666292533 0.0
1.2166709754594556 1.611331412081745 0.0
1.2166709754594556 1.6459835575342368 0.0
1.2166709754594556 1.6806357029867287 0.0
1.2166709754594556 1.7152878484392204 0.0
1.2482717630150364 0.017332721267121088 0.0
1.2482717630150364 0.051984866719612915 0.0
1.2482717630150364 0.08663701217210473 0.0
1.2482717630150364 0.12128915762459656 0.0
1.2482717630150364 0.15594130307708837 0.0
1.2482717630150364 0.1905934485295802 0.0
1.2482717630150364 0.22524559398207206 0.0
1.2482717630150364 0.25989773943456385 0.0
1.2482717630150364 0.2945498848870557 0.0
1.2482717630150364 0.32920203033954754 0.0
1.2482717630150364 0.3638541757920393 0.0
1.2482717630150364 0.39850632124453117 0.0
1.2482717630150364 0.43315846669702296 0.0
1.2482717630150364 0.4678106121495148 0.0
1.2482717630150364 0.5024627576020066 0.0
1.2482717630150364 0.5371149030544984 0.0
1.2482717630150364 0.5717670485069903 0.0
1.2482717630150364 0.6064191939594821 0.0
1.2482717630150364 0.6410713394119739 0.0
1.2482717630150364 0.6757234848644658 0.0
1.2482717630150364 0.7103756303169575 0.0
1.2482717630150364 0.7450277757694495 0.0
1.2482717630150364 0.7796799212219412 0.0
1.2482717630150364 0.8143320666744331 0.0
1.2482717630150364 0.8489842121269249 0.0
1.2482717630150364 0.8836363575794166 0.0
1.2482717630150364 0.9182885030319086 0.0
1.2482717630150364 0.9529406484844003 0.0
1.2482717630150364 0.9875927939368923 0.0
1.2482717630150364 1.022244939389384 0.0
1.2482717630150364 1.056897084841876 0.0
1.2482717630150364 1.0915492302943677 0.0
1.2482717630150364 1.1262013757468594 0.0
1.2482717630150364 1.1608535211993511 0.0
1.2482717630150364 1.195505666651843 0.0
1.2482717630150364 1.230157812104335 0.0
1.2482717630150364 1.2648099575568268 0.0
1.2482717630150364 1.2994621030093185 0.0
1.2482717630150364 1.3341142484618103 0.0
1.2482717630150364 1.3687663939143022 0.0
1.2482717630150364 1.4034185393667942 0.0
1.2482717630150364 1.438070684819286 0.0
1.2482717630150364 1.4727228302717776 0.0
1.2482717630150364 1.5073749757242694 0.0
1.2482717630150364 1.5420271211767613 0.0
1.2482717630150364 1.5766792666292533 0.0
1.2482717630150364 1.611331412081745 0.0
1.2482717630150364 1.6459835575342368 0.0
1.2482717630150364 1.6806357029867287 0.0
1.2482717630150364 1.7152878484392204 0.0
1.2798725505706168 0.017332721267121088 0.0
1.2798725505706168 0.051984866719612915 0.0
1.2798725505706168 0.08663701217210473 0.0
1.2798725505706168 0.12128915762459656 0.0
1.2798725505706168 0.15594130307708837 0.0
1.2798725505706168 0.1905934485295802 0.0
1.2798725505706168 0.22524559398207206 0.0
1.2798725505706168 0.25989773943456385 0.0
1.2798725505706168 0.2945498848870557 0.0
1.2798725505706168 0.32920203033954754 0.0
1.2798725505706168 0.3638541757920393 0.0
1.2798725505706168 0.39850632124453117 0.0
1.2798725505706168 0.43315846669702296 0.09132127473029912
1.2798725505706168 0.4678106121495148 0.0
1.2798725505706168 0.5024627576020066 0.0
1.2798725505706168 0.5371149030544984 0.0
1.2798725505706168 0.5717670485069903 0.0
1.2798725505706168 0.6064191939594821 0.0
1.2798725505706168 0.6410713394119739 0.0
1.2798725505706168 0.6757234848644658 0.0
1.2798725505706168 0.7103756303169575 0.0
1.2798725505706168 0.7450277757694495 0.0
1.2798725505706168 0.7796799212219412 0.0
1.2798725505706168 0.8143320666744331 0.0
1.2798725505706168 0.8489842121269249 0.0
1.2798725505706168 0.8836363575794166 0.0
1.2798725505706168 0.9182885030319086 0.0
1.2798725505706168 0.9529406484844003 0.0
1.2798725505706168 0.9875927939368923 0.0
1.2798725505706168 1.022244939389384 0.0
1.2798725505706168 1.056897084841876 0.0
1.2798725505706168 1.0915492302943677 0.0
1.2798725505706168 1.1262013757468594 0.0
1.2798725505706168 1.1608535211993511 0.0
1.2798725505706168 1.195505666651843 0.0
1.2798725505706168 1.230157812104335 0.0
1.2798725505706168 1.2648099575568268 0.0
1.2798725505706168 1.2994621030093185 0.0
1.2798725505706168 1.3341142484618103 0.0
1.2798725505706168 1.3687663939143022 0.0
1.2798725505706168 1.4034185393667942 0.0
1.2798725505706168 1.438070684819286 0.0
1.2798725505706168 1.4727228302717776 0.0
1.2798725505706168 1.5073749757242694 0.0
1.2798725505706168 1.5420271211767613 0.0
1.2798725505706168 1.5766792666292533 0.0
1.2798725505706168 1.611331412081745 0.0
1.2798725505706168 1.6459835575342368 0.0
1.2798725505706168 1.6806357029867287 0.0
1.2798725505706168 1.7152878484392204 0.0
1.3114733381261976 0.017332721267121088 0.0
1.3114733381261976 0.051984866719612915 0.0
1.3114733381261976 0.08663701217210473 0.0
1.3114733381261976 0.12128915762459656 0.0
1.3114733381261976 0.15594130307708837 0.0
1.3114733381261976 0.1905934485295802 0.0
1.3114733381261976 0.22524559398207206 0.0
1.3114733381261976 0.25989773943456385 0.0
1.3114733381261976 0.2945498848870557 0.0
1.3114733381261976 0.32920203033954754 0.09132127473029912
1.3114733381261976 0.3638541757920393 0.0
1.3114733381261976 0.39850632124453117 0.0
1.3114733381261976 0.43315846669702296 0.0
1.3114733381261976 0.4678106121495148 0.0
1.3114733381261976 0.5024627576020066 0.0
1.3114733381261976 0.5371149030544984 0.0
1.3114733381261976 0.5717670485069903 0.0
1.3114733381261976 0.6064191939594821 0.0
1.3114733381261976 0.6410713394119739 0.0
1.3114733381261976 0.6757234848644658 0.0
1.3114733381261976 0.7103756303169575 0.0
1.3114733381261976 0.7450277757694495 0.0
1.3114733381261976 0.7796799212219412 0.0
1.3114733381261976 0.8143320666744331 0.0
1.3114733381261976 0.8489842121269249 0.0
1.3114733381261976 0.8836363575794166 0.0
1.3114733381261976 0.9182885030319086 0.0
1.3114733381261976 0.9529406484844003 0.0
1.3114733381261976 0.9875927939368923 0.0
1.3114733381261976 1.022244939389384 0.0
1.3114733381261976 1.056897084841876 0.0
1.3114733381261976 1.0915492302943677 0.0
1.3114733381261976 1.1262013757468594 0.0
1.3114733381261976 1.1608535211993511 0.0
1.3114733381261976 1.195505666651843 0.0
1.3114733381261976 1.230157812104335 0.0
1.3114733381261976 1.2648099575568268 0.0
1.3114733381261976 1.2994621030093185 0.0
1.3114733381261976 1.3341142484618103 0.0
1.3114733381261976 1.3687663939143022 0.0
1.3114733381261976 1.4034185393667942 0.0
1.3114733381261976 1.438070684819286 0.0
1.3114733381261976 1.4727228302717776 0.0
1.3114733381261976 1.5073749757242694 0.0
1.3114733381261976 1.5420271211767613 0.0
1.3114733381261976 1.5766792666292533 0.0
1.3114733381261976 1.611331412081745 0.0
1.3114733381261976 1.6459835575342368 0.0
1.3114733381261976 1.6806357029867287 0.0
1.3114733381261976 1.7152878484392204 0.0
1.343074125681778 0.017332721267121088 0.0
1.343074125681778 0.051984866719612915 0.0
1.343074125681778 0.08663701217210473 0.0
1.343074125681778 0.12128915762459656 0.0
1.343074125681778 0.15594130307708837 0.0
1.343074125681778 0.1905934485295802 0.0
1.343074125681778 0.22524559398207206 0.0
1.343074125681778 0.25989773943456385 0.0
1.343074125681778 0.2945498848870557 0.0
1.343074125681778 0.32920203033954754 0.0
1.343074125681778 0.3638541757920393 0.0
1.343074125681778 0.39850632124453117 0.0
1.343074125681778 0.43315846669702296 0.0
1.343074125681778 0.4678106121495148 0.0
1.343074125681778 0.5024627576020066 0.0
1.343074125681778 0.5371149030544984 0.0
1.343074125681778 0.5717670485069903 0.0
1.343074125681778 0.6064191939594821 0.0
1.343074125681778 0.6410713394119739 0.0
1.343074125681778 0.6757234848644658 0.0
1.343074125681778 0.7103756303169575 0.0
1.343074125681778 0.7450277757694495 0.0
1.343074125681778 0.7796799212219412 0.0
1.343074125681778 0.8143320666744331 0.0
1.343074125681778 0.8489842121269249 0.0
1.343074125681778 0.8836363575794166 0.0
1.343074125681778 0.9182885030319086 0.0
1.343074125681778 0.9529406484844003 0.0
1.343074125681778 0.9875927939368923 0.0
1.343074125681778 1.022244939389384 0.0
1.343074125681778 1.056897084841876 0.0
1.343074125681778 1.0915492302943677 0.0
1.343074125681778 1.1262013757468594 0.0
1.343074125681778 1.1608535211993511 0.0
1.343074125681778 1.195505666651843 0.0
1.343074125681778 1.230157812104335 0.0
1.343074125681778 1.2648099575568268 0.0
1.343074125681778 1.2994621030093185 0.0
1.343074125681778 1.3341142484618103 0.0
1.343074125681778 1.3687663939143022 0.0
1.343074125681778 1.4034185393667942 0.0
1.343074125681778 1.438070684819286 0.0
1.343074125681778 1.4727228302717776 0.0
1.343074125681778 1.5073749757242694 0.0
1.343074125681778 1.5420271211767613 0.0
1.343074125681778 1.5766792666292533 0.0
1.343074125681778 1.611331412081745 0.0
1.343074125681778 1.6459835575342368 0.0
1.343074125681778 1.6806357029867287 0.0
1.343074125681778 1.7152878484392204 0.0
1.3746749132373588 0.017332721267121088 0.0
1.3746749132373588 0.051984866719612915 0.0
1.3746749132373588 0.08663701217210473 0.0
1.3746749132373588 0.12128915762459656 0.0
1.3746749132373588 0.15594130307708837 0.0
1.3746749132373588 0.1905934485295802 0.0
1.3746749132373588 0.22524559398207206 0.0
1.3746749132373588 0.25989773943456385 0.0
1.3746749132373588 0.2945498848870557 0.0
1.3746749132373588 0.32920203033954754 0.0
1.3746749132373588 0.3638541757920393 0.0
1.3746749132373588 0.39850632124453117 0.0
1.3746749132373588 0.43315846669702296 0.0
1.3746749132373588 0.4678106121495148 0.0
1.3746749132373588 0.5024627576020066 0.0
1.3746749132373588 0.5371149030544984 0.0
1.3746749132373588 0.5717670485069903 0.0
1.3746749132373588 0.6064191939594821 0.0
1.3746749132373588 0.6410713394119739 0.0
1.3746749132373588 0.6757234848644658 0.0
1.3746749132373588 0.7103756303169575 0.0
1.3746749132373588 0.7450277757694495 0.0
1.3746749132373588 0.7796799212219412 0.0
1.3746749132373588 0.8143320666744331 0.0
1.3746749132373588 0.8489842121269249 0.0
1.3746749132373588 0.8836363575794166 0.0
1.3746749132373588 0.9182885030319086 0.0
1.3746749132373588 0.9529406484844003 0.0
1.3746749132373588 0.9875927939368923 0.0
1.3746749132373588 1.022244939389384 0.0
1.3746749132373588 1.056897084841876 0.0
1.3746749132373588 1.0915492302943677 0.0
1.3746749132373588 1.1262013757468594 0.0
1.3746749132373588 1.1608535211993511 0.0
1.3746749132373588 1.195505666651843 0.0
1.3746749132373588 1.230157812104335 0.0
1.3746749132373588 1.2648099575568268 0.0
1.3746749132373588 1.2994621030093185 0.0
1.3746749132373588 1.3341142484618103 0.0
1.3746749132373588 1.3687663939143022 0.0
1.3746749132373588 1.4034185393667942 0.0
1.3746749132373588 1.438070684819286 0.0
1.3746749132373588 1.4727228302717776 0.0
1.3746749132373588 1.5073749757242694 0.0
1.3746749132373588 1.5420271211767613 0.0
1.3746749132373588 1.5766792666292533 0.0
1.3746749132373588 1.611331412081745 0.0
1.3746749132373588 1.6459835575342368 0.0
1.3746749132373588 1.6806357029867287 0.0
1.3746749132373588 1.7152878484392204 0.0
1.4062757007929392 0.017332721267121088 0.0
1.4062757007929392 0.051984866719612915 0.0
1.4062757007929392 0.08663701217210473 0.0
1.4062757007929392 0.12128915762459656 0.09132127473029905
1.4062757007929392 0.15594130307708837 0.0
1.4062757007929392 0.1905934485295802 0.0
1.4062757007929392 0.22524559398207206 0.0
1.4062757007929392 0.25989773943456385 0.0
1.4062757007929392 0.2945498848870557 0.0
1.4062757007929392 0.32920203033954754 0.0
1.4062757007929392 0.3638541757920393 0.0
1.4062757007929392 0.39850632124453117 0.0
1.4062757007929392 0.43315846669702296 0.0
1.4062757007929392 0.4678106121495148 0.0
1.4062757007929392 0.5024627576020066 0.0
1.4062757007929392 0.5371149030544984 0.0
1.4062757007929392 0.5717670485069903 0.0
1.4062757007929392 0.6064191939594821 0.0
1.4062757007929392 0.6410713394119739 0.0
1.4062757007929392 0.6757234848644658 0.0
1.4062757007929392 0.7103756303169575 0.0
1.4062757007929392 0.7450277757694495 0.0
1.4062757007929392 0.7796799212219412 0.0
1.4062757007929392 0.8143320666744331 0.0
1.4062757007929392 0.8489842121269249 0.0
1.4062757007929392 0.8836363575794166 0.0
1.4062757007929392 0.9182885030319086 0.0
1.4062757007929392 0.9529406484844003 0.0
1.4062757007929392 0.9875927939368923 0.0
1.4062757007929392 1.022244939389384 0.0
1.4062757007929392 1.056897084841876 0.0
1.4062757007929392 1.0915492302943677 0.0
1.4062757007929392 1.1262013757468594 0.0
1.4062757007929392 1.1608535211993511 0.0
1.4062757007929392 1.195505666651843 0.0
1.4062757007929392 1.230157812104335 0.0
1.4062757007929392 1.2648099575568268 0.0
1.4062757007929392 1.2994621030093185 0.0
1.4062757007929392 1.3341142484618103 0.0
1.4062757007929392 1.3687663939143022 0.0
1.4062757007929392 1.4034185393667942 0.0
1.4062757007929392 1.438070684819286 0.0
1.4062757007929392 1.4727228302717776 0.0
1.4062757007929392 1.5073749757242694 0.0
1.4062757007929392 1.5420271211767613 0.0
1.4062757007929392 1.5766792666292533 0.0
1.4062757007929392 1.611331412081745 0.0
1.4062757007929392 1.6459835575342368 0.0
1.4062757007929392 1.6806357029867287 0.0
1.4062757007929392 1.7152878484392204 0.0
1.43787648834852 0.017332721267121088 0.0
1.43787648834852 0.051984866719612915 0.0
1.43787648834852 0.08663701217210473 0.0
1.43787648834852 0.12128915762459656 0.0
1.43787648834852 0.15594130307708837 0.0
1.43787648834852 0.1905934485295802 0.0
1.43787648834852 0.22524559398207206 0.0
1.43787648834852 0.25989773943456385 0.0
1.43787648834852 0.2945498848870557 0.0
1.43787648834852 0.32920203033954754 0.0
1.43787648834852 0.3638541757920393 0.0
1.43787648834852 0.39850632124453117 0.0
1.43787648834852 0.43315846669702296 0.0
1.43787648834852 0.4678106121495148 0.0
1.43787648834852 0.5024627576020066 0.0
1.43787648834852 0.5371149030544984 0.0
1.43787648834852 0.5717670485069903 0.0
1.43787648834852 0.6064191939594821 0.0
1.43787648834852 0.6410713394119739 0.0
1.43787648834852 0.6757234848644658 0.0
1.43787648834852 0.7103756303169575 0.0
1.43787648834852 0.7450277757694495 0.0
1.43787648834852 0.7796799212219412 0.0
1.43787648834852 0.8143320666744331 0.0
1.43787648834852 0.8489842121269249 0.0
1.43787648834852 0.8836363575794166 0.0
1.43787648834852 0.9182885030319086 0.0
1.43787648834852 0.9529406484844003 0.0
1.43787648834852 0.9875927939368923 0.0
1.43787648834852 1.022244939389384 0.0
1.43787648834852 1.056897084841876 0.0
1.43787648834852 1.0915492302943677 0.0
1.43787648834852 1.1262013757468594 0.0
1.43787648834852 1.1608535211993511 0.0
1.43787648834852 1.195505666651843 0.0
1.43787648834852 1.230157812104335 0.0
1.43787648834852 1.2648099575568268 0.0
1.43787648834852 1.2994621030093185 0.0
1.43787648834852 1.3341142484618103 0.0
1.43787648834852 1.3687663939143022 0.0
1.43787648834852 1.4034185393667942 0.0
1.43787648834852 1.438070684819286 0.0
1.43787648834852 1.4727228302717776 0.0
1.43787648834852 1.5073749757242694 0.0
1.43787648834852 1.5420271211767613 0.0
1.43787648834852 1.5766792666292533 0.0
1.43787648834852 1.611331412081745 0.0
1.43787648834852 1.6459835575342368 0.0
1.43787648834852 1.6806357029867287 0.0
1.43787648834852 1.7152878484392204 0.0
1.4694772759041004 0.017332721267121088 0.0
1.4694772759041004 0.051984866719612915 0.0
1.4694772759041004 0.08663701217210473 0.0
1.4694772759041004 0.12128915762459656 0.0
1.4694772759041004 0.15594130307708837 0.0
1.4694772759041004 0.1905934485295802 0.0
1.4694772759041004 0.22524559398207206 0.0
1.4694772759041004 0.25989773943456385 0.0
1.4694772759041004 0.2945498848870557 0.0
1.4694772759041004 0.32920203033954754 0.0
1.4694772759041004 0.3638541757920393 0.0
1.4694772759041004 0.39850632124453117 0.0
1.4694772759041004 0.43315846669702296 0.0
1.4694772759041004 0.4678106121495148 0.0
1.4694772759041004 0.5024627576020066 0.0
1.4694772759041004 0.5371149030544984 0.0
1.4694772759041004 0.5717670485069903 0.0
1.4694772759041004 0.6064191939594821 0.0
1.4694772759041004 0.6410713394119739 0.0
1.4694772759041004 0.6757234848644658 0.0
1.4694772759041004 0.7103756303169575 0.0
1.4694772759041004 0.7450277757694495 0.0
1.4694772759041004 0.7796799212219412 0.0
1.4694772759041004 0.8143320666744331 0.0
1.4694772759041004 0.8489842121269249 0.0
1.4694772759041004 0.8836363575794166 0.0
1.4694772759041004 0.9182885030319086 0.0
1.4694772759041004 0.9529406484844003 0.0
1.4694772759041004 0.9875927939368923 0.0
1.4694772759041004 1.022244939389384 0.0
1.4694772759041004 1.056897084841876 0.0
1.4694772759041004 1.0915492302943677 0.0
1.4694772759041004 1.1262013757468594 0.0
1.4694772759041004 1.1608535211993511 0.0
1.4694772759041004 1.195505666651843 0.0
1.4694772759041004 1.230157812104335 0.0
1.4694772759041004 1.2648099575568268 0.0
1.4694772759041004 1.2994621030093185 0.0
1.4694772759041004 1.3341142484618103 0.0
1.4694772759041004 1.3687663939143022 0.0
1.4694772759041004 1.4034185393667942 0.0
1.4694772759041004 1.438070684819286 0.0
1.4694772759041004 1.4727228302717776 0.0
1.4694772759041004 1.5073749757242694 0.0
1.4694772759041004 1.5420271211767613 0.0
1.4694772759041004 1.5766792666292533 0.0
1.4694772759041004 1.611331412081745 0.0
1.4694772759041004 1.6459835575342368 0.0
1.4694772759041004 1.6806357029867287 0.0
1.4694772759041004 1.7152878484392204 0.0
1.5010780634596812 0.017332721267121088 0.0
1.5010780634596812 0.051984866719612915 0.0
1.5010780634596812 0.08663701217210473 0.0
1.5010780634596812 0.12128915762459656 0.0
1.5010780634596812 0.15594130307708837 0.0
1.5010780634596812 0.1905934485295802 0.0
1.5010780634596812 0.22524559398207206 0.0
1.5010780634596812 0.25989773943456385 0.0
1.5010780634596812 0.2945498848870557 0.0
1.5010780634596812 0.32920203033954754 0.0
1.5010780634596812 0.3638541757920393 0.0
1.5010780634596812 0.39850632124453117 0.0
1.5010780634596812 0.43315846669702296 0.0
1.5010780634596812 0.4678106121495148 0.0
1.5010780634596812 0.5024627576020066 0.0
1.5010780634596812 0.5371149030544984 0.0
1.5010780634596812 0.5717670485069903 0.0
1.5010780634596812 0.6064191939594821 0.0
1.5010780634596812 0.6410713394119739 0.0
1.5010780634596812 0.6757234848644658 0.0
1.5010780634596812 0.7103756303169575 0.0
1.5010780634596812 0.7450277757694495 0.0
1.5010780634596812 0.7796799212219412 0.0
1.5010780634596812 0.8143320666744331 0.0
1.5010780634596812 0.8489842121269249 0.0
1.5010780634596812 0.8836363575794166 0.0
1.5010780634596812 0.9182885030319086 0.0
1.5010780634596812 0.9529406484844003 0.0
1.5010780634596812 0.9875927939368923 0.0
1.5010780634596812 1.022244939389384 0.0
1.5010780634596812 1.056897084841876 0.0
1.5010780634596812 1.0915492302943677 0.0
1.5010780634596812 1.1262013757468594 0.0
1.5010780634596812 1.1608535211993511 0.0
1.5010780634596812 1.195505666651843 0.0
1.5010780634596812 1.230157812104335 0.0
1.5010780634596812 1.2648099575568268 0.0
1.5010780634596812 1.2994621030093185 0.0
1.5010780634596812 1.3341142484618103 0.0
1.5010780634596812 1.3687663939143022 0.0
1.5010780634596812 1.4034185393667942 0.0
1.5010780634596812 1.438070684819286 0.0
1.5010780634596812 1.4727228302717776 0.0
1.5010780634596812 1.5073749757242694 0.0
1.5010780634596812 1.5420271211767613 0.0
1.5010780634596812 1.5766792666292533 0.0
1.5010780634596812 1.611331412081745 0.0
1.5010780634596812 1.6459835575342368 0.0
1.5010780634596812 1.6806357029867287 0.0
1.5010780634596812 1.7152878484392204 0.0
1.532678851015262 0.017332721267121088 0.0
1.532678851015262 0.051984866719612915 0.0
1.532678851015262 0.08663701217210473 0.0
1.532678851015262 0.12128915762459656 0.0
1.532678851015262 0.15594130307708837 0.0
1.532678851015262 0.1905934485295802 0.0
1.532678851015262 0.22524559398207206 0.0
1.532678851015262 0.25989773943456385 0.0
1.532678851015262 0.2945498848870557 0.0
1.532678851015262 0.32920203033954754 0.0
1.532678851015262 0.3638541757920393 0.0
1.532678851015262 0.39850632124453117 0.0
1.532678851015262 0.43315846669702296 0.0
1.532678851015262 0.4678106121495148 0.0
1.532678851015262 0.5024627576020066 0.0
1.532678851015262 0.5371149030544984 0.0
1.532678851015262 0.5717670485069903 0.0
1.532678851015262 0.6064191939594821 0.0
1.532678851015262 0.6410713394119739 0.0
1.532678851015262 0.6757234848644658 0.0
1.532678851015262 0.7103756303169575 0.0
1.532678851015262 0.7450277757694495 0.0
1.532678851015262 0.7796799212219412 0.0
1.532678851015262 0.8143320666744331 0.0
1.532678851015262 0.8489842121269249 0.0
1.532678851015262 0.8836363575794166 0.0
1.532678851015262 0.9182885030319086 0.0
1.532678851015262 0.9529406484844003 0.0
1.532678851015262 0.9875927939368923 0.0
1.532678851015262 1.022244939389384 0.0
1.532678851015262 1.056897084841876 0.0
1.532678851015262 1.0915492302943677 0.0
1.532678851015262 1.1262013757468594 0.0
1.532678851015262 1.1608535211993511 0.0
1.532678851015262 1.195505666651843 0.0
1.532678851015262 1.230157812104335 0.0
1.532678851015262 1.2648099575568268 0.0
1.532678851015262 1.2994621030093185 0.0
1.532678851015262 1.3341142484618103 0.0
1.532678851015262 1.3687663939143022 0.0
1.532678851015262 1.4034185393667942 0.0
1.532678851015262 1.438070684819286 0.0
1.532678851015262 1.4727228302717776 0.0
1.532678851015262 1.5073749757242694 0.0
1.532678851015262 1.5420271211767613 0.0
1.532678851015262 1.5766792666292533 0.0
1.532678851015262 1.611331412081745 0.0
1.532678851015262 1.6459835575342368 0.0
1.532678851015262 1.6806357029867287 0.0
1.532678851015262 1.7152878484392204 0.0
1.5642796385708424 0.017332721267121088 0.0
1.5642796385708424 0.051984866719612915 0.0
1.5642796385708424 0.08663701217210473 0.09132127473029901
1.5642796385708424 0.12128915762459656 0.0
1.5642796385708424 0.15594130307708837 0.0
1.5642796385708424 0.1905934485295802 0.0
1.5642796385708424 0.22524559398207206 0.0
1.5642796385708424 0.25989773943456385 0.0
1.5642796385708424 0.2945498848870557 0.0
1.5642796385708424 0.32920203033954754 0.0
1.5642796385708424 0.3638541757920393 0.0
1.5642796385708424 0.39850632124453117 0.0
1.5642796385708424 0.43315846669702296 0.0
1.5642796385708424 0.4678106121495148 0.0
1.5642796385708424 0.5024627576020066 0.0
1.5642796385708424 0.5371149030544984 0.0
1.5642796385708424 0.5717670485069903 0.0
1.5642796385708424 0.6064191939594821 0.0
1.5642796385708424 0.6410713394119739 0.0
1.5642796385708424 0.6757234848644658 0.0
1.5642796385708424 0.7103756303169575 0.0
1.5642796385708424 0.7450277757694495 0.0
1.5642796385708424 0.7796799212219412 0.0
1.5642796385708424 0.8143320666744331 0.0
1.5642796385708424 0.8489842121269249 0.0
1.5642796385708424 0.8836363575794166 0.0
1.5642796385708424 0.9182885030319086 0.0
1.5642796385708424 0.9529406484844003 0.0
1.5642796385708424 0.9875927939368923 0.0
1.5642796385708424 1.022244939389384 0.0
1.5642796385708424 1.056897084841876 0.0
1.5642796385708424 1.0915492302943677 0.0
1.5642796385708424 1.1262013757468594 0.0
1.5642796385708424 1.1608535211993511 0.0
1.5642796385708424 1.195505666651843 0.0
1.5642796385708424 1.230157812104335 0.0
1.5642796385708424 1.2648099575568268 0.0
1.5642796385708424 1.2994621030093185 0.0
1.5642796385708424 1.3341142484618103 0.0
1.5642796385708424 1.3687663939143022 0.0
1.5642796385708424 1.4034185393667942 0.0
1.5642796385708424 1.438070684819286 0.0
1.5642796385708424 1.4727228302717776 0.0
1.5642796385708424 1.5073749757242694 0.0
1.5642796385708424 1.5420271211767613 0.0
1.5642796385708424 1.5766792666292533 0.0
1.5642796385708424 1.611331412081745 0.0
1.5642796385708424 1.6459835575342368 0.0
1.5642796385708424 1.6806357029867287 0.0
1.5642796385708424 1.7152878484392204 0.0


==> sections/graphs/data/2d_histograms/2d_histogram_mnist_softmax_POVI_SGD.csv <==
xcenter ycenter weight
0.019599084820074494 0.0035197431810956915 3077.440608400612
0.019599084820074494 0.010538437563081971 0.0
0.019599084820074494 0.01755713194506825 0.0
0.019599084820074494 0.02457582632705453 0.0
0.019599084820074494 0.031594520709040806 0.0
0.019599084820074494 0.03861321509102709 0.0
0.019599084820074494 0.04563190947301336 0.0
0.019599084820074494 0.052650603854999645 0.0
0.019599084820074494 0.059669298236985926 0.0
0.019599084820074494 0.06668799261897221 0.0
0.019599084820074494 0.07370668700095848 0.0
0.019599084820074494 0.08072538138294477 0.0
0.019599084820074494 0.08774407576493104 0.0
0.019599084820074494 0.09476277014691732 0.0
0.019599084820074494 0.1017814645289036 0.0
0.019599084820074494 0.10880015891088987 0.0
0.019599084820074494 0.11581885329287617 0.0
0.019599084820074494 0.12283754767486244 0.0
0.019599084820074494 0.1298562420568487 0.0
0.019599084820074494 0.136874936438835 0.0
0.019599084820074494 0.1438936308208213 0.0
0.019599084820074494 0.15091232520280756 0.0
0.019599084820074494 0.15793101958479383 0.0
0.019599084820074494 0.1649497139667801 0.0
0.019599084820074494 0.1719684083487664 0.0
0.019599084820074494 0.1789871027307527 0.0
0.019599084820074494 0.18600579711273896 0.0
0.019599084820074494 0.19302449149472523 0.0
0.019599084820074494 0.2000431858767115 0.0
0.019599084820074494 0.2070618802586978 0.0
0.019599084820074494 0.21408057464068408 0.0
0.019599084820074494 0.22109926902267035 0.0
0.019599084820074494 0.22811796340465662 0.0
0.019599084820074494 0.2351366577866429 0.0
0.019599084820074494 0.24215535216862918 0.0
0.019599084820074494 0.24917404655061545 0.0
0.019599084820074494 0.25619274093260175 0.0
0.019599084820074494 0.263211435314588 0.0
0.019599084820074494 0.27023012969657434 0.0
0.019599084820074494 0.27724882407856055 0.0
0.019599084820074494 0.2842675184605469 0.0
0.019599084820074494 0.29128621284253314 0.0
0.019599084820074494 0.2983049072245194 0.0
0.019599084820074494 0.30532360160650573 0.0
0.019599084820074494 0.31234229598849195 0.0
0.019599084820074494 0.31936099037047827 0.0
0.019599084820074494 0.32637968475246454 0.0
0.019599084820074494 0.3333983791344508 0.0
0.019599084820074494 0.34041707351643713 0.0
0.019599084820074494 0.34743576789842334 0.0
0.05853033409250201 0.0035197431810956915 252.15323810060903
0.05853033409250201 0.010538437563081971 6.2214877325259135
0.05853033409250201 0.01755713194506825 0.0
0.05853033409250201 0.02457582632705453 0.0
0.05853033409250201 0.031594520709040806 0.0
0.05853033409250201 0.03861321509102709 0.0
0.05853033409250201 0.04563190947301336 0.0
0.05853033409250201 0.052650603854999645 0.0
0.05853033409250201 0.059669298236985926 0.0
0.05853033409250201 0.06668799261897221 0.0
0.05853033409250201 0.07370668700095848 0.0
0.05853033409250201 0.08072538138294477 0.0
0.05853033409250201 0.08774407576493104 0.0
0.05853033409250201 0.09476277014691732 0.0
0.05853033409250201 0.1017814645289036 0.0
0.05853033409250201 0.10880015891088987 0.0
0.05853033409250201 0.11581885329287617 0.0
0.05853033409250201 0.12283754767486244 0.0
0.05853033409250201 0.1298562420568487 0.0
0.05853033409250201 0.136874936438835 0.0
0.05853033409250201 0.1438936308208213 0.0
0.05853033409250201 0.15091232520280756 0.0
0.05853033409250201 0.15793101958479383 0.0
0.05853033409250201 0.1649497139667801 0.0
0.05853033409250201 0.1719684083487664 0.0
0.05853033409250201 0.1789871027307527 0.0
0.05853033409250201 0.18600579711273896 0.0
0.05853033409250201 0.19302449149472523 0.0
0.05853033409250201 0.2000431858767115 0.0
0.05853033409250201 0.2070618802586978 0.0
0.05853033409250201 0.21408057464068408 0.0
0.05853033409250201 0.22109926902267035 0.0
0.05853033409250201 0.22811796340465662 0.0
0.05853033409250201 0.2351366577866429 0.0
0.05853033409250201 0.24215535216862918 0.0
0.05853033409250201 0.24917404655061545 0.0
0.05853033409250201 0.25619274093260175 0.0
0.05853033409250201 0.263211435314588 0.0
0.05853033409250201 0.27023012969657434 0.0
0.05853033409250201 0.27724882407856055 0.0
0.05853033409250201 0.2842675184605469 0.0
0.05853033409250201 0.29128621284253314 0.0
0.05853033409250201 0.2983049072245194 0.0
0.05853033409250201 0.30532360160650573 0.0
0.05853033409250201 0.31234229598849195 0.0
0.05853033409250201 0.31936099037047827 0.0
0.05853033409250201 0.32637968475246454 0.0
0.05853033409250201 0.3333983791344508 0.0
0.05853033409250201 0.34041707351643713 0.0
0.05853033409250201 0.34743576789842334 0.0
0.09746158336492952 0.0035197431810956915 76.853671990026
0.09746158336492952 0.010538437563081971 13.906854931528514
0.09746158336492952 0.01755713194506825 1.4638794664766854
0.09746158336492952 0.02457582632705453 0.36596986661917147
0.09746158336492952 0.031594520709040806 0.0
0.09746158336492952 0.03861321509102709 0.0
0.09746158336492952 0.04563190947301336 0.0
0.09746158336492952 0.052650603854999645 0.0
0.09746158336492952 0.059669298236985926 0.0
0.09746158336492952 0.06668799261897221 0.0
0.09746158336492952 0.07370668700095848 0.0
0.09746158336492952 0.08072538138294477 0.0
0.09746158336492952 0.08774407576493104 0.0
0.09746158336492952 0.09476277014691732 0.0
0.09746158336492952 0.1017814645289036 0.0
0.09746158336492952 0.10880015891088987 0.0
0.09746158336492952 0.11581885329287617 0.0
0.09746158336492952 0.12283754767486244 0.0
0.09746158336492952 0.1298562420568487 0.0
0.09746158336492952 0.136874936438835 0.0
0.09746158336492952 0.1438936308208213 0.0
0.09746158336492952 0.15091232520280756 0.0
0.09746158336492952 0.15793101958479383 0.0
0.09746158336492952 0.1649497139667801 0.0
0.09746158336492952 0.1719684083487664 0.0
0.09746158336492952 0.1789871027307527 0.0
0.09746158336492952 0.18600579711273896 0.0
0.09746158336492952 0.19302449149472523 0.0
0.09746158336492952 0.2000431858767115 0.0
0.09746158336492952 0.2070618802586978 0.0
0.09746158336492952 0.21408057464068408 0.0
0.09746158336492952 0.22109926902267035 0.0
0.09746158336492952 0.22811796340465662 0.0
0.09746158336492952 0.2351366577866429 0.0
0.09746158336492952 0.24215535216862918 0.0
0.09746158336492952 0.24917404655061545 0.0
0.09746158336492952 0.25619274093260175 0.0
0.09746158336492952 0.263211435314588 0.0
0.09746158336492952 0.27023012969657434 0.0
0.09746158336492952 0.27724882407856055 0.0
0.09746158336492952 0.2842675184605469 0.0
0.09746158336492952 0.29128621284253314 0.0
0.09746158336492952 0.2983049072245194 0.0
0.09746158336492952 0.30532360160650573 0.0
0.09746158336492952 0.31234229598849195 0.0
0.09746158336492952 0.31936099037047827 0.0
0.09746158336492952 0.32637968475246454 0.0
0.09746158336492952 0.3333983791344508 0.0
0.09746158336492952 0.34041707351643713 0.0
0.09746158336492952 0.34743576789842334 0.0
0.13639283263735705 0.0035197431810956915 24.519981063484476
0.13639283263735705 0.010538437563081971 16.468643997862706
0.13639283263735705 0.01755713194506825 4.757608266049226
0.13639283263735705 0.02457582632705453 0.3659698666191713
0.13639283263735705 0.031594520709040806 0.0
0.13639283263735705 0.03861321509102709 0.0
0.13639283263735705 0.04563190947301336 0.0
0.13639283263735705 0.052650603854999645 0.0
0.13639283263735705 0.059669298236985926 0.0
0.13639283263735705 0.06668799261897221 0.0
0.13639283263735705 0.07370668700095848 0.0
0.13639283263735705 0.08072538138294477 0.0
0.13639283263735705 0.08774407576493104 0.0
0.13639283263735705 0.09476277014691732 0.0
0.13639283263735705 0.1017814645289036 0.0
0.13639283263735705 0.10880015891088987 0.0
0.13639283263735705 0.11581885329287617 0.0
0.13639283263735705 0.12283754767486244 0.0
0.13639283263735705 0.1298562420568487 0.0
0.13639283263735705 0.136874936438835 0.0
0.13639283263735705 0.1438936308208213 0.0
0.13639283263735705 0.15091232520280756 0.0
0.13639283263735705 0.15793101958479383 0.0
0.13639283263735705 0.1649497139667801 0.0
0.13639283263735705 0.1719684083487664 0.0
0.13639283263735705 0.1789871027307527 0.0
0.13639283263735705 0.18600579711273896 0.0
0.13639283263735705 0.19302449149472523 0.0
0.13639283263735705 0.2000431858767115 0.0
0.13639283263735705 0.2070618802586978 0.0
0.13639283263735705 0.21408057464068408 0.0
0.13639283263735705 0.22109926902267035 0.0
0.13639283263735705 0.22811796340465662 0.0
0.13639283263735705 0.2351366577866429 0.0
0.13639283263735705 0.24215535216862918 0.0
0.13639283263735705 0.24917404655061545 0.0
0.13639283263735705 0.25619274093260175 0.0
0.13639283263735705 0.263211435314588 0.0
0.13639283263735705 0.27023012969657434 0.0
0.13639283263735705 0.27724882407856055 0.0
0.13639283263735705 0.2842675184605469 0.0
0.13639283263735705 0.29128621284253314 0.0
0.13639283263735705 0.2983049072245194 0.0
0.13639283263735705 0.30532360160650573 0.0
0.13639283263735705 0.31234229598849195 0.0
0.13639283263735705 0.31936099037047827 0.0
0.13639283263735705 0.32637968475246454 0.0
0.13639283263735705 0.3333983791344508 0.0
0.13639283263735705 0.34041707351643713 0.0
0.13639283263735705 0.34743576789842334 0.0
0.17532408190978457 0.0035197431810956915 9.515216532098453
0.17532408190978457 0.010538437563081971 16.468643997862706
0.17532408190978457 0.01755713194506825 4.025668532810884
0.17532408190978457 0.02457582632705453 1.0979095998575141
0.17532408190978457 0.031594520709040806 0.0
0.17532408190978457 0.03861321509102709 0.0
0.17532408190978457 0.04563190947301336 0.0
0.17532408190978457 0.052650603854999645 0.0
0.17532408190978457 0.059669298236985926 0.0
0.17532408190978457 0.06668799261897221 0.0
0.17532408190978457 0.07370668700095848 0.0
0.17532408190978457 0.08072538138294477 0.0
0.17532408190978457 0.08774407576493104 0.0
0.17532408190978457 0.09476277014691732 0.0
0.17532408190978457 0.1017814645289036 0.0
0.17532408190978457 0.10880015891088987 0.0
0.17532408190978457 0.11581885329287617 0.0
0.17532408190978457 0.12283754767486244 0.0
0.17532408190978457 0.1298562420568487 0.0
0.17532408190978457 0.136874936438835 0.0
0.17532408190978457 0.1438936308208213 0.0
0.17532408190978457 0.15091232520280756 0.0
0.17532408190978457 0.15793101958479383 0.0
0.17532408190978457 0.1649497139667801 0.0
0.17532408190978457 0.1719684083487664 0.0
0.17532408190978457 0.1789871027307527 0.0
0.17532408190978457 0.18600579711273896 0.0
0.17532408190978457 0.19302449149472523 0.0
0.17532408190978457 0.2000431858767115 0.0
0.17532408190978457 0.2070618802586978 0.0
0.17532408190978457 0.21408057464068408 0.0
0.17532408190978457 0.22109926902267035 0.0
0.17532408190978457 0.22811796340465662 0.0
0.17532408190978457 0.2351366577866429 0.0
0.17532408190978457 0.24215535216862918 0.0
0.17532408190978457 0.24917404655061545 0.0
0.17532408190978457 0.25619274093260175 0.0
0.17532408190978457 0.263211435314588 0.0
0.17532408190978457 0.27023012969657434 0.0
0.17532408190978457 0.27724882407856055 0.0
0.17532408190978457 0.2842675184605469 0.0
0.17532408190978457 0.29128621284253314 0.0
0.17532408190978457 0.2983049072245194 0.0
0.17532408190978457 0.30532360160650573 0.0
0.17532408190978457 0.31234229598849195 0.0
0.17532408190978457 0.31936099037047827 0.0
0.17532408190978457 0.32637968475246454 0.0
0.17532408190978457 0.3333983791344508 0.0
0.17532408190978457 0.34041707351643713 0.0
0.17532408190978457 0.34743576789842334 0.0
0.21425533118221207 0.0035197431810956915 1.8298493330958578
0.21425533118221207 0.010538437563081971 10.613126131955974
0.21425533118221207 0.01755713194506825 5.855517865906744
0.21425533118221207 0.02457582632705453 2.927758932953373
0.21425533118221207 0.031594520709040806 0.0
0.21425533118221207 0.03861321509102709 0.0
0.21425533118221207 0.04563190947301336 0.0
0.21425533118221207 0.052650603854999645 0.0
0.21425533118221207 0.059669298236985926 0.0
0.21425533118221207 0.06668799261897221 0.0
0.21425533118221207 0.07370668700095848 0.0
0.21425533118221207 0.08072538138294477 0.0
0.21425533118221207 0.08774407576493104 0.0
0.21425533118221207 0.09476277014691732 0.0
0.21425533118221207 0.1017814645289036 0.0
0.21425533118221207 0.10880015891088987 0.0
0.21425533118221207 0.11581885329287617 0.0
0.21425533118221207 0.12283754767486244 0.0
0.21425533118221207 0.1298562420568487 0.0
0.21425533118221207 0.136874936438835 0.0
0.21425533118221207 0.1438936308208213 0.0
0.21425533118221207 0.15091232520280756 0.0
0.21425533118221207 0.15793101958479383 0.0
0.21425533118221207 0.1649497139667801 0.0
0.21425533118221207 0.1719684083487664 0.0
0.21425533118221207 0.1789871027307527 0.0
0.21425533118221207 0.18600579711273896 0.0
0.21425533118221207 0.19302449149472523 0.0
0.21425533118221207 0.2000431858767115 0.0
0.21425533118221207 0.2070618802586978 0.0
0.21425533118221207 0.21408057464068408 0.0
0.21425533118221207 0.22109926902267035 0.0
0.21425533118221207 0.22811796340465662 0.0
0.21425533118221207 0.2351366577866429 0.0
0.21425533118221207 0.24215535216862918 0.0
0.21425533118221207 0.24917404655061545 0.0
0.21425533118221207 0.25619274093260175 0.0
0.21425533118221207 0.263211435314588 0.0
0.21425533118221207 0.27023012969657434 0.0
0.21425533118221207 0.27724882407856055 0.0
0.21425533118221207 0.2842675184605469 0.0
0.21425533118221207 0.29128621284253314 0.0
0.21425533118221207 0.2983049072245194 0.0
0.21425533118221207 0.30532360160650573 0.0
0.21425533118221207 0.31234229598849195 0.0
0.21425533118221207 0.31936099037047827 0.0
0.21425533118221207 0.32637968475246454 0.0
0.21425533118221207 0.3333983791344508 0.0
0.21425533118221207 0.34041707351643713 0.0
0.21425533118221207 0.34743576789842334 0.0
0.2531865804546396 0.0035197431810956915 0.7319397332383425
0.2531865804546396 0.010538437563081971 5.489547999287569
0.2531865804546396 0.01755713194506825 3.659698666191713
0.2531865804546396 0.02457582632705453 0.3659698666191713
0.2531865804546396 0.031594520709040806 1.829849333095857
0.2531865804546396 0.03861321509102709 0.36596986661917114
0.2531865804546396 0.04563190947301336 0.0
0.2531865804546396 0.052650603854999645 0.0
0.2531865804546396 0.059669298236985926 0.0
0.2531865804546396 0.06668799261897221 0.0
0.2531865804546396 0.07370668700095848 0.36596986661917114
0.2531865804546396 0.08072538138294477 0.0
0.2531865804546396 0.08774407576493104 0.0
0.2531865804546396 0.09476277014691732 0.36596986661917186
0.2531865804546396 0.1017814645289036 0.0
0.2531865804546396 0.10880015891088987 0.0
0.2531865804546396 0.11581885329287617 0.0
0.2531865804546396 0.12283754767486244 0.0
0.2531865804546396 0.1298562420568487 0.0
0.2531865804546396 0.136874936438835 0.0
0.2531865804546396 0.1438936308208213 0.0
0.2531865804546396 0.15091232520280756 0.0
0.2531865804546396 0.15793101958479383 0.0
0.2531865804546396 0.1649497139667801 0.0
0.2531865804546396 0.1719684083487664 0.0
0.2531865804546396 0.1789871027307527 0.0
0.2531865804546396 0.18600579711273896 0.0
0.2531865804546396 0.19302449149472523 0.0
0.2531865804546396 0.2000431858767115 0.0
0.2531865804546396 0.2070618802586978 0.0
0.2531865804546396 0.21408057464068408 0.0
0.2531865804546396 0.22109926902267035 0.0
0.2531865804546396 0.22811796340465662 0.0
0.2531865804546396 0.2351366577866429 0.0
0.2531865804546396 0.24215535216862918 0.0
0.2531865804546396 0.24917404655061545 0.0
0.2531865804546396 0.25619274093260175 0.0
0.2531865804546396 0.263211435314588 0.0
0.2531865804546396 0.27023012969657434 0.0
0.2531865804546396 0.27724882407856055 0.0
0.2531865804546396 0.2842675184605469 0.0
0.2531865804546396 0.29128621284253314 0.0
0.2531865804546396 0.2983049072245194 0.0
0.2531865804546396 0.30532360160650573 0.0
0.2531865804546396 0.31234229598849195 0.0
0.2531865804546396 0.31936099037047827 0.0
0.2531865804546396 0.32637968475246454 0.0
0.2531865804546396 0.3333983791344508 0.0
0.2531865804546396 0.34041707351643713 0.0
0.2531865804546396 0.34743576789842334 0.0
0.2921178297270671 0.0035197431810956915 0.36596986661917125
0.2921178297270671 0.010538437563081971 4.7576082660492265
0.2921178297270671 0.01755713194506825 3.659698666191713
0.2921178297270671 0.02457582632705453 1.0979095998575141
0.2921178297270671 0.031594520709040806 1.829849333095857
0.2921178297270671 0.03861321509102709 0.7319397332383423
0.2921178297270671 0.04563190947301336 0.36596986661917147
0.2921178297270671 0.052650603854999645 0.0
0.2921178297270671 0.059669298236985926 0.0
0.2921178297270671 0.06668799261897221 0.0
0.2921178297270671 0.07370668700095848 0.0
0.2921178297270671 0.08072538138294477 0.0
0.2921178297270671 0.08774407576493104 0.0
0.2921178297270671 0.09476277014691732 0.0
0.2921178297270671 0.1017814645289036 0.0
0.2921178297270671 0.10880015891088987 0.0
0.2921178297270671 0.11581885329287617 0.0
0.2921178297270671 0.12283754767486244 0.36596986661917186
0.2921178297270671 0.1298562420568487 0.0
0.2921178297270671 0.136874936438835 0.0
0.2921178297270671 0.1438936308208213 0.0
0.2921178297270671 0.15091232520280756 0.0
0.2921178297270671 0.15793101958479383 0.0
0.2921178297270671 0.1649497139667801 0.3659698666191704
0.2921178297270671 0.1719684083487664 0.0
0.2921178297270671 0.1789871027307527 0.0
0.2921178297270671 0.18600579711273896 0.0
0.2921178297270671 0.19302449149472523 0.0
0.2921178297270671 0.2000431858767115 0.0
0.2921178297270671 0.2070618802586978 0.0
0.2921178297270671 0.21408057464068408 0.0
0.2921178297270671 0.22109926902267035 0.0
0.2921178297270671 0.22811796340465662 0.0
0.2921178297270671 0.2351366577866429 0.0
0.2921178297270671 0.24215535216862918 0.0
0.2921178297270671 0.24917404655061545 0.0
0.2921178297270671 0.25619274093260175 0.0
0.2921178297270671 0.263211435314588 0.0
0.2921178297270671 0.27023012969657434 0.0
0.2921178297270671 0.27724882407856055 0.0
0.2921178297270671 0.2842675184605469 0.0
0.2921178297270671 0.29128621284253314 0.0
0.2921178297270671 0.2983049072245194 0.0
0.2921178297270671 0.30532360160650573 0.0
0.2921178297270671 0.31234229598849195 0.0
0.2921178297270671 0.31936099037047827 0.0
0.2921178297270671 0.32637968475246454 0.0
0.2921178297270671 0.3333983791344508 0.0
0.2921178297270671 0.34041707351643713 0.0
0.2921178297270671 0.34743576789842334 0.0
0.33104907899949465 0.0035197431810956915 0.36596986661917125
0.33104907899949465 0.010538437563081971 2.5617890663341987
0.33104907899949465 0.01755713194506825 1.4638794664766848
0.33104907899949465 0.02457582632705453 1.829849333095857
0.33104907899949465 0.031594520709040806 0.3659698666191713
0.33104907899949465 0.03861321509102709 0.7319397332383423
0.33104907899949465 0.04563190947301336 1.0979095998575148
0.33104907899949465 0.052650603854999645 0.36596986661917114
0.33104907899949465 0.059669298236985926 0.0
0.33104907899949465 0.06668799261897221 0.0
0.33104907899949465 0.07370668700095848 0.36596986661917114
0.33104907899949465 0.08072538138294477 0.0
0.33104907899949465 0.08774407576493104 0.0
0.33104907899949465 0.09476277014691732 0.0
0.33104907899949465 0.1017814645289036 0.0
0.33104907899949465 0.10880015891088987 0.36596986661917114
0.33104907899949465 0.11581885329287617 0.36596986661917114
0.33104907899949465 0.12283754767486244 0.0
0.33104907899949465 0.1298562420568487 0.0
0.33104907899949465 0.136874936438835 0.0
0.33104907899949465 0.1438936308208213 0.0
0.33104907899949465 0.15091232520280756 0.0
0.33104907899949465 0.15793101958479383 0.0
0.33104907899949465 0.1649497139667801 0.0
0.33104907899949465 0.1719684083487664 0.0
0.33104907899949465 0.1789871027307527 0.0
0.33104907899949465 0.18600579711273896 0.0
0.33104907899949465 0.19302449149472523 0.0
0.33104907899949465 0.2000431858767115 0.0
0.33104907899949465 0.2070618802586978 0.0
0.33104907899949465 0.21408057464068408 0.0
0.33104907899949465 0.22109926902267035 0.0
0.33104907899949465 0.22811796340465662 0.0
0.33104907899949465 0.2351366577866429 0.0
0.33104907899949465 0.24215535216862918 0.0
0.33104907899949465 0.24917404655061545 0.0
0.33104907899949465 0.25619274093260175 0.0
0.33104907899949465 0.263211435314588 0.0
0.33104907899949465 0.27023012969657434 0.0
0.33104907899949465 0.27724882407856055 0.0
0.33104907899949465 0.2842675184605469 0.0
0.33104907899949465 0.29128621284253314 0.0
0.33104907899949465 0.2983049072245194 0.0
0.33104907899949465 0.30532360160650573 0.0
0.33104907899949465 0.31234229598849195 0.0
0.33104907899949465 0.31936099037047827 0.0
0.33104907899949465 0.32637968475246454 0.0
0.33104907899949465 0.3333983791344508 0.0
0.33104907899949465 0.34041707351643713 0.0
0.33104907899949465 0.34743576789842334 0.0
0.3699803282719222 0.0035197431810956915 0.0
0.3699803282719222 0.010538437563081971 1.097909599857514
0.3699803282719222 0.01755713194506825 2.1958191997150274
0.3699803282719222 0.02457582632705453 1.4638794664766852
0.3699803282719222 0.031594520709040806 0.7319397332383426
0.3699803282719222 0.03861321509102709 0.36596986661917114
0.3699803282719222 0.04563190947301336 0.0
0.3699803282719222 0.052650603854999645 0.36596986661917114
0.3699803282719222 0.059669298236985926 0.36596986661917147
0.3699803282719222 0.06668799261897221 0.36596986661917114
0.3699803282719222 0.07370668700095848 0.0
0.3699803282719222 0.08072538138294477 0.0
0.3699803282719222 0.08774407576493104 0.0
0.3699803282719222 0.09476277014691732 0.0
0.3699803282719222 0.1017814645289036 0.0
0.3699803282719222 0.10880015891088987 0.0
0.3699803282719222 0.11581885329287617 0.0
0.3699803282719222 0.12283754767486244 0.0
0.3699803282719222 0.1298562420568487 0.0
0.3699803282719222 0.136874936438835 0.0
0.3699803282719222 0.1438936308208213 0.0
0.3699803282719222 0.15091232520280756 0.0
0.3699803282719222 0.15793101958479383 0.0
0.3699803282719222 0.1649497139667801 0.0
0.3699803282719222 0.1719684083487664 0.0
0.3699803282719222 0.1789871027307527 0.0
0.3699803282719222 0.18600579711273896 0.0
0.3699803282719222 0.19302449149472523 0.0
0.3699803282719222 0.2000431858767115 0.0
0.3699803282719222 0.2070618802586978 0.0
0.3699803282719222 0.21408057464068408 0.0
0.3699803282719222 0.22109926902267035 0.0
0.3699803282719222 0.22811796340465662 0.0
0.3699803282719222 0.2351366577866429 0.0
0.3699803282719222 0.24215535216862918 0.0
0.3699803282719222 0.24917404655061545 0.0
0.3699803282719222 0.25619274093260175 0.0
0.3699803282719222 0.263211435314588 0.0
0.3699803282719222 0.27023012969657434 0.0
0.3699803282719222 0.27724882407856055 0.0
0.3699803282719222 0.2842675184605469 0.0
0.3699803282719222 0.29128621284253314 0.0
0.3699803282719222 0.2983049072245194 0.0
0.3699803282719222 0.30532360160650573 0.0
0.3699803282719222 0.31234229598849195 0.0
0.3699803282719222 0.31936099037047827 0.0
0.3699803282719222 0.32637968475246454 0.0
0.3699803282719222 0.3333983791344508 0.0
0.3699803282719222 0.34041707351643713 0.0
0.3699803282719222 0.34743576789842334 0.0
0.4089115775443497 0.0035197431810956915 0.0
0.4089115775443497 0.010538437563081971 0.36596986661917125
0.4089115775443497 0.01755713194506825 2.9277589329533695
0.4089115775443497 0.02457582632705453 1.0979095998575141
0.4089115775443497 0.031594520709040806 1.4638794664766852
0.4089115775443497 0.03861321509102709 0.7319397332383423
0.4089115775443497 0.04563190947301336 0.36596986661917147
0.4089115775443497 0.052650603854999645 0.7319397332383423
0.4089115775443497 0.059669298236985926 0.36596986661917147
0.4089115775443497 0.06668799261897221 0.36596986661917114
0.4089115775443497 0.07370668700095848 0.36596986661917114
0.4089115775443497 0.08072538138294477 0.0
0.4089115775443497 0.08774407576493104 0.0
0.4089115775443497 0.09476277014691732 0.0
0.4089115775443497 0.1017814645289036 0.0
0.4089115775443497 0.10880015891088987 0.0
0.4089115775443497 0.11581885329287617 0.0
0.4089115775443497 0.12283754767486244 0.0
0.4089115775443497 0.1298562420568487 0.0
0.4089115775443497 0.136874936438835 0.0
0.4089115775443497 0.1438936308208213 0.0
0.4089115775443497 0.15091232520280756 0.0
0.4089115775443497 0.15793101958479383 0.0
0.4089115775443497 0.1649497139667801 0.0
0.4089115775443497 0.1719684083487664 0.0
0.4089115775443497 0.1789871027307527 0.0
0.4089115775443497 0.18600579711273896 0.0
0.4089115775443497 0.19302449149472523 0.0
0.4089115775443497 0.2000431858767115 0.0
0.4089115775443497 0.2070618802586978 0.0
0.4089115775443497 0.21408057464068408 0.0
0.4089115775443497 0.22109926902267035 0.0
0.4089115775443497 0.22811796340465662 0.0
0.4089115775443497 0.2351366577866429 0.0
0.4089115775443497 0.24215535216862918 0.0
0.4089115775443497 0.24917404655061545 0.0
0.4089115775443497 0.25619274093260175 0.0
0.4089115775443497 0.263211435314588 0.0
0.4089115775443497 0.27023012969657434 0.0
0.4089115775443497 0.27724882407856055 0.0
0.4089115775443497 0.2842675184605469 0.0
0.4089115775443497 0.29128621284253314 0.0
0.4089115775443497 0.2983049072245194 0.0
0.4089115775443497 0.30532360160650573 0.0
0.4089115775443497 0.31234229598849195 0.0
0.4089115775443497 0.31936099037047827 0.0
0.4089115775443497 0.32637968475246454 0.0
0.4089115775443497 0.3333983791344508 0.0
0.4089115775443497 0.34041707351643713 0.0
0.4089115775443497 0.34743576789842334 0.0
0.44784282681677723 0.0035197431810956915 0.0
0.44784282681677723 0.010538437563081971 0.3659698666191718
0.44784282681677723 0.01755713194506825 2.927758932953374
0.44784282681677723 0.02457582632705453 1.4638794664766874
0.44784282681677723 0.031594520709040806 0.36596986661917186
0.44784282681677723 0.03861321509102709 0.3659698666191717
0.44784282681677723 0.04563190947301336 1.097909599857516
0.44784282681677723 0.052650603854999645 0.3659698666191717
0.44784282681677723 0.059669298236985926 0.0
0.44784282681677723 0.06668799261897221 0.3659698666191717
0.44784282681677723 0.07370668700095848 0.0
0.44784282681677723 0.08072538138294477 0.0
0.44784282681677723 0.08774407576493104 0.0
0.44784282681677723 0.09476277014691732 0.0
0.44784282681677723 0.1017814645289036 0.0
0.44784282681677723 0.10880015891088987 0.0
0.44784282681677723 0.11581885329287617 0.0
0.44784282681677723 0.12283754767486244 0.0
0.44784282681677723 0.1298562420568487 0.0
0.44784282681677723 0.136874936438835 0.0
0.44784282681677723 0.1438936308208213 0.0
0.44784282681677723 0.15091232520280756 0.0
0.44784282681677723 0.15793101958479383 0.0
0.44784282681677723 0.1649497139667801 0.0
0.44784282681677723 0.1719684083487664 0.0
0.44784282681677723 0.1789871027307527 0.0
0.44784282681677723 0.18600579711273896 0.0
0.44784282681677723 0.19302449149472523 0.0
0.44784282681677723 0.2000431858767115 0.0
0.44784282681677723 0.2070618802586978 0.0
0.44784282681677723 0.21408057464068408 0.0
0.44784282681677723 0.22109926902267035 0.0
0.44784282681677723 0.22811796340465662 0.0
0.44784282681677723 0.2351366577866429 0.0
0.44784282681677723 0.24215535216862918 0.0
0.44784282681677723 0.24917404655061545 0.0
0.44784282681677723 0.25619274093260175 0.0
0.44784282681677723 0.263211435314588 0.0
0.44784282681677723 0.27023012969657434 0.0
0.44784282681677723 0.27724882407856055 0.0
0.44784282681677723 0.2842675184605469 0.0
0.44784282681677723 0.29128621284253314 0.0
0.44784282681677723 0.2983049072245194 0.0
0.44784282681677723 0.30532360160650573 0.0
0.44784282681677723 0.31234229598849195 0.0
0.44784282681677723 0.31936099037047827 0.0
0.44784282681677723 0.32637968475246454 0.0
0.44784282681677723 0.3333983791344508 0.0
0.44784282681677723 0.34041707351643713 0.0
0.44784282681677723 0.34743576789842334 0.0
0.4867740760892047 0.0035197431810956915 0.0
0.4867740760892047 0.010538437563081971 0.36596986661917125
0.4867740760892047 0.01755713194506825 1.4638794664766848
0.4867740760892047 0.02457582632705453 1.0979095998575141
0.4867740760892047 0.031594520709040806 0.3659698666191713
0.4867740760892047 0.03861321509102709 0.36596986661917114
0.4867740760892047 0.04563190947301336 1.0979095998575148
0.4867740760892047 0.052650603854999645 0.7319397332383423
0.4867740760892047 0.059669298236985926 0.7319397332383429
0.4867740760892047 0.06668799261897221 0.7319397332383423
0.4867740760892047 0.07370668700095848 0.0
0.4867740760892047 0.08072538138294477 0.7319397332383423
0.4867740760892047 0.08774407576493104 0.0
0.4867740760892047 0.09476277014691732 0.36596986661917186
0.4867740760892047 0.1017814645289036 0.0
0.4867740760892047 0.10880015891088987 0.0
0.4867740760892047 0.11581885329287617 0.0
0.4867740760892047 0.12283754767486244 0.0
0.4867740760892047 0.1298562420568487 0.0
0.4867740760892047 0.136874936438835 0.0
0.4867740760892047 0.1438936308208213 0.0
0.4867740760892047 0.15091232520280756 0.0
0.4867740760892047 0.15793101958479383 0.0
0.4867740760892047 0.1649497139667801 0.0
0.4867740760892047 0.1719684083487664 0.0
0.4867740760892047 0.1789871027307527 0.0
0.4867740760892047 0.18600579711273896 0.0
0.4867740760892047 0.19302449149472523 0.0
0.4867740760892047 0.2000431858767115 0.0
0.4867740760892047 0.2070618802586978 0.0
0.4867740760892047 0.21408057464068408 0.0
0.4867740760892047 0.22109926902267035 0.0
0.4867740760892047 0.22811796340465662 0.0
0.4867740760892047 0.2351366577866429 0.0
0.4867740760892047 0.24215535216862918 0.0
0.4867740760892047 0.24917404655061545 0.0
0.4867740760892047 0.25619274093260175 0.0
0.4867740760892047 0.263211435314588 0.0
0.4867740760892047 0.27023012969657434 0.0
0.4867740760892047 0.27724882407856055 0.0
0.4867740760892047 0.2842675184605469 0.0
0.4867740760892047 0.29128621284253314 0.0
0.4867740760892047 0.2983049072245194 0.0
0.4867740760892047 0.30532360160650573 0.0
0.4867740760892047 0.31234229598849195 0.0
0.4867740760892047 0.31936099037047827 0.0
0.4867740760892047 0.32637968475246454 0.0
0.4867740760892047 0.3333983791344508 0.0
0.4867740760892047 0.34041707351643713 0.0
0.4867740760892047 0.34743576789842334 0.0
0.5257053253616322 0.0035197431810956915 0.0
0.5257053253616322 0.010538437563081971 0.7319397332383425
0.5257053253616322 0.01755713194506825 0.0
0.5257053253616322 0.02457582632705453 1.829849333095857
0.5257053253616322 0.031594520709040806 0.7319397332383426
0.5257053253616322 0.03861321509102709 1.4638794664766845
0.5257053253616322 0.04563190947301336 0.7319397332383429
0.5257053253616322 0.052650603854999645 0.36596986661917114
0.5257053253616322 0.059669298236985926 0.0
0.5257053253616322 0.06668799261897221 0.7319397332383423
0.5257053253616322 0.07370668700095848 0.0
0.5257053253616322 0.08072538138294477 0.7319397332383423
0.5257053253616322 0.08774407576493104 0.0
0.5257053253616322 0.09476277014691732 0.36596986661917186
0.5257053253616322 0.1017814645289036 0.0
0.5257053253616322 0.10880015891088987 0.0
0.5257053253616322 0.11581885329287617 0.0
0.5257053253616322 0.12283754767486244 0.0
0.5257053253616322 0.1298562420568487 0.0
0.5257053253616322 0.136874936438835 0.0
0.5257053253616322 0.1438936308208213 0.0
0.5257053253616322 0.15091232520280756 0.0
0.5257053253616322 0.15793101958479383 0.0
0.5257053253616322 0.1649497139667801 0.3659698666191704
0.5257053253616322 0.1719684083487664 0.0
0.5257053253616322 0.1789871027307527 0.0
0.5257053253616322 0.18600579711273896 0.0
0.5257053253616322 0.19302449149472523 0.0
0.5257053253616322 0.2000431858767115 0.0
0.5257053253616322 0.2070618802586978 0.0
0.5257053253616322 0.21408057464068408 0.0
0.5257053253616322 0.22109926902267035 0.0
0.5257053253616322 0.22811796340465662 0.0
0.5257053253616322 0.2351366577866429 0.0
0.5257053253616322 0.24215535216862918 0.0
0.5257053253616322 0.24917404655061545 0.0
0.5257053253616322 0.25619274093260175 0.0
0.5257053253616322 0.263211435314588 0.0
0.5257053253616322 0.27023012969657434 0.0
0.5257053253616322 0.27724882407856055 0.0
0.5257053253616322 0.2842675184605469 0.0
0.5257053253616322 0.29128621284253314 0.0
0.5257053253616322 0.2983049072245194 0.0
0.5257053253616322 0.30532360160650573 0.0
0.5257053253616322 0.31234229598849195 0.0
0.5257053253616322 0.31936099037047827 0.0
0.5257053253616322 0.32637968475246454 0.0
0.5257053253616322 0.3333983791344508 0.0
0.5257053253616322 0.34041707351643713 0.0
0.5257053253616322 0.34743576789842334 0.0
0.5646365746340598 0.0035197431810956915 0.0
0.5646365746340598 0.010538437563081971 0.36596986661917125
0.5646365746340598 0.01755713194506825 0.3659698666191712
0.5646365746340598 0.02457582632705453 0.3659698666191713
0.5646365746340598 0.031594520709040806 1.4638794664766852
0.5646365746340598 0.03861321509102709 0.0
0.5646365746340598 0.04563190947301336 0.0
0.5646365746340598 0.052650603854999645 0.36596986661917114
0.5646365746340598 0.059669298236985926 0.0
0.5646365746340598 0.06668799261897221 0.36596986661917114
0.5646365746340598 0.07370668700095848 0.0
0.5646365746340598 0.08072538138294477 0.36596986661917114
0.5646365746340598 0.08774407576493104 0.36596986661917114
0.5646365746340598 0.09476277014691732 0.36596986661917186
0.5646365746340598 0.1017814645289036 0.36596986661917114
0.5646365746340598 0.10880015891088987 0.0
0.5646365746340598 0.11581885329287617 0.7319397332383423
0.5646365746340598 0.12283754767486244 0.0
0.5646365746340598 0.1298562420568487 0.0
0.5646365746340598 0.136874936438835 0.0
0.5646365746340598 0.1438936308208213 0.0
0.5646365746340598 0.15091232520280756 0.0
0.5646365746340598 0.15793101958479383 0.0
0.5646365746340598 0.1649497139667801 0.0
0.5646365746340598 0.1719684083487664 0.0
0.5646365746340598 0.1789871027307527 0.0
0.5646365746340598 0.18600579711273896 0.0
0.5646365746340598 0.19302449149472523 0.0
0.5646365746340598 0.2000431858767115 0.0
0.5646365746340598 0.2070618802586978 0.0
0.5646365746340598 0.21408057464068408 0.0
0.5646365746340598 0.22109926902267035 0.0
0.5646365746340598 0.22811796340465662 0.0
0.5646365746340598 0.2351366577866429 0.0
0.5646365746340598 0.24215535216862918 0.0
0.5646365746340598 0.24917404655061545 0.0
0.5646365746340598 0.25619274093260175 0.0
0.5646365746340598 0.263211435314588 0.0
0.5646365746340598 0.27023012969657434 0.0
0.5646365746340598 0.27724882407856055 0.0
0.5646365746340598 0.2842675184605469 0.0
0.5646365746340598 0.29128621284253314 0.0
0.5646365746340598 0.2983049072245194 0.0
0.5646365746340598 0.30532360160650573 0.0
0.5646365746340598 0.31234229598849195 0.0
0.5646365746340598 0.31936099037047827 0.0
0.5646365746340598 0.32637968475246454 0.0
0.5646365746340598 0.3333983791344508 0.0
0.5646365746340598 0.34041707351643713 0.0
0.5646365746340598 0.34743576789842334 0.0
0.6035678239064872 0.0035197431810956915 0.0
0.6035678239064872 0.010538437563081971 0.0
0.6035678239064872 0.01755713194506825 0.0
0.6035678239064872 0.02457582632705453 0.0
0.6035678239064872 0.031594520709040806 0.3659698666191713
0.6035678239064872 0.03861321509102709 0.36596986661917114
0.6035678239064872 0.04563190947301336 0.0
0.6035678239064872 0.052650603854999645 0.36596986661917114
0.6035678239064872 0.059669298236985926 0.0
0.6035678239064872 0.06668799261897221 0.0
0.6035678239064872 0.07370668700095848 0.0
0.6035678239064872 0.08072538138294477 0.36596986661917114
0.6035678239064872 0.08774407576493104 0.0
0.6035678239064872 0.09476277014691732 0.0
0.6035678239064872 0.1017814645289036 0.0
0.6035678239064872 0.10880015891088987 0.0
0.6035678239064872 0.11581885329287617 0.0
0.6035678239064872 0.12283754767486244 0.0
0.6035678239064872 0.1298562420568487 0.0
0.6035678239064872 0.136874936438835 0.36596986661917186
0.6035678239064872 0.1438936308208213 0.0
0.6035678239064872 0.15091232520280756 0.0
0.6035678239064872 0.15793101958479383 0.0
0.6035678239064872 0.1649497139667801 0.0
0.6035678239064872 0.1719684083487664 0.36596986661917186
0.6035678239064872 0.1789871027307527 0.0
0.6035678239064872 0.18600579711273896 0.0
0.6035678239064872 0.19302449149472523 0.0
0.6035678239064872 0.2000431858767115 0.0
0.6035678239064872 0.2070618802586978 0.0
0.6035678239064872 0.21408057464068408 0.0
0.6035678239064872 0.22109926902267035 0.0
0.6035678239064872 0.22811796340465662 0.0
0.6035678239064872 0.2351366577866429 0.0
0.6035678239064872 0.24215535216862918 0.0
0.6035678239064872 0.24917404655061545 0.0
0.6035678239064872 0.25619274093260175 0.0
0.6035678239064872 0.263211435314588 0.0
0.6035678239064872 0.27023012969657434 0.0
0.6035678239064872 0.27724882407856055 0.0
0.6035678239064872 0.2842675184605469 0.0
0.6035678239064872 0.29128621284253314 0.0
0.6035678239064872 0.2983049072245194 0.0
0.6035678239064872 0.30532360160650573 0.0
0.6035678239064872 0.31234229598849195 0.0
0.6035678239064872 0.31936099037047827 0.0
0.6035678239064872 0.32637968475246454 0.0
0.6035678239064872 0.3333983791344508 0.0
0.6035678239064872 0.34041707351643713 0.0
0.6035678239064872 0.34743576789842334 0.0
0.6424990731789149 0.0035197431810956915 0.0
0.6424990731789149 0.010538437563081971 0.0
0.6424990731789149 0.01755713194506825 1.0979095998575137
0.6424990731789149 0.02457582632705453 0.3659698666191713
0.6424990731789149 0.031594520709040806 0.0
0.6424990731789149 0.03861321509102709 0.36596986661917114
0.6424990731789149 0.04563190947301336 1.0979095998575148
0.6424990731789149 0.052650603854999645 0.36596986661917114
0.6424990731789149 0.059669298236985926 0.36596986661917147
0.6424990731789149 0.06668799261897221 0.36596986661917114
0.6424990731789149 0.07370668700095848 0.0
0.6424990731789149 0.08072538138294477 0.36596986661917114
0.6424990731789149 0.08774407576493104 0.0
0.6424990731789149 0.09476277014691732 0.36596986661917186
0.6424990731789149 0.1017814645289036 0.0
0.6424990731789149 0.10880015891088987 0.0
0.6424990731789149 0.11581885329287617 0.0
0.6424990731789149 0.12283754767486244 0.0
0.6424990731789149 0.1298562420568487 0.0
0.6424990731789149 0.136874936438835 0.0
0.6424990731789149 0.1438936308208213 0.0
0.6424990731789149 0.15091232520280756 0.0
0.6424990731789149 0.15793101958479383 0.0
0.6424990731789149 0.1649497139667801 0.0
0.6424990731789149 0.1719684083487664 0.0
0.6424990731789149 0.1789871027307527 0.0
0.6424990731789149 0.18600579711273896 0.0
0.6424990731789149 0.19302449149472523 0.0
0.6424990731789149 0.2000431858767115 0.0
0.6424990731789149 0.2070618802586978 0.0
0.6424990731789149 0.21408057464068408 0.0
0.6424990731789149 0.22109926902267035 0.0
0.6424990731789149 0.22811796340465662 0.0
0.6424990731789149 0.2351366577866429 0.0
0.6424990731789149 0.24215535216862918 0.0
0.6424990731789149 0.24917404655061545 0.0
0.6424990731789149 0.25619274093260175 0.0
0.6424990731789149 0.263211435314588 0.0
0.6424990731789149 0.27023012969657434 0.0
0.6424990731789149 0.27724882407856055 0.0
0.6424990731789149 0.2842675184605469 0.0
0.6424990731789149 0.29128621284253314 0.0
0.6424990731789149 0.2983049072245194 0.0
0.6424990731789149 0.30532360160650573 0.0
0.6424990731789149 0.31234229598849195 0.0
0.6424990731789149 0.31936099037047827 0.0
0.6424990731789149 0.32637968475246454 0.0
0.6424990731789149 0.3333983791344508 0.0
0.6424990731789149 0.34041707351643713 0.0
0.6424990731789149 0.34743576789842334 0.0
0.6814303224513423 0.0035197431810956915 0.0
0.6814303224513423 0.010538437563081971 0.0
0.6814303224513423 0.01755713194506825 1.8298493330958565
0.6814303224513423 0.02457582632705453 0.7319397332383426
0.6814303224513423 0.031594520709040806 0.3659698666191713
0.6814303224513423 0.03861321509102709 0.0
0.6814303224513423 0.04563190947301336 0.7319397332383429
0.6814303224513423 0.052650603854999645 0.0
0.6814303224513423 0.059669298236985926 0.7319397332383429
0.6814303224513423 0.06668799261897221 0.0
0.6814303224513423 0.07370668700095848 0.0
0.6814303224513423 0.08072538138294477 0.0
0.6814303224513423 0.08774407576493104 0.0
0.6814303224513423 0.09476277014691732 0.0
0.6814303224513423 0.1017814645289036 0.0
0.6814303224513423 0.10880015891088987 0.0
0.6814303224513423 0.11581885329287617 0.0
0.6814303224513423 0.12283754767486244 0.0
0.6814303224513423 0.1298562420568487 0.0
0.6814303224513423 0.136874936438835 0.0
0.6814303224513423 0.1438936308208213 0.0
0.6814303224513423 0.15091232520280756 0.0
0.6814303224513423 0.15793101958479383 0.0
0.6814303224513423 0.1649497139667801 0.0
0.6814303224513423 0.1719684083487664 0.0
0.6814303224513423 0.1789871027307527 0.0
0.6814303224513423 0.18600579711273896 0.0
0.6814303224513423 0.19302449149472523 0.0
0.6814303224513423 0.2000431858767115 0.0
0.6814303224513423 0.2070618802586978 0.0
0.6814303224513423 0.21408057464068408 0.0
0.6814303224513423 0.22109926902267035 0.0
0.6814303224513423 0.22811796340465662 0.0
0.6814303224513423 0.2351366577866429 0.0
0.6814303224513423 0.24215535216862918 0.0
0.6814303224513423 0.24917404655061545 0.0
0.6814303224513423 0.25619274093260175 0.0
0.6814303224513423 0.263211435314588 0.0
0.6814303224513423 0.27023012969657434 0.0
0.6814303224513423 0.27724882407856055 0.0
0.6814303224513423 0.2842675184605469 0.0
0.6814303224513423 0.29128621284253314 0.0
0.6814303224513423 0.2983049072245194 0.0
0.6814303224513423 0.30532360160650573 0.0
0.6814303224513423 0.31234229598849195 0.0
0.6814303224513423 0.31936099037047827 0.0
0.6814303224513423 0.32637968475246454 0.0
0.6814303224513423 0.3333983791344508 0.0
0.6814303224513423 0.34041707351643713 0.0
0.6814303224513423 0.34743576789842334 0.0
0.7203615717237699 0.0035197431810956915 0.0
0.7203615717237699 0.010538437563081971 0.0
0.7203615717237699 0.01755713194506825 0.3659698666191712
0.7203615717237699 0.02457582632705453 0.3659698666191713
0.7203615717237699 0.031594520709040806 0.3659698666191713
0.7203615717237699 0.03861321509102709 0.36596986661917114
0.7203615717237699 0.04563190947301336 0.7319397332383429
0.7203615717237699 0.052650603854999645 0.36596986661917114
0.7203615717237699 0.059669298236985926 0.0
0.7203615717237699 0.06668799261897221 0.0
0.7203615717237699 0.07370668700095848 0.0
0.7203615717237699 0.08072538138294477 0.0
0.7203615717237699 0.08774407576493104 0.0
0.7203615717237699 0.09476277014691732 0.36596986661917186
0.7203615717237699 0.1017814645289036 0.0
0.7203615717237699 0.10880015891088987 0.0
0.7203615717237699 0.11581885329287617 0.7319397332383423
0.7203615717237699 0.12283754767486244 0.0
0.7203615717237699 0.1298562420568487 0.0
0.7203615717237699 0.136874936438835 0.0
0.7203615717237699 0.1438936308208213 0.0
0.7203615717237699 0.15091232520280756 0.0
0.7203615717237699 0.15793101958479383 0.0
0.7203615717237699 0.1649497139667801 0.0
0.7203615717237699 0.1719684083487664 0.0
0.7203615717237699 0.1789871027307527 0.0
0.7203615717237699 0.18600579711273896 0.36596986661917186
0.7203615717237699 0.19302449149472523 0.0
0.7203615717237699 0.2000431858767115 0.0
0.7203615717237699 0.2070618802586978 0.0
0.7203615717237699 0.21408057464068408 0.3659698666191704
0.7203615717237699 0.22109926902267035 0.0
0.7203615717237699 0.22811796340465662 0.0
0.7203615717237699 0.2351366577866429 0.0
0.7203615717237699 0.24215535216862918 0.0
0.7203615717237699 0.24917404655061545 0.0
0.7203615717237699 0.25619274093260175 0.0
0.7203615717237699 0.263211435314588 0.0
0.7203615717237699 0.27023012969657434 0.0
0.7203615717237699 0.27724882407856055 0.0
0.7203615717237699 0.2842675184605469 0.0
0.7203615717237699 0.29128621284253314 0.0
0.7203615717237699 0.2983049072245194 0.0
0.7203615717237699 0.30532360160650573 0.0
0.7203615717237699 0.31234229598849195 0.0
0.7203615717237699 0.31936099037047827 0.0
0.7203615717237699 0.32637968475246454 0.0
0.7203615717237699 0.3333983791344508 0.0
0.7203615717237699 0.34041707351643713 0.0
0.7203615717237699 0.34743576789842334 0.0
0.7592928209961973 0.0035197431810956915 0.0
0.7592928209961973 0.010538437563081971 0.0
0.7592928209961973 0.01755713194506825 1.4638794664766848
0.7592928209961973 0.02457582632705453 0.3659698666191713
0.7592928209961973 0.031594520709040806 1.0979095998575141
0.7592928209961973 0.03861321509102709 0.0
0.7592928209961973 0.04563190947301336 1.0979095998575148
0.7592928209961973 0.052650603854999645 1.0979095998575137
0.7592928209961973 0.059669298236985926 0.7319397332383429
0.7592928209961973 0.06668799261897221 0.0
0.7592928209961973 0.07370668700095848 0.7319397332383423
0.7592928209961973 0.08072538138294477 0.0
0.7592928209961973 0.08774407576493104 0.0
0.7592928209961973 0.09476277014691732 0.36596986661917186
0.7592928209961973 0.1017814645289036 0.0
0.7592928209961973 0.10880015891088987 0.0
0.7592928209961973 0.11581885329287617 0.36596986661917114
0.7592928209961973 0.12283754767486244 0.0
0.7592928209961973 0.1298562420568487 0.0
0.7592928209961973 0.136874936438835 0.0
0.7592928209961973 0.1438936308208213 0.0
0.7592928209961973 0.15091232520280756 0.0
0.7592928209961973 0.15793101958479383 0.0
0.7592928209961973 0.1649497139667801 0.0
0.7592928209961973 0.1719684083487664 0.0
0.7592928209961973 0.1789871027307527 0.0
0.7592928209961973 0.18600579711273896 0.0
0.7592928209961973 0.19302449149472523 0.0
0.7592928209961973 0.2000431858767115 0.0
0.7592928209961973 0.2070618802586978 0.0
0.7592928209961973 0.21408057464068408 0.0
0.7592928209961973 0.22109926902267035 0.0
0.7592928209961973 0.22811796340465662 0.0
0.7592928209961973 0.2351366577866429 0.0
0.7592928209961973 0.24215535216862918 0.0
0.7592928209961973 0.24917404655061545 0.0
0.7592928209961973 0.25619274093260175 0.0
0.7592928209961973 0.263211435314588 0.0
0.7592928209961973 0.27023012969657434 0.0
0.7592928209961973 0.27724882407856055 0.0
0.7592928209961973 0.2842675184605469 0.0
0.7592928209961973 0.29128621284253314 0.0
0.7592928209961973 0.2983049072245194 0.0
0.7592928209961973 0.30532360160650573 0.0
0.7592928209961973 0.31234229598849195 0.0
0.7592928209961973 0.31936099037047827 0.0
0.7592928209961973 0.32637968475246454 0.0
0.7592928209961973 0.3333983791344508 0.0
0.7592928209961973 0.34041707351643713 0.0
0.7592928209961973 0.34743576789842334 0.0
0.798224070268625 0.0035197431810956915 0.0
0.798224070268625 0.010538437563081971 0.36596986661917125
0.798224070268625 0.01755713194506825 0.0
0.798224070268625 0.02457582632705453 0.3659698666191713
0.798224070268625 0.031594520709040806 0.3659698666191713
0.798224070268625 0.03861321509102709 0.7319397332383423
0.798224070268625 0.04563190947301336 0.0
0.798224070268625 0.052650603854999645 0.0
0.798224070268625 0.059669298236985926 0.0
0.798224070268625 0.06668799261897221 0.36596986661917114
0.798224070268625 0.07370668700095848 0.0
0.798224070268625 0.08072538138294477 0.0
0.798224070268625 0.08774407576493104 0.0
0.798224070268625 0.09476277014691732 0.0
0.798224070268625 0.1017814645289036 0.0
0.798224070268625 0.10880015891088987 0.0
0.798224070268625 0.11581885329287617 0.0
0.798224070268625 0.12283754767486244 0.0
0.798224070268625 0.1298562420568487 0.0
0.798224070268625 0.136874936438835 0.0
0.798224070268625 0.1438936308208213 0.0
0.798224070268625 0.15091232520280756 0.0
0.798224070268625 0.15793101958479383 0.0
0.798224070268625 0.1649497139667801 0.0
0.798224070268625 0.1719684083487664 0.0
0.798224070268625 0.1789871027307527 0.0
0.798224070268625 0.18600579711273896 0.0
0.798224070268625 0.19302449149472523 0.0
0.798224070268625 0.2000431858767115 0.0
0.798224070268625 0.2070618802586978 0.0
0.798224070268625 0.21408057464068408 0.0
0.798224070268625 0.22109926902267035 0.0
0.798224070268625 0.22811796340465662 0.0
0.798224070268625 0.2351366577866429 0.0
0.798224070268625 0.24215535216862918 0.0
0.798224070268625 0.24917404655061545 0.36596986661917186
0.798224070268625 0.25619274093260175 0.0
0.798224070268625 0.263211435314588 0.0
0.798224070268625 0.27023012969657434 0.0
0.798224070268625 0.27724882407856055 0.0
0.798224070268625 0.2842675184605469 0.0
0.798224070268625 0.29128621284253314 0.0
0.798224070268625 0.2983049072245194 0.0
0.798224070268625 0.30532360160650573 0.0
0.798224070268625 0.31234229598849195 0.0
0.798224070268625 0.31936099037047827 0.0
0.798224070268625 0.32637968475246454 0.0
0.798224070268625 0.3333983791344508 0.0
0.798224070268625 0.34041707351643713 0.0
0.798224070268625 0.34743576789842334 0.0
0.8371553195410524 0.0035197431810956915 0.0
0.8371553195410524 0.010538437563081971 0.36596986661917125
0.8371553195410524 0.01755713194506825 0.0
0.8371553195410524 0.02457582632705453 0.0
0.8371553195410524 0.031594520709040806 0.0
0.8371553195410524 0.03861321509102709 0.36596986661917114
0.8371553195410524 0.04563190947301336 0.7319397332383429
0.8371553195410524 0.052650603854999645 0.0
0.8371553195410524 0.059669298236985926 0.0
0.8371553195410524 0.06668799261897221 0.0
0.8371553195410524 0.07370668700095848 0.0
0.8371553195410524 0.08072538138294477 0.0
0.8371553195410524 0.08774407576493104 0.36596986661917114
0.8371553195410524 0.09476277014691732 0.0
0.8371553195410524 0.1017814645289036 0.0
0.8371553195410524 0.10880015891088987 0.0
0.8371553195410524 0.11581885329287617 0.7319397332383423
0.8371553195410524 0.12283754767486244 0.0
0.8371553195410524 0.1298562420568487 0.3659698666191704
0.8371553195410524 0.136874936438835 0.0
0.8371553195410524 0.1438936308208213 0.0
0.8371553195410524 0.15091232520280756 0.0
0.8371553195410524 0.15793101958479383 0.0
0.8371553195410524 0.1649497139667801 0.0
0.8371553195410524 0.1719684083487664 0.0
0.8371553195410524 0.1789871027307527 0.0
0.8371553195410524 0.18600579711273896 0.0
0.8371553195410524 0.19302449149472523 0.0
0.8371553195410524 0.2000431858767115 0.0
0.8371553195410524 0.2070618802586978 0.0
0.8371553195410524 0.21408057464068408 0.0
0.8371553195410524 0.22109926902267035 0.0
0.8371553195410524 0.22811796340465662 0.0
0.8371553195410524 0.2351366577866429 0.0
0.8371553195410524 0.24215535216862918 0.0
0.8371553195410524 0.24917404655061545 0.36596986661917186
0.8371553195410524 0.25619274093260175 0.0
0.8371553195410524 0.263211435314588 0.36596986661917186
0.8371553195410524 0.27023012969657434 0.0
0.8371553195410524 0.27724882407856055 0.0
0.8371553195410524 0.2842675184605469 0.0
0.8371553195410524 0.29128621284253314 0.0
0.8371553195410524 0.2983049072245194 0.0
0.8371553195410524 0.30532360160650573 0.0
0.8371553195410524 0.31234229598849195 0.0
0.8371553195410524 0.31936099037047827 0.0
0.8371553195410524 0.32637968475246454 0.0
0.8371553195410524 0.3333983791344508 0.0
0.8371553195410524 0.34041707351643713 0.0
0.8371553195410524 0.34743576789842334 0.0
0.87608656881348 0.0035197431810956915 0.0
0.87608656881348 0.010538437563081971 0.0
0.87608656881348 0.01755713194506825 0.3659698666191712
0.87608656881348 0.02457582632705453 0.0
0.87608656881348 0.031594520709040806 0.3659698666191713
0.87608656881348 0.03861321509102709 0.36596986661917114
0.87608656881348 0.04563190947301336 0.36596986661917147
0.87608656881348 0.052650603854999645 0.36596986661917114
0.87608656881348 0.059669298236985926 0.7319397332383429
0.87608656881348 0.06668799261897221 0.36596986661917114
0.87608656881348 0.07370668700095848 0.0
0.87608656881348 0.08072538138294477 0.7319397332383423
0.87608656881348 0.08774407576493104 0.0
0.87608656881348 0.09476277014691732 0.36596986661917186
0.87608656881348 0.1017814645289036 0.0
0.87608656881348 0.10880015891088987 0.7319397332383423
0.87608656881348 0.11581885329287617 0.0
0.87608656881348 0.12283754767486244 0.36596986661917186
0.87608656881348 0.1298562420568487 0.0
0.87608656881348 0.136874936438835 0.0
0.87608656881348 0.1438936308208213 0.3659698666191704
0.87608656881348 0.15091232520280756 0.0
0.87608656881348 0.15793101958479383 0.0
0.87608656881348 0.1649497139667801 0.0
0.87608656881348 0.1719684083487664 0.0
0.87608656881348 0.1789871027307527 0.0
0.87608656881348 0.18600579711273896 0.0
0.87608656881348 0.19302449149472523 0.0
0.87608656881348 0.2000431858767115 0.0
0.87608656881348 0.2070618802586978 0.0
0.87608656881348 0.21408057464068408 0.0
0.87608656881348 0.22109926902267035 0.0
0.87608656881348 0.22811796340465662 0.0
0.87608656881348 0.2351366577866429 0.0
0.87608656881348 0.24215535216862918 0.0
0.87608656881348 0.24917404655061545 0.0
0.87608656881348 0.25619274093260175 0.0
0.87608656881348 0.263211435314588 0.0
0.87608656881348 0.27023012969657434 0.0
0.87608656881348 0.27724882407856055 0.0
0.87608656881348 0.2842675184605469 0.0
0.87608656881348 0.29128621284253314 0.0
0.87608656881348 0.2983049072245194 0.0
0.87608656881348 0.30532360160650573 0.0
0.87608656881348 0.31234229598849195 0.0
0.87608656881348 0.31936099037047827 0.0
0.87608656881348 0.32637968475246454 0.0
0.87608656881348 0.3333983791344508 0.0
0.87608656881348 0.34041707351643713 0.0
0.87608656881348 0.34743576789842334 0.0
0.9150178180859074 0.0035197431810956915 0.0
0.9150178180859074 0.010538437563081971 0.0
0.9150178180859074 0.01755713194506825 0.0
0.9150178180859074 0.02457582632705453 0.0
0.9150178180859074 0.031594520709040806 0.0
0.9150178180859074 0.03861321509102709 0.0
0.9150178180859074 0.04563190947301336 0.0
0.9150178180859074 0.052650603854999645 0.0
0.9150178180859074 0.059669298236985926 0.0
0.9150178180859074 0.06668799261897221 0.0
0.9150178180859074 0.07370668700095848 0.0
0.9150178180859074 0.08072538138294477 0.0
0.9150178180859074 0.08774407576493104 0.0
0.9150178180859074 0.09476277014691732 0.0
0.9150178180859074 0.1017814645289036 0.0
0.9150178180859074 0.10880015891088987 0.0
0.9150178180859074 0.11581885329287617 0.3659698666191722
0.9150178180859074 0.12283754767486244 0.0
0.9150178180859074 0.1298562420568487 0.0
0.9150178180859074 0.136874936438835 0.0
0.9150178180859074 0.1438936308208213 0.36596986661917147
0.9150178180859074 0.15091232520280756 0.0
0.9150178180859074 0.15793101958479383 0.0
0.9150178180859074 0.1649497139667801 0.0
0.9150178180859074 0.1719684083487664 0.0
0.9150178180859074 0.1789871027307527 0.0
0.9150178180859074 0.18600579711273896 0.0
0.9150178180859074 0.19302449149472523 0.0
0.9150178180859074 0.2000431858767115 0.0
0.9150178180859074 0.2070618802586978 0.0
0.9150178180859074 0.21408057464068408 0.0
0.9150178180859074 0.22109926902267035 0.0
0.9150178180859074 0.22811796340465662 0.0
0.9150178180859074 0.2351366577866429 0.0
0.9150178180859074 0.24215535216862918 0.0
0.9150178180859074 0.24917404655061545 0.0
0.9150178180859074 0.25619274093260175 0.0
0.9150178180859074 0.263211435314588 0.0
0.9150178180859074 0.27023012969657434 0.0
0.9150178180859074 0.27724882407856055 0.0
0.9150178180859074 0.2842675184605469 0.3659698666191729
0.9150178180859074 0.29128621284253314 0.0
0.9150178180859074 0.2983049072245194 0.0
0.9150178180859074 0.30532360160650573 0.0
0.9150178180859074 0.31234229598849195 0.0
0.9150178180859074 0.31936099037047827 0.0
0.9150178180859074 0.32637968475246454 0.0
0.9150178180859074 0.3333983791344508 0.0
0.9150178180859074 0.34041707351643713 0.0
0.9150178180859074 0.34743576789842334 0.0
0.9539490673583348 0.0035197431810956915 0.0
0.9539490673583348 0.010538437563081971 0.0
0.9539490673583348 0.01755713194506825 0.0
0.9539490673583348 0.02457582632705453 0.3659698666191713
0.9539490673583348 0.031594520709040806 0.0
0.9539490673583348 0.03861321509102709 0.0
0.9539490673583348 0.04563190947301336 1.0979095998575148
0.9539490673583348 0.052650603854999645 0.36596986661917114
0.9539490673583348 0.059669298236985926 0.0
0.9539490673583348 0.06668799261897221 0.0
0.9539490673583348 0.07370668700095848 0.0
0.9539490673583348 0.08072538138294477 0.0
0.9539490673583348 0.08774407576493104 0.0
0.9539490673583348 0.09476277014691732 0.0
0.9539490673583348 0.1017814645289036 0.36596986661917114
0.9539490673583348 0.10880015891088987 0.0
0.9539490673583348 0.11581885329287617 0.0
0.9539490673583348 0.12283754767486244 0.0
0.9539490673583348 0.1298562420568487 0.0
0.9539490673583348 0.136874936438835 0.0
0.9539490673583348 0.1438936308208213 0.0
0.9539490673583348 0.15091232520280756 0.0
0.9539490673583348 0.15793101958479383 0.0
0.9539490673583348 0.1649497139667801 0.0
0.9539490673583348 0.1719684083487664 0.0
0.9539490673583348 0.1789871027307527 0.0
0.9539490673583348 0.18600579711273896 0.0
0.9539490673583348 0.19302449149472523 0.0
0.9539490673583348 0.2000431858767115 0.3659698666191704
0.9539490673583348 0.2070618802586978 0.0
0.9539490673583348 0.21408057464068408 0.0
0.9539490673583348 0.22109926902267035 0.0
0.9539490673583348 0.22811796340465662 0.0
0.9539490673583348 0.2351366577866429 0.0
0.9539490673583348 0.24215535216862918 0.0
0.9539490673583348 0.24917404655061545 0.0
0.9539490673583348 0.25619274093260175 0.0
0.9539490673583348 0.263211435314588 0.0
0.9539490673583348 0.27023012969657434 0.0
0.9539490673583348 0.27724882407856055 0.0
0.9539490673583348 0.2842675184605469 0.0
0.9539490673583348 0.29128621284253314 0.0
0.9539490673583348 0.2983049072245194 0.0
0.9539490673583348 0.30532360160650573 0.0
0.9539490673583348 0.31234229598849195 0.0
0.9539490673583348 0.31936099037047827 0.0
0.9539490673583348 0.32637968475246454 0.0
0.9539490673583348 0.3333983791344508 0.0
0.9539490673583348 0.34041707351643713 0.0
0.9539490673583348 0.34743576789842334 0.0
0.9928803166307625 0.0035197431810956915 0.0
0.9928803166307625 0.010538437563081971 0.0
0.9928803166307625 0.01755713194506825 0.0
0.9928803166307625 0.02457582632705453 0.0
0.9928803166307625 0.031594520709040806 0.0
0.9928803166307625 0.03861321509102709 0.0
0.9928803166307625 0.04563190947301336 0.0
0.9928803166307625 0.052650603854999645 0.0
0.9928803166307625 0.059669298236985926 0.0
0.9928803166307625 0.06668799261897221 0.36596986661917114
0.9928803166307625 0.07370668700095848 0.0
0.9928803166307625 0.08072538138294477 0.0
0.9928803166307625 0.08774407576493104 0.0
0.9928803166307625 0.09476277014691732 0.36596986661917186
0.9928803166307625 0.1017814645289036 0.0
0.9928803166307625 0.10880015891088987 0.0
0.9928803166307625 0.11581885329287617 0.0
0.9928803166307625 0.12283754767486244 0.0
0.9928803166307625 0.1298562420568487 0.0
0.9928803166307625 0.136874936438835 0.0
0.9928803166307625 0.1438936308208213 0.0
0.9928803166307625 0.15091232520280756 0.0
0.9928803166307625 0.15793101958479383 0.0
0.9928803166307625 0.1649497139667801 0.0
0.9928803166307625 0.1719684083487664 0.0
0.9928803166307625 0.1789871027307527 0.0
0.9928803166307625 0.18600579711273896 0.0
0.9928803166307625 0.19302449149472523 0.0
0.9928803166307625 0.2000431858767115 0.0
0.9928803166307625 0.2070618802586978 0.0
0.9928803166307625 0.21408057464068408 0.0
0.9928803166307625 0.22109926902267035 0.0
0.9928803166307625 0.22811796340465662 0.0
0.9928803166307625 0.2351366577866429 0.0
0.9928803166307625 0.24215535216862918 0.0
0.9928803166307625 0.24917404655061545 0.0
0.9928803166307625 0.25619274093260175 0.0
0.9928803166307625 0.263211435314588 0.0
0.9928803166307625 0.27023012969657434 0.0
0.9928803166307625 0.27724882407856055 0.0
0.9928803166307625 0.2842675184605469 0.0
0.9928803166307625 0.29128621284253314 0.0
0.9928803166307625 0.2983049072245194 0.0
0.9928803166307625 0.30532360160650573 0.0
0.9928803166307625 0.31234229598849195 0.0
0.9928803166307625 0.31936099037047827 0.0
0.9928803166307625 0.32637968475246454 0.0
0.9928803166307625 0.3333983791344508 0.0
0.9928803166307625 0.34041707351643713 0.0
0.9928803166307625 0.34743576789842334 0.0
1.03181156590319 0.0035197431810956915 0.0
1.03181156590319 0.010538437563081971 0.0
1.03181156590319 0.01755713194506825 0.0
1.03181156590319 0.02457582632705453 0.0
1.03181156590319 0.031594520709040806 0.0
1.03181156590319 0.03861321509102709 0.0
1.03181156590319 0.04563190947301336 0.0
1.03181156590319 0.052650603854999645 0.0
1.03181156590319 0.059669298236985926 0.0
1.03181156590319 0.06668799261897221 0.0
1.03181156590319 0.07370668700095848 0.0
1.03181156590319 0.08072538138294477 0.0
1.03181156590319 0.08774407576493104 0.0
1.03181156590319 0.09476277014691732 0.0
1.03181156590319 0.1017814645289036 0.36596986661917014
1.03181156590319 0.10880015891088987 0.36596986661917014
1.03181156590319 0.11581885329287617 0.36596986661917014
1.03181156590319 0.12283754767486244 0.0
1.03181156590319 0.1298562420568487 0.0
1.03181156590319 0.136874936438835 0.0
1.03181156590319 0.1438936308208213 0.0
1.03181156590319 0.15091232520280756 0.0
1.03181156590319 0.15793101958479383 0.0
1.03181156590319 0.1649497139667801 0.0
1.03181156590319 0.1719684083487664 0.0
1.03181156590319 0.1789871027307527 0.0
1.03181156590319 0.18600579711273896 0.0
1.03181156590319 0.19302449149472523 0.0
1.03181156590319 0.2000431858767115 0.0
1.03181156590319 0.2070618802586978 0.0
1.03181156590319 0.21408057464068408 0.0
1.03181156590319 0.22109926902267035 0.0
1.03181156590319 0.22811796340465662 0.0
1.03181156590319 0.2351366577866429 0.0
1.03181156590319 0.24215535216862918 0.0
1.03181156590319 0.24917404655061545 0.0
1.03181156590319 0.25619274093260175 0.0
1.03181156590319 0.263211435314588 0.0
1.03181156590319 0.27023012969657434 0.0
1.03181156590319 0.27724882407856055 0.0
1.03181156590319 0.2842675184605469 0.0
1.03181156590319 0.29128621284253314 0.0
1.03181156590319 0.2983049072245194 0.0
1.03181156590319 0.30532360160650573 0.0
1.03181156590319 0.31234229598849195 0.0
1.03181156590319 0.31936099037047827 0.0
1.03181156590319 0.32637968475246454 0.0
1.03181156590319 0.3333983791344508 0.0
1.03181156590319 0.34041707351643713 0.0
1.03181156590319 0.34743576789842334 0.0
1.0707428151756175 0.0035197431810956915 0.0
1.0707428151756175 0.010538437563081971 0.0
1.0707428151756175 0.01755713194506825 0.0
1.0707428151756175 0.02457582632705453 0.36596986661917236
1.0707428151756175 0.031594520709040806 0.0
1.0707428151756175 0.03861321509102709 0.0
1.0707428151756175 0.04563190947301336 0.0
1.0707428151756175 0.052650603854999645 0.0
1.0707428151756175 0.059669298236985926 0.0
1.0707428151756175 0.06668799261897221 0.0
1.0707428151756175 0.07370668700095848 0.3659698666191722
1.0707428151756175 0.08072538138294477 0.0
1.0707428151756175 0.08774407576493104 0.0
1.0707428151756175 0.09476277014691732 0.0
1.0707428151756175 0.1017814645289036 0.0
1.0707428151756175 0.10880015891088987 0.3659698666191722
1.0707428151756175 0.11581885329287617 0.0
1.0707428151756175 0.12283754767486244 0.0
1.0707428151756175 0.1298562420568487 0.0
1.0707428151756175 0.136874936438835 0.0
1.0707428151756175 0.1438936308208213 0.0
1.0707428151756175 0.15091232520280756 0.0
1.0707428151756175 0.15793101958479383 0.0
1.0707428151756175 0.1649497139667801 0.0
1.0707428151756175 0.1719684083487664 0.0
1.0707428151756175 0.1789871027307527 0.0
1.0707428151756175 0.18600579711273896 0.0
1.0707428151756175 0.19302449149472523 0.3659698666191729
1.0707428151756175 0.2000431858767115 0.0
1.0707428151756175 0.2070618802586978 0.0
1.0707428151756175 0.21408057464068408 0.0
1.0707428151756175 0.22109926902267035 0.0
1.0707428151756175 0.22811796340465662 0.0
1.0707428151756175 0.2351366577866429 0.0
1.0707428151756175 0.24215535216862918 0.0
1.0707428151756175 0.24917404655061545 0.0
1.0707428151756175 0.25619274093260175 0.0
1.0707428151756175 0.263211435314588 0.0
1.0707428151756175 0.27023012969657434 0.0
1.0707428151756175 0.27724882407856055 0.0
1.0707428151756175 0.2842675184605469 0.0
1.0707428151756175 0.29128621284253314 0.0
1.0707428151756175 0.2983049072245194 0.0
1.0707428151756175 0.30532360160650573 0.0
1.0707428151756175 0.31234229598849195 0.0
1.0707428151756175 0.31936099037047827 0.0
1.0707428151756175 0.32637968475246454 0.0
1.0707428151756175 0.3333983791344508 0.0
1.0707428151756175 0.34041707351643713 0.0
1.0707428151756175 0.34743576789842334 0.0
1.1096740644480452 0.0035197431810956915 0.0
1.1096740644480452 0.010538437563081971 0.0
1.1096740644480452 0.01755713194506825 0.0
1.1096740644480452 0.02457582632705453 0.0
1.1096740644480452 0.031594520709040806 0.0
1.1096740644480452 0.03861321509102709 0.0
1.1096740644480452 0.04563190947301336 0.0
1.1096740644480452 0.052650603854999645 0.0
1.1096740644480452 0.059669298236985926 0.0
1.1096740644480452 0.06668799261897221 0.0
1.1096740644480452 0.07370668700095848 0.0
1.1096740644480452 0.08072538138294477 0.0
1.1096740644480452 0.08774407576493104 0.0
1.1096740644480452 0.09476277014691732 0.0
1.1096740644480452 0.1017814645289036 0.0
1.1096740644480452 0.10880015891088987 0.0
1.1096740644480452 0.11581885329287617 0.0
1.1096740644480452 0.12283754767486244 0.7319397332383417
1.1096740644480452 0.1298562420568487 0.0
1.1096740644480452 0.136874936438835 0.0
1.1096740644480452 0.1438936308208213 0.0
1.1096740644480452 0.15091232520280756 0.0
1.1096740644480452 0.15793101958479383 0.0
1.1096740644480452 0.1649497139667801 0.0
1.1096740644480452 0.1719684083487664 0.0
1.1096740644480452 0.1789871027307527 0.0
1.1096740644480452 0.18600579711273896 0.0
1.1096740644480452 0.19302449149472523 0.0
1.1096740644480452 0.2000431858767115 0.0
1.1096740644480452 0.2070618802586978 0.0
1.1096740644480452 0.21408057464068408 0.0
1.1096740644480452 0.22109926902267035 0.0
1.1096740644480452 0.22811796340465662 0.0
1.1096740644480452 0.2351366577866429 0.0
1.1096740644480452 0.24215535216862918 0.0
1.1096740644480452 0.24917404655061545 0.0
1.1096740644480452 0.25619274093260175 0.0
1.1096740644480452 0.263211435314588 0.0
1.1096740644480452 0.27023012969657434 0.0
1.1096740644480452 0.27724882407856055 0.0
1.1096740644480452 0.2842675184605469 0.0
1.1096740644480452 0.29128621284253314 0.0
1.1096740644480452 0.2983049072245194 0.0
1.1096740644480452 0.30532360160650573 0.0
1.1096740644480452 0.31234229598849195 0.0
1.1096740644480452 0.31936099037047827 0.0
1.1096740644480452 0.32637968475246454 0.0
1.1096740644480452 0.3333983791344508 0.0
1.1096740644480452 0.34041707351643713 0.0
1.1096740644480452 0.34743576789842334 0.0
1.1486053137204726 0.0035197431810956915 0.0
1.1486053137204726 0.010538437563081971 0.0
1.1486053137204726 0.01755713194506825 0.0
1.1486053137204726 0.02457582632705453 0.36596986661917236
1.1486053137204726 0.031594520709040806 0.0
1.1486053137204726 0.03861321509102709 0.0
1.1486053137204726 0.04563190947301336 0.0
1.1486053137204726 0.052650603854999645 0.0
1.1486053137204726 0.059669298236985926 0.0
1.1486053137204726 0.06668799261897221 0.0
1.1486053137204726 0.07370668700095848 0.0
1.1486053137204726 0.08072538138294477 0.0
1.1486053137204726 0.08774407576493104 0.0
1.1486053137204726 0.09476277014691732 0.3659698666191729
1.1486053137204726 0.1017814645289036 0.0
1.1486053137204726 0.10880015891088987 0.0
1.1486053137204726 0.11581885329287617 0.0
1.1486053137204726 0.12283754767486244 0.0
1.1486053137204726 0.1298562420568487 0.0
1.1486053137204726 0.136874936438835 0.0
1.1486053137204726 0.1438936308208213 0.0
1.1486053137204726 0.15091232520280756 0.0
1.1486053137204726 0.15793101958479383 0.0
1.1486053137204726 0.1649497139667801 0.0
1.1486053137204726 0.1719684083487664 0.0
1.1486053137204726 0.1789871027307527 0.0
1.1486053137204726 0.18600579711273896 0.0
1.1486053137204726 0.19302449149472523 0.0
1.1486053137204726 0.2000431858767115 0.0
1.1486053137204726 0.2070618802586978 0.0
1.1486053137204726 0.21408057464068408 0.0
1.1486053137204726 0.22109926902267035 0.0
1.1486053137204726 0.22811796340465662 0.0
1.1486053137204726 0.2351366577866429 0.0
1.1486053137204726 0.24215535216862918 0.0
1.1486053137204726 0.24917404655061545 0.0
1.1486053137204726 0.25619274093260175 0.0
1.1486053137204726 0.263211435314588 0.0
1.1486053137204726 0.27023012969657434 0.0
1.1486053137204726 0.27724882407856055 0.0
1.1486053137204726 0.2842675184605469 0.0
1.1486053137204726 0.29128621284253314 0.0
1.1486053137204726 0.2983049072245194 0.0
1.1486053137204726 0.30532360160650573 0.0
1.1486053137204726 0.31234229598849195 0.0
1.1486053137204726 0.31936099037047827 0.0
1.1486053137204726 0.32637968475246454 0.0
1.1486053137204726 0.3333983791344508 0.0
1.1486053137204726 0.34041707351643713 0.0
1.1486053137204726 0.34743576789842334 0.0
1.1875365629929 0.0035197431810956915 0.0
1.1875365629929 0.010538437563081971 0.0
1.1875365629929 0.01755713194506825 0.0
1.1875365629929 0.02457582632705453 0.0
1.1875365629929 0.031594520709040806 0.0
1.1875365629929 0.03861321509102709 0.0
1.1875365629929 0.04563190947301336 0.0
1.1875365629929 0.052650603854999645 0.0
1.1875365629929 0.059669298236985926 0.0
1.1875365629929 0.06668799261897221 0.0
1.1875365629929 0.07370668700095848 0.0
1.1875365629929 0.08072538138294477 0.36596986661917014
1.1875365629929 0.08774407576493104 0.0
1.1875365629929 0.09476277014691732 0.0
1.1875365629929 0.1017814645289036 0.0
1.1875365629929 0.10880015891088987 0.0
1.1875365629929 0.11581885329287617 0.36596986661917014
1.1875365629929 0.12283754767486244 0.0
1.1875365629929 0.1298562420568487 0.0
1.1875365629929 0.136874936438835 0.0
1.1875365629929 0.1438936308208213 0.0
1.1875365629929 0.15091232520280756 0.0
1.1875365629929 0.15793101958479383 0.0
1.1875365629929 0.1649497139667801 0.0
1.1875365629929 0.1719684083487664 0.0
1.1875365629929 0.1789871027307527 0.3659698666191694
1.1875365629929 0.18600579711273896 0.0
1.1875365629929 0.19302449149472523 0.36596986661917086
1.1875365629929 0.2000431858767115 0.0
1.1875365629929 0.2070618802586978 0.0
1.1875365629929 0.21408057464068408 0.3659698666191694
1.1875365629929 0.22109926902267035 0.0
1.1875365629929 0.22811796340465662 0.0
1.1875365629929 0.2351366577866429 0.0
1.1875365629929 0.24215535216862918 0.0
1.1875365629929 0.24917404655061545 0.0
1.1875365629929 0.25619274093260175 0.0
1.1875365629929 0.263211435314588 0.0
1.1875365629929 0.27023012969657434 0.0
1.1875365629929 0.27724882407856055 0.0
1.1875365629929 0.2842675184605469 0.0
1.1875365629929 0.29128621284253314 0.0
1.1875365629929 0.2983049072245194 0.0
1.1875365629929 0.30532360160650573 0.0
1.1875365629929 0.31234229598849195 0.0
1.1875365629929 0.31936099037047827 0.0
1.1875365629929 0.32637968475246454 0.0
1.1875365629929 0.3333983791344508 0.0
1.1875365629929 0.34041707351643713 0.0
1.1875365629929 0.34743576789842334 0.0
1.2264678122653276 0.0035197431810956915 0.0
1.2264678122653276 0.010538437563081971 0.0
1.2264678122653276 0.01755713194506825 0.0
1.2264678122653276 0.02457582632705453 0.0
1.2264678122653276 0.031594520709040806 0.0
1.2264678122653276 0.03861321509102709 0.0
1.2264678122653276 0.04563190947301336 0.0
1.2264678122653276 0.052650603854999645 0.0
1.2264678122653276 0.059669298236985926 0.0
1.2264678122653276 0.06668799261897221 0.0
1.2264678122653276 0.07370668700095848 0.3659698666191722
1.2264678122653276 0.08072538138294477 0.0
1.2264678122653276 0.08774407576493104 0.0
1.2264678122653276 0.09476277014691732 0.0
1.2264678122653276 0.1017814645289036 0.0
1.2264678122653276 0.10880015891088987 0.0
1.2264678122653276 0.11581885329287617 0.0
1.2264678122653276 0.12283754767486244 0.0
1.2264678122653276 0.1298562420568487 0.0
1.2264678122653276 0.136874936438835 0.3659698666191729
1.2264678122653276 0.1438936308208213 0.0
1.2264678122653276 0.15091232520280756 0.0
1.2264678122653276 0.15793101958479383 0.0
1.2264678122653276 0.1649497139667801 0.0
1.2264678122653276 0.1719684083487664 0.0
1.2264678122653276 0.1789871027307527 0.0
1.2264678122653276 0.18600579711273896 0.0
1.2264678122653276 0.19302449149472523 0.0
1.2264678122653276 0.2000431858767115 0.0
1.2264678122653276 0.2070618802586978 0.0
1.2264678122653276 0.21408057464068408 0.0
1.2264678122653276 0.22109926902267035 0.0
1.2264678122653276 0.22811796340465662 0.0
1.2264678122653276 0.2351366577866429 0.0
1.2264678122653276 0.24215535216862918 0.0
1.2264678122653276 0.24917404655061545 0.0
1.2264678122653276 0.25619274093260175 0.0
1.2264678122653276 0.263211435314588 0.0
1.2264678122653276 0.27023012969657434 0.0
1.2264678122653276 0.27724882407856055 0.0
1.2264678122653276 0.2842675184605469 0.0
1.2264678122653276 0.29128621284253314 0.0
1.2264678122653276 0.2983049072245194 0.0
1.2264678122653276 0.30532360160650573 0.0
1.2264678122653276 0.31234229598849195 0.0
1.2264678122653276 0.31936099037047827 0.0
1.2264678122653276 0.32637968475246454 0.0
1.2264678122653276 0.3333983791344508 0.0
1.2264678122653276 0.34041707351643713 0.0
1.2264678122653276 0.34743576789842334 0.0
1.265399061537755 0.0035197431810956915 0.0
1.265399061537755 0.010538437563081971 0.0
1.265399061537755 0.01755713194506825 0.0
1.265399061537755 0.02457582632705453 0.0
1.265399061537755 0.031594520709040806 0.0
1.265399061537755 0.03861321509102709 0.0
1.265399061537755 0.04563190947301336 0.0
1.265399061537755 0.052650603854999645 0.0
1.265399061537755 0.059669298236985926 0.0
1.265399061537755 0.06668799261897221 0.0
1.265399061537755 0.07370668700095848 0.0
1.265399061537755 0.08072538138294477 0.0
1.265399061537755 0.08774407576493104 0.0
1.265399061537755 0.09476277014691732 0.0
1.265399061537755 0.1017814645289036 0.0
1.265399061537755 0.10880015891088987 0.0
1.265399061537755 0.11581885329287617 0.0
1.265399061537755 0.12283754767486244 0.0
1.265399061537755 0.1298562420568487 0.0
1.265399061537755 0.136874936438835 0.0
1.265399061537755 0.1438936308208213 0.0
1.265399061537755 0.15091232520280756 0.0
1.265399061537755 0.15793101958479383 0.0
1.265399061537755 0.1649497139667801 0.0
1.265399061537755 0.1719684083487664 0.0
1.265399061537755 0.1789871027307527 0.0
1.265399061537755 0.18600579711273896 0.0
1.265399061537755 0.19302449149472523 0.0
1.265399061537755 0.2000431858767115 0.0
1.265399061537755 0.2070618802586978 0.0
1.265399061537755 0.21408057464068408 0.0
1.265399061537755 0.22109926902267035 0.0
1.265399061537755 0.22811796340465662 0.0
1.265399061537755 0.2351366577866429 0.0
1.265399061537755 0.24215535216862918 0.0
1.265399061537755 0.24917404655061545 0.0
1.265399061537755 0.25619274093260175 0.0
1.265399061537755 0.263211435314588 0.3659698666191729
1.265399061537755 0.27023012969657434 0.0
1.265399061537755 0.27724882407856055 0.0
1.265399061537755 0.2842675184605469 0.0
1.265399061537755 0.29128621284253314 0.0
1.265399061537755 0.2983049072245194 0.0
1.265399061537755 0.30532360160650573 0.0
1.265399061537755 0.31234229598849195 0.0
1.265399061537755 0.31936099037047827 0.0
1.265399061537755 0.32637968475246454 0.0
1.265399061537755 0.3333983791344508 0.0
1.265399061537755 0.34041707351643713 0.0
1.265399061537755 0.34743576789842334 0.0
1.3043303108101827 0.0035197431810956915 0.0
1.3043303108101827 0.010538437563081971 0.0
1.3043303108101827 0.01755713194506825 0.0
1.3043303108101827 0.02457582632705453 0.0
1.3043303108101827 0.031594520709040806 0.0
1.3043303108101827 0.03861321509102709 0.0
1.3043303108101827 0.04563190947301336 0.0
1.3043303108101827 0.052650603854999645 0.0
1.3043303108101827 0.059669298236985926 0.0
1.3043303108101827 0.06668799261897221 0.0
1.3043303108101827 0.07370668700095848 0.0
1.3043303108101827 0.08072538138294477 0.0
1.3043303108101827 0.08774407576493104 0.0
1.3043303108101827 0.09476277014691732 0.0
1.3043303108101827 0.1017814645289036 0.0
1.3043303108101827 0.10880015891088987 0.0
1.3043303108101827 0.11581885329287617 0.0
1.3043303108101827 0.12283754767486244 0.0
1.3043303108101827 0.1298562420568487 0.0
1.3043303108101827 0.136874936438835 0.0
1.3043303108101827 0.1438936308208213 0.3659698666191694
1.3043303108101827 0.15091232520280756 0.0
1.3043303108101827 0.15793101958479383 0.0
1.3043303108101827 0.1649497139667801 0.0
1.3043303108101827 0.1719684083487664 0.0
1.3043303108101827 0.1789871027307527 0.0
1.3043303108101827 0.18600579711273896 0.0
1.3043303108101827 0.19302449149472523 0.0
1.3043303108101827 0.2000431858767115 0.0
1.3043303108101827 0.2070618802586978 0.0
1.3043303108101827 0.21408057464068408 0.0
1.3043303108101827 0.22109926902267035 0.0
1.3043303108101827 0.22811796340465662 0.0
1.3043303108101827 0.2351366577866429 0.0
1.3043303108101827 0.24215535216862918 0.0
1.3043303108101827 0.24917404655061545 0.0
1.3043303108101827 0.25619274093260175 0.0
1.3043303108101827 0.263211435314588 0.0
1.3043303108101827 0.27023012969657434 0.0
1.3043303108101827 0.27724882407856055 0.0
1.3043303108101827 0.2842675184605469 0.0
1.3043303108101827 0.29128621284253314 0.0
1.3043303108101827 0.2983049072245194 0.0
1.3043303108101827 0.30532360160650573 0.0
1.3043303108101827 0.31234229598849195 0.0
1.3043303108101827 0.31936099037047827 0.0
1.3043303108101827 0.32637968475246454 0.0
1.3043303108101827 0.3333983791344508 0.0
1.3043303108101827 0.34041707351643713 0.0
1.3043303108101827 0.34743576789842334 0.0
1.34326156008261 0.0035197431810956915 0.0
1.34326156008261 0.010538437563081971 0.0
1.34326156008261 0.01755713194506825 0.0
1.34326156008261 0.02457582632705453 0.0
1.34326156008261 0.031594520709040806 0.0
1.34326156008261 0.03861321509102709 0.0
1.34326156008261 0.04563190947301336 0.0
1.34326156008261 0.052650603854999645 0.0
1.34326156008261 0.059669298236985926 0.0
1.34326156008261 0.06668799261897221 0.0
1.34326156008261 0.07370668700095848 0.0
1.34326156008261 0.08072538138294477 0.0
1.34326156008261 0.08774407576493104 0.0
1.34326156008261 0.09476277014691732 0.0
1.34326156008261 0.1017814645289036 0.0
1.34326156008261 0.10880015891088987 0.0
1.34326156008261 0.11581885329287617 0.0
1.34326156008261 0.12283754767486244 0.0
1.34326156008261 0.1298562420568487 0.0
1.34326156008261 0.136874936438835 0.0
1.34326156008261 0.1438936308208213 0.0
1.34326156008261 0.15091232520280756 0.0
1.34326156008261 0.15793101958479383 0.0
1.34326156008261 0.1649497139667801 0.0
1.34326156008261 0.1719684083487664 0.0
1.34326156008261 0.1789871027307527 0.0
1.34326156008261 0.18600579711273896 0.0
1.34326156008261 0.19302449149472523 0.0
1.34326156008261 0.2000431858767115 0.0
1.34326156008261 0.2070618802586978 0.0
1.34326156008261 0.21408057464068408 0.0
1.34326156008261 0.22109926902267035 0.0
1.34326156008261 0.22811796340465662 0.0
1.34326156008261 0.2351366577866429 0.0
1.34326156008261 0.24215535216862918 0.0
1.34326156008261 0.24917404655061545 0.0
1.34326156008261 0.25619274093260175 0.0
1.34326156008261 0.263211435314588 0.0
1.34326156008261 0.27023012969657434 0.0
1.34326156008261 0.27724882407856055 0.0
1.34326156008261 0.2842675184605469 0.3659698666191729
1.34326156008261 0.29128621284253314 0.0
1.34326156008261 0.2983049072245194 0.0
1.34326156008261 0.30532360160650573 0.0
1.34326156008261 0.31234229598849195 0.0
1.34326156008261 0.31936099037047827 0.0
1.34326156008261 0.32637968475246454 0.0
1.34326156008261 0.3333983791344508 0.0
1.34326156008261 0.34041707351643713 0.0
1.34326156008261 0.34743576789842334 0.0
1.3821928093550375 0.0035197431810956915 0.0
1.3821928093550375 0.010538437563081971 0.0
1.3821928093550375 0.01755713194506825 0.0
1.3821928093550375 0.02457582632705453 0.0
1.3821928093550375 0.031594520709040806 0.0
1.3821928093550375 0.03861321509102709 0.0
1.3821928093550375 0.04563190947301336 0.0
1.3821928093550375 0.052650603854999645 0.0
1.3821928093550375 0.059669298236985926 0.0
1.3821928093550375 0.06668799261897221 0.36596986661917014
1.3821928093550375 0.07370668700095848 0.0
1.3821928093550375 0.08072538138294477 0.0
1.3821928093550375 0.08774407576493104 0.0
1.3821928093550375 0.09476277014691732 0.0
1.3821928093550375 0.1017814645289036 0.0
1.3821928093550375 0.10880015891088987 0.0
1.3821928093550375 0.11581885329287617 0.0
1.3821928093550375 0.12283754767486244 0.0
1.3821928093550375 0.1298562420568487 0.3659698666191694
1.3821928093550375 0.136874936438835 0.0
1.3821928093550375 0.1438936308208213 0.0
1.3821928093550375 0.15091232520280756 0.0
1.3821928093550375 0.15793101958479383 0.0
1.3821928093550375 0.1649497139667801 0.0
1.3821928093550375 0.1719684083487664 0.0
1.3821928093550375 0.1789871027307527 0.0
1.3821928093550375 0.18600579711273896 0.36596986661917086
1.3821928093550375 0.19302449149472523 0.0
1.3821928093550375 0.2000431858767115 0.0
1.3821928093550375 0.2070618802586978 0.0
1.3821928093550375 0.21408057464068408 0.0
1.3821928093550375 0.22109926902267035 0.0
1.3821928093550375 0.22811796340465662 0.0
1.3821928093550375 0.2351366577866429 0.0
1.3821928093550375 0.24215535216862918 0.0
1.3821928093550375 0.24917404655061545 0.0
1.3821928093550375 0.25619274093260175 0.0
1.3821928093550375 0.263211435314588 0.0
1.3821928093550375 0.27023012969657434 0.0
1.3821928093550375 0.27724882407856055 0.0
1.3821928093550375 0.2842675184605469 0.0
1.3821928093550375 0.29128621284253314 0.0
1.3821928093550375 0.2983049072245194 0.0
1.3821928093550375 0.30532360160650573 0.0
1.3821928093550375 0.31234229598849195 0.0
1.3821928093550375 0.31936099037047827 0.0
1.3821928093550375 0.32637968475246454 0.0
1.3821928093550375 0.3333983791344508 0.0
1.3821928093550375 0.34041707351643713 0.0
1.3821928093550375 0.34743576789842334 0.0
1.4211240586274652 0.0035197431810956915 0.0
1.4211240586274652 0.010538437563081971 0.0
1.4211240586274652 0.01755713194506825 0.0
1.4211240586274652 0.02457582632705453 0.0
1.4211240586274652 0.031594520709040806 0.0
1.4211240586274652 0.03861321509102709 0.0
1.4211240586274652 0.04563190947301336 0.0
1.4211240586274652 0.052650603854999645 0.0
1.4211240586274652 0.059669298236985926 0.0
1.4211240586274652 0.06668799261897221 0.0
1.4211240586274652 0.07370668700095848 0.0
1.4211240586274652 0.08072538138294477 0.0
1.4211240586274652 0.08774407576493104 0.0
1.4211240586274652 0.09476277014691732 0.0
1.4211240586274652 0.1017814645289036 0.0
1.4211240586274652 0.10880015891088987 0.0
1.4211240586274652 0.11581885329287617 0.0
1.4211240586274652 0.12283754767486244 0.0
1.4211240586274652 0.1298562420568487 0.0
1.4211240586274652 0.136874936438835 0.0
1.4211240586274652 0.1438936308208213 0.0
1.4211240586274652 0.15091232520280756 0.0
1.4211240586274652 0.15793101958479383 0.0
1.4211240586274652 0.1649497139667801 0.0
1.4211240586274652 0.1719684083487664 0.0
1.4211240586274652 0.1789871027307527 0.0
1.4211240586274652 0.18600579711273896 0.0
1.4211240586274652 0.19302449149472523 0.0
1.4211240586274652 0.2000431858767115 0.0
1.4211240586274652 0.2070618802586978 0.0
1.4211240586274652 0.21408057464068408 0.0
1.4211240586274652 0.22109926902267035 0.0
1.4211240586274652 0.22811796340465662 0.0
1.4211240586274652 0.2351366577866429 0.0
1.4211240586274652 0.24215535216862918 0.0
1.4211240586274652 0.24917404655061545 0.0
1.4211240586274652 0.25619274093260175 0.36596986661917
1.4211240586274652 0.263211435314588 0.0
1.4211240586274652 0.27023012969657434 0.3659698666191729
1.4211240586274652 0.27724882407856055 0.0
1.4211240586274652 0.2842675184605469 0.0
1.4211240586274652 0.29128621284253314 0.0
1.4211240586274652 0.2983049072245194 0.0
1.4211240586274652 0.30532360160650573 0.0
1.4211240586274652 0.31234229598849195 0.0
1.4211240586274652 0.31936099037047827 0.0
1.4211240586274652 0.32637968475246454 0.0
1.4211240586274652 0.3333983791344508 0.0
1.4211240586274652 0.34041707351643713 0.0
1.4211240586274652 0.34743576789842334 0.0
1.4600553078998928 0.0035197431810956915 0.0
1.4600553078998928 0.010538437563081971 0.0
1.4600553078998928 0.01755713194506825 0.0
1.4600553078998928 0.02457582632705453 0.0
1.4600553078998928 0.031594520709040806 0.0
1.4600553078998928 0.03861321509102709 0.0
1.4600553078998928 0.04563190947301336 0.0
1.4600553078998928 0.052650603854999645 0.0
1.4600553078998928 0.059669298236985926 0.0
1.4600553078998928 0.06668799261897221 0.0
1.4600553078998928 0.07370668700095848 0.0
1.4600553078998928 0.08072538138294477 0.0
1.4600553078998928 0.08774407576493104 0.0
1.4600553078998928 0.09476277014691732 0.0
1.4600553078998928 0.1017814645289036 0.0
1.4600553078998928 0.10880015891088987 0.0
1.4600553078998928 0.11581885329287617 0.0
1.4600553078998928 0.12283754767486244 0.0
1.4600553078998928 0.1298562420568487 0.0
1.4600553078998928 0.136874936438835 0.0
1.4600553078998928 0.1438936308208213 0.0
1.4600553078998928 0.15091232520280756 0.0
1.4600553078998928 0.15793101958479383 0.0
1.4600553078998928 0.1649497139667801 0.0
1.4600553078998928 0.1719684083487664 0.0
1.4600553078998928 0.1789871027307527 0.0
1.4600553078998928 0.18600579711273896 0.36596986661917086
1.4600553078998928 0.19302449149472523 0.0
1.4600553078998928 0.2000431858767115 0.0
1.4600553078998928 0.2070618802586978 0.0
1.4600553078998928 0.21408057464068408 0.0
1.4600553078998928 0.22109926902267035 0.0
1.4600553078998928 0.22811796340465662 0.0
1.4600553078998928 0.2351366577866429 0.0
1.4600553078998928 0.24215535216862918 0.0
1.4600553078998928 0.24917404655061545 0.0
1.4600553078998928 0.25619274093260175 0.0
1.4600553078998928 0.263211435314588 0.0
1.4600553078998928 0.27023012969657434 0.0
1.4600553078998928 0.27724882407856055 0.0
1.4600553078998928 0.2842675184605469 0.0
1.4600553078998928 0.29128621284253314 0.0
1.4600553078998928 0.2983049072245194 0.0
1.4600553078998928 0.30532360160650573 0.0
1.4600553078998928 0.31234229598849195 0.0
1.4600553078998928 0.31936099037047827 0.0
1.4600553078998928 0.32637968475246454 0.0
1.4600553078998928 0.3333983791344508 0.0
1.4600553078998928 0.34041707351643713 0.0
1.4600553078998928 0.34743576789842334 0.0
1.4989865571723202 0.0035197431810956915 0.0
1.4989865571723202 0.010538437563081971 0.0
1.4989865571723202 0.01755713194506825 0.0
1.4989865571723202 0.02457582632705453 0.0
1.4989865571723202 0.031594520709040806 0.0
1.4989865571723202 0.03861321509102709 0.0
1.4989865571723202 0.04563190947301336 0.0
1.4989865571723202 0.052650603854999645 0.0
1.4989865571723202 0.059669298236985926 0.0
1.4989865571723202 0.06668799261897221 0.0
1.4989865571723202 0.07370668700095848 0.0
1.4989865571723202 0.08072538138294477 0.0
1.4989865571723202 0.08774407576493104 0.0
1.4989865571723202 0.09476277014691732 0.0
1.4989865571723202 0.1017814645289036 0.0
1.4989865571723202 0.10880015891088987 0.0
1.4989865571723202 0.11581885329287617 0.0
1.4989865571723202 0.12283754767486244 0.0
1.4989865571723202 0.1298562420568487 0.0
1.4989865571723202 0.136874936438835 0.0
1.4989865571723202 0.1438936308208213 0.0
1.4989865571723202 0.15091232520280756 0.0
1.4989865571723202 0.15793101958479383 0.0
1.4989865571723202 0.1649497139667801 0.0
1.4989865571723202 0.1719684083487664 0.0
1.4989865571723202 0.1789871027307527 0.0
1.4989865571723202 0.18600579711273896 0.0
1.4989865571723202 0.19302449149472523 0.0
1.4989865571723202 0.2000431858767115 0.0
1.4989865571723202 0.2070618802586978 0.0
1.4989865571723202 0.21408057464068408 0.0
1.4989865571723202 0.22109926902267035 0.0
1.4989865571723202 0.22811796340465662 0.0
1.4989865571723202 0.2351366577866429 0.36596986661917147
1.4989865571723202 0.24215535216862918 0.0
1.4989865571723202 0.24917404655061545 0.0
1.4989865571723202 0.25619274093260175 0.0
1.4989865571723202 0.263211435314588 0.0
1.4989865571723202 0.27023012969657434 0.0
1.4989865571723202 0.27724882407856055 0.0
1.4989865571723202 0.2842675184605469 0.0
1.4989865571723202 0.29128621284253314 0.0
1.4989865571723202 0.2983049072245194 0.0
1.4989865571723202 0.30532360160650573 0.0
1.4989865571723202 0.31234229598849195 0.0
1.4989865571723202 0.31936099037047827 0.0
1.4989865571723202 0.32637968475246454 0.0
1.4989865571723202 0.3333983791344508 0.0
1.4989865571723202 0.34041707351643713 0.0
1.4989865571723202 0.34743576789842334 0.0
1.5379178064447476 0.0035197431810956915 0.0
1.5379178064447476 0.010538437563081971 0.0
1.5379178064447476 0.01755713194506825 0.0
1.5379178064447476 0.02457582632705453 0.0
1.5379178064447476 0.031594520709040806 0.0
1.5379178064447476 0.03861321509102709 0.0
1.5379178064447476 0.04563190947301336 0.0
1.5379178064447476 0.052650603854999645 0.0
1.5379178064447476 0.059669298236985926 0.0
1.5379178064447476 0.06668799261897221 0.0
1.5379178064447476 0.07370668700095848 0.0
1.5379178064447476 0.08072538138294477 0.0
1.5379178064447476 0.08774407576493104 0.0
1.5379178064447476 0.09476277014691732 0.0
1.5379178064447476 0.1017814645289036 0.0
1.5379178064447476 0.10880015891088987 0.0
1.5379178064447476 0.11581885329287617 0.36596986661917014
1.5379178064447476 0.12283754767486244 0.0
1.5379178064447476 0.1298562420568487 0.0
1.5379178064447476 0.136874936438835 0.0
1.5379178064447476 0.1438936308208213 0.0
1.5379178064447476 0.15091232520280756 0.0
1.5379178064447476 0.15793101958479383 0.0
1.5379178064447476 0.1649497139667801 0.0
1.5379178064447476 0.1719684083487664 0.0
1.5379178064447476 0.1789871027307527 0.0
1.5379178064447476 0.18600579711273896 0.0
1.5379178064447476 0.19302449149472523 0.0
1.5379178064447476 0.2000431858767115 0.0
1.5379178064447476 0.2070618802586978 0.0
1.5379178064447476 0.21408057464068408 0.0
1.5379178064447476 0.22109926902267035 0.0
1.5379178064447476 0.22811796340465662 0.0
1.5379178064447476 0.2351366577866429 0.0
1.5379178064447476 0.24215535216862918 0.0
1.5379178064447476 0.24917404655061545 0.0
1.5379178064447476 0.25619274093260175 0.0
1.5379178064447476 0.263211435314588 0.0
1.5379178064447476 0.27023012969657434 0.0
1.5379178064447476 0.27724882407856055 0.0
1.5379178064447476 0.2842675184605469 0.0
1.5379178064447476 0.29128621284253314 0.0
1.5379178064447476 0.2983049072245194 0.0
1.5379178064447476 0.30532360160650573 0.0
1.5379178064447476 0.31234229598849195 0.0
1.5379178064447476 0.31936099037047827 0.0
1.5379178064447476 0.32637968475246454 0.0
1.5379178064447476 0.3333983791344508 0.0
1.5379178064447476 0.34041707351643713 0.0
1.5379178064447476 0.34743576789842334 0.0
1.5768490557171753 0.0035197431810956915 0.0
1.5768490557171753 0.010538437563081971 0.0
1.5768490557171753 0.01755713194506825 0.0
1.5768490557171753 0.02457582632705453 0.0
1.5768490557171753 0.031594520709040806 0.0
1.5768490557171753 0.03861321509102709 0.0
1.5768490557171753 0.04563190947301336 0.0
1.5768490557171753 0.052650603854999645 0.0
1.5768490557171753 0.059669298236985926 0.0
1.5768490557171753 0.06668799261897221 0.0
1.5768490557171753 0.07370668700095848 0.0
1.5768490557171753 0.08072538138294477 0.0
1.5768490557171753 0.08774407576493104 0.0
1.5768490557171753 0.09476277014691732 0.0
1.5768490557171753 0.1017814645289036 0.0
1.5768490557171753 0.10880015891088987 0.0
1.5768490557171753 0.11581885329287617 0.0
1.5768490557171753 0.12283754767486244 0.0
1.5768490557171753 0.1298562420568487 0.0
1.5768490557171753 0.136874936438835 0.0
1.5768490557171753 0.1438936308208213 0.0
1.5768490557171753 0.15091232520280756 0.0
1.5768490557171753 0.15793101958479383 0.0
1.5768490557171753 0.1649497139667801 0.0
1.5768490557171753 0.1719684083487664 0.0
1.5768490557171753 0.1789871027307527 0.0
1.5768490557171753 0.18600579711273896 0.0
1.5768490557171753 0.19302449149472523 0.0
1.5768490557171753 0.2000431858767115 0.0
1.5768490557171753 0.2070618802586978 0.0
1.5768490557171753 0.21408057464068408 0.0
1.5768490557171753 0.22109926902267035 0.0
1.5768490557171753 0.22811796340465662 0.0
1.5768490557171753 0.2351366577866429 0.0
1.5768490557171753 0.24215535216862918 0.0
1.5768490557171753 0.24917404655061545 0.0
1.5768490557171753 0.25619274093260175 0.0
1.5768490557171753 0.263211435314588 0.0
1.5768490557171753 0.27023012969657434 0.0
1.5768490557171753 0.27724882407856055 0.0
1.5768490557171753 0.2842675184605469 0.0
1.5768490557171753 0.29128621284253314 0.0
1.5768490557171753 0.2983049072245194 0.0
1.5768490557171753 0.30532360160650573 0.0
1.5768490557171753 0.31234229598849195 0.0
1.5768490557171753 0.31936099037047827 0.0
1.5768490557171753 0.32637968475246454 0.0
1.5768490557171753 0.3333983791344508 0.0
1.5768490557171753 0.34041707351643713 0.0
1.5768490557171753 0.34743576789842334 0.3659698666191729
1.615780304989603 0.0035197431810956915 0.0
1.615780304989603 0.010538437563081971 0.0
1.615780304989603 0.01755713194506825 0.0
1.615780304989603 0.02457582632705453 0.0
1.615780304989603 0.031594520709040806 0.0
1.615780304989603 0.03861321509102709 0.0
1.615780304989603 0.04563190947301336 0.0
1.615780304989603 0.052650603854999645 0.0
1.615780304989603 0.059669298236985926 0.0
1.615780304989603 0.06668799261897221 0.0
1.615780304989603 0.07370668700095848 0.0
1.615780304989603 0.08072538138294477 0.0
1.615780304989603 0.08774407576493104 0.0
1.615780304989603 0.09476277014691732 0.0
1.615780304989603 0.1017814645289036 0.0
1.615780304989603 0.10880015891088987 0.0
1.615780304989603 0.11581885329287617 0.0
1.615780304989603 0.12283754767486244 0.0
1.615780304989603 0.1298562420568487 0.0
1.615780304989603 0.136874936438835 0.0
1.615780304989603 0.1438936308208213 0.0
1.615780304989603 0.15091232520280756 0.0
1.615780304989603 0.15793101958479383 0.0
1.615780304989603 0.1649497139667801 0.0
1.615780304989603 0.1719684083487664 0.0
1.615780304989603 0.1789871027307527 0.0
1.615780304989603 0.18600579711273896 0.0
1.615780304989603 0.19302449149472523 0.0
1.615780304989603 0.2000431858767115 0.0
1.615780304989603 0.2070618802586978 0.0
1.615780304989603 0.21408057464068408 0.0
1.615780304989603 0.22109926902267035 0.0
1.615780304989603 0.22811796340465662 0.0
1.615780304989603 0.2351366577866429 0.0
1.615780304989603 0.24215535216862918 0.0
1.615780304989603 0.24917404655061545 0.0
1.615780304989603 0.25619274093260175 0.0
1.615780304989603 0.263211435314588 0.0
1.615780304989603 0.27023012969657434 0.0
1.615780304989603 0.27724882407856055 0.0
1.615780304989603 0.2842675184605469 0.0
1.615780304989603 0.29128621284253314 0.0
1.615780304989603 0.2983049072245194 0.0
1.615780304989603 0.30532360160650573 0.36596986661917086
1.615780304989603 0.31234229598849195 0.0
1.615780304989603 0.31936099037047827 0.0
1.615780304989603 0.32637968475246454 0.0
1.615780304989603 0.3333983791344508 0.0
1.615780304989603 0.34041707351643713 0.0
1.615780304989603 0.34743576789842334 0.0
1.6547115542620303 0.0035197431810956915 0.0
1.6547115542620303 0.010538437563081971 0.0
1.6547115542620303 0.01755713194506825 0.0
1.6547115542620303 0.02457582632705453 0.0
1.6547115542620303 0.031594520709040806 0.0
1.6547115542620303 0.03861321509102709 0.0
1.6547115542620303 0.04563190947301336 0.0
1.6547115542620303 0.052650603854999645 0.0
1.6547115542620303 0.059669298236985926 0.0
1.6547115542620303 0.06668799261897221 0.0
1.6547115542620303 0.07370668700095848 0.0
1.6547115542620303 0.08072538138294477 0.0
1.6547115542620303 0.08774407576493104 0.0
1.6547115542620303 0.09476277014691732 0.0
1.6547115542620303 0.1017814645289036 0.0
1.6547115542620303 0.10880015891088987 0.0
1.6547115542620303 0.11581885329287617 0.0
1.6547115542620303 0.12283754767486244 0.0
1.6547115542620303 0.1298562420568487 0.0
1.6547115542620303 0.136874936438835 0.0
1.6547115542620303 0.1438936308208213 0.0
1.6547115542620303 0.15091232520280756 0.0
1.6547115542620303 0.15793101958479383 0.0
1.6547115542620303 0.1649497139667801 0.0
1.6547115542620303 0.1719684083487664 0.0
1.6547115542620303 0.1789871027307527 0.0
1.6547115542620303 0.18600579711273896 0.0
1.6547115542620303 0.19302449149472523 0.0
1.6547115542620303 0.2000431858767115 0.0
1.6547115542620303 0.2070618802586978 0.0
1.6547115542620303 0.21408057464068408 0.0
1.6547115542620303 0.22109926902267035 0.0
1.6547115542620303 0.22811796340465662 0.0
1.6547115542620303 0.2351366577866429 0.0
1.6547115542620303 0.24215535216862918 0.0
1.6547115542620303 0.24917404655061545 0.0
1.6547115542620303 0.25619274093260175 0.0
1.6547115542620303 0.263211435314588 0.0
1.6547115542620303 0.27023012969657434 0.0
1.6547115542620303 0.27724882407856055 0.0
1.6547115542620303 0.2842675184605469 0.0
1.6547115542620303 0.29128621284253314 0.0
1.6547115542620303 0.2983049072245194 0.0
1.6547115542620303 0.30532360160650573 0.0
1.6547115542620303 0.31234229598849195 0.0
1.6547115542620303 0.31936099037047827 0.0
1.6547115542620303 0.32637968475246454 0.0
1.6547115542620303 0.3333983791344508 0.0
1.6547115542620303 0.34041707351643713 0.0
1.6547115542620303 0.34743576789842334 0.0
1.6936428035344577 0.0035197431810956915 0.0
1.6936428035344577 0.010538437563081971 0.0
1.6936428035344577 0.01755713194506825 0.0
1.6936428035344577 0.02457582632705453 0.0
1.6936428035344577 0.031594520709040806 0.0
1.6936428035344577 0.03861321509102709 0.0
1.6936428035344577 0.04563190947301336 0.0
1.6936428035344577 0.052650603854999645 0.0
1.6936428035344577 0.059669298236985926 0.0
1.6936428035344577 0.06668799261897221 0.0
1.6936428035344577 0.07370668700095848 0.0
1.6936428035344577 0.08072538138294477 0.0
1.6936428035344577 0.08774407576493104 0.0
1.6936428035344577 0.09476277014691732 0.0
1.6936428035344577 0.1017814645289036 0.0
1.6936428035344577 0.10880015891088987 0.0
1.6936428035344577 0.11581885329287617 0.0
1.6936428035344577 0.12283754767486244 0.0
1.6936428035344577 0.1298562420568487 0.0
1.6936428035344577 0.136874936438835 0.0
1.6936428035344577 0.1438936308208213 0.0
1.6936428035344577 0.15091232520280756 0.0
1.6936428035344577 0.15793101958479383 0.0
1.6936428035344577 0.1649497139667801 0.0
1.6936428035344577 0.1719684083487664 0.0
1.6936428035344577 0.1789871027307527 0.0
1.6936428035344577 0.18600579711273896 0.0
1.6936428035344577 0.19302449149472523 0.0
1.6936428035344577 0.2000431858767115 0.0
1.6936428035344577 0.2070618802586978 0.0
1.6936428035344577 0.21408057464068408 0.0
1.6936428035344577 0.22109926902267035 0.0
1.6936428035344577 0.22811796340465662 0.0
1.6936428035344577 0.2351366577866429 0.0
1.6936428035344577 0.24215535216862918 0.0
1.6936428035344577 0.24917404655061545 0.0
1.6936428035344577 0.25619274093260175 0.0
1.6936428035344577 0.263211435314588 0.0
1.6936428035344577 0.27023012969657434 0.0
1.6936428035344577 0.27724882407856055 0.0
1.6936428035344577 0.2842675184605469 0.0
1.6936428035344577 0.29128621284253314 0.0
1.6936428035344577 0.2983049072245194 0.0
1.6936428035344577 0.30532360160650573 0.0
1.6936428035344577 0.31234229598849195 0.0
1.6936428035344577 0.31936099037047827 0.0
1.6936428035344577 0.32637968475246454 0.0
1.6936428035344577 0.3333983791344508 0.0
1.6936428035344577 0.34041707351643713 0.0
1.6936428035344577 0.34743576789842334 0.0
1.7325740528068854 0.0035197431810956915 0.0
1.7325740528068854 0.010538437563081971 0.0
1.7325740528068854 0.01755713194506825 0.0
1.7325740528068854 0.02457582632705453 0.0
1.7325740528068854 0.031594520709040806 0.0
1.7325740528068854 0.03861321509102709 0.3659698666191722
1.7325740528068854 0.04563190947301336 0.0
1.7325740528068854 0.052650603854999645 0.0
1.7325740528068854 0.059669298236985926 0.0
1.7325740528068854 0.06668799261897221 0.0
1.7325740528068854 0.07370668700095848 0.0
1.7325740528068854 0.08072538138294477 0.0
1.7325740528068854 0.08774407576493104 0.0
1.7325740528068854 0.09476277014691732 0.0
1.7325740528068854 0.1017814645289036 0.0
1.7325740528068854 0.10880015891088987 0.0
1.7325740528068854 0.11581885329287617 0.0
1.7325740528068854 0.12283754767486244 0.0
1.7325740528068854 0.1298562420568487 0.0
1.7325740528068854 0.136874936438835 0.0
1.7325740528068854 0.1438936308208213 0.0
1.7325740528068854 0.15091232520280756 0.0
1.7325740528068854 0.15793101958479383 0.0
1.7325740528068854 0.1649497139667801 0.0
1.7325740528068854 0.1719684083487664 0.0
1.7325740528068854 0.1789871027307527 0.0
1.7325740528068854 0.18600579711273896 0.0
1.7325740528068854 0.19302449149472523 0.0
1.7325740528068854 0.2000431858767115 0.0
1.7325740528068854 0.2070618802586978 0.0
1.7325740528068854 0.21408057464068408 0.0
1.7325740528068854 0.22109926902267035 0.0
1.7325740528068854 0.22811796340465662 0.0
1.7325740528068854 0.2351366577866429 0.0
1.7325740528068854 0.24215535216862918 0.0
1.7325740528068854 0.24917404655061545 0.0
1.7325740528068854 0.25619274093260175 0.0
1.7325740528068854 0.263211435314588 0.0
1.7325740528068854 0.27023012969657434 0.0
1.7325740528068854 0.27724882407856055 0.0
1.7325740528068854 0.2842675184605469 0.0
1.7325740528068854 0.29128621284253314 0.0
1.7325740528068854 0.2983049072245194 0.0
1.7325740528068854 0.30532360160650573 0.0
1.7325740528068854 0.31234229598849195 0.0
1.7325740528068854 0.31936099037047827 0.0
1.7325740528068854 0.32637968475246454 0.0
1.7325740528068854 0.3333983791344508 0.0
1.7325740528068854 0.34041707351643713 0.0
1.7325740528068854 0.34743576789842334 0.0
1.771505302079313 0.0035197431810956915 0.0
1.771505302079313 0.010538437563081971 0.0
1.771505302079313 0.01755713194506825 0.0
1.771505302079313 0.02457582632705453 0.0
1.771505302079313 0.031594520709040806 0.0
1.771505302079313 0.03861321509102709 0.0
1.771505302079313 0.04563190947301336 0.0
1.771505302079313 0.052650603854999645 0.0
1.771505302079313 0.059669298236985926 0.0
1.771505302079313 0.06668799261897221 0.0
1.771505302079313 0.07370668700095848 0.0
1.771505302079313 0.08072538138294477 0.0
1.771505302079313 0.08774407576493104 0.0
1.771505302079313 0.09476277014691732 0.0
1.771505302079313 0.1017814645289036 0.0
1.771505302079313 0.10880015891088987 0.0
1.771505302079313 0.11581885329287617 0.0
1.771505302079313 0.12283754767486244 0.0
1.771505302079313 0.1298562420568487 0.0
1.771505302079313 0.136874936438835 0.0
1.771505302079313 0.1438936308208213 0.0
1.771505302079313 0.15091232520280756 0.0
1.771505302079313 0.15793101958479383 0.0
1.771505302079313 0.1649497139667801 0.0
1.771505302079313 0.1719684083487664 0.0
1.771505302079313 0.1789871027307527 0.0
1.771505302079313 0.18600579711273896 0.0
1.771505302079313 0.19302449149472523 0.0
1.771505302079313 0.2000431858767115 0.0
1.771505302079313 0.2070618802586978 0.0
1.771505302079313 0.21408057464068408 0.0
1.771505302079313 0.22109926902267035 0.0
1.771505302079313 0.22811796340465662 0.0
1.771505302079313 0.2351366577866429 0.0
1.771505302079313 0.24215535216862918 0.0
1.771505302079313 0.24917404655061545 0.0
1.771505302079313 0.25619274093260175 0.0
1.771505302079313 0.263211435314588 0.0
1.771505302079313 0.27023012969657434 0.0
1.771505302079313 0.27724882407856055 0.0
1.771505302079313 0.2842675184605469 0.0
1.771505302079313 0.29128621284253314 0.0
1.771505302079313 0.2983049072245194 0.0
1.771505302079313 0.30532360160650573 0.0
1.771505302079313 0.31234229598849195 0.0
1.771505302079313 0.31936099037047827 0.0
1.771505302079313 0.32637968475246454 0.0
1.771505302079313 0.3333983791344508 0.0
1.771505302079313 0.34041707351643713 0.0
1.771505302079313 0.34743576789842334 0.0
1.8104365513517404 0.0035197431810956915 0.0
1.8104365513517404 0.010538437563081971 0.0
1.8104365513517404 0.01755713194506825 0.0
1.8104365513517404 0.02457582632705453 0.0
1.8104365513517404 0.031594520709040806 0.0
1.8104365513517404 0.03861321509102709 0.0
1.8104365513517404 0.04563190947301336 0.0
1.8104365513517404 0.052650603854999645 0.0
1.8104365513517404 0.059669298236985926 0.0
1.8104365513517404 0.06668799261897221 0.0
1.8104365513517404 0.07370668700095848 0.0
1.8104365513517404 0.08072538138294477 0.0
1.8104365513517404 0.08774407576493104 0.0
1.8104365513517404 0.09476277014691732 0.0
1.8104365513517404 0.1017814645289036 0.0
1.8104365513517404 0.10880015891088987 0.0
1.8104365513517404 0.11581885329287617 0.0
1.8104365513517404 0.12283754767486244 0.0
1.8104365513517404 0.1298562420568487 0.0
1.8104365513517404 0.136874936438835 0.0
1.8104365513517404 0.1438936308208213 0.0
1.8104365513517404 0.15091232520280756 0.0
1.8104365513517404 0.15793101958479383 0.0
1.8104365513517404 0.1649497139667801 0.0
1.8104365513517404 0.1719684083487664 0.0
1.8104365513517404 0.1789871027307527 0.0
1.8104365513517404 0.18600579711273896 0.0
1.8104365513517404 0.19302449149472523 0.0
1.8104365513517404 0.2000431858767115 0.0
1.8104365513517404 0.2070618802586978 0.0
1.8104365513517404 0.21408057464068408 0.0
1.8104365513517404 0.22109926902267035 0.0
1.8104365513517404 0.22811796340465662 0.0
1.8104365513517404 0.2351366577866429 0.0
1.8104365513517404 0.24215535216862918 0.0
1.8104365513517404 0.24917404655061545 0.0
1.8104365513517404 0.25619274093260175 0.0
1.8104365513517404 0.263211435314588 0.0
1.8104365513517404 0.27023012969657434 0.0
1.8104365513517404 0.27724882407856055 0.0
1.8104365513517404 0.2842675184605469 0.0
1.8104365513517404 0.29128621284253314 0.0
1.8104365513517404 0.2983049072245194 0.0
1.8104365513517404 0.30532360160650573 0.0
1.8104365513517404 0.31234229598849195 0.0
1.8104365513517404 0.31936099037047827 0.0
1.8104365513517404 0.32637968475246454 0.0
1.8104365513517404 0.3333983791344508 0.0
1.8104365513517404 0.34041707351643713 0.0
1.8104365513517404 0.34743576789842334 0.0
1.8493678006241678 0.0035197431810956915 0.0
1.8493678006241678 0.010538437563081971 0.0
1.8493678006241678 0.01755713194506825 0.0
1.8493678006241678 0.02457582632705453 0.0
1.8493678006241678 0.031594520709040806 0.0
1.8493678006241678 0.03861321509102709 0.0
1.8493678006241678 0.04563190947301336 0.0
1.8493678006241678 0.052650603854999645 0.0
1.8493678006241678 0.059669298236985926 0.0
1.8493678006241678 0.06668799261897221 0.0
1.8493678006241678 0.07370668700095848 0.0
1.8493678006241678 0.08072538138294477 0.0
1.8493678006241678 0.08774407576493104 0.0
1.8493678006241678 0.09476277014691732 0.0
1.8493678006241678 0.1017814645289036 0.0
1.8493678006241678 0.10880015891088987 0.0
1.8493678006241678 0.11581885329287617 0.0
1.8493678006241678 0.12283754767486244 0.0
1.8493678006241678 0.1298562420568487 0.0
1.8493678006241678 0.136874936438835 0.0
1.8493678006241678 0.1438936308208213 0.0
1.8493678006241678 0.15091232520280756 0.0
1.8493678006241678 0.15793101958479383 0.0
1.8493678006241678 0.1649497139667801 0.0
1.8493678006241678 0.1719684083487664 0.0
1.8493678006241678 0.1789871027307527 0.0
1.8493678006241678 0.18600579711273896 0.0
1.8493678006241678 0.19302449149472523 0.0
1.8493678006241678 0.2000431858767115 0.0
1.8493678006241678 0.2070618802586978 0.0
1.8493678006241678 0.21408057464068408 0.0
1.8493678006241678 0.22109926902267035 0.0
1.8493678006241678 0.22811796340465662 0.0
1.8493678006241678 0.2351366577866429 0.0
1.8493678006241678 0.24215535216862918 0.0
1.8493678006241678 0.24917404655061545 0.0
1.8493678006241678 0.25619274093260175 0.0
1.8493678006241678 0.263211435314588 0.0
1.8493678006241678 0.27023012969657434 0.0
1.8493678006241678 0.27724882407856055 0.0
1.8493678006241678 0.2842675184605469 0.0
1.8493678006241678 0.29128621284253314 0.0
1.8493678006241678 0.2983049072245194 0.0
1.8493678006241678 0.30532360160650573 0.0
1.8493678006241678 0.31234229598849195 0.0
1.8493678006241678 0.31936099037047827 0.0
1.8493678006241678 0.32637968475246454 0.0
1.8493678006241678 0.3333983791344508 0.0
1.8493678006241678 0.34041707351643713 0.0
1.8493678006241678 0.34743576789842334 0.0
1.8882990498965952 0.0035197431810956915 0.0
1.8882990498965952 0.010538437563081971 0.0
1.8882990498965952 0.01755713194506825 0.0
1.8882990498965952 0.02457582632705453 0.0
1.8882990498965952 0.031594520709040806 0.0
1.8882990498965952 0.03861321509102709 0.36596986661917014
1.8882990498965952 0.04563190947301336 0.0
1.8882990498965952 0.052650603854999645 0.0
1.8882990498965952 0.059669298236985926 0.0
1.8882990498965952 0.06668799261897221 0.0
1.8882990498965952 0.07370668700095848 0.0
1.8882990498965952 0.08072538138294477 0.0
1.8882990498965952 0.08774407576493104 0.0
1.8882990498965952 0.09476277014691732 0.0
1.8882990498965952 0.1017814645289036 0.0
1.8882990498965952 0.10880015891088987 0.0
1.8882990498965952 0.11581885329287617 0.0
1.8882990498965952 0.12283754767486244 0.0
1.8882990498965952 0.1298562420568487 0.0
1.8882990498965952 0.136874936438835 0.0
1.8882990498965952 0.1438936308208213 0.0
1.8882990498965952 0.15091232520280756 0.0
1.8882990498965952 0.15793101958479383 0.0
1.8882990498965952 0.1649497139667801 0.0
1.8882990498965952 0.1719684083487664 0.0
1.8882990498965952 0.1789871027307527 0.0
1.8882990498965952 0.18600579711273896 0.0
1.8882990498965952 0.19302449149472523 0.0
1.8882990498965952 0.2000431858767115 0.0
1.8882990498965952 0.2070618802586978 0.0
1.8882990498965952 0.21408057464068408 0.0
1.8882990498965952 0.22109926902267035 0.0
1.8882990498965952 0.22811796340465662 0.0
1.8882990498965952 0.2351366577866429 0.0
1.8882990498965952 0.24215535216862918 0.0
1.8882990498965952 0.24917404655061545 0.0
1.8882990498965952 0.25619274093260175 0.0
1.8882990498965952 0.263211435314588 0.0
1.8882990498965952 0.27023012969657434 0.0
1.8882990498965952 0.27724882407856055 0.0
1.8882990498965952 0.2842675184605469 0.0
1.8882990498965952 0.29128621284253314 0.0
1.8882990498965952 0.2983049072245194 0.0
1.8882990498965952 0.30532360160650573 0.0
1.8882990498965952 0.31234229598849195 0.0
1.8882990498965952 0.31936099037047827 0.0
1.8882990498965952 0.32637968475246454 0.0
1.8882990498965952 0.3333983791344508 0.0
1.8882990498965952 0.34041707351643713 0.0
1.8882990498965952 0.34743576789842334 0.0
1.927230299169023 0.0035197431810956915 0.0
1.927230299169023 0.010538437563081971 0.0
1.927230299169023 0.01755713194506825 0.0
1.927230299169023 0.02457582632705453 0.0
1.927230299169023 0.031594520709040806 0.0
1.927230299169023 0.03861321509102709 0.0
1.927230299169023 0.04563190947301336 0.0
1.927230299169023 0.052650603854999645 0.0
1.927230299169023 0.059669298236985926 0.36596986661917047
1.927230299169023 0.06668799261897221 0.0
1.927230299169023 0.07370668700095848 0.0
1.927230299169023 0.08072538138294477 0.0
1.927230299169023 0.08774407576493104 0.0
1.927230299169023 0.09476277014691732 0.0
1.927230299169023 0.1017814645289036 0.0
1.927230299169023 0.10880015891088987 0.0
1.927230299169023 0.11581885329287617 0.0
1.927230299169023 0.12283754767486244 0.0
1.927230299169023 0.1298562420568487 0.0
1.927230299169023 0.136874936438835 0.0
1.927230299169023 0.1438936308208213 0.0
1.927230299169023 0.15091232520280756 0.0
1.927230299169023 0.15793101958479383 0.0
1.927230299169023 0.1649497139667801 0.0
1.927230299169023 0.1719684083487664 0.0
1.927230299169023 0.1789871027307527 0.0
1.927230299169023 0.18600579711273896 0.0
1.927230299169023 0.19302449149472523 0.0
1.927230299169023 0.2000431858767115 0.0
1.927230299169023 0.2070618802586978 0.0
1.927230299169023 0.21408057464068408 0.0
1.927230299169023 0.22109926902267035 0.0
1.927230299169023 0.22811796340465662 0.0
1.927230299169023 0.2351366577866429 0.0
1.927230299169023 0.24215535216862918 0.0
1.927230299169023 0.24917404655061545 0.0
1.927230299169023 0.25619274093260175 0.0
1.927230299169023 0.263211435314588 0.0
1.927230299169023 0.27023012969657434 0.0
1.927230299169023 0.27724882407856055 0.0
1.927230299169023 0.2842675184605469 0.0
1.927230299169023 0.29128621284253314 0.0
1.927230299169023 0.2983049072245194 0.0
1.927230299169023 0.30532360160650573 0.0
1.927230299169023 0.31234229598849195 0.0
1.927230299169023 0.31936099037047827 0.0
1.927230299169023 0.32637968475246454 0.0
1.927230299169023 0.3333983791344508 0.0
1.927230299169023 0.34041707351643713 0.0
1.927230299169023 0.34743576789842334 0.0


==> sections/graphs/data/2d_histograms/2d_histogram_mnist_softmax_POVI_kde_f_WGD_patches_random.csv <==
xcenter ycenter weight
0.014167860635207035 0.016502879562649467 852.6224293121815
0.014167860635207035 0.04949719760112202 0.0
0.014167860635207035 0.08249151563959457 0.0
0.014167860635207035 0.11548583367806713 0.0
0.014167860635207035 0.14848015171653967 0.0
0.014167860635207035 0.18147446975501225 0.0
0.014167860635207035 0.21446878779348477 0.0
0.014167860635207035 0.24746310583195735 0.0
0.014167860635207035 0.2804574238704299 0.0
0.014167860635207035 0.31345174190890246 0.0
0.014167860635207035 0.346446059947375 0.0
0.014167860635207035 0.37944037798584757 0.0
0.014167860635207035 0.4124346960243201 0.0
0.014167860635207035 0.44542901406279267 0.0
0.014167860635207035 0.4784233321012652 0.0
0.014167860635207035 0.5114176501397378 0.0
0.014167860635207035 0.5444119681782102 0.0
0.014167860635207035 0.5774062862166829 0.0
0.014167860635207035 0.6104006042551554 0.0
0.014167860635207035 0.6433949222936279 0.0
0.014167860635207035 0.6763892403321006 0.0
0.014167860635207035 0.7093835583705731 0.0
0.014167860635207035 0.7423778764090456 0.0
0.014167860635207035 0.7753721944475183 0.0
0.014167860635207035 0.8083665124859907 0.0
0.014167860635207035 0.8413608305244633 0.0
0.014167860635207035 0.8743551485629358 0.0
0.014167860635207035 0.9073494666014084 0.0
0.014167860635207035 0.940343784639881 0.0
0.014167860635207035 0.9733381026783535 0.0
0.014167860635207035 1.006332420716826 0.0
0.014167860635207035 1.0393267387552987 0.0
0.014167860635207035 1.072321056793771 0.0
0.014167860635207035 1.1053153748322437 0.0
0.014167860635207035 1.1383096928707164 0.0
0.014167860635207035 1.1713040109091888 0.0
0.014167860635207035 1.2042983289476612 0.0
0.014167860635207035 1.237292646986134 0.0
0.014167860635207035 1.2702869650246065 0.0
0.014167860635207035 1.3032812830630789 0.0
0.014167860635207035 1.3362756011015517 0.0
0.014167860635207035 1.3692699191400242 0.0
0.014167860635207035 1.4022642371784966 0.0
0.014167860635207035 1.4352585552169694 0.0
0.014167860635207035 1.4682528732554418 0.0
0.014167860635207035 1.5012471912939143 0.0
0.014167860635207035 1.534241509332387 0.0
0.014167860635207035 1.5672358273708595 0.0
0.014167860635207035 1.600230145409332 0.0
0.014167860635207035 1.6332244634478048 0.0
0.042399361903662794 0.016502879562649467 83.52307353372917
0.042399361903662794 0.04949719760112202 2.2544788485968033
0.042399361903662794 0.08249151563959457 0.2147122712949336
0.042399361903662794 0.11548583367806713 0.2147122712949336
0.042399361903662794 0.14848015171653967 0.1073561356474668
0.042399361903662794 0.18147446975501225 0.1073561356474668
0.042399361903662794 0.21446878779348477 0.0
0.042399361903662794 0.24746310583195735 0.0
0.042399361903662794 0.2804574238704299 0.0
0.042399361903662794 0.31345174190890246 0.0
0.042399361903662794 0.346446059947375 0.0
0.042399361903662794 0.37944037798584757 0.0
0.042399361903662794 0.4124346960243201 0.0
0.042399361903662794 0.44542901406279267 0.0
0.042399361903662794 0.4784233321012652 0.0
0.042399361903662794 0.5114176501397378 0.0
0.042399361903662794 0.5444119681782102 0.0
0.042399361903662794 0.5774062862166829 0.0
0.042399361903662794 0.6104006042551554 0.0
0.042399361903662794 0.6433949222936279 0.0
0.042399361903662794 0.6763892403321006 0.0
0.042399361903662794 0.7093835583705731 0.0
0.042399361903662794 0.7423778764090456 0.0
0.042399361903662794 0.7753721944475183 0.0
0.042399361903662794 0.8083665124859907 0.0
0.042399361903662794 0.8413608305244633 0.0
0.042399361903662794 0.8743551485629358 0.0
0.042399361903662794 0.9073494666014084 0.0
0.042399361903662794 0.940343784639881 0.0
0.042399361903662794 0.9733381026783535 0.0
0.042399361903662794 1.006332420716826 0.0
0.042399361903662794 1.0393267387552987 0.0
0.042399361903662794 1.072321056793771 0.0
0.042399361903662794 1.1053153748322437 0.0
0.042399361903662794 1.1383096928707164 0.0
0.042399361903662794 1.1713040109091888 0.0
0.042399361903662794 1.2042983289476612 0.0
0.042399361903662794 1.237292646986134 0.0
0.042399361903662794 1.2702869650246065 0.0
0.042399361903662794 1.3032812830630789 0.0
0.042399361903662794 1.3362756011015517 0.0
0.042399361903662794 1.3692699191400242 0.0
0.042399361903662794 1.4022642371784966 0.0
0.042399361903662794 1.4352585552169694 0.0
0.042399361903662794 1.4682528732554418 0.0
0.042399361903662794 1.5012471912939143 0.0
0.042399361903662794 1.534241509332387 0.0
0.042399361903662794 1.5672358273708595 0.0
0.042399361903662794 1.600230145409332 0.0
0.042399361903662794 1.6332244634478048 0.0
0.07063086317211856 0.016502879562649467 28.23466367528377
0.07063086317211856 0.04949719760112202 3.4353963407189374
0.07063086317211856 0.08249151563959457 1.5029858990645355
0.07063086317211856 0.11548583367806713 0.5367806782373341
0.07063086317211856 0.14848015171653967 0.32206840694240046
0.07063086317211856 0.18147446975501225 0.1073561356474668
0.07063086317211856 0.21446878779348477 0.0
0.07063086317211856 0.24746310583195735 0.0
0.07063086317211856 0.2804574238704299 0.0
0.07063086317211856 0.31345174190890246 0.0
0.07063086317211856 0.346446059947375 0.0
0.07063086317211856 0.37944037798584757 0.0
0.07063086317211856 0.4124346960243201 0.0
0.07063086317211856 0.44542901406279267 0.0
0.07063086317211856 0.4784233321012652 0.0
0.07063086317211856 0.5114176501397378 0.0
0.07063086317211856 0.5444119681782102 0.0
0.07063086317211856 0.5774062862166829 0.0
0.07063086317211856 0.6104006042551554 0.0
0.07063086317211856 0.6433949222936279 0.0
0.07063086317211856 0.6763892403321006 0.0
0.07063086317211856 0.7093835583705731 0.0
0.07063086317211856 0.7423778764090456 0.0
0.07063086317211856 0.7753721944475183 0.0
0.07063086317211856 0.8083665124859907 0.0
0.07063086317211856 0.8413608305244633 0.0
0.07063086317211856 0.8743551485629358 0.0
0.07063086317211856 0.9073494666014084 0.0
0.07063086317211856 0.940343784639881 0.0
0.07063086317211856 0.9733381026783535 0.0
0.07063086317211856 1.006332420716826 0.0
0.07063086317211856 1.0393267387552987 0.0
0.07063086317211856 1.072321056793771 0.0
0.07063086317211856 1.1053153748322437 0.0
0.07063086317211856 1.1383096928707164 0.0
0.07063086317211856 1.1713040109091888 0.0
0.07063086317211856 1.2042983289476612 0.0
0.07063086317211856 1.237292646986134 0.0
0.07063086317211856 1.2702869650246065 0.0
0.07063086317211856 1.3032812830630789 0.0
0.07063086317211856 1.3362756011015517 0.0
0.07063086317211856 1.3692699191400242 0.0
0.07063086317211856 1.4022642371784966 0.0
0.07063086317211856 1.4352585552169694 0.0
0.07063086317211856 1.4682528732554418 0.0
0.07063086317211856 1.5012471912939143 0.0
0.07063086317211856 1.534241509332387 0.0
0.07063086317211856 1.5672358273708595 0.0
0.07063086317211856 1.600230145409332 0.0
0.07063086317211856 1.6332244634478048 0.0
0.09886236444057431 0.016502879562649467 11.165038107336546
0.09886236444057431 0.04949719760112202 3.32804020507147
0.09886236444057431 0.08249151563959457 1.1809174921221346
0.09886236444057431 0.11548583367806713 0.9662052208272011
0.09886236444057431 0.14848015171653967 0.42942454258986706
0.09886236444057431 0.18147446975501225 0.21471227129493353
0.09886236444057431 0.21446878779348477 0.21471227129493353
0.09886236444057431 0.24746310583195735 0.10735613564746677
0.09886236444057431 0.2804574238704299 0.0
0.09886236444057431 0.31345174190890246 0.10735613564746668
0.09886236444057431 0.346446059947375 0.0
0.09886236444057431 0.37944037798584757 0.0
0.09886236444057431 0.4124346960243201 0.0
0.09886236444057431 0.44542901406279267 0.0
0.09886236444057431 0.4784233321012652 0.10735613564746668
0.09886236444057431 0.5114176501397378 0.0
0.09886236444057431 0.5444119681782102 0.10735613564746686
0.09886236444057431 0.5774062862166829 0.0
0.09886236444057431 0.6104006042551554 0.0
0.09886236444057431 0.6433949222936279 0.0
0.09886236444057431 0.6763892403321006 0.0
0.09886236444057431 0.7093835583705731 0.0
0.09886236444057431 0.7423778764090456 0.0
0.09886236444057431 0.7753721944475183 0.0
0.09886236444057431 0.8083665124859907 0.0
0.09886236444057431 0.8413608305244633 0.0
0.09886236444057431 0.8743551485629358 0.0
0.09886236444057431 0.9073494666014084 0.0
0.09886236444057431 0.940343784639881 0.0
0.09886236444057431 0.9733381026783535 0.0
0.09886236444057431 1.006332420716826 0.0
0.09886236444057431 1.0393267387552987 0.0
0.09886236444057431 1.072321056793771 0.0
0.09886236444057431 1.1053153748322437 0.0
0.09886236444057431 1.1383096928707164 0.0
0.09886236444057431 1.1713040109091888 0.0
0.09886236444057431 1.2042983289476612 0.0
0.09886236444057431 1.237292646986134 0.0
0.09886236444057431 1.2702869650246065 0.0
0.09886236444057431 1.3032812830630789 0.0
0.09886236444057431 1.3362756011015517 0.0
0.09886236444057431 1.3692699191400242 0.0
0.09886236444057431 1.4022642371784966 0.0
0.09886236444057431 1.4352585552169694 0.0
0.09886236444057431 1.4682528732554418 0.0
0.09886236444057431 1.5012471912939143 0.0
0.09886236444057431 1.534241509332387 0.0
0.09886236444057431 1.5672358273708595 0.0
0.09886236444057431 1.600230145409332 0.0
0.09886236444057431 1.6332244634478048 0.0
0.12709386570903008 0.016502879562649467 4.831026104136005
0.12709386570903008 0.04949719760112202 2.898615662481603
0.12709386570903008 0.08249151563959457 1.3956297634170682
0.12709386570903008 0.11548583367806713 0.32206840694240035
0.12709386570903008 0.14848015171653967 0.6441368138848007
0.12709386570903008 0.18147446975501225 0.42942454258986706
0.12709386570903008 0.21446878779348477 0.32206840694240035
0.12709386570903008 0.24746310583195735 0.0
0.12709386570903008 0.2804574238704299 0.0
0.12709386570903008 0.31345174190890246 0.0
0.12709386570903008 0.346446059947375 0.0
0.12709386570903008 0.37944037798584757 0.10735613564746686
0.12709386570903008 0.4124346960243201 0.0
0.12709386570903008 0.44542901406279267 0.0
0.12709386570903008 0.4784233321012652 0.0
0.12709386570903008 0.5114176501397378 0.0
0.12709386570903008 0.5444119681782102 0.0
0.12709386570903008 0.5774062862166829 0.0
0.12709386570903008 0.6104006042551554 0.0
0.12709386570903008 0.6433949222936279 0.0
0.12709386570903008 0.6763892403321006 0.0
0.12709386570903008 0.7093835583705731 0.0
0.12709386570903008 0.7423778764090456 0.0
0.12709386570903008 0.7753721944475183 0.0
0.12709386570903008 0.8083665124859907 0.0
0.12709386570903008 0.8413608305244633 0.0
0.12709386570903008 0.8743551485629358 0.0
0.12709386570903008 0.9073494666014084 0.0
0.12709386570903008 0.940343784639881 0.0
0.12709386570903008 0.9733381026783535 0.0
0.12709386570903008 1.006332420716826 0.0
0.12709386570903008 1.0393267387552987 0.0
0.12709386570903008 1.072321056793771 0.0
0.12709386570903008 1.1053153748322437 0.0
0.12709386570903008 1.1383096928707164 0.0
0.12709386570903008 1.1713040109091888 0.0
0.12709386570903008 1.2042983289476612 0.0
0.12709386570903008 1.237292646986134 0.0
0.12709386570903008 1.2702869650246065 0.0
0.12709386570903008 1.3032812830630789 0.0
0.12709386570903008 1.3362756011015517 0.0
0.12709386570903008 1.3692699191400242 0.0
0.12709386570903008 1.4022642371784966 0.0
0.12709386570903008 1.4352585552169694 0.0
0.12709386570903008 1.4682528732554418 0.0
0.12709386570903008 1.5012471912939143 0.0
0.12709386570903008 1.534241509332387 0.0
0.12709386570903008 1.5672358273708595 0.0
0.12709386570903008 1.600230145409332 0.0
0.12709386570903008 1.6332244634478048 0.0
0.15532536697748583 0.016502879562649467 3.8648208833088056
0.15532536697748583 0.04949719760112202 2.6839033911866705
0.15532536697748583 0.08249151563959457 1.288273627769602
0.15532536697748583 0.11548583367806713 0.8588490851797347
0.15532536697748583 0.14848015171653967 0.42942454258986734
0.15532536697748583 0.18147446975501225 0.10735613564746684
0.15532536697748583 0.21446878779348477 0.3220684069424005
0.15532536697748583 0.24746310583195735 0.21471227129493367
0.15532536697748583 0.2804574238704299 0.10735613564746693
0.15532536697748583 0.31345174190890246 0.2147122712949335
0.15532536697748583 0.346446059947375 0.0
0.15532536697748583 0.37944037798584757 0.0
0.15532536697748583 0.4124346960243201 0.0
0.15532536697748583 0.44542901406279267 0.0
0.15532536697748583 0.4784233321012652 0.0
0.15532536697748583 0.5114176501397378 0.0
0.15532536697748583 0.5444119681782102 0.0
0.15532536697748583 0.5774062862166829 0.0
0.15532536697748583 0.6104006042551554 0.10735613564746657
0.15532536697748583 0.6433949222936279 0.0
0.15532536697748583 0.6763892403321006 0.0
0.15532536697748583 0.7093835583705731 0.0
0.15532536697748583 0.7423778764090456 0.0
0.15532536697748583 0.7753721944475183 0.0
0.15532536697748583 0.8083665124859907 0.0
0.15532536697748583 0.8413608305244633 0.0
0.15532536697748583 0.8743551485629358 0.0
0.15532536697748583 0.9073494666014084 0.0
0.15532536697748583 0.940343784639881 0.0
0.15532536697748583 0.9733381026783535 0.0
0.15532536697748583 1.006332420716826 0.0
0.15532536697748583 1.0393267387552987 0.0
0.15532536697748583 1.072321056793771 0.0
0.15532536697748583 1.1053153748322437 0.0
0.15532536697748583 1.1383096928707164 0.0
0.15532536697748583 1.1713040109091888 0.0
0.15532536697748583 1.2042983289476612 0.0
0.15532536697748583 1.237292646986134 0.0
0.15532536697748583 1.2702869650246065 0.0
0.15532536697748583 1.3032812830630789 0.0
0.15532536697748583 1.3362756011015517 0.0
0.15532536697748583 1.3692699191400242 0.0
0.15532536697748583 1.4022642371784966 0.0
0.15532536697748583 1.4352585552169694 0.0
0.15532536697748583 1.4682528732554418 0.0
0.15532536697748583 1.5012471912939143 0.0
0.15532536697748583 1.534241509332387 0.0
0.15532536697748583 1.5672358273708595 0.0
0.15532536697748583 1.600230145409332 0.0
0.15532536697748583 1.6332244634478048 0.0
0.18355686824594158 0.016502879562649467 1.932410441654401
0.18355686824594158 0.04949719760112202 1.7176981703594676
0.18355686824594158 0.08249151563959457 0.3220684069424002
0.18355686824594158 0.11548583367806713 0.4294245425898669
0.18355686824594158 0.14848015171653967 0.4294245425898669
0.18355686824594158 0.18147446975501225 0.10735613564746672
0.18355686824594158 0.21446878779348477 0.10735613564746672
0.18355686824594158 0.24746310583195735 0.0
0.18355686824594158 0.2804574238704299 0.10735613564746682
0.18355686824594158 0.31345174190890246 0.0
0.18355686824594158 0.346446059947375 0.0
0.18355686824594158 0.37944037798584757 0.21471227129493364
0.18355686824594158 0.4124346960243201 0.21471227129493364
0.18355686824594158 0.44542901406279267 0.0
0.18355686824594158 0.4784233321012652 0.0
0.18355686824594158 0.5114176501397378 0.0
0.18355686824594158 0.5444119681782102 0.0
0.18355686824594158 0.5774062862166829 0.0
0.18355686824594158 0.6104006042551554 0.10735613564746647
0.18355686824594158 0.6433949222936279 0.10735613564746682
0.18355686824594158 0.6763892403321006 0.0
0.18355686824594158 0.7093835583705731 0.0
0.18355686824594158 0.7423778764090456 0.0
0.18355686824594158 0.7753721944475183 0.0
0.18355686824594158 0.8083665124859907 0.0
0.18355686824594158 0.8413608305244633 0.0
0.18355686824594158 0.8743551485629358 0.0
0.18355686824594158 0.9073494666014084 0.0
0.18355686824594158 0.940343784639881 0.0
0.18355686824594158 0.9733381026783535 0.0
0.18355686824594158 1.006332420716826 0.0
0.18355686824594158 1.0393267387552987 0.0
0.18355686824594158 1.072321056793771 0.0
0.18355686824594158 1.1053153748322437 0.0
0.18355686824594158 1.1383096928707164 0.0
0.18355686824594158 1.1713040109091888 0.0
0.18355686824594158 1.2042983289476612 0.0
0.18355686824594158 1.237292646986134 0.0
0.18355686824594158 1.2702869650246065 0.0
0.18355686824594158 1.3032812830630789 0.0
0.18355686824594158 1.3362756011015517 0.0
0.18355686824594158 1.3692699191400242 0.0
0.18355686824594158 1.4022642371784966 0.0
0.18355686824594158 1.4352585552169694 0.0
0.18355686824594158 1.4682528732554418 0.0
0.18355686824594158 1.5012471912939143 0.0
0.18355686824594158 1.534241509332387 0.0
0.18355686824594158 1.5672358273708595 0.0
0.18355686824594158 1.600230145409332 0.0
0.18355686824594158 1.6332244634478048 0.0
0.21178836951439736 0.016502879562649467 1.1809174921221353
0.21178836951439736 0.04949719760112202 1.395629763417069
0.21178836951439736 0.08249151563959457 0.644136813884801
0.21178836951439736 0.11548583367806713 0.21471227129493367
0.21178836951439736 0.14848015171653967 0.42942454258986734
0.21178836951439736 0.18147446975501225 0.5367806782373342
0.21178836951439736 0.21446878779348477 0.21471227129493367
0.21178836951439736 0.24746310583195735 0.42942454258986734
0.21178836951439736 0.2804574238704299 0.21471227129493387
0.21178836951439736 0.31345174190890246 0.2147122712949335
0.21178836951439736 0.346446059947375 0.10735613564746675
0.21178836951439736 0.37944037798584757 0.10735613564746693
0.21178836951439736 0.4124346960243201 0.0
0.21178836951439736 0.44542901406279267 0.0
0.21178836951439736 0.4784233321012652 0.0
0.21178836951439736 0.5114176501397378 0.0
0.21178836951439736 0.5444119681782102 0.0
0.21178836951439736 0.5774062862166829 0.0
0.21178836951439736 0.6104006042551554 0.0
0.21178836951439736 0.6433949222936279 0.0
0.21178836951439736 0.6763892403321006 0.0
0.21178836951439736 0.7093835583705731 0.0
0.21178836951439736 0.7423778764090456 0.0
0.21178836951439736 0.7753721944475183 0.0
0.21178836951439736 0.8083665124859907 0.0
0.21178836951439736 0.8413608305244633 0.0
0.21178836951439736 0.8743551485629358 0.0
0.21178836951439736 0.9073494666014084 0.0
0.21178836951439736 0.940343784639881 0.0
0.21178836951439736 0.9733381026783535 0.0
0.21178836951439736 1.006332420716826 0.0
0.21178836951439736 1.0393267387552987 0.0
0.21178836951439736 1.072321056793771 0.0
0.21178836951439736 1.1053153748322437 0.0
0.21178836951439736 1.1383096928707164 0.0
0.21178836951439736 1.1713040109091888 0.0
0.21178836951439736 1.2042983289476612 0.0
0.21178836951439736 1.237292646986134 0.10735613564746657
0.21178836951439736 1.2702869650246065 0.0
0.21178836951439736 1.3032812830630789 0.0
0.21178836951439736 1.3362756011015517 0.0
0.21178836951439736 1.3692699191400242 0.0
0.21178836951439736 1.4022642371784966 0.0
0.21178836951439736 1.4352585552169694 0.0
0.21178836951439736 1.4682528732554418 0.0
0.21178836951439736 1.5012471912939143 0.0
0.21178836951439736 1.534241509332387 0.0
0.21178836951439736 1.5672358273708595 0.0
0.21178836951439736 1.600230145409332 0.0
0.21178836951439736 1.6332244634478048 0.0
0.24001987078285314 0.016502879562649467 0.5367806782373337
0.24001987078285314 0.04949719760112202 1.0735613564746673
0.24001987078285314 0.08249151563959457 1.2882736277696007
0.24001987078285314 0.11548583367806713 0.6441368138848004
0.24001987078285314 0.14848015171653967 0.3220684069424002
0.24001987078285314 0.18147446975501225 0.10735613564746672
0.24001987078285314 0.21446878779348477 0.3220684069424002
0.24001987078285314 0.24746310583195735 0.21471227129493345
0.24001987078285314 0.2804574238704299 0.0
0.24001987078285314 0.31345174190890246 0.0
0.24001987078285314 0.346446059947375 0.0
0.24001987078285314 0.37944037798584757 0.10735613564746682
0.24001987078285314 0.4124346960243201 0.0
0.24001987078285314 0.44542901406279267 0.3220684069423999
0.24001987078285314 0.4784233321012652 0.10735613564746664
0.24001987078285314 0.5114176501397378 0.0
0.24001987078285314 0.5444119681782102 0.0
0.24001987078285314 0.5774062862166829 0.0
0.24001987078285314 0.6104006042551554 0.0
0.24001987078285314 0.6433949222936279 0.0
0.24001987078285314 0.6763892403321006 0.0
0.24001987078285314 0.7093835583705731 0.0
0.24001987078285314 0.7423778764090456 0.0
0.24001987078285314 0.7753721944475183 0.10735613564746682
0.24001987078285314 0.8083665124859907 0.0
0.24001987078285314 0.8413608305244633 0.0
0.24001987078285314 0.8743551485629358 0.0
0.24001987078285314 0.9073494666014084 0.10735613564746682
0.24001987078285314 0.940343784639881 0.0
0.24001987078285314 0.9733381026783535 0.0
0.24001987078285314 1.006332420716826 0.0
0.24001987078285314 1.0393267387552987 0.0
0.24001987078285314 1.072321056793771 0.0
0.24001987078285314 1.1053153748322437 0.0
0.24001987078285314 1.1383096928707164 0.0
0.24001987078285314 1.1713040109091888 0.0
0.24001987078285314 1.2042983289476612 0.0
0.24001987078285314 1.237292646986134 0.0
0.24001987078285314 1.2702869650246065 0.0
0.24001987078285314 1.3032812830630789 0.0
0.24001987078285314 1.3362756011015517 0.0
0.24001987078285314 1.3692699191400242 0.0
0.24001987078285314 1.4022642371784966 0.0
0.24001987078285314 1.4352585552169694 0.0
0.24001987078285314 1.4682528732554418 0.0
0.24001987078285314 1.5012471912939143 0.0
0.24001987078285314 1.534241509332387 0.0
0.24001987078285314 1.5672358273708595 0.0
0.24001987078285314 1.600230145409332 0.0
0.24001987078285314 1.6332244634478048 0.0
0.2682513720513089 0.016502879562649467 0.3220684069424005
0.2682513720513089 0.04949719760112202 0.3220684069424005
0.2682513720513089 0.08249151563959457 0.42942454258986734
0.2682513720513089 0.11548583367806713 0.3220684069424005
0.2682513720513089 0.14848015171653967 0.10735613564746684
0.2682513720513089 0.18147446975501225 0.10735613564746684
0.2682513720513089 0.21446878779348477 0.3220684069424005
0.2682513720513089 0.24746310583195735 0.0
0.2682513720513089 0.2804574238704299 0.10735613564746693
0.2682513720513089 0.31345174190890246 0.2147122712949335
0.2682513720513089 0.346446059947375 0.0
0.2682513720513089 0.37944037798584757 0.10735613564746693
0.2682513720513089 0.4124346960243201 0.0
0.2682513720513089 0.44542901406279267 0.0
0.2682513720513089 0.4784233321012652 0.10735613564746675
0.2682513720513089 0.5114176501397378 0.0
0.2682513720513089 0.5444119681782102 0.0
0.2682513720513089 0.5774062862166829 0.10735613564746693
0.2682513720513089 0.6104006042551554 0.0
0.2682513720513089 0.6433949222936279 0.10735613564746693
0.2682513720513089 0.6763892403321006 0.21471227129493387
0.2682513720513089 0.7093835583705731 0.10735613564746657
0.2682513720513089 0.7423778764090456 0.0
0.2682513720513089 0.7753721944475183 0.0
0.2682513720513089 0.8083665124859907 0.0
0.2682513720513089 0.8413608305244633 0.0
0.2682513720513089 0.8743551485629358 0.0
0.2682513720513089 0.9073494666014084 0.0
0.2682513720513089 0.940343784639881 0.0
0.2682513720513089 0.9733381026783535 0.0
0.2682513720513089 1.006332420716826 0.0
0.2682513720513089 1.0393267387552987 0.0
0.2682513720513089 1.072321056793771 0.0
0.2682513720513089 1.1053153748322437 0.0
0.2682513720513089 1.1383096928707164 0.0
0.2682513720513089 1.1713040109091888 0.0
0.2682513720513089 1.2042983289476612 0.0
0.2682513720513089 1.237292646986134 0.0
0.2682513720513089 1.2702869650246065 0.0
0.2682513720513089 1.3032812830630789 0.0
0.2682513720513089 1.3362756011015517 0.0
0.2682513720513089 1.3692699191400242 0.0
0.2682513720513089 1.4022642371784966 0.0
0.2682513720513089 1.4352585552169694 0.0
0.2682513720513089 1.4682528732554418 0.0
0.2682513720513089 1.5012471912939143 0.0
0.2682513720513089 1.534241509332387 0.0
0.2682513720513089 1.5672358273708595 0.0
0.2682513720513089 1.600230145409332 0.0
0.2682513720513089 1.6332244634478048 0.0
0.29648287331976464 0.016502879562649467 0.21471227129493367
0.29648287331976464 0.04949719760112202 0.3220684069424005
0.29648287331976464 0.08249151563959457 0.21471227129493367
0.29648287331976464 0.11548583367806713 0.42942454258986734
0.29648287331976464 0.14848015171653967 0.21471227129493367
0.29648287331976464 0.18147446975501225 0.42942454258986734
0.29648287331976464 0.21446878779348477 0.10735613564746684
0.29648287331976464 0.24746310583195735 0.3220684069424005
0.29648287331976464 0.2804574238704299 0.0
0.29648287331976464 0.31345174190890246 0.10735613564746675
0.29648287331976464 0.346446059947375 0.0
0.29648287331976464 0.37944037798584757 0.10735613564746693
0.29648287331976464 0.4124346960243201 0.21471227129493387
0.29648287331976464 0.44542901406279267 0.10735613564746675
0.29648287331976464 0.4784233321012652 0.2147122712949335
0.29648287331976464 0.5114176501397378 0.21471227129493387
0.29648287331976464 0.5444119681782102 0.0
0.29648287331976464 0.5774062862166829 0.10735613564746693
0.29648287331976464 0.6104006042551554 0.0
0.29648287331976464 0.6433949222936279 0.10735613564746693
0.29648287331976464 0.6763892403321006 0.0
0.29648287331976464 0.7093835583705731 0.0
0.29648287331976464 0.7423778764090456 0.0
0.29648287331976464 0.7753721944475183 0.10735613564746693
0.29648287331976464 0.8083665124859907 0.0
0.29648287331976464 0.8413608305244633 0.0
0.29648287331976464 0.8743551485629358 0.0
0.29648287331976464 0.9073494666014084 0.0
0.29648287331976464 0.940343784639881 0.0
0.29648287331976464 0.9733381026783535 0.0
0.29648287331976464 1.006332420716826 0.0
0.29648287331976464 1.0393267387552987 0.10735613564746657
0.29648287331976464 1.072321056793771 0.0
0.29648287331976464 1.1053153748322437 0.0
0.29648287331976464 1.1383096928707164 0.0
0.29648287331976464 1.1713040109091888 0.0
0.29648287331976464 1.2042983289476612 0.0
0.29648287331976464 1.237292646986134 0.0
0.29648287331976464 1.2702869650246065 0.0
0.29648287331976464 1.3032812830630789 0.0
0.29648287331976464 1.3362756011015517 0.0
0.29648287331976464 1.3692699191400242 0.0
0.29648287331976464 1.4022642371784966 0.0
0.29648287331976464 1.4352585552169694 0.0
0.29648287331976464 1.4682528732554418 0.0
0.29648287331976464 1.5012471912939143 0.0
0.29648287331976464 1.534241509332387 0.0
0.29648287331976464 1.5672358273708595 0.0
0.29648287331976464 1.600230145409332 0.10735613564746657
0.29648287331976464 1.6332244634478048 0.0
0.3247143745882204 0.016502879562649467 0.3220684069424005
0.3247143745882204 0.04949719760112202 0.0
0.3247143745882204 0.08249151563959457 0.3220684069424005
0.3247143745882204 0.11548583367806713 0.3220684069424005
0.3247143745882204 0.14848015171653967 0.3220684069424005
0.3247143745882204 0.18147446975501225 0.21471227129493367
0.3247143745882204 0.21446878779348477 0.21471227129493367
0.3247143745882204 0.24746310583195735 0.21471227129493367
0.3247143745882204 0.2804574238704299 0.0
0.3247143745882204 0.31345174190890246 0.10735613564746675
0.3247143745882204 0.346446059947375 0.2147122712949335
0.3247143745882204 0.37944037798584757 0.10735613564746693
0.3247143745882204 0.4124346960243201 0.0
0.3247143745882204 0.44542901406279267 0.0
0.3247143745882204 0.4784233321012652 0.10735613564746675
0.3247143745882204 0.5114176501397378 0.0
0.3247143745882204 0.5444119681782102 0.0
0.3247143745882204 0.5774062862166829 0.0
0.3247143745882204 0.6104006042551554 0.10735613564746657
0.3247143745882204 0.6433949222936279 0.10735613564746693
0.3247143745882204 0.6763892403321006 0.0
0.3247143745882204 0.7093835583705731 0.10735613564746657
0.3247143745882204 0.7423778764090456 0.0
0.3247143745882204 0.7753721944475183 0.0
0.3247143745882204 0.8083665124859907 0.10735613564746693
0.3247143745882204 0.8413608305244633 0.0
0.3247143745882204 0.8743551485629358 0.0
0.3247143745882204 0.9073494666014084 0.10735613564746693
0.3247143745882204 0.940343784639881 0.0
0.3247143745882204 0.9733381026783535 0.0
0.3247143745882204 1.006332420716826 0.0
0.3247143745882204 1.0393267387552987 0.0
0.3247143745882204 1.072321056793771 0.0
0.3247143745882204 1.1053153748322437 0.0
0.3247143745882204 1.1383096928707164 0.0
0.3247143745882204 1.1713040109091888 0.0
0.3247143745882204 1.2042983289476612 0.0
0.3247143745882204 1.237292646986134 0.0
0.3247143745882204 1.2702869650246065 0.0
0.3247143745882204 1.3032812830630789 0.0
0.3247143745882204 1.3362756011015517 0.0
0.3247143745882204 1.3692699191400242 0.0
0.3247143745882204 1.4022642371784966 0.0
0.3247143745882204 1.4352585552169694 0.10735613564746657
0.3247143745882204 1.4682528732554418 0.0
0.3247143745882204 1.5012471912939143 0.0
0.3247143745882204 1.534241509332387 0.0
0.3247143745882204 1.5672358273708595 0.0
0.3247143745882204 1.600230145409332 0.0
0.3247143745882204 1.6332244634478048 0.0
0.35294587585667614 0.016502879562649467 0.0
0.35294587585667614 0.04949719760112202 0.10735613564746684
0.35294587585667614 0.08249151563959457 0.21471227129493367
0.35294587585667614 0.11548583367806713 0.21471227129493367
0.35294587585667614 0.14848015171653967 0.21471227129493367
0.35294587585667614 0.18147446975501225 0.42942454258986734
0.35294587585667614 0.21446878779348477 0.0
0.35294587585667614 0.24746310583195735 0.21471227129493367
0.35294587585667614 0.2804574238704299 0.21471227129493387
0.35294587585667614 0.31345174190890246 0.0
0.35294587585667614 0.346446059947375 0.10735613564746675
0.35294587585667614 0.37944037798584757 0.0
0.35294587585667614 0.4124346960243201 0.21471227129493387
0.35294587585667614 0.44542901406279267 0.0
0.35294587585667614 0.4784233321012652 0.0
0.35294587585667614 0.5114176501397378 0.10735613564746693
0.35294587585667614 0.5444119681782102 0.10735613564746693
0.35294587585667614 0.5774062862166829 0.10735613564746693
0.35294587585667614 0.6104006042551554 0.10735613564746657
0.35294587585667614 0.6433949222936279 0.0
0.35294587585667614 0.6763892403321006 0.10735613564746693
0.35294587585667614 0.7093835583705731 0.0
0.35294587585667614 0.7423778764090456 0.0
0.35294587585667614 0.7753721944475183 0.0
0.35294587585667614 0.8083665124859907 0.0
0.35294587585667614 0.8413608305244633 0.10735613564746693
0.35294587585667614 0.8743551485629358 0.0
0.35294587585667614 0.9073494666014084 0.0
0.35294587585667614 0.940343784639881 0.10735613564746693
0.35294587585667614 0.9733381026783535 0.0
0.35294587585667614 1.006332420716826 0.0
0.35294587585667614 1.0393267387552987 0.0
0.35294587585667614 1.072321056793771 0.0
0.35294587585667614 1.1053153748322437 0.0
0.35294587585667614 1.1383096928707164 0.0
0.35294587585667614 1.1713040109091888 0.0
0.35294587585667614 1.2042983289476612 0.0
0.35294587585667614 1.237292646986134 0.0
0.35294587585667614 1.2702869650246065 0.0
0.35294587585667614 1.3032812830630789 0.0
0.35294587585667614 1.3362756011015517 0.0
0.35294587585667614 1.3692699191400242 0.0
0.35294587585667614 1.4022642371784966 0.10735613564746657
0.35294587585667614 1.4352585552169694 0.0
0.35294587585667614 1.4682528732554418 0.0
0.35294587585667614 1.5012471912939143 0.0
0.35294587585667614 1.534241509332387 0.0
0.35294587585667614 1.5672358273708595 0.0
0.35294587585667614 1.600230145409332 0.0
0.35294587585667614 1.6332244634478048 0.0
0.3811773771251319 0.016502879562649467 0.0
0.3811773771251319 0.04949719760112202 0.0
0.3811773771251319 0.08249151563959457 0.3220684069423999
0.3811773771251319 0.11548583367806713 0.0
0.3811773771251319 0.14848015171653967 0.3220684069423999
0.3811773771251319 0.18147446975501225 0.0
0.3811773771251319 0.21446878779348477 0.42942454258986656
0.3811773771251319 0.24746310583195735 0.21471227129493328
0.3811773771251319 0.2804574238704299 0.10735613564746672
0.3811773771251319 0.31345174190890246 0.0
0.3811773771251319 0.346446059947375 0.2147122712949331
0.3811773771251319 0.37944037798584757 0.0
0.3811773771251319 0.4124346960243201 0.0
0.3811773771251319 0.44542901406279267 0.0
0.3811773771251319 0.4784233321012652 0.0
0.3811773771251319 0.5114176501397378 0.10735613564746672
0.3811773771251319 0.5444119681782102 0.0
0.3811773771251319 0.5774062862166829 0.21471227129493345
0.3811773771251319 0.6104006042551554 0.21471227129493273
0.3811773771251319 0.6433949222936279 0.0
0.3811773771251319 0.6763892403321006 0.0
0.3811773771251319 0.7093835583705731 0.0
0.3811773771251319 0.7423778764090456 0.0
0.3811773771251319 0.7753721944475183 0.0
0.3811773771251319 0.8083665124859907 0.0
0.3811773771251319 0.8413608305244633 0.10735613564746672
0.3811773771251319 0.8743551485629358 0.0
0.3811773771251319 0.9073494666014084 0.0
0.3811773771251319 0.940343784639881 0.0
0.3811773771251319 0.9733381026783535 0.0
0.3811773771251319 1.006332420716826 0.0
0.3811773771251319 1.0393267387552987 0.10735613564746636
0.3811773771251319 1.072321056793771 0.0
0.3811773771251319 1.1053153748322437 0.0
0.3811773771251319 1.1383096928707164 0.0
0.3811773771251319 1.1713040109091888 0.0
0.3811773771251319 1.2042983289476612 0.0
0.3811773771251319 1.237292646986134 0.0
0.3811773771251319 1.2702869650246065 0.0
0.3811773771251319 1.3032812830630789 0.10735613564746636
0.3811773771251319 1.3362756011015517 0.0
0.3811773771251319 1.3692699191400242 0.0
0.3811773771251319 1.4022642371784966 0.0
0.3811773771251319 1.4352585552169694 0.0
0.3811773771251319 1.4682528732554418 0.0
0.3811773771251319 1.5012471912939143 0.0
0.3811773771251319 1.534241509332387 0.10735613564746709
0.3811773771251319 1.5672358273708595 0.0
0.3811773771251319 1.600230145409332 0.0
0.3811773771251319 1.6332244634478048 0.10735613564746636
0.4094088783935877 0.016502879562649467 0.10735613564746684
0.4094088783935877 0.04949719760112202 0.3220684069424005
0.4094088783935877 0.08249151563959457 0.42942454258986734
0.4094088783935877 0.11548583367806713 0.3220684069424005
0.4094088783935877 0.14848015171653967 0.3220684069424005
0.4094088783935877 0.18147446975501225 0.0
0.4094088783935877 0.21446878779348477 0.42942454258986734
0.4094088783935877 0.24746310583195735 0.0
0.4094088783935877 0.2804574238704299 0.21471227129493387
0.4094088783935877 0.31345174190890246 0.10735613564746675
0.4094088783935877 0.346446059947375 0.10735613564746675
0.4094088783935877 0.37944037798584757 0.0
0.4094088783935877 0.4124346960243201 0.0
0.4094088783935877 0.44542901406279267 0.10735613564746675
0.4094088783935877 0.4784233321012652 0.2147122712949335
0.4094088783935877 0.5114176501397378 0.21471227129493387
0.4094088783935877 0.5444119681782102 0.10735613564746693
0.4094088783935877 0.5774062862166829 0.0
0.4094088783935877 0.6104006042551554 0.0
0.4094088783935877 0.6433949222936279 0.0
0.4094088783935877 0.6763892403321006 0.10735613564746693
0.4094088783935877 0.7093835583705731 0.0
0.4094088783935877 0.7423778764090456 0.0
0.4094088783935877 0.7753721944475183 0.10735613564746693
0.4094088783935877 0.8083665124859907 0.0
0.4094088783935877 0.8413608305244633 0.0
0.4094088783935877 0.8743551485629358 0.0
0.4094088783935877 0.9073494666014084 0.10735613564746693
0.4094088783935877 0.940343784639881 0.0
0.4094088783935877 0.9733381026783535 0.10735613564746657
0.4094088783935877 1.006332420716826 0.0
0.4094088783935877 1.0393267387552987 0.0
0.4094088783935877 1.072321056793771 0.0
0.4094088783935877 1.1053153748322437 0.0
0.4094088783935877 1.1383096928707164 0.0
0.4094088783935877 1.1713040109091888 0.0
0.4094088783935877 1.2042983289476612 0.0
0.4094088783935877 1.237292646986134 0.0
0.4094088783935877 1.2702869650246065 0.0
0.4094088783935877 1.3032812830630789 0.0
0.4094088783935877 1.3362756011015517 0.0
0.4094088783935877 1.3692699191400242 0.0
0.4094088783935877 1.4022642371784966 0.0
0.4094088783935877 1.4352585552169694 0.0
0.4094088783935877 1.4682528732554418 0.0
0.4094088783935877 1.5012471912939143 0.0
0.4094088783935877 1.534241509332387 0.0
0.4094088783935877 1.5672358273708595 0.0
0.4094088783935877 1.600230145409332 0.0
0.4094088783935877 1.6332244634478048 0.0
0.43764037966204344 0.016502879562649467 0.0
0.43764037966204344 0.04949719760112202 0.3220684069424005
0.43764037966204344 0.08249151563959457 0.21471227129493367
0.43764037966204344 0.11548583367806713 0.42942454258986734
0.43764037966204344 0.14848015171653967 0.10735613564746684
0.43764037966204344 0.18147446975501225 0.3220684069424005
0.43764037966204344 0.21446878779348477 0.21471227129493367
0.43764037966204344 0.24746310583195735 0.10735613564746684
0.43764037966204344 0.2804574238704299 0.21471227129493387
0.43764037966204344 0.31345174190890246 0.0
0.43764037966204344 0.346446059947375 0.0
0.43764037966204344 0.37944037798584757 0.0
0.43764037966204344 0.4124346960243201 0.0
0.43764037966204344 0.44542901406279267 0.10735613564746675
0.43764037966204344 0.4784233321012652 0.0
0.43764037966204344 0.5114176501397378 0.0
0.43764037966204344 0.5444119681782102 0.0
0.43764037966204344 0.5774062862166829 0.0
0.43764037966204344 0.6104006042551554 0.0
0.43764037966204344 0.6433949222936279 0.0
0.43764037966204344 0.6763892403321006 0.0
0.43764037966204344 0.7093835583705731 0.0
0.43764037966204344 0.7423778764090456 0.0
0.43764037966204344 0.7753721944475183 0.10735613564746693
0.43764037966204344 0.8083665124859907 0.0
0.43764037966204344 0.8413608305244633 0.0
0.43764037966204344 0.8743551485629358 0.0
0.43764037966204344 0.9073494666014084 0.0
0.43764037966204344 0.940343784639881 0.10735613564746693
0.43764037966204344 0.9733381026783535 0.0
0.43764037966204344 1.006332420716826 0.1073561356474673
0.43764037966204344 1.0393267387552987 0.0
0.43764037966204344 1.072321056793771 0.0
0.43764037966204344 1.1053153748322437 0.1073561356474673
0.43764037966204344 1.1383096928707164 0.0
0.43764037966204344 1.1713040109091888 0.0
0.43764037966204344 1.2042983289476612 0.0
0.43764037966204344 1.237292646986134 0.0
0.43764037966204344 1.2702869650246065 0.1073561356474673
0.43764037966204344 1.3032812830630789 0.10735613564746657
0.43764037966204344 1.3362756011015517 0.0
0.43764037966204344 1.3692699191400242 0.1073561356474673
0.43764037966204344 1.4022642371784966 0.0
0.43764037966204344 1.4352585552169694 0.0
0.43764037966204344 1.4682528732554418 0.0
0.43764037966204344 1.5012471912939143 0.0
0.43764037966204344 1.534241509332387 0.0
0.43764037966204344 1.5672358273708595 0.0
0.43764037966204344 1.600230145409332 0.0
0.43764037966204344 1.6332244634478048 0.0
0.4658718809304992 0.016502879562649467 0.0
0.4658718809304992 0.04949719760112202 0.42942454258986734
0.4658718809304992 0.08249151563959457 0.0
0.4658718809304992 0.11548583367806713 0.0
0.4658718809304992 0.14848015171653967 0.10735613564746684
0.4658718809304992 0.18147446975501225 0.21471227129493367
0.4658718809304992 0.21446878779348477 0.10735613564746684
0.4658718809304992 0.24746310583195735 0.0
0.4658718809304992 0.2804574238704299 0.0
0.4658718809304992 0.31345174190890246 0.10735613564746675
0.4658718809304992 0.346446059947375 0.10735613564746675
0.4658718809304992 0.37944037798584757 0.42942454258986773
0.4658718809304992 0.4124346960243201 0.0
0.4658718809304992 0.44542901406279267 0.10735613564746675
0.4658718809304992 0.4784233321012652 0.0
0.4658718809304992 0.5114176501397378 0.0
0.4658718809304992 0.5444119681782102 0.0
0.4658718809304992 0.5774062862166829 0.0
0.4658718809304992 0.6104006042551554 0.0
0.4658718809304992 0.6433949222936279 0.0
0.4658718809304992 0.6763892403321006 0.10735613564746693
0.4658718809304992 0.7093835583705731 0.10735613564746657
0.4658718809304992 0.7423778764090456 0.0
0.4658718809304992 0.7753721944475183 0.0
0.4658718809304992 0.8083665124859907 0.0
0.4658718809304992 0.8413608305244633 0.0
0.4658718809304992 0.8743551485629358 0.0
0.4658718809304992 0.9073494666014084 0.0
0.4658718809304992 0.940343784639881 0.0
0.4658718809304992 0.9733381026783535 0.0
0.4658718809304992 1.006332420716826 0.0
0.4658718809304992 1.0393267387552987 0.0
0.4658718809304992 1.072321056793771 0.10735613564746657
0.4658718809304992 1.1053153748322437 0.0
0.4658718809304992 1.1383096928707164 0.0
0.4658718809304992 1.1713040109091888 0.0
0.4658718809304992 1.2042983289476612 0.10735613564746657
0.4658718809304992 1.237292646986134 0.0
0.4658718809304992 1.2702869650246065 0.0
0.4658718809304992 1.3032812830630789 0.10735613564746657
0.4658718809304992 1.3362756011015517 0.0
0.4658718809304992 1.3692699191400242 0.0
0.4658718809304992 1.4022642371784966 0.0
0.4658718809304992 1.4352585552169694 0.0
0.4658718809304992 1.4682528732554418 0.0
0.4658718809304992 1.5012471912939143 0.21471227129493314
0.4658718809304992 1.534241509332387 0.0
0.4658718809304992 1.5672358273708595 0.0
0.4658718809304992 1.600230145409332 0.0
0.4658718809304992 1.6332244634478048 0.0
0.494103382198955 0.016502879562649467 0.0
0.494103382198955 0.04949719760112202 0.0
0.494103382198955 0.08249151563959457 0.10735613564746664
0.494103382198955 0.11548583367806713 0.10735613564746664
0.494103382198955 0.14848015171653967 0.21471227129493328
0.494103382198955 0.18147446975501225 0.21471227129493328
0.494103382198955 0.21446878779348477 0.0
0.494103382198955 0.24746310583195735 0.10735613564746664
0.494103382198955 0.2804574238704299 0.21471227129493345
0.494103382198955 0.31345174190890246 0.10735613564746654
0.494103382198955 0.346446059947375 0.10735613564746654
0.494103382198955 0.37944037798584757 0.10735613564746672
0.494103382198955 0.4124346960243201 0.0
0.494103382198955 0.44542901406279267 0.10735613564746654
0.494103382198955 0.4784233321012652 0.0
0.494103382198955 0.5114176501397378 0.10735613564746672
0.494103382198955 0.5444119681782102 0.10735613564746672
0.494103382198955 0.5774062862166829 0.0
0.494103382198955 0.6104006042551554 0.0
0.494103382198955 0.6433949222936279 0.0
0.494103382198955 0.6763892403321006 0.0
0.494103382198955 0.7093835583705731 0.0
0.494103382198955 0.7423778764090456 0.0
0.494103382198955 0.7753721944475183 0.0
0.494103382198955 0.8083665124859907 0.0
0.494103382198955 0.8413608305244633 0.0
0.494103382198955 0.8743551485629358 0.0
0.494103382198955 0.9073494666014084 0.10735613564746672
0.494103382198955 0.940343784639881 0.0
0.494103382198955 0.9733381026783535 0.0
0.494103382198955 1.006332420716826 0.0
0.494103382198955 1.0393267387552987 0.0
0.494103382198955 1.072321056793771 0.21471227129493273
0.494103382198955 1.1053153748322437 0.0
0.494103382198955 1.1383096928707164 0.10735613564746636
0.494103382198955 1.1713040109091888 0.10735613564746709
0.494103382198955 1.2042983289476612 0.0
0.494103382198955 1.237292646986134 0.0
0.494103382198955 1.2702869650246065 0.0
0.494103382198955 1.3032812830630789 0.0
0.494103382198955 1.3362756011015517 0.0
0.494103382198955 1.3692699191400242 0.0
0.494103382198955 1.4022642371784966 0.0
0.494103382198955 1.4352585552169694 0.10735613564746636
0.494103382198955 1.4682528732554418 0.0
0.494103382198955 1.5012471912939143 0.0
0.494103382198955 1.534241509332387 0.0
0.494103382198955 1.5672358273708595 0.0
0.494103382198955 1.600230145409332 0.0
0.494103382198955 1.6332244634478048 0.0
0.5223348834674107 0.016502879562649467 0.0
0.5223348834674107 0.04949719760112202 0.21471227129493367
0.5223348834674107 0.08249151563959457 0.21471227129493367
0.5223348834674107 0.11548583367806713 0.3220684069424005
0.5223348834674107 0.14848015171653967 0.21471227129493367
0.5223348834674107 0.18147446975501225 0.10735613564746684
0.5223348834674107 0.21446878779348477 0.0
0.5223348834674107 0.24746310583195735 0.10735613564746684
0.5223348834674107 0.2804574238704299 0.10735613564746693
0.5223348834674107 0.31345174190890246 0.0
0.5223348834674107 0.346446059947375 0.2147122712949335
0.5223348834674107 0.37944037798584757 0.0
0.5223348834674107 0.4124346960243201 0.0
0.5223348834674107 0.44542901406279267 0.0
0.5223348834674107 0.4784233321012652 0.10735613564746675
0.5223348834674107 0.5114176501397378 0.10735613564746693
0.5223348834674107 0.5444119681782102 0.10735613564746693
0.5223348834674107 0.5774062862166829 0.0
0.5223348834674107 0.6104006042551554 0.0
0.5223348834674107 0.6433949222936279 0.0
0.5223348834674107 0.6763892403321006 0.0
0.5223348834674107 0.7093835583705731 0.10735613564746657
0.5223348834674107 0.7423778764090456 0.0
0.5223348834674107 0.7753721944475183 0.0
0.5223348834674107 0.8083665124859907 0.0
0.5223348834674107 0.8413608305244633 0.10735613564746693
0.5223348834674107 0.8743551485629358 0.0
0.5223348834674107 0.9073494666014084 0.0
0.5223348834674107 0.940343784639881 0.10735613564746693
0.5223348834674107 0.9733381026783535 0.0
0.5223348834674107 1.006332420716826 0.0
0.5223348834674107 1.0393267387552987 0.0
0.5223348834674107 1.072321056793771 0.0
0.5223348834674107 1.1053153748322437 0.0
0.5223348834674107 1.1383096928707164 0.0
0.5223348834674107 1.1713040109091888 0.0
0.5223348834674107 1.2042983289476612 0.0
0.5223348834674107 1.237292646986134 0.0
0.5223348834674107 1.2702869650246065 0.0
0.5223348834674107 1.3032812830630789 0.0
0.5223348834674107 1.3362756011015517 0.0
0.5223348834674107 1.3692699191400242 0.0
0.5223348834674107 1.4022642371784966 0.0
0.5223348834674107 1.4352585552169694 0.0
0.5223348834674107 1.4682528732554418 0.0
0.5223348834674107 1.5012471912939143 0.0
0.5223348834674107 1.534241509332387 0.0
0.5223348834674107 1.5672358273708595 0.0
0.5223348834674107 1.600230145409332 0.0
0.5223348834674107 1.6332244634478048 0.0
0.5505663847358665 0.016502879562649467 0.0
0.5505663847358665 0.04949719760112202 0.3220684069424005
0.5505663847358665 0.08249151563959457 0.21471227129493367
0.5505663847358665 0.11548583367806713 0.5367806782373342
0.5505663847358665 0.14848015171653967 0.10735613564746684
0.5505663847358665 0.18147446975501225 0.21471227129493367
0.5505663847358665 0.21446878779348477 0.0
0.5505663847358665 0.24746310583195735 0.10735613564746684
0.5505663847358665 0.2804574238704299 0.10735613564746693
0.5505663847358665 0.31345174190890246 0.10735613564746675
0.5505663847358665 0.346446059947375 0.10735613564746675
0.5505663847358665 0.37944037798584757 0.10735613564746693
0.5505663847358665 0.4124346960243201 0.10735613564746693
0.5505663847358665 0.44542901406279267 0.0
0.5505663847358665 0.4784233321012652 0.0
0.5505663847358665 0.5114176501397378 0.0
0.5505663847358665 0.5444119681782102 0.0
0.5505663847358665 0.5774062862166829 0.0
0.5505663847358665 0.6104006042551554 0.0
0.5505663847358665 0.6433949222936279 0.0
0.5505663847358665 0.6763892403321006 0.0
0.5505663847358665 0.7093835583705731 0.10735613564746657
0.5505663847358665 0.7423778764090456 0.0
0.5505663847358665 0.7753721944475183 0.0
0.5505663847358665 0.8083665124859907 0.10735613564746693
0.5505663847358665 0.8413608305244633 0.0
0.5505663847358665 0.8743551485629358 0.0
0.5505663847358665 0.9073494666014084 0.0
0.5505663847358665 0.940343784639881 0.0
0.5505663847358665 0.9733381026783535 0.10735613564746657
0.5505663847358665 1.006332420716826 0.1073561356474673
0.5505663847358665 1.0393267387552987 0.0
0.5505663847358665 1.072321056793771 0.0
0.5505663847358665 1.1053153748322437 0.0
0.5505663847358665 1.1383096928707164 0.0
0.5505663847358665 1.1713040109091888 0.1073561356474673
0.5505663847358665 1.2042983289476612 0.0
0.5505663847358665 1.237292646986134 0.0
0.5505663847358665 1.2702869650246065 0.0
0.5505663847358665 1.3032812830630789 0.0
0.5505663847358665 1.3362756011015517 0.0
0.5505663847358665 1.3692699191400242 0.0
0.5505663847358665 1.4022642371784966 0.0
0.5505663847358665 1.4352585552169694 0.0
0.5505663847358665 1.4682528732554418 0.0
0.5505663847358665 1.5012471912939143 0.0
0.5505663847358665 1.534241509332387 0.0
0.5505663847358665 1.5672358273708595 0.0
0.5505663847358665 1.600230145409332 0.0
0.5505663847358665 1.6332244634478048 0.0
0.5787978860043222 0.016502879562649467 0.0
0.5787978860043222 0.04949719760112202 0.21471227129493367
0.5787978860043222 0.08249151563959457 0.21471227129493367
0.5787978860043222 0.11548583367806713 0.10735613564746684
0.5787978860043222 0.14848015171653967 0.21471227129493367
0.5787978860043222 0.18147446975501225 0.10735613564746684
0.5787978860043222 0.21446878779348477 0.10735613564746684
0.5787978860043222 0.24746310583195735 0.10735613564746684
0.5787978860043222 0.2804574238704299 0.0
0.5787978860043222 0.31345174190890246 0.10735613564746675
0.5787978860043222 0.346446059947375 0.0
0.5787978860043222 0.37944037798584757 0.10735613564746693
0.5787978860043222 0.4124346960243201 0.0
0.5787978860043222 0.44542901406279267 0.0
0.5787978860043222 0.4784233321012652 0.10735613564746675
0.5787978860043222 0.5114176501397378 0.0
0.5787978860043222 0.5444119681782102 0.0
0.5787978860043222 0.5774062862166829 0.0
0.5787978860043222 0.6104006042551554 0.0
0.5787978860043222 0.6433949222936279 0.0
0.5787978860043222 0.6763892403321006 0.0
0.5787978860043222 0.7093835583705731 0.0
0.5787978860043222 0.7423778764090456 0.0
0.5787978860043222 0.7753721944475183 0.10735613564746693
0.5787978860043222 0.8083665124859907 0.10735613564746693
0.5787978860043222 0.8413608305244633 0.0
0.5787978860043222 0.8743551485629358 0.0
0.5787978860043222 0.9073494666014084 0.10735613564746693
0.5787978860043222 0.940343784639881 0.0
0.5787978860043222 0.9733381026783535 0.0
0.5787978860043222 1.006332420716826 0.0
0.5787978860043222 1.0393267387552987 0.0
0.5787978860043222 1.072321056793771 0.0
0.5787978860043222 1.1053153748322437 0.0
0.5787978860043222 1.1383096928707164 0.0
0.5787978860043222 1.1713040109091888 0.0
0.5787978860043222 1.2042983289476612 0.0
0.5787978860043222 1.237292646986134 0.0
0.5787978860043222 1.2702869650246065 0.0
0.5787978860043222 1.3032812830630789 0.0
0.5787978860043222 1.3362756011015517 0.0
0.5787978860043222 1.3692699191400242 0.0
0.5787978860043222 1.4022642371784966 0.0
0.5787978860043222 1.4352585552169694 0.21471227129493314
0.5787978860043222 1.4682528732554418 0.0
0.5787978860043222 1.5012471912939143 0.0
0.5787978860043222 1.534241509332387 0.0
0.5787978860043222 1.5672358273708595 0.0
0.5787978860043222 1.600230145409332 0.0
0.5787978860043222 1.6332244634478048 0.0
0.607029387272778 0.016502879562649467 0.0
0.607029387272778 0.04949719760112202 0.10735613564746684
0.607029387272778 0.08249151563959457 0.21471227129493367
0.607029387272778 0.11548583367806713 0.0
0.607029387272778 0.14848015171653967 0.21471227129493367
0.607029387272778 0.18147446975501225 0.0
0.607029387272778 0.21446878779348477 0.0
0.607029387272778 0.24746310583195735 0.0
0.607029387272778 0.2804574238704299 0.0
0.607029387272778 0.31345174190890246 0.2147122712949335
0.607029387272778 0.346446059947375 0.10735613564746675
0.607029387272778 0.37944037798584757 0.10735613564746693
0.607029387272778 0.4124346960243201 0.0
0.607029387272778 0.44542901406279267 0.0
0.607029387272778 0.4784233321012652 0.0
0.607029387272778 0.5114176501397378 0.0
0.607029387272778 0.5444119681782102 0.10735613564746693
0.607029387272778 0.5774062862166829 0.10735613564746693
0.607029387272778 0.6104006042551554 0.0
0.607029387272778 0.6433949222936279 0.0
0.607029387272778 0.6763892403321006 0.0
0.607029387272778 0.7093835583705731 0.0
0.607029387272778 0.7423778764090456 0.0
0.607029387272778 0.7753721944475183 0.0
0.607029387272778 0.8083665124859907 0.0
0.607029387272778 0.8413608305244633 0.0
0.607029387272778 0.8743551485629358 0.0
0.607029387272778 0.9073494666014084 0.0
0.607029387272778 0.940343784639881 0.0
0.607029387272778 0.9733381026783535 0.0
0.607029387272778 1.006332420716826 0.0
0.607029387272778 1.0393267387552987 0.0
0.607029387272778 1.072321056793771 0.0
0.607029387272778 1.1053153748322437 0.0
0.607029387272778 1.1383096928707164 0.0
0.607029387272778 1.1713040109091888 0.0
0.607029387272778 1.2042983289476612 0.0
0.607029387272778 1.237292646986134 0.0
0.607029387272778 1.2702869650246065 0.0
0.607029387272778 1.3032812830630789 0.0
0.607029387272778 1.3362756011015517 0.0
0.607029387272778 1.3692699191400242 0.0
0.607029387272778 1.4022642371784966 0.0
0.607029387272778 1.4352585552169694 0.0
0.607029387272778 1.4682528732554418 0.0
0.607029387272778 1.5012471912939143 0.0
0.607029387272778 1.534241509332387 0.0
0.607029387272778 1.5672358273708595 0.0
0.607029387272778 1.600230145409332 0.0
0.607029387272778 1.6332244634478048 0.0
0.6352608885412337 0.016502879562649467 0.0
0.6352608885412337 0.04949719760112202 0.21471227129493367
0.6352608885412337 0.08249151563959457 0.10735613564746684
0.6352608885412337 0.11548583367806713 0.0
0.6352608885412337 0.14848015171653967 0.0
0.6352608885412337 0.18147446975501225 0.10735613564746684
0.6352608885412337 0.21446878779348477 0.0
0.6352608885412337 0.24746310583195735 0.0
0.6352608885412337 0.2804574238704299 0.0
0.6352608885412337 0.31345174190890246 0.0
0.6352608885412337 0.346446059947375 0.0
0.6352608885412337 0.37944037798584757 0.0
0.6352608885412337 0.4124346960243201 0.0
0.6352608885412337 0.44542901406279267 0.0
0.6352608885412337 0.4784233321012652 0.0
0.6352608885412337 0.5114176501397378 0.0
0.6352608885412337 0.5444119681782102 0.10735613564746693
0.6352608885412337 0.5774062862166829 0.0
0.6352608885412337 0.6104006042551554 0.0
0.6352608885412337 0.6433949222936279 0.10735613564746693
0.6352608885412337 0.6763892403321006 0.0
0.6352608885412337 0.7093835583705731 0.0
0.6352608885412337 0.7423778764090456 0.21471227129493387
0.6352608885412337 0.7753721944475183 0.0
0.6352608885412337 0.8083665124859907 0.0
0.6352608885412337 0.8413608305244633 0.10735613564746693
0.6352608885412337 0.8743551485629358 0.0
0.6352608885412337 0.9073494666014084 0.0
0.6352608885412337 0.940343784639881 0.0
0.6352608885412337 0.9733381026783535 0.0
0.6352608885412337 1.006332420716826 0.0
0.6352608885412337 1.0393267387552987 0.0
0.6352608885412337 1.072321056793771 0.0
0.6352608885412337 1.1053153748322437 0.0
0.6352608885412337 1.1383096928707164 0.0
0.6352608885412337 1.1713040109091888 0.0
0.6352608885412337 1.2042983289476612 0.0
0.6352608885412337 1.237292646986134 0.0
0.6352608885412337 1.2702869650246065 0.0
0.6352608885412337 1.3032812830630789 0.10735613564746657
0.6352608885412337 1.3362756011015517 0.0
0.6352608885412337 1.3692699191400242 0.0
0.6352608885412337 1.4022642371784966 0.0
0.6352608885412337 1.4352585552169694 0.0
0.6352608885412337 1.4682528732554418 0.0
0.6352608885412337 1.5012471912939143 0.0
0.6352608885412337 1.534241509332387 0.0
0.6352608885412337 1.5672358273708595 0.0
0.6352608885412337 1.600230145409332 0.0
0.6352608885412337 1.6332244634478048 0.0
0.6634923898096895 0.016502879562649467 0.0
0.6634923898096895 0.04949719760112202 0.0
0.6634923898096895 0.08249151563959457 0.10735613564746684
0.6634923898096895 0.11548583367806713 0.10735613564746684
0.6634923898096895 0.14848015171653967 0.0
0.6634923898096895 0.18147446975501225 0.0
0.6634923898096895 0.21446878779348477 0.0
0.6634923898096895 0.24746310583195735 0.10735613564746684
0.6634923898096895 0.2804574238704299 0.10735613564746693
0.6634923898096895 0.31345174190890246 0.0
0.6634923898096895 0.346446059947375 0.2147122712949335
0.6634923898096895 0.37944037798584757 0.0
0.6634923898096895 0.4124346960243201 0.10735613564746693
0.6634923898096895 0.44542901406279267 0.0
0.6634923898096895 0.4784233321012652 0.0
0.6634923898096895 0.5114176501397378 0.0
0.6634923898096895 0.5444119681782102 0.0
0.6634923898096895 0.5774062862166829 0.0
0.6634923898096895 0.6104006042551554 0.0
0.6634923898096895 0.6433949222936279 0.0
0.6634923898096895 0.6763892403321006 0.0
0.6634923898096895 0.7093835583705731 0.0
0.6634923898096895 0.7423778764090456 0.0
0.6634923898096895 0.7753721944475183 0.0
0.6634923898096895 0.8083665124859907 0.0
0.6634923898096895 0.8413608305244633 0.0
0.6634923898096895 0.8743551485629358 0.0
0.6634923898096895 0.9073494666014084 0.0
0.6634923898096895 0.940343784639881 0.0
0.6634923898096895 0.9733381026783535 0.0
0.6634923898096895 1.006332420716826 0.0
0.6634923898096895 1.0393267387552987 0.0
0.6634923898096895 1.072321056793771 0.0
0.6634923898096895 1.1053153748322437 0.0
0.6634923898096895 1.1383096928707164 0.0
0.6634923898096895 1.1713040109091888 0.1073561356474673
0.6634923898096895 1.2042983289476612 0.0
0.6634923898096895 1.237292646986134 0.0
0.6634923898096895 1.2702869650246065 0.0
0.6634923898096895 1.3032812830630789 0.0
0.6634923898096895 1.3362756011015517 0.0
0.6634923898096895 1.3692699191400242 0.0
0.6634923898096895 1.4022642371784966 0.0
0.6634923898096895 1.4352585552169694 0.0
0.6634923898096895 1.4682528732554418 0.0
0.6634923898096895 1.5012471912939143 0.0
0.6634923898096895 1.534241509332387 0.0
0.6634923898096895 1.5672358273708595 0.0
0.6634923898096895 1.600230145409332 0.0
0.6634923898096895 1.6332244634478048 0.0
0.6917238910781452 0.016502879562649467 0.0
0.6917238910781452 0.04949719760112202 0.10735613564746684
0.6917238910781452 0.08249151563959457 0.0
0.6917238910781452 0.11548583367806713 0.21471227129493367
0.6917238910781452 0.14848015171653967 0.0
0.6917238910781452 0.18147446975501225 0.10735613564746684
0.6917238910781452 0.21446878779348477 0.0
0.6917238910781452 0.24746310583195735 0.0
0.6917238910781452 0.2804574238704299 0.0
0.6917238910781452 0.31345174190890246 0.0
0.6917238910781452 0.346446059947375 0.10735613564746675
0.6917238910781452 0.37944037798584757 0.0
0.6917238910781452 0.4124346960243201 0.10735613564746693
0.6917238910781452 0.44542901406279267 0.0
0.6917238910781452 0.4784233321012652 0.0
0.6917238910781452 0.5114176501397378 0.10735613564746693
0.6917238910781452 0.5444119681782102 0.10735613564746693
0.6917238910781452 0.5774062862166829 0.0
0.6917238910781452 0.6104006042551554 0.0
0.6917238910781452 0.6433949222936279 0.0
0.6917238910781452 0.6763892403321006 0.10735613564746693
0.6917238910781452 0.7093835583705731 0.0
0.6917238910781452 0.7423778764090456 0.0
0.6917238910781452 0.7753721944475183 0.0
0.6917238910781452 0.8083665124859907 0.0
0.6917238910781452 0.8413608305244633 0.0
0.6917238910781452 0.8743551485629358 0.0
0.6917238910781452 0.9073494666014084 0.0
0.6917238910781452 0.940343784639881 0.10735613564746693
0.6917238910781452 0.9733381026783535 0.0
0.6917238910781452 1.006332420716826 0.0
0.6917238910781452 1.0393267387552987 0.0
0.6917238910781452 1.072321056793771 0.10735613564746657
0.6917238910781452 1.1053153748322437 0.0
0.6917238910781452 1.1383096928707164 0.0
0.6917238910781452 1.1713040109091888 0.0
0.6917238910781452 1.2042983289476612 0.0
0.6917238910781452 1.237292646986134 0.0
0.6917238910781452 1.2702869650246065 0.0
0.6917238910781452 1.3032812830630789 0.0
0.6917238910781452 1.3362756011015517 0.0
0.6917238910781452 1.3692699191400242 0.0
0.6917238910781452 1.4022642371784966 0.0
0.6917238910781452 1.4352585552169694 0.0
0.6917238910781452 1.4682528732554418 0.0
0.6917238910781452 1.5012471912939143 0.0
0.6917238910781452 1.534241509332387 0.0
0.6917238910781452 1.5672358273708595 0.0
0.6917238910781452 1.600230145409332 0.0
0.6917238910781452 1.6332244634478048 0.0
0.719955392346601 0.016502879562649467 0.0
0.719955392346601 0.04949719760112202 0.10735613564746684
0.719955392346601 0.08249151563959457 0.0
0.719955392346601 0.11548583367806713 0.21471227129493367
0.719955392346601 0.14848015171653967 0.0
0.719955392346601 0.18147446975501225 0.10735613564746684
0.719955392346601 0.21446878779348477 0.0
0.719955392346601 0.24746310583195735 0.0
0.719955392346601 0.2804574238704299 0.10735613564746693
0.719955392346601 0.31345174190890246 0.0
0.719955392346601 0.346446059947375 0.0
0.719955392346601 0.37944037798584757 0.10735613564746693
0.719955392346601 0.4124346960243201 0.0
0.719955392346601 0.44542901406279267 0.0
0.719955392346601 0.4784233321012652 0.0
0.719955392346601 0.5114176501397378 0.10735613564746693
0.719955392346601 0.5444119681782102 0.0
0.719955392346601 0.5774062862166829 0.0
0.719955392346601 0.6104006042551554 0.0
0.719955392346601 0.6433949222936279 0.0
0.719955392346601 0.6763892403321006 0.10735613564746693
0.719955392346601 0.7093835583705731 0.0
0.719955392346601 0.7423778764090456 0.10735613564746693
0.719955392346601 0.7753721944475183 0.0
0.719955392346601 0.8083665124859907 0.0
0.719955392346601 0.8413608305244633 0.0
0.719955392346601 0.8743551485629358 0.0
0.719955392346601 0.9073494666014084 0.0
0.719955392346601 0.940343784639881 0.10735613564746693
0.719955392346601 0.9733381026783535 0.0
0.719955392346601 1.006332420716826 0.0
0.719955392346601 1.0393267387552987 0.0
0.719955392346601 1.072321056793771 0.0
0.719955392346601 1.1053153748322437 0.0
0.719955392346601 1.1383096928707164 0.0
0.719955392346601 1.1713040109091888 0.0
0.719955392346601 1.2042983289476612 0.0
0.719955392346601 1.237292646986134 0.0
0.719955392346601 1.2702869650246065 0.0
0.719955392346601 1.3032812830630789 0.0
0.719955392346601 1.3362756011015517 0.0
0.719955392346601 1.3692699191400242 0.0
0.719955392346601 1.4022642371784966 0.0
0.719955392346601 1.4352585552169694 0.0
0.719955392346601 1.4682528732554418 0.0
0.719955392346601 1.5012471912939143 0.0
0.719955392346601 1.534241509332387 0.0
0.719955392346601 1.5672358273708595 0.0
0.719955392346601 1.600230145409332 0.0
0.719955392346601 1.6332244634478048 0.0
0.7481868936150569 0.016502879562649467 0.0
0.7481868936150569 0.04949719760112202 0.1073561356474664
0.7481868936150569 0.08249151563959457 0.0
0.7481868936150569 0.11548583367806713 0.0
0.7481868936150569 0.14848015171653967 0.0
0.7481868936150569 0.18147446975501225 0.2147122712949328
0.7481868936150569 0.21446878779348477 0.0
0.7481868936150569 0.24746310583195735 0.1073561356474664
0.7481868936150569 0.2804574238704299 0.0
0.7481868936150569 0.31345174190890246 0.10735613564746632
0.7481868936150569 0.346446059947375 0.10735613564746632
0.7481868936150569 0.37944037798584757 0.0
0.7481868936150569 0.4124346960243201 0.0
0.7481868936150569 0.44542901406279267 0.10735613564746632
0.7481868936150569 0.4784233321012652 0.0
0.7481868936150569 0.5114176501397378 0.0
0.7481868936150569 0.5444119681782102 0.0
0.7481868936150569 0.5774062862166829 0.0
0.7481868936150569 0.6104006042551554 0.10735613564746614
0.7481868936150569 0.6433949222936279 0.0
0.7481868936150569 0.6763892403321006 0.0
0.7481868936150569 0.7093835583705731 0.0
0.7481868936150569 0.7423778764090456 0.1073561356474665
0.7481868936150569 0.7753721944475183 0.0
0.7481868936150569 0.8083665124859907 0.0
0.7481868936150569 0.8413608305244633 0.0
0.7481868936150569 0.8743551485629358 0.0
0.7481868936150569 0.9073494666014084 0.0
0.7481868936150569 0.940343784639881 0.0
0.7481868936150569 0.9733381026783535 0.0
0.7481868936150569 1.006332420716826 0.0
0.7481868936150569 1.0393267387552987 0.0
0.7481868936150569 1.072321056793771 0.0
0.7481868936150569 1.1053153748322437 0.10735613564746686
0.7481868936150569 1.1383096928707164 0.10735613564746614
0.7481868936150569 1.1713040109091888 0.0
0.7481868936150569 1.2042983289476612 0.0
0.7481868936150569 1.237292646986134 0.0
0.7481868936150569 1.2702869650246065 0.0
0.7481868936150569 1.3032812830630789 0.0
0.7481868936150569 1.3362756011015517 0.10735613564746614
0.7481868936150569 1.3692699191400242 0.0
0.7481868936150569 1.4022642371784966 0.0
0.7481868936150569 1.4352585552169694 0.0
0.7481868936150569 1.4682528732554418 0.0
0.7481868936150569 1.5012471912939143 0.0
0.7481868936150569 1.534241509332387 0.0
0.7481868936150569 1.5672358273708595 0.0
0.7481868936150569 1.600230145409332 0.0
0.7481868936150569 1.6332244634478048 0.0
0.7764183948835126 0.016502879562649467 0.10735613564746684
0.7764183948835126 0.04949719760112202 0.0
0.7764183948835126 0.08249151563959457 0.0
0.7764183948835126 0.11548583367806713 0.10735613564746684
0.7764183948835126 0.14848015171653967 0.10735613564746684
0.7764183948835126 0.18147446975501225 0.10735613564746684
0.7764183948835126 0.21446878779348477 0.0
0.7764183948835126 0.24746310583195735 0.10735613564746684
0.7764183948835126 0.2804574238704299 0.0
0.7764183948835126 0.31345174190890246 0.0
0.7764183948835126 0.346446059947375 0.10735613564746675
0.7764183948835126 0.37944037798584757 0.0
0.7764183948835126 0.4124346960243201 0.0
0.7764183948835126 0.44542901406279267 0.0
0.7764183948835126 0.4784233321012652 0.0
0.7764183948835126 0.5114176501397378 0.0
0.7764183948835126 0.5444119681782102 0.21471227129493387
0.7764183948835126 0.5774062862166829 0.0
0.7764183948835126 0.6104006042551554 0.21471227129493314
0.7764183948835126 0.6433949222936279 0.0
0.7764183948835126 0.6763892403321006 0.0
0.7764183948835126 0.7093835583705731 0.0
0.7764183948835126 0.7423778764090456 0.0
0.7764183948835126 0.7753721944475183 0.0
0.7764183948835126 0.8083665124859907 0.0
0.7764183948835126 0.8413608305244633 0.0
0.7764183948835126 0.8743551485629358 0.0
0.7764183948835126 0.9073494666014084 0.0
0.7764183948835126 0.940343784639881 0.0
0.7764183948835126 0.9733381026783535 0.0
0.7764183948835126 1.006332420716826 0.0
0.7764183948835126 1.0393267387552987 0.0
0.7764183948835126 1.072321056793771 0.0
0.7764183948835126 1.1053153748322437 0.0
0.7764183948835126 1.1383096928707164 0.0
0.7764183948835126 1.1713040109091888 0.0
0.7764183948835126 1.2042983289476612 0.0
0.7764183948835126 1.237292646986134 0.0
0.7764183948835126 1.2702869650246065 0.0
0.7764183948835126 1.3032812830630789 0.0
0.7764183948835126 1.3362756011015517 0.0
0.7764183948835126 1.3692699191400242 0.0
0.7764183948835126 1.4022642371784966 0.0
0.7764183948835126 1.4352585552169694 0.0
0.7764183948835126 1.4682528732554418 0.0
0.7764183948835126 1.5012471912939143 0.0
0.7764183948835126 1.534241509332387 0.0
0.7764183948835126 1.5672358273708595 0.0
0.7764183948835126 1.600230145409332 0.0
0.7764183948835126 1.6332244634478048 0.0
0.8046498961519684 0.016502879562649467 0.0
0.8046498961519684 0.04949719760112202 0.0
0.8046498961519684 0.08249151563959457 0.10735613564746684
0.8046498961519684 0.11548583367806713 0.10735613564746684
0.8046498961519684 0.14848015171653967 0.0
0.8046498961519684 0.18147446975501225 0.10735613564746684
0.8046498961519684 0.21446878779348477 0.10735613564746684
0.8046498961519684 0.24746310583195735 0.0
0.8046498961519684 0.2804574238704299 0.0
0.8046498961519684 0.31345174190890246 0.0
0.8046498961519684 0.346446059947375 0.0
0.8046498961519684 0.37944037798584757 0.0
0.8046498961519684 0.4124346960243201 0.10735613564746693
0.8046498961519684 0.44542901406279267 0.0
0.8046498961519684 0.4784233321012652 0.10735613564746675
0.8046498961519684 0.5114176501397378 0.0
0.8046498961519684 0.5444119681782102 0.0
0.8046498961519684 0.5774062862166829 0.0
0.8046498961519684 0.6104006042551554 0.0
0.8046498961519684 0.6433949222936279 0.0
0.8046498961519684 0.6763892403321006 0.0
0.8046498961519684 0.7093835583705731 0.0
0.8046498961519684 0.7423778764090456 0.0
0.8046498961519684 0.7753721944475183 0.0
0.8046498961519684 0.8083665124859907 0.0
0.8046498961519684 0.8413608305244633 0.0
0.8046498961519684 0.8743551485629358 0.10735613564746657
0.8046498961519684 0.9073494666014084 0.0
0.8046498961519684 0.940343784639881 0.0
0.8046498961519684 0.9733381026783535 0.0
0.8046498961519684 1.006332420716826 0.0
0.8046498961519684 1.0393267387552987 0.0
0.8046498961519684 1.072321056793771 0.0
0.8046498961519684 1.1053153748322437 0.0
0.8046498961519684 1.1383096928707164 0.0
0.8046498961519684 1.1713040109091888 0.0
0.8046498961519684 1.2042983289476612 0.0
0.8046498961519684 1.237292646986134 0.0
0.8046498961519684 1.2702869650246065 0.0
0.8046498961519684 1.3032812830630789 0.0
0.8046498961519684 1.3362756011015517 0.0
0.8046498961519684 1.3692699191400242 0.0
0.8046498961519684 1.4022642371784966 0.0
0.8046498961519684 1.4352585552169694 0.0
0.8046498961519684 1.4682528732554418 0.0
0.8046498961519684 1.5012471912939143 0.0
0.8046498961519684 1.534241509332387 0.0
0.8046498961519684 1.5672358273708595 0.0
0.8046498961519684 1.600230145409332 0.0
0.8046498961519684 1.6332244634478048 0.0
0.8328813974204241 0.016502879562649467 0.0
0.8328813974204241 0.04949719760112202 0.10735613564746684
0.8328813974204241 0.08249151563959457 0.0
0.8328813974204241 0.11548583367806713 0.0
0.8328813974204241 0.14848015171653967 0.0
0.8328813974204241 0.18147446975501225 0.0
0.8328813974204241 0.21446878779348477 0.0
0.8328813974204241 0.24746310583195735 0.0
0.8328813974204241 0.2804574238704299 0.0
0.8328813974204241 0.31345174190890246 0.0
0.8328813974204241 0.346446059947375 0.0
0.8328813974204241 0.37944037798584757 0.0
0.8328813974204241 0.4124346960243201 0.10735613564746693
0.8328813974204241 0.44542901406279267 0.0
0.8328813974204241 0.4784233321012652 0.0
0.8328813974204241 0.5114176501397378 0.0
0.8328813974204241 0.5444119681782102 0.0
0.8328813974204241 0.5774062862166829 0.0
0.8328813974204241 0.6104006042551554 0.10735613564746657
0.8328813974204241 0.6433949222936279 0.0
0.8328813974204241 0.6763892403321006 0.0
0.8328813974204241 0.7093835583705731 0.0
0.8328813974204241 0.7423778764090456 0.0
0.8328813974204241 0.7753721944475183 0.0
0.8328813974204241 0.8083665124859907 0.0
0.8328813974204241 0.8413608305244633 0.0
0.8328813974204241 0.8743551485629358 0.0
0.8328813974204241 0.9073494666014084 0.0
0.8328813974204241 0.940343784639881 0.0
0.8328813974204241 0.9733381026783535 0.0
0.8328813974204241 1.006332420716826 0.0
0.8328813974204241 1.0393267387552987 0.0
0.8328813974204241 1.072321056793771 0.0
0.8328813974204241 1.1053153748322437 0.0
0.8328813974204241 1.1383096928707164 0.0
0.8328813974204241 1.1713040109091888 0.0
0.8328813974204241 1.2042983289476612 0.0
0.8328813974204241 1.237292646986134 0.0
0.8328813974204241 1.2702869650246065 0.0
0.8328813974204241 1.3032812830630789 0.0
0.8328813974204241 1.3362756011015517 0.0
0.8328813974204241 1.3692699191400242 0.0
0.8328813974204241 1.4022642371784966 0.0
0.8328813974204241 1.4352585552169694 0.0
0.8328813974204241 1.4682528732554418 0.0
0.8328813974204241 1.5012471912939143 0.0
0.8328813974204241 1.534241509332387 0.0
0.8328813974204241 1.5672358273708595 0.0
0.8328813974204241 1.600230145409332 0.0
0.8328813974204241 1.6332244634478048 0.0
0.8611128986888799 0.016502879562649467 0.0
0.8611128986888799 0.04949719760112202 0.0
0.8611128986888799 0.08249151563959457 0.10735613564746684
0.8611128986888799 0.11548583367806713 0.0
0.8611128986888799 0.14848015171653967 0.10735613564746684
0.8611128986888799 0.18147446975501225 0.0
0.8611128986888799 0.21446878779348477 0.10735613564746684
0.8611128986888799 0.24746310583195735 0.0
0.8611128986888799 0.2804574238704299 0.0
0.8611128986888799 0.31345174190890246 0.0
0.8611128986888799 0.346446059947375 0.0
0.8611128986888799 0.37944037798584757 0.0
0.8611128986888799 0.4124346960243201 0.0
0.8611128986888799 0.44542901406279267 0.0
0.8611128986888799 0.4784233321012652 0.0
0.8611128986888799 0.5114176501397378 0.0
0.8611128986888799 0.5444119681782102 0.0
0.8611128986888799 0.5774062862166829 0.10735613564746693
0.8611128986888799 0.6104006042551554 0.0
0.8611128986888799 0.6433949222936279 0.0
0.8611128986888799 0.6763892403321006 0.0
0.8611128986888799 0.7093835583705731 0.0
0.8611128986888799 0.7423778764090456 0.0
0.8611128986888799 0.7753721944475183 0.0
0.8611128986888799 0.8083665124859907 0.10735613564746693
0.8611128986888799 0.8413608305244633 0.0
0.8611128986888799 0.8743551485629358 0.0
0.8611128986888799 0.9073494666014084 0.0
0.8611128986888799 0.940343784639881 0.0
0.8611128986888799 0.9733381026783535 0.0
0.8611128986888799 1.006332420716826 0.0
0.8611128986888799 1.0393267387552987 0.0
0.8611128986888799 1.072321056793771 0.0
0.8611128986888799 1.1053153748322437 0.0
0.8611128986888799 1.1383096928707164 0.0
0.8611128986888799 1.1713040109091888 0.0
0.8611128986888799 1.2042983289476612 0.0
0.8611128986888799 1.237292646986134 0.0
0.8611128986888799 1.2702869650246065 0.0
0.8611128986888799 1.3032812830630789 0.0
0.8611128986888799 1.3362756011015517 0.0
0.8611128986888799 1.3692699191400242 0.0
0.8611128986888799 1.4022642371784966 0.0
0.8611128986888799 1.4352585552169694 0.0
0.8611128986888799 1.4682528732554418 0.0
0.8611128986888799 1.5012471912939143 0.0
0.8611128986888799 1.534241509332387 0.0
0.8611128986888799 1.5672358273708595 0.0
0.8611128986888799 1.600230145409332 0.0
0.8611128986888799 1.6332244634478048 0.0
0.8893443999573356 0.016502879562649467 0.0
0.8893443999573356 0.04949719760112202 0.0
0.8893443999573356 0.08249151563959457 0.0
0.8893443999573356 0.11548583367806713 0.0
0.8893443999573356 0.14848015171653967 0.0
0.8893443999573356 0.18147446975501225 0.0
0.8893443999573356 0.21446878779348477 0.0
0.8893443999573356 0.24746310583195735 0.0
0.8893443999573356 0.2804574238704299 0.0
0.8893443999573356 0.31345174190890246 0.0
0.8893443999573356 0.346446059947375 0.0
0.8893443999573356 0.37944037798584757 0.0
0.8893443999573356 0.4124346960243201 0.10735613564746693
0.8893443999573356 0.44542901406279267 0.0
0.8893443999573356 0.4784233321012652 0.0
0.8893443999573356 0.5114176501397378 0.0
0.8893443999573356 0.5444119681782102 0.0
0.8893443999573356 0.5774062862166829 0.0
0.8893443999573356 0.6104006042551554 0.0
0.8893443999573356 0.6433949222936279 0.0
0.8893443999573356 0.6763892403321006 0.10735613564746693
0.8893443999573356 0.7093835583705731 0.0
0.8893443999573356 0.7423778764090456 0.0
0.8893443999573356 0.7753721944475183 0.0
0.8893443999573356 0.8083665124859907 0.0
0.8893443999573356 0.8413608305244633 0.0
0.8893443999573356 0.8743551485629358 0.0
0.8893443999573356 0.9073494666014084 0.0
0.8893443999573356 0.940343784639881 0.0
0.8893443999573356 0.9733381026783535 0.0
0.8893443999573356 1.006332420716826 0.0
0.8893443999573356 1.0393267387552987 0.0
0.8893443999573356 1.072321056793771 0.0
0.8893443999573356 1.1053153748322437 0.0
0.8893443999573356 1.1383096928707164 0.0
0.8893443999573356 1.1713040109091888 0.0
0.8893443999573356 1.2042983289476612 0.0
0.8893443999573356 1.237292646986134 0.0
0.8893443999573356 1.2702869650246065 0.0
0.8893443999573356 1.3032812830630789 0.0
0.8893443999573356 1.3362756011015517 0.0
0.8893443999573356 1.3692699191400242 0.0
0.8893443999573356 1.4022642371784966 0.0
0.8893443999573356 1.4352585552169694 0.0
0.8893443999573356 1.4682528732554418 0.0
0.8893443999573356 1.5012471912939143 0.0
0.8893443999573356 1.534241509332387 0.0
0.8893443999573356 1.5672358273708595 0.0
0.8893443999573356 1.600230145409332 0.0
0.8893443999573356 1.6332244634478048 0.0
0.9175759012257914 0.016502879562649467 0.0
0.9175759012257914 0.04949719760112202 0.10735613564746684
0.9175759012257914 0.08249151563959457 0.0
0.9175759012257914 0.11548583367806713 0.0
0.9175759012257914 0.14848015171653967 0.0
0.9175759012257914 0.18147446975501225 0.10735613564746684
0.9175759012257914 0.21446878779348477 0.0
0.9175759012257914 0.24746310583195735 0.0
0.9175759012257914 0.2804574238704299 0.0
0.9175759012257914 0.31345174190890246 0.0
0.9175759012257914 0.346446059947375 0.0
0.9175759012257914 0.37944037798584757 0.0
0.9175759012257914 0.4124346960243201 0.0
0.9175759012257914 0.44542901406279267 0.0
0.9175759012257914 0.4784233321012652 0.0
0.9175759012257914 0.5114176501397378 0.0
0.9175759012257914 0.5444119681782102 0.0
0.9175759012257914 0.5774062862166829 0.0
0.9175759012257914 0.6104006042551554 0.0
0.9175759012257914 0.6433949222936279 0.0
0.9175759012257914 0.6763892403321006 0.0
0.9175759012257914 0.7093835583705731 0.10735613564746657
0.9175759012257914 0.7423778764090456 0.0
0.9175759012257914 0.7753721944475183 0.0
0.9175759012257914 0.8083665124859907 0.0
0.9175759012257914 0.8413608305244633 0.0
0.9175759012257914 0.8743551485629358 0.0
0.9175759012257914 0.9073494666014084 0.0
0.9175759012257914 0.940343784639881 0.0
0.9175759012257914 0.9733381026783535 0.0
0.9175759012257914 1.006332420716826 0.0
0.9175759012257914 1.0393267387552987 0.0
0.9175759012257914 1.072321056793771 0.0
0.9175759012257914 1.1053153748322437 0.0
0.9175759012257914 1.1383096928707164 0.0
0.9175759012257914 1.1713040109091888 0.0
0.9175759012257914 1.2042983289476612 0.0
0.9175759012257914 1.237292646986134 0.0
0.9175759012257914 1.2702869650246065 0.0
0.9175759012257914 1.3032812830630789 0.0
0.9175759012257914 1.3362756011015517 0.0
0.9175759012257914 1.3692699191400242 0.0
0.9175759012257914 1.4022642371784966 0.0
0.9175759012257914 1.4352585552169694 0.0
0.9175759012257914 1.4682528732554418 0.0
0.9175759012257914 1.5012471912939143 0.0
0.9175759012257914 1.534241509332387 0.0
0.9175759012257914 1.5672358273708595 0.0
0.9175759012257914 1.600230145409332 0.0
0.9175759012257914 1.6332244634478048 0.0
0.9458074024942471 0.016502879562649467 0.0
0.9458074024942471 0.04949719760112202 0.0
0.9458074024942471 0.08249151563959457 0.0
0.9458074024942471 0.11548583367806713 0.0
0.9458074024942471 0.14848015171653967 0.0
0.9458074024942471 0.18147446975501225 0.0
0.9458074024942471 0.21446878779348477 0.0
0.9458074024942471 0.24746310583195735 0.0
0.9458074024942471 0.2804574238704299 0.0
0.9458074024942471 0.31345174190890246 0.0
0.9458074024942471 0.346446059947375 0.0
0.9458074024942471 0.37944037798584757 0.10735613564746693
0.9458074024942471 0.4124346960243201 0.0
0.9458074024942471 0.44542901406279267 0.0
0.9458074024942471 0.4784233321012652 0.0
0.9458074024942471 0.5114176501397378 0.0
0.9458074024942471 0.5444119681782102 0.0
0.9458074024942471 0.5774062862166829 0.0
0.9458074024942471 0.6104006042551554 0.0
0.9458074024942471 0.6433949222936279 0.0
0.9458074024942471 0.6763892403321006 0.0
0.9458074024942471 0.7093835583705731 0.0
0.9458074024942471 0.7423778764090456 0.10735613564746693
0.9458074024942471 0.7753721944475183 0.0
0.9458074024942471 0.8083665124859907 0.10735613564746693
0.9458074024942471 0.8413608305244633 0.0
0.9458074024942471 0.8743551485629358 0.0
0.9458074024942471 0.9073494666014084 0.0
0.9458074024942471 0.940343784639881 0.0
0.9458074024942471 0.9733381026783535 0.0
0.9458074024942471 1.006332420716826 0.0
0.9458074024942471 1.0393267387552987 0.0
0.9458074024942471 1.072321056793771 0.0
0.9458074024942471 1.1053153748322437 0.0
0.9458074024942471 1.1383096928707164 0.0
0.9458074024942471 1.1713040109091888 0.0
0.9458074024942471 1.2042983289476612 0.0
0.9458074024942471 1.237292646986134 0.0
0.9458074024942471 1.2702869650246065 0.0
0.9458074024942471 1.3032812830630789 0.0
0.9458074024942471 1.3362756011015517 0.0
0.9458074024942471 1.3692699191400242 0.0
0.9458074024942471 1.4022642371784966 0.0
0.9458074024942471 1.4352585552169694 0.0
0.9458074024942471 1.4682528732554418 0.0
0.9458074024942471 1.5012471912939143 0.0
0.9458074024942471 1.534241509332387 0.0
0.9458074024942471 1.5672358273708595 0.0
0.9458074024942471 1.600230145409332 0.0
0.9458074024942471 1.6332244634478048 0.0
0.9740389037627029 0.016502879562649467 0.0
0.9740389037627029 0.04949719760112202 0.0
0.9740389037627029 0.08249151563959457 0.0
0.9740389037627029 0.11548583367806713 0.0
0.9740389037627029 0.14848015171653967 0.0
0.9740389037627029 0.18147446975501225 0.0
0.9740389037627029 0.21446878779348477 0.0
0.9740389037627029 0.24746310583195735 0.0
0.9740389037627029 0.2804574238704299 0.0
0.9740389037627029 0.31345174190890246 0.0
0.9740389037627029 0.346446059947375 0.0
0.9740389037627029 0.37944037798584757 0.0
0.9740389037627029 0.4124346960243201 0.0
0.9740389037627029 0.44542901406279267 0.0
0.9740389037627029 0.4784233321012652 0.10735613564746675
0.9740389037627029 0.5114176501397378 0.0
0.9740389037627029 0.5444119681782102 0.0
0.9740389037627029 0.5774062862166829 0.0
0.9740389037627029 0.6104006042551554 0.0
0.9740389037627029 0.6433949222936279 0.0
0.9740389037627029 0.6763892403321006 0.0
0.9740389037627029 0.7093835583705731 0.0
0.9740389037627029 0.7423778764090456 0.0
0.9740389037627029 0.7753721944475183 0.0
0.9740389037627029 0.8083665124859907 0.0
0.9740389037627029 0.8413608305244633 0.0
0.9740389037627029 0.8743551485629358 0.0
0.9740389037627029 0.9073494666014084 0.0
0.9740389037627029 0.940343784639881 0.0
0.9740389037627029 0.9733381026783535 0.0
0.9740389037627029 1.006332420716826 0.0
0.9740389037627029 1.0393267387552987 0.0
0.9740389037627029 1.072321056793771 0.0
0.9740389037627029 1.1053153748322437 0.0
0.9740389037627029 1.1383096928707164 0.0
0.9740389037627029 1.1713040109091888 0.0
0.9740389037627029 1.2042983289476612 0.0
0.9740389037627029 1.237292646986134 0.0
0.9740389037627029 1.2702869650246065 0.0
0.9740389037627029 1.3032812830630789 0.0
0.9740389037627029 1.3362756011015517 0.0
0.9740389037627029 1.3692699191400242 0.0
0.9740389037627029 1.4022642371784966 0.0
0.9740389037627029 1.4352585552169694 0.0
0.9740389037627029 1.4682528732554418 0.0
0.9740389037627029 1.5012471912939143 0.0
0.9740389037627029 1.534241509332387 0.0
0.9740389037627029 1.5672358273708595 0.0
0.9740389037627029 1.600230145409332 0.0
0.9740389037627029 1.6332244634478048 0.0
1.0022704050311586 0.016502879562649467 0.0
1.0022704050311586 0.04949719760112202 0.0
1.0022704050311586 0.08249151563959457 0.0
1.0022704050311586 0.11548583367806713 0.0
1.0022704050311586 0.14848015171653967 0.2147122712949328
1.0022704050311586 0.18147446975501225 0.0
1.0022704050311586 0.21446878779348477 0.0
1.0022704050311586 0.24746310583195735 0.0
1.0022704050311586 0.2804574238704299 0.0
1.0022704050311586 0.31345174190890246 0.0
1.0022704050311586 0.346446059947375 0.0
1.0022704050311586 0.37944037798584757 0.0
1.0022704050311586 0.4124346960243201 0.0
1.0022704050311586 0.44542901406279267 0.0
1.0022704050311586 0.4784233321012652 0.10735613564746632
1.0022704050311586 0.5114176501397378 0.0
1.0022704050311586 0.5444119681782102 0.0
1.0022704050311586 0.5774062862166829 0.0
1.0022704050311586 0.6104006042551554 0.0
1.0022704050311586 0.6433949222936279 0.0
1.0022704050311586 0.6763892403321006 0.0
1.0022704050311586 0.7093835583705731 0.0
1.0022704050311586 0.7423778764090456 0.0
1.0022704050311586 0.7753721944475183 0.0
1.0022704050311586 0.8083665124859907 0.0
1.0022704050311586 0.8413608305244633 0.0
1.0022704050311586 0.8743551485629358 0.0
1.0022704050311586 0.9073494666014084 0.0
1.0022704050311586 0.940343784639881 0.0
1.0022704050311586 0.9733381026783535 0.0
1.0022704050311586 1.006332420716826 0.0
1.0022704050311586 1.0393267387552987 0.0
1.0022704050311586 1.072321056793771 0.0
1.0022704050311586 1.1053153748322437 0.0
1.0022704050311586 1.1383096928707164 0.0
1.0022704050311586 1.1713040109091888 0.0
1.0022704050311586 1.2042983289476612 0.0
1.0022704050311586 1.237292646986134 0.0
1.0022704050311586 1.2702869650246065 0.0
1.0022704050311586 1.3032812830630789 0.0
1.0022704050311586 1.3362756011015517 0.0
1.0022704050311586 1.3692699191400242 0.0
1.0022704050311586 1.4022642371784966 0.0
1.0022704050311586 1.4352585552169694 0.0
1.0022704050311586 1.4682528732554418 0.0
1.0022704050311586 1.5012471912939143 0.0
1.0022704050311586 1.534241509332387 0.0
1.0022704050311586 1.5672358273708595 0.0
1.0022704050311586 1.600230145409332 0.0
1.0022704050311586 1.6332244634478048 0.0
1.0305019062996146 0.016502879562649467 0.0
1.0305019062996146 0.04949719760112202 0.0
1.0305019062996146 0.08249151563959457 0.0
1.0305019062996146 0.11548583367806713 0.0
1.0305019062996146 0.14848015171653967 0.0
1.0305019062996146 0.18147446975501225 0.0
1.0305019062996146 0.21446878779348477 0.10735613564746684
1.0305019062996146 0.24746310583195735 0.0
1.0305019062996146 0.2804574238704299 0.0
1.0305019062996146 0.31345174190890246 0.0
1.0305019062996146 0.346446059947375 0.0
1.0305019062996146 0.37944037798584757 0.0
1.0305019062996146 0.4124346960243201 0.0
1.0305019062996146 0.44542901406279267 0.0
1.0305019062996146 0.4784233321012652 0.0
1.0305019062996146 0.5114176501397378 0.0
1.0305019062996146 0.5444119681782102 0.0
1.0305019062996146 0.5774062862166829 0.0
1.0305019062996146 0.6104006042551554 0.0
1.0305019062996146 0.6433949222936279 0.0
1.0305019062996146 0.6763892403321006 0.0
1.0305019062996146 0.7093835583705731 0.0
1.0305019062996146 0.7423778764090456 0.0
1.0305019062996146 0.7753721944475183 0.0
1.0305019062996146 0.8083665124859907 0.0
1.0305019062996146 0.8413608305244633 0.0
1.0305019062996146 0.8743551485629358 0.0
1.0305019062996146 0.9073494666014084 0.0
1.0305019062996146 0.940343784639881 0.0
1.0305019062996146 0.9733381026783535 0.0
1.0305019062996146 1.006332420716826 0.0
1.0305019062996146 1.0393267387552987 0.0
1.0305019062996146 1.072321056793771 0.0
1.0305019062996146 1.1053153748322437 0.0
1.0305019062996146 1.1383096928707164 0.0
1.0305019062996146 1.1713040109091888 0.0
1.0305019062996146 1.2042983289476612 0.0
1.0305019062996146 1.237292646986134 0.0
1.0305019062996146 1.2702869650246065 0.0
1.0305019062996146 1.3032812830630789 0.0
1.0305019062996146 1.3362756011015517 0.0
1.0305019062996146 1.3692699191400242 0.0
1.0305019062996146 1.4022642371784966 0.0
1.0305019062996146 1.4352585552169694 0.0
1.0305019062996146 1.4682528732554418 0.0
1.0305019062996146 1.5012471912939143 0.0
1.0305019062996146 1.534241509332387 0.0
1.0305019062996146 1.5672358273708595 0.0
1.0305019062996146 1.600230145409332 0.0
1.0305019062996146 1.6332244634478048 0.0
1.05873340756807 0.016502879562649467 0.0
1.05873340756807 0.04949719760112202 0.0
1.05873340756807 0.08249151563959457 0.0
1.05873340756807 0.11548583367806713 0.0
1.05873340756807 0.14848015171653967 0.0
1.05873340756807 0.18147446975501225 0.0
1.05873340756807 0.21446878779348477 0.0
1.05873340756807 0.24746310583195735 0.0
1.05873340756807 0.2804574238704299 0.10735613564746693
1.05873340756807 0.31345174190890246 0.0
1.05873340756807 0.346446059947375 0.0
1.05873340756807 0.37944037798584757 0.0
1.05873340756807 0.4124346960243201 0.0
1.05873340756807 0.44542901406279267 0.0
1.05873340756807 0.4784233321012652 0.0
1.05873340756807 0.5114176501397378 0.0
1.05873340756807 0.5444119681782102 0.0
1.05873340756807 0.5774062862166829 0.0
1.05873340756807 0.6104006042551554 0.0
1.05873340756807 0.6433949222936279 0.0
1.05873340756807 0.6763892403321006 0.0
1.05873340756807 0.7093835583705731 0.0
1.05873340756807 0.7423778764090456 0.0
1.05873340756807 0.7753721944475183 0.0
1.05873340756807 0.8083665124859907 0.0
1.05873340756807 0.8413608305244633 0.0
1.05873340756807 0.8743551485629358 0.0
1.05873340756807 0.9073494666014084 0.0
1.05873340756807 0.940343784639881 0.0
1.05873340756807 0.9733381026783535 0.0
1.05873340756807 1.006332420716826 0.0
1.05873340756807 1.0393267387552987 0.0
1.05873340756807 1.072321056793771 0.0
1.05873340756807 1.1053153748322437 0.0
1.05873340756807 1.1383096928707164 0.0
1.05873340756807 1.1713040109091888 0.0
1.05873340756807 1.2042983289476612 0.0
1.05873340756807 1.237292646986134 0.0
1.05873340756807 1.2702869650246065 0.0
1.05873340756807 1.3032812830630789 0.0
1.05873340756807 1.3362756011015517 0.0
1.05873340756807 1.3692699191400242 0.0
1.05873340756807 1.4022642371784966 0.0
1.05873340756807 1.4352585552169694 0.0
1.05873340756807 1.4682528732554418 0.0
1.05873340756807 1.5012471912939143 0.0
1.05873340756807 1.534241509332387 0.0
1.05873340756807 1.5672358273708595 0.0
1.05873340756807 1.600230145409332 0.0
1.05873340756807 1.6332244634478048 0.0
1.086964908836526 0.016502879562649467 0.0
1.086964908836526 0.04949719760112202 0.0
1.086964908836526 0.08249151563959457 0.0
1.086964908836526 0.11548583367806713 0.0
1.086964908836526 0.14848015171653967 0.0
1.086964908836526 0.18147446975501225 0.0
1.086964908836526 0.21446878779348477 0.0
1.086964908836526 0.24746310583195735 0.0
1.086964908836526 0.2804574238704299 0.0
1.086964908836526 0.31345174190890246 0.0
1.086964908836526 0.346446059947375 0.0
1.086964908836526 0.37944037798584757 0.10735613564746693
1.086964908836526 0.4124346960243201 0.0
1.086964908836526 0.44542901406279267 0.0
1.086964908836526 0.4784233321012652 0.0
1.086964908836526 0.5114176501397378 0.10735613564746693
1.086964908836526 0.5444119681782102 0.0
1.086964908836526 0.5774062862166829 0.0
1.086964908836526 0.6104006042551554 0.0
1.086964908836526 0.6433949222936279 0.0
1.086964908836526 0.6763892403321006 0.0
1.086964908836526 0.7093835583705731 0.0
1.086964908836526 0.7423778764090456 0.0
1.086964908836526 0.7753721944475183 0.0
1.086964908836526 0.8083665124859907 0.0
1.086964908836526 0.8413608305244633 0.0
1.086964908836526 0.8743551485629358 0.0
1.086964908836526 0.9073494666014084 0.0
1.086964908836526 0.940343784639881 0.0
1.086964908836526 0.9733381026783535 0.0
1.086964908836526 1.006332420716826 0.0
1.086964908836526 1.0393267387552987 0.0
1.086964908836526 1.072321056793771 0.0
1.086964908836526 1.1053153748322437 0.0
1.086964908836526 1.1383096928707164 0.0
1.086964908836526 1.1713040109091888 0.0
1.086964908836526 1.2042983289476612 0.0
1.086964908836526 1.237292646986134 0.0
1.086964908836526 1.2702869650246065 0.0
1.086964908836526 1.3032812830630789 0.0
1.086964908836526 1.3362756011015517 0.0
1.086964908836526 1.3692699191400242 0.0
1.086964908836526 1.4022642371784966 0.0
1.086964908836526 1.4352585552169694 0.0
1.086964908836526 1.4682528732554418 0.0
1.086964908836526 1.5012471912939143 0.0
1.086964908836526 1.534241509332387 0.0
1.086964908836526 1.5672358273708595 0.0
1.086964908836526 1.600230145409332 0.0
1.086964908836526 1.6332244634478048 0.0
1.1151964101049816 0.016502879562649467 0.0
1.1151964101049816 0.04949719760112202 0.0
1.1151964101049816 0.08249151563959457 0.0
1.1151964101049816 0.11548583367806713 0.0
1.1151964101049816 0.14848015171653967 0.0
1.1151964101049816 0.18147446975501225 0.0
1.1151964101049816 0.21446878779348477 0.0
1.1151964101049816 0.24746310583195735 0.0
1.1151964101049816 0.2804574238704299 0.0
1.1151964101049816 0.31345174190890246 0.0
1.1151964101049816 0.346446059947375 0.0
1.1151964101049816 0.37944037798584757 0.0
1.1151964101049816 0.4124346960243201 0.0
1.1151964101049816 0.44542901406279267 0.0
1.1151964101049816 0.4784233321012652 0.0
1.1151964101049816 0.5114176501397378 0.0
1.1151964101049816 0.5444119681782102 0.0
1.1151964101049816 0.5774062862166829 0.0
1.1151964101049816 0.6104006042551554 0.0
1.1151964101049816 0.6433949222936279 0.0
1.1151964101049816 0.6763892403321006 0.0
1.1151964101049816 0.7093835583705731 0.0
1.1151964101049816 0.7423778764090456 0.0
1.1151964101049816 0.7753721944475183 0.0
1.1151964101049816 0.8083665124859907 0.0
1.1151964101049816 0.8413608305244633 0.0
1.1151964101049816 0.8743551485629358 0.0
1.1151964101049816 0.9073494666014084 0.0
1.1151964101049816 0.940343784639881 0.0
1.1151964101049816 0.9733381026783535 0.0
1.1151964101049816 1.006332420716826 0.0
1.1151964101049816 1.0393267387552987 0.0
1.1151964101049816 1.072321056793771 0.0
1.1151964101049816 1.1053153748322437 0.0
1.1151964101049816 1.1383096928707164 0.0
1.1151964101049816 1.1713040109091888 0.0
1.1151964101049816 1.2042983289476612 0.0
1.1151964101049816 1.237292646986134 0.0
1.1151964101049816 1.2702869650246065 0.0
1.1151964101049816 1.3032812830630789 0.0
1.1151964101049816 1.3362756011015517 0.0
1.1151964101049816 1.3692699191400242 0.0
1.1151964101049816 1.4022642371784966 0.0
1.1151964101049816 1.4352585552169694 0.0
1.1151964101049816 1.4682528732554418 0.0
1.1151964101049816 1.5012471912939143 0.0
1.1151964101049816 1.534241509332387 0.0
1.1151964101049816 1.5672358273708595 0.0
1.1151964101049816 1.600230145409332 0.0
1.1151964101049816 1.6332244634478048 0.0
1.1434279113734376 0.016502879562649467 0.0
1.1434279113734376 0.04949719760112202 0.0
1.1434279113734376 0.08249151563959457 0.0
1.1434279113734376 0.11548583367806713 0.0
1.1434279113734376 0.14848015171653967 0.0
1.1434279113734376 0.18147446975501225 0.0
1.1434279113734376 0.21446878779348477 0.0
1.1434279113734376 0.24746310583195735 0.0
1.1434279113734376 0.2804574238704299 0.10735613564746693
1.1434279113734376 0.31345174190890246 0.0
1.1434279113734376 0.346446059947375 0.0
1.1434279113734376 0.37944037798584757 0.0
1.1434279113734376 0.4124346960243201 0.0
1.1434279113734376 0.44542901406279267 0.0
1.1434279113734376 0.4784233321012652 0.0
1.1434279113734376 0.5114176501397378 0.0
1.1434279113734376 0.5444119681782102 0.0
1.1434279113734376 0.5774062862166829 0.0
1.1434279113734376 0.6104006042551554 0.0
1.1434279113734376 0.6433949222936279 0.0
1.1434279113734376 0.6763892403321006 0.0
1.1434279113734376 0.7093835583705731 0.0
1.1434279113734376 0.7423778764090456 0.0
1.1434279113734376 0.7753721944475183 0.0
1.1434279113734376 0.8083665124859907 0.0
1.1434279113734376 0.8413608305244633 0.0
1.1434279113734376 0.8743551485629358 0.0
1.1434279113734376 0.9073494666014084 0.0
1.1434279113734376 0.940343784639881 0.0
1.1434279113734376 0.9733381026783535 0.0
1.1434279113734376 1.006332420716826 0.0
1.1434279113734376 1.0393267387552987 0.0
1.1434279113734376 1.072321056793771 0.0
1.1434279113734376 1.1053153748322437 0.0
1.1434279113734376 1.1383096928707164 0.0
1.1434279113734376 1.1713040109091888 0.0
1.1434279113734376 1.2042983289476612 0.0
1.1434279113734376 1.237292646986134 0.0
1.1434279113734376 1.2702869650246065 0.0
1.1434279113734376 1.3032812830630789 0.0
1.1434279113734376 1.3362756011015517 0.0
1.1434279113734376 1.3692699191400242 0.0
1.1434279113734376 1.4022642371784966 0.0
1.1434279113734376 1.4352585552169694 0.0
1.1434279113734376 1.4682528732554418 0.0
1.1434279113734376 1.5012471912939143 0.0
1.1434279113734376 1.534241509332387 0.0
1.1434279113734376 1.5672358273708595 0.0
1.1434279113734376 1.600230145409332 0.0
1.1434279113734376 1.6332244634478048 0.0
1.171659412641893 0.016502879562649467 0.0
1.171659412641893 0.04949719760112202 0.0
1.171659412641893 0.08249151563959457 0.0
1.171659412641893 0.11548583367806713 0.0
1.171659412641893 0.14848015171653967 0.0
1.171659412641893 0.18147446975501225 0.0
1.171659412641893 0.21446878779348477 0.0
1.171659412641893 0.24746310583195735 0.0
1.171659412641893 0.2804574238704299 0.0
1.171659412641893 0.31345174190890246 0.0
1.171659412641893 0.346446059947375 0.0
1.171659412641893 0.37944037798584757 0.0
1.171659412641893 0.4124346960243201 0.0
1.171659412641893 0.44542901406279267 0.10735613564746675
1.171659412641893 0.4784233321012652 0.0
1.171659412641893 0.5114176501397378 0.0
1.171659412641893 0.5444119681782102 0.0
1.171659412641893 0.5774062862166829 0.0
1.171659412641893 0.6104006042551554 0.0
1.171659412641893 0.6433949222936279 0.0
1.171659412641893 0.6763892403321006 0.0
1.171659412641893 0.7093835583705731 0.0
1.171659412641893 0.7423778764090456 0.0
1.171659412641893 0.7753721944475183 0.0
1.171659412641893 0.8083665124859907 0.0
1.171659412641893 0.8413608305244633 0.0
1.171659412641893 0.8743551485629358 0.0
1.171659412641893 0.9073494666014084 0.0
1.171659412641893 0.940343784639881 0.0
1.171659412641893 0.9733381026783535 0.0
1.171659412641893 1.006332420716826 0.0
1.171659412641893 1.0393267387552987 0.0
1.171659412641893 1.072321056793771 0.0
1.171659412641893 1.1053153748322437 0.0
1.171659412641893 1.1383096928707164 0.0
1.171659412641893 1.1713040109091888 0.0
1.171659412641893 1.2042983289476612 0.0
1.171659412641893 1.237292646986134 0.0
1.171659412641893 1.2702869650246065 0.0
1.171659412641893 1.3032812830630789 0.0
1.171659412641893 1.3362756011015517 0.0
1.171659412641893 1.3692699191400242 0.0
1.171659412641893 1.4022642371784966 0.0
1.171659412641893 1.4352585552169694 0.0
1.171659412641893 1.4682528732554418 0.0
1.171659412641893 1.5012471912939143 0.0
1.171659412641893 1.534241509332387 0.0
1.171659412641893 1.5672358273708595 0.0
1.171659412641893 1.600230145409332 0.0
1.171659412641893 1.6332244634478048 0.0
1.199890913910349 0.016502879562649467 0.0
1.199890913910349 0.04949719760112202 0.0
1.199890913910349 0.08249151563959457 0.0
1.199890913910349 0.11548583367806713 0.0
1.199890913910349 0.14848015171653967 0.0
1.199890913910349 0.18147446975501225 0.0
1.199890913910349 0.21446878779348477 0.0
1.199890913910349 0.24746310583195735 0.0
1.199890913910349 0.2804574238704299 0.0
1.199890913910349 0.31345174190890246 0.0
1.199890913910349 0.346446059947375 0.0
1.199890913910349 0.37944037798584757 0.0
1.199890913910349 0.4124346960243201 0.0
1.199890913910349 0.44542901406279267 0.0
1.199890913910349 0.4784233321012652 0.0
1.199890913910349 0.5114176501397378 0.0
1.199890913910349 0.5444119681782102 0.0
1.199890913910349 0.5774062862166829 0.0
1.199890913910349 0.6104006042551554 0.0
1.199890913910349 0.6433949222936279 0.0
1.199890913910349 0.6763892403321006 0.0
1.199890913910349 0.7093835583705731 0.0
1.199890913910349 0.7423778764090456 0.0
1.199890913910349 0.7753721944475183 0.0
1.199890913910349 0.8083665124859907 0.0
1.199890913910349 0.8413608305244633 0.0
1.199890913910349 0.8743551485629358 0.0
1.199890913910349 0.9073494666014084 0.0
1.199890913910349 0.940343784639881 0.0
1.199890913910349 0.9733381026783535 0.0
1.199890913910349 1.006332420716826 0.0
1.199890913910349 1.0393267387552987 0.0
1.199890913910349 1.072321056793771 0.0
1.199890913910349 1.1053153748322437 0.0
1.199890913910349 1.1383096928707164 0.0
1.199890913910349 1.1713040109091888 0.0
1.199890913910349 1.2042983289476612 0.0
1.199890913910349 1.237292646986134 0.0
1.199890913910349 1.2702869650246065 0.0
1.199890913910349 1.3032812830630789 0.0
1.199890913910349 1.3362756011015517 0.0
1.199890913910349 1.3692699191400242 0.0
1.199890913910349 1.4022642371784966 0.0
1.199890913910349 1.4352585552169694 0.0
1.199890913910349 1.4682528732554418 0.0
1.199890913910349 1.5012471912939143 0.0
1.199890913910349 1.534241509332387 0.0
1.199890913910349 1.5672358273708595 0.0
1.199890913910349 1.600230145409332 0.0
1.199890913910349 1.6332244634478048 0.0
1.2281224151788046 0.016502879562649467 0.0
1.2281224151788046 0.04949719760112202 0.0
1.2281224151788046 0.08249151563959457 0.0
1.2281224151788046 0.11548583367806713 0.0
1.2281224151788046 0.14848015171653967 0.0
1.2281224151788046 0.18147446975501225 0.0
1.2281224151788046 0.21446878779348477 0.0
1.2281224151788046 0.24746310583195735 0.0
1.2281224151788046 0.2804574238704299 0.0
1.2281224151788046 0.31345174190890246 0.0
1.2281224151788046 0.346446059947375 0.0
1.2281224151788046 0.37944037798584757 0.0
1.2281224151788046 0.4124346960243201 0.0
1.2281224151788046 0.44542901406279267 0.0
1.2281224151788046 0.4784233321012652 0.0
1.2281224151788046 0.5114176501397378 0.0
1.2281224151788046 0.5444119681782102 0.0
1.2281224151788046 0.5774062862166829 0.0
1.2281224151788046 0.6104006042551554 0.0
1.2281224151788046 0.6433949222936279 0.0
1.2281224151788046 0.6763892403321006 0.0
1.2281224151788046 0.7093835583705731 0.0
1.2281224151788046 0.7423778764090456 0.0
1.2281224151788046 0.7753721944475183 0.0
1.2281224151788046 0.8083665124859907 0.0
1.2281224151788046 0.8413608305244633 0.0
1.2281224151788046 0.8743551485629358 0.0
1.2281224151788046 0.9073494666014084 0.0
1.2281224151788046 0.940343784639881 0.0
1.2281224151788046 0.9733381026783535 0.0
1.2281224151788046 1.006332420716826 0.0
1.2281224151788046 1.0393267387552987 0.0
1.2281224151788046 1.072321056793771 0.0
1.2281224151788046 1.1053153748322437 0.0
1.2281224151788046 1.1383096928707164 0.0
1.2281224151788046 1.1713040109091888 0.0
1.2281224151788046 1.2042983289476612 0.0
1.2281224151788046 1.237292646986134 0.0
1.2281224151788046 1.2702869650246065 0.0
1.2281224151788046 1.3032812830630789 0.0
1.2281224151788046 1.3362756011015517 0.0
1.2281224151788046 1.3692699191400242 0.0
1.2281224151788046 1.4022642371784966 0.0
1.2281224151788046 1.4352585552169694 0.0
1.2281224151788046 1.4682528732554418 0.0
1.2281224151788046 1.5012471912939143 0.0
1.2281224151788046 1.534241509332387 0.0
1.2281224151788046 1.5672358273708595 0.0
1.2281224151788046 1.600230145409332 0.0
1.2281224151788046 1.6332244634478048 0.0
1.2563539164472606 0.016502879562649467 0.0
1.2563539164472606 0.04949719760112202 0.0
1.2563539164472606 0.08249151563959457 0.0
1.2563539164472606 0.11548583367806713 0.0
1.2563539164472606 0.14848015171653967 0.0
1.2563539164472606 0.18147446975501225 0.0
1.2563539164472606 0.21446878779348477 0.0
1.2563539164472606 0.24746310583195735 0.0
1.2563539164472606 0.2804574238704299 0.0
1.2563539164472606 0.31345174190890246 0.0
1.2563539164472606 0.346446059947375 0.0
1.2563539164472606 0.37944037798584757 0.0
1.2563539164472606 0.4124346960243201 0.0
1.2563539164472606 0.44542901406279267 0.0
1.2563539164472606 0.4784233321012652 0.0
1.2563539164472606 0.5114176501397378 0.0
1.2563539164472606 0.5444119681782102 0.0
1.2563539164472606 0.5774062862166829 0.0
1.2563539164472606 0.6104006042551554 0.0
1.2563539164472606 0.6433949222936279 0.0
1.2563539164472606 0.6763892403321006 0.0
1.2563539164472606 0.7093835583705731 0.0
1.2563539164472606 0.7423778764090456 0.0
1.2563539164472606 0.7753721944475183 0.0
1.2563539164472606 0.8083665124859907 0.0
1.2563539164472606 0.8413608305244633 0.0
1.2563539164472606 0.8743551485629358 0.0
1.2563539164472606 0.9073494666014084 0.0
1.2563539164472606 0.940343784639881 0.0
1.2563539164472606 0.9733381026783535 0.0
1.2563539164472606 1.006332420716826 0.0
1.2563539164472606 1.0393267387552987 0.0
1.2563539164472606 1.072321056793771 0.0
1.2563539164472606 1.1053153748322437 0.0
1.2563539164472606 1.1383096928707164 0.0
1.2563539164472606 1.1713040109091888 0.0
1.2563539164472606 1.2042983289476612 0.0
1.2563539164472606 1.237292646986134 0.0
1.2563539164472606 1.2702869650246065 0.0
1.2563539164472606 1.3032812830630789 0.0
1.2563539164472606 1.3362756011015517 0.0
1.2563539164472606 1.3692699191400242 0.0
1.2563539164472606 1.4022642371784966 0.0
1.2563539164472606 1.4352585552169694 0.0
1.2563539164472606 1.4682528732554418 0.0
1.2563539164472606 1.5012471912939143 0.0
1.2563539164472606 1.534241509332387 0.0
1.2563539164472606 1.5672358273708595 0.0
1.2563539164472606 1.600230145409332 0.0
1.2563539164472606 1.6332244634478048 0.0
1.284585417715716 0.016502879562649467 0.0
1.284585417715716 0.04949719760112202 0.0
1.284585417715716 0.08249151563959457 0.0
1.284585417715716 0.11548583367806713 0.0
1.284585417715716 0.14848015171653967 0.0
1.284585417715716 0.18147446975501225 0.0
1.284585417715716 0.21446878779348477 0.0
1.284585417715716 0.24746310583195735 0.0
1.284585417715716 0.2804574238704299 0.0
1.284585417715716 0.31345174190890246 0.0
1.284585417715716 0.346446059947375 0.0
1.284585417715716 0.37944037798584757 0.0
1.284585417715716 0.4124346960243201 0.0
1.284585417715716 0.44542901406279267 0.0
1.284585417715716 0.4784233321012652 0.0
1.284585417715716 0.5114176501397378 0.0
1.284585417715716 0.5444119681782102 0.0
1.284585417715716 0.5774062862166829 0.0
1.284585417715716 0.6104006042551554 0.0
1.284585417715716 0.6433949222936279 0.0
1.284585417715716 0.6763892403321006 0.0
1.284585417715716 0.7093835583705731 0.0
1.284585417715716 0.7423778764090456 0.0
1.284585417715716 0.7753721944475183 0.0
1.284585417715716 0.8083665124859907 0.0
1.284585417715716 0.8413608305244633 0.0
1.284585417715716 0.8743551485629358 0.0
1.284585417715716 0.9073494666014084 0.0
1.284585417715716 0.940343784639881 0.0
1.284585417715716 0.9733381026783535 0.0
1.284585417715716 1.006332420716826 0.0
1.284585417715716 1.0393267387552987 0.0
1.284585417715716 1.072321056793771 0.0
1.284585417715716 1.1053153748322437 0.0
1.284585417715716 1.1383096928707164 0.0
1.284585417715716 1.1713040109091888 0.0
1.284585417715716 1.2042983289476612 0.0
1.284585417715716 1.237292646986134 0.0
1.284585417715716 1.2702869650246065 0.0
1.284585417715716 1.3032812830630789 0.0
1.284585417715716 1.3362756011015517 0.0
1.284585417715716 1.3692699191400242 0.0
1.284585417715716 1.4022642371784966 0.0
1.284585417715716 1.4352585552169694 0.0
1.284585417715716 1.4682528732554418 0.0
1.284585417715716 1.5012471912939143 0.0
1.284585417715716 1.534241509332387 0.0
1.284585417715716 1.5672358273708595 0.0
1.284585417715716 1.600230145409332 0.0
1.284585417715716 1.6332244634478048 0.0
1.312816918984172 0.016502879562649467 0.0
1.312816918984172 0.04949719760112202 0.0
1.312816918984172 0.08249151563959457 0.0
1.312816918984172 0.11548583367806713 0.0
1.312816918984172 0.14848015171653967 0.0
1.312816918984172 0.18147446975501225 0.0
1.312816918984172 0.21446878779348477 0.0
1.312816918984172 0.24746310583195735 0.0
1.312816918984172 0.2804574238704299 0.0
1.312816918984172 0.31345174190890246 0.0
1.312816918984172 0.346446059947375 0.0
1.312816918984172 0.37944037798584757 0.0
1.312816918984172 0.4124346960243201 0.0
1.312816918984172 0.44542901406279267 0.0
1.312816918984172 0.4784233321012652 0.0
1.312816918984172 0.5114176501397378 0.0
1.312816918984172 0.5444119681782102 0.0
1.312816918984172 0.5774062862166829 0.0
1.312816918984172 0.6104006042551554 0.0
1.312816918984172 0.6433949222936279 0.0
1.312816918984172 0.6763892403321006 0.0
1.312816918984172 0.7093835583705731 0.0
1.312816918984172 0.7423778764090456 0.0
1.312816918984172 0.7753721944475183 0.0
1.312816918984172 0.8083665124859907 0.0
1.312816918984172 0.8413608305244633 0.0
1.312816918984172 0.8743551485629358 0.0
1.312816918984172 0.9073494666014084 0.0
1.312816918984172 0.940343784639881 0.0
1.312816918984172 0.9733381026783535 0.0
1.312816918984172 1.006332420716826 0.0
1.312816918984172 1.0393267387552987 0.0
1.312816918984172 1.072321056793771 0.0
1.312816918984172 1.1053153748322437 0.0
1.312816918984172 1.1383096928707164 0.0
1.312816918984172 1.1713040109091888 0.0
1.312816918984172 1.2042983289476612 0.0
1.312816918984172 1.237292646986134 0.0
1.312816918984172 1.2702869650246065 0.0
1.312816918984172 1.3032812830630789 0.0
1.312816918984172 1.3362756011015517 0.0
1.312816918984172 1.3692699191400242 0.0
1.312816918984172 1.4022642371784966 0.0
1.312816918984172 1.4352585552169694 0.0
1.312816918984172 1.4682528732554418 0.0
1.312816918984172 1.5012471912939143 0.0
1.312816918984172 1.534241509332387 0.0
1.312816918984172 1.5672358273708595 0.0
1.312816918984172 1.600230145409332 0.0
1.312816918984172 1.6332244634478048 0.0
1.3410484202526276 0.016502879562649467 0.0
1.3410484202526276 0.04949719760112202 0.0
1.3410484202526276 0.08249151563959457 0.0
1.3410484202526276 0.11548583367806713 0.0
1.3410484202526276 0.14848015171653967 0.10735613564746684
1.3410484202526276 0.18147446975501225 0.0
1.3410484202526276 0.21446878779348477 0.0
1.3410484202526276 0.24746310583195735 0.0
1.3410484202526276 0.2804574238704299 0.0
1.3410484202526276 0.31345174190890246 0.0
1.3410484202526276 0.346446059947375 0.0
1.3410484202526276 0.37944037798584757 0.0
1.3410484202526276 0.4124346960243201 0.0
1.3410484202526276 0.44542901406279267 0.0
1.3410484202526276 0.4784233321012652 0.0
1.3410484202526276 0.5114176501397378 0.0
1.3410484202526276 0.5444119681782102 0.0
1.3410484202526276 0.5774062862166829 0.0
1.3410484202526276 0.6104006042551554 0.0
1.3410484202526276 0.6433949222936279 0.0
1.3410484202526276 0.6763892403321006 0.0
1.3410484202526276 0.7093835583705731 0.0
1.3410484202526276 0.7423778764090456 0.0
1.3410484202526276 0.7753721944475183 0.0
1.3410484202526276 0.8083665124859907 0.0
1.3410484202526276 0.8413608305244633 0.0
1.3410484202526276 0.8743551485629358 0.0
1.3410484202526276 0.9073494666014084 0.0
1.3410484202526276 0.940343784639881 0.0
1.3410484202526276 0.9733381026783535 0.0
1.3410484202526276 1.006332420716826 0.0
1.3410484202526276 1.0393267387552987 0.0
1.3410484202526276 1.072321056793771 0.0
1.3410484202526276 1.1053153748322437 0.0
1.3410484202526276 1.1383096928707164 0.0
1.3410484202526276 1.1713040109091888 0.0
1.3410484202526276 1.2042983289476612 0.0
1.3410484202526276 1.237292646986134 0.0
1.3410484202526276 1.2702869650246065 0.0
1.3410484202526276 1.3032812830630789 0.0
1.3410484202526276 1.3362756011015517 0.0
1.3410484202526276 1.3692699191400242 0.0
1.3410484202526276 1.4022642371784966 0.0
1.3410484202526276 1.4352585552169694 0.0
1.3410484202526276 1.4682528732554418 0.0
1.3410484202526276 1.5012471912939143 0.0
1.3410484202526276 1.534241509332387 0.0
1.3410484202526276 1.5672358273708595 0.0
1.3410484202526276 1.600230145409332 0.0
1.3410484202526276 1.6332244634478048 0.0
1.3692799215210836 0.016502879562649467 0.0
1.3692799215210836 0.04949719760112202 0.0
1.3692799215210836 0.08249151563959457 0.0
1.3692799215210836 0.11548583367806713 0.0
1.3692799215210836 0.14848015171653967 0.0
1.3692799215210836 0.18147446975501225 0.0
1.3692799215210836 0.21446878779348477 0.0
1.3692799215210836 0.24746310583195735 0.0
1.3692799215210836 0.2804574238704299 0.0
1.3692799215210836 0.31345174190890246 0.0
1.3692799215210836 0.346446059947375 0.0
1.3692799215210836 0.37944037798584757 0.0
1.3692799215210836 0.4124346960243201 0.0
1.3692799215210836 0.44542901406279267 0.0
1.3692799215210836 0.4784233321012652 0.0
1.3692799215210836 0.5114176501397378 0.0
1.3692799215210836 0.5444119681782102 0.0
1.3692799215210836 0.5774062862166829 0.0
1.3692799215210836 0.6104006042551554 0.0
1.3692799215210836 0.6433949222936279 0.0
1.3692799215210836 0.6763892403321006 0.0
1.3692799215210836 0.7093835583705731 0.0
1.3692799215210836 0.7423778764090456 0.0
1.3692799215210836 0.7753721944475183 0.0
1.3692799215210836 0.8083665124859907 0.0
1.3692799215210836 0.8413608305244633 0.0
1.3692799215210836 0.8743551485629358 0.0
1.3692799215210836 0.9073494666014084 0.0
1.3692799215210836 0.940343784639881 0.0
1.3692799215210836 0.9733381026783535 0.0
1.3692799215210836 1.006332420716826 0.0
1.3692799215210836 1.0393267387552987 0.0
1.3692799215210836 1.072321056793771 0.0
1.3692799215210836 1.1053153748322437 0.0
1.3692799215210836 1.1383096928707164 0.0
1.3692799215210836 1.1713040109091888 0.0
1.3692799215210836 1.2042983289476612 0.0
1.3692799215210836 1.237292646986134 0.0
1.3692799215210836 1.2702869650246065 0.0
1.3692799215210836 1.3032812830630789 0.0
1.3692799215210836 1.3362756011015517 0.0
1.3692799215210836 1.3692699191400242 0.0
1.3692799215210836 1.4022642371784966 0.0
1.3692799215210836 1.4352585552169694 0.0
1.3692799215210836 1.4682528732554418 0.0
1.3692799215210836 1.5012471912939143 0.0
1.3692799215210836 1.534241509332387 0.0
1.3692799215210836 1.5672358273708595 0.0
1.3692799215210836 1.600230145409332 0.0
1.3692799215210836 1.6332244634478048 0.0
1.397511422789539 0.016502879562649467 0.0
1.397511422789539 0.04949719760112202 0.0
1.397511422789539 0.08249151563959457 0.0
1.397511422789539 0.11548583367806713 0.10735613564746684
1.397511422789539 0.14848015171653967 0.0
1.397511422789539 0.18147446975501225 0.0
1.397511422789539 0.21446878779348477 0.0
1.397511422789539 0.24746310583195735 0.0
1.397511422789539 0.2804574238704299 0.0
1.397511422789539 0.31345174190890246 0.0
1.397511422789539 0.346446059947375 0.0
1.397511422789539 0.37944037798584757 0.0
1.397511422789539 0.4124346960243201 0.0
1.397511422789539 0.44542901406279267 0.0
1.397511422789539 0.4784233321012652 0.0
1.397511422789539 0.5114176501397378 0.0
1.397511422789539 0.5444119681782102 0.10735613564746693
1.397511422789539 0.5774062862166829 0.0
1.397511422789539 0.6104006042551554 0.0
1.397511422789539 0.6433949222936279 0.0
1.397511422789539 0.6763892403321006 0.0
1.397511422789539 0.7093835583705731 0.0
1.397511422789539 0.7423778764090456 0.0
1.397511422789539 0.7753721944475183 0.0
1.397511422789539 0.8083665124859907 0.0
1.397511422789539 0.8413608305244633 0.0
1.397511422789539 0.8743551485629358 0.0
1.397511422789539 0.9073494666014084 0.0
1.397511422789539 0.940343784639881 0.0
1.397511422789539 0.9733381026783535 0.0
1.397511422789539 1.006332420716826 0.0
1.397511422789539 1.0393267387552987 0.0
1.397511422789539 1.072321056793771 0.0
1.397511422789539 1.1053153748322437 0.0
1.397511422789539 1.1383096928707164 0.0
1.397511422789539 1.1713040109091888 0.0
1.397511422789539 1.2042983289476612 0.0
1.397511422789539 1.237292646986134 0.0
1.397511422789539 1.2702869650246065 0.0
1.397511422789539 1.3032812830630789 0.0
1.397511422789539 1.3362756011015517 0.0
1.397511422789539 1.3692699191400242 0.0
1.397511422789539 1.4022642371784966 0.0
1.397511422789539 1.4352585552169694 0.0
1.397511422789539 1.4682528732554418 0.0
1.397511422789539 1.5012471912939143 0.0
1.397511422789539 1.534241509332387 0.0
1.397511422789539 1.5672358273708595 0.0
1.397511422789539 1.600230145409332 0.0
1.397511422789539 1.6332244634478048 0.0


==> sections/graphs/data/2d_histograms/2d_histogram_mnist_softmax_en.csv <==
xcenter ycenter weight
0.018651325084501878 0.005963871052954346 1302.511108807675
0.018651325084501878 0.017745654887985438 0.0
0.018651325084501878 0.02952743872301653 0.0
0.018651325084501878 0.04130922255804762 0.0
0.018651325084501878 0.05309100639307871 0.0
0.018651325084501878 0.06487279022810981 0.0
0.018651325084501878 0.0766545740631409 0.0
0.018651325084501878 0.08843635789817199 0.0
0.018651325084501878 0.10021814173320308 0.0
0.018651325084501878 0.11199992556823417 0.0
0.018651325084501878 0.12378170940326527 0.0
0.018651325084501878 0.13556349323829636 0.0
0.018651325084501878 0.14734527707332745 0.0
0.018651325084501878 0.15912706090835854 0.0
0.018651325084501878 0.17090884474338963 0.0
0.018651325084501878 0.18269062857842072 0.0
0.018651325084501878 0.1944724124134518 0.0
0.018651325084501878 0.2062541962484829 0.0
0.018651325084501878 0.218035980083514 0.0
0.018651325084501878 0.22981776391854508 0.0
0.018651325084501878 0.24159954775357617 0.0
0.018651325084501878 0.25338133158860726 0.0
0.018651325084501878 0.26516311542363835 0.0
0.018651325084501878 0.2769448992586695 0.0
0.018651325084501878 0.28872668309370053 0.0
0.018651325084501878 0.3005084669287317 0.0
0.018651325084501878 0.3122902507637627 0.0
0.018651325084501878 0.32407203459879386 0.0
0.018651325084501878 0.3358538184338249 0.0
0.018651325084501878 0.34763560226885604 0.0
0.018651325084501878 0.35941738610388707 0.0
0.018651325084501878 0.3711991699389182 0.0
0.018651325084501878 0.38298095377394925 0.0
0.018651325084501878 0.3947627376089804 0.0
0.018651325084501878 0.40654452144401143 0.0
0.018651325084501878 0.4183263052790426 0.0
0.018651325084501878 0.4301080891140736 0.0
0.018651325084501878 0.44188987294910476 0.0
0.018651325084501878 0.4536716567841358 0.0
0.018651325084501878 0.46545344061916694 0.0
0.018651325084501878 0.47723522445419797 0.0
0.018651325084501878 0.4890170082892291 0.0
0.018651325084501878 0.5007987921242602 0.0
0.018651325084501878 0.5125805759592913 0.0
0.018651325084501878 0.5243623597943223 0.0
0.018651325084501878 0.5361441436293535 0.0
0.018651325084501878 0.5479259274643846 0.0
0.018651325084501878 0.5597077112994157 0.0
0.018651325084501878 0.5714894951344467 0.0
0.018651325084501878 0.5832712789694778 0.0
0.05307093234616332 0.005963871052954346 427.59452152073254
0.05307093234616332 0.017745654887985438 46.35972897687295
0.05307093234616332 0.02952743872301653 2.219348727616258
0.05307093234616332 0.04130922255804762 0.0
0.05307093234616332 0.05309100639307871 0.0
0.05307093234616332 0.06487279022810981 0.0
0.05307093234616332 0.0766545740631409 0.0
0.05307093234616332 0.08843635789817199 0.0
0.05307093234616332 0.10021814173320308 0.0
0.05307093234616332 0.11199992556823417 0.0
0.05307093234616332 0.12378170940326527 0.0
0.05307093234616332 0.13556349323829636 0.0
0.05307093234616332 0.14734527707332745 0.0
0.05307093234616332 0.15912706090835854 0.0
0.05307093234616332 0.17090884474338963 0.0
0.05307093234616332 0.18269062857842072 0.0
0.05307093234616332 0.1944724124134518 0.0
0.05307093234616332 0.2062541962484829 0.0
0.05307093234616332 0.218035980083514 0.0
0.05307093234616332 0.22981776391854508 0.0
0.05307093234616332 0.24159954775357617 0.0
0.05307093234616332 0.25338133158860726 0.0
0.05307093234616332 0.26516311542363835 0.0
0.05307093234616332 0.2769448992586695 0.0
0.05307093234616332 0.28872668309370053 0.0
0.05307093234616332 0.3005084669287317 0.0
0.05307093234616332 0.3122902507637627 0.0
0.05307093234616332 0.32407203459879386 0.0
0.05307093234616332 0.3358538184338249 0.0
0.05307093234616332 0.34763560226885604 0.0
0.05307093234616332 0.35941738610388707 0.0
0.05307093234616332 0.3711991699389182 0.0
0.05307093234616332 0.38298095377394925 0.0
0.05307093234616332 0.3947627376089804 0.0
0.05307093234616332 0.40654452144401143 0.0
0.05307093234616332 0.4183263052790426 0.0
0.05307093234616332 0.4301080891140736 0.0
0.05307093234616332 0.44188987294910476 0.0
0.05307093234616332 0.4536716567841358 0.0
0.05307093234616332 0.46545344061916694 0.0
0.05307093234616332 0.47723522445419797 0.0
0.05307093234616332 0.4890170082892291 0.0
0.05307093234616332 0.5007987921242602 0.0
0.05307093234616332 0.5125805759592913 0.0
0.05307093234616332 0.5243623597943223 0.0
0.05307093234616332 0.5361441436293535 0.0
0.05307093234616332 0.5479259274643846 0.0
0.05307093234616332 0.5597077112994157 0.0
0.05307093234616332 0.5714894951344467 0.0
0.05307093234616332 0.5832712789694778 0.0
0.08749053960782477 0.005963871052954346 106.52873892558038
0.08749053960782477 0.017745654887985438 78.41698837577445
0.08749053960782477 0.02952743872301653 27.86515624673746
0.08749053960782477 0.04130922255804762 7.151234788985722
0.08749053960782477 0.05309100639307871 1.479565818410839
0.08749053960782477 0.06487279022810981 0.0
0.08749053960782477 0.0766545740631409 0.0
0.08749053960782477 0.08843635789817199 0.0
0.08749053960782477 0.10021814173320308 0.0
0.08749053960782477 0.11199992556823417 0.0
0.08749053960782477 0.12378170940326527 0.0
0.08749053960782477 0.13556349323829636 0.0
0.08749053960782477 0.14734527707332745 0.0
0.08749053960782477 0.15912706090835854 0.0
0.08749053960782477 0.17090884474338963 0.0
0.08749053960782477 0.18269062857842072 0.0
0.08749053960782477 0.1944724124134518 0.0
0.08749053960782477 0.2062541962484829 0.0
0.08749053960782477 0.218035980083514 0.0
0.08749053960782477 0.22981776391854508 0.0
0.08749053960782477 0.24159954775357617 0.0
0.08749053960782477 0.25338133158860726 0.0
0.08749053960782477 0.26516311542363835 0.0
0.08749053960782477 0.2769448992586695 0.0
0.08749053960782477 0.28872668309370053 0.0
0.08749053960782477 0.3005084669287317 0.0
0.08749053960782477 0.3122902507637627 0.0
0.08749053960782477 0.32407203459879386 0.0
0.08749053960782477 0.3358538184338249 0.0
0.08749053960782477 0.34763560226885604 0.0
0.08749053960782477 0.35941738610388707 0.0
0.08749053960782477 0.3711991699389182 0.0
0.08749053960782477 0.38298095377394925 0.0
0.08749053960782477 0.3947627376089804 0.0
0.08749053960782477 0.40654452144401143 0.0
0.08749053960782477 0.4183263052790426 0.0
0.08749053960782477 0.4301080891140736 0.0
0.08749053960782477 0.44188987294910476 0.0
0.08749053960782477 0.4536716567841358 0.0
0.08749053960782477 0.46545344061916694 0.0
0.08749053960782477 0.47723522445419797 0.0
0.08749053960782477 0.4890170082892291 0.0
0.08749053960782477 0.5007987921242602 0.0
0.08749053960782477 0.5125805759592913 0.0
0.08749053960782477 0.5243623597943223 0.0
0.08749053960782477 0.5361441436293535 0.0
0.08749053960782477 0.5479259274643846 0.0
0.08749053960782477 0.5597077112994157 0.0
0.08749053960782477 0.5714894951344467 0.0
0.08749053960782477 0.5832712789694778 0.0
0.1219101468694862 0.005963871052954346 26.385590428326633
0.1219101468694862 0.017745654887985438 34.0300138234493
0.1219101468694862 0.02952743872301653 21.70029867002564
0.1219101468694862 0.04130922255804762 12.576309456492135
0.1219101468694862 0.05309100639307871 7.891017698191144
0.1219101468694862 0.06487279022810981 4.685291758300989
0.1219101468694862 0.0766545740631409 1.726160121479313
0.1219101468694862 0.08843635789817199 0.4931886061369465
0.1219101468694862 0.10021814173320308 0.24659430306847324
0.1219101468694862 0.11199992556823417 0.24659430306847324
0.1219101468694862 0.12378170940326527 0.0
0.1219101468694862 0.13556349323829636 0.0
0.1219101468694862 0.14734527707332745 0.0
0.1219101468694862 0.15912706090835854 0.0
0.1219101468694862 0.17090884474338963 0.0
0.1219101468694862 0.18269062857842072 0.0
0.1219101468694862 0.1944724124134518 0.0
0.1219101468694862 0.2062541962484829 0.0
0.1219101468694862 0.218035980083514 0.0
0.1219101468694862 0.22981776391854508 0.0
0.1219101468694862 0.24159954775357617 0.0
0.1219101468694862 0.25338133158860726 0.0
0.1219101468694862 0.26516311542363835 0.0
0.1219101468694862 0.2769448992586695 0.0
0.1219101468694862 0.28872668309370053 0.0
0.1219101468694862 0.3005084669287317 0.0
0.1219101468694862 0.3122902507637627 0.0
0.1219101468694862 0.32407203459879386 0.24659430306847324
0.1219101468694862 0.3358538184338249 0.0
0.1219101468694862 0.34763560226885604 0.24659430306847324
0.1219101468694862 0.35941738610388707 0.0
0.1219101468694862 0.3711991699389182 0.0
0.1219101468694862 0.38298095377394925 0.0
0.1219101468694862 0.3947627376089804 0.0
0.1219101468694862 0.40654452144401143 0.0
0.1219101468694862 0.4183263052790426 0.24659430306847324
0.1219101468694862 0.4301080891140736 0.0
0.1219101468694862 0.44188987294910476 0.0
0.1219101468694862 0.4536716567841358 0.0
0.1219101468694862 0.46545344061916694 0.0
0.1219101468694862 0.47723522445419797 0.0
0.1219101468694862 0.4890170082892291 0.0
0.1219101468694862 0.5007987921242602 0.0
0.1219101468694862 0.5125805759592913 0.0
0.1219101468694862 0.5243623597943223 0.0
0.1219101468694862 0.5361441436293535 0.0
0.1219101468694862 0.5479259274643846 0.0
0.1219101468694862 0.5597077112994157 0.0
0.1219101468694862 0.5714894951344467 0.0
0.1219101468694862 0.5832712789694778 0.0
0.15632975413114764 0.005963871052954346 4.931886061369465
0.15632975413114764 0.017745654887985438 21.700298670025642
0.15632975413114764 0.02952743872301653 16.028629699450757
0.15632975413114764 0.04130922255804762 10.110366425807404
0.15632975413114764 0.05309100639307871 5.178480364437937
0.15632975413114764 0.06487279022810981 4.438697455232516
0.15632975413114764 0.0766545740631409 3.6989145460270985
0.15632975413114764 0.08843635789817199 2.7125373337532057
0.15632975413114764 0.10021814173320308 2.7125373337532057
0.15632975413114764 0.11199992556823417 0.7397829092054198
0.15632975413114764 0.12378170940326527 1.2329715153423648
0.15632975413114764 0.13556349323829636 0.7397829092054198
0.15632975413114764 0.14734527707332745 0.4931886061369465
0.15632975413114764 0.15912706090835854 0.24659430306847324
0.15632975413114764 0.17090884474338963 0.0
0.15632975413114764 0.18269062857842072 0.24659430306847324
0.15632975413114764 0.1944724124134518 0.0
0.15632975413114764 0.2062541962484829 0.24659430306847324
0.15632975413114764 0.218035980083514 0.24659430306847324
0.15632975413114764 0.22981776391854508 0.0
0.15632975413114764 0.24159954775357617 0.0
0.15632975413114764 0.25338133158860726 0.0
0.15632975413114764 0.26516311542363835 0.24659430306847324
0.15632975413114764 0.2769448992586695 0.4931886061369465
0.15632975413114764 0.28872668309370053 0.0
0.15632975413114764 0.3005084669287317 0.24659430306847324
0.15632975413114764 0.3122902507637627 0.0
0.15632975413114764 0.32407203459879386 0.24659430306847324
0.15632975413114764 0.3358538184338249 0.0
0.15632975413114764 0.34763560226885604 0.0
0.15632975413114764 0.35941738610388707 0.0
0.15632975413114764 0.3711991699389182 0.0
0.15632975413114764 0.38298095377394925 0.24659430306847324
0.15632975413114764 0.3947627376089804 0.0
0.15632975413114764 0.40654452144401143 0.0
0.15632975413114764 0.4183263052790426 0.0
0.15632975413114764 0.4301080891140736 0.0
0.15632975413114764 0.44188987294910476 0.0
0.15632975413114764 0.4536716567841358 0.0
0.15632975413114764 0.46545344061916694 0.0
0.15632975413114764 0.47723522445419797 0.0
0.15632975413114764 0.4890170082892291 0.0
0.15632975413114764 0.5007987921242602 0.0
0.15632975413114764 0.5125805759592913 0.0
0.15632975413114764 0.5243623597943223 0.0
0.15632975413114764 0.5361441436293535 0.0
0.15632975413114764 0.5479259274643846 0.0
0.15632975413114764 0.5597077112994157 0.0
0.15632975413114764 0.5714894951344467 0.0
0.15632975413114764 0.5832712789694778 0.0
0.19074936139280907 0.005963871052954346 1.726160121479311
0.19074936139280907 0.017745654887985438 7.39782909205419
0.19074936139280907 0.02952743872301653 11.343337941149755
0.19074936139280907 0.04130922255804762 6.904640485917246
0.19074936139280907 0.05309100639307871 5.918263273643353
0.19074936139280907 0.06487279022810981 2.9591316368216747
0.19074936139280907 0.0766545740631409 2.2193487276162576
0.19074936139280907 0.08843635789817199 0.7397829092054191
0.19074936139280907 0.10021814173320308 2.2193487276162576
0.19074936139280907 0.11199992556823417 1.7261601214793114
0.19074936139280907 0.12378170940326527 0.7397829092054182
0.19074936139280907 0.13556349323829636 0.9863772122738923
0.19074936139280907 0.14734527707332745 0.49318860613694615
0.19074936139280907 0.15912706090835854 0.7397829092054191
0.19074936139280907 0.17090884474338963 1.232971515342365
0.19074936139280907 0.18269062857842072 0.0
0.19074936139280907 0.1944724124134518 0.7397829092054191
0.19074936139280907 0.2062541962484829 0.49318860613694615
0.19074936139280907 0.218035980083514 0.24659430306847308
0.19074936139280907 0.22981776391854508 0.24659430306847308
0.19074936139280907 0.24159954775357617 0.24659430306847308
0.19074936139280907 0.25338133158860726 0.493188606136945
0.19074936139280907 0.26516311542363835 0.0
0.19074936139280907 0.2769448992586695 0.0
0.19074936139280907 0.28872668309370053 0.24659430306847308
0.19074936139280907 0.3005084669287317 0.0
0.19074936139280907 0.3122902507637627 0.0
0.19074936139280907 0.32407203459879386 0.0
0.19074936139280907 0.3358538184338249 0.0
0.19074936139280907 0.34763560226885604 0.0
0.19074936139280907 0.35941738610388707 0.24659430306847308
0.19074936139280907 0.3711991699389182 0.0
0.19074936139280907 0.38298095377394925 0.0
0.19074936139280907 0.3947627376089804 0.0
0.19074936139280907 0.40654452144401143 0.0
0.19074936139280907 0.4183263052790426 0.0
0.19074936139280907 0.4301080891140736 0.0
0.19074936139280907 0.44188987294910476 0.0
0.19074936139280907 0.4536716567841358 0.0
0.19074936139280907 0.46545344061916694 0.0
0.19074936139280907 0.47723522445419797 0.0
0.19074936139280907 0.4890170082892291 0.0
0.19074936139280907 0.5007987921242602 0.0
0.19074936139280907 0.5125805759592913 0.0
0.19074936139280907 0.5243623597943223 0.0
0.19074936139280907 0.5361441436293535 0.0
0.19074936139280907 0.5479259274643846 0.0
0.19074936139280907 0.5597077112994157 0.0
0.19074936139280907 0.5714894951344467 0.0
0.19074936139280907 0.5832712789694778 0.0
0.22516896865447053 0.005963871052954346 0.7397829092054196
0.22516896865447053 0.017745654887985438 5.178480364437937
0.22516896865447053 0.02952743872301653 9.37058351660198
0.22516896865447053 0.04130922255804762 3.945508849095572
0.22516896865447053 0.05309100639307871 4.685291758300992
0.22516896865447053 0.06487279022810981 3.4523202429586237
0.22516896865447053 0.0766545740631409 1.4795658184108396
0.22516896865447053 0.08843635789817199 1.972754424547786
0.22516896865447053 0.10021814173320308 1.972754424547786
0.22516896865447053 0.11199992556823417 1.972754424547786
0.22516896865447053 0.12378170940326527 0.7397829092054189
0.22516896865447053 0.13556349323829636 0.0
0.22516896865447053 0.14734527707332745 0.24659430306847324
0.22516896865447053 0.15912706090835854 0.4931886061369465
0.22516896865447053 0.17090884474338963 0.7397829092054198
0.22516896865447053 0.18269062857842072 0.24659430306847324
0.22516896865447053 0.1944724124134518 0.0
0.22516896865447053 0.2062541962484829 0.24659430306847324
0.22516896865447053 0.218035980083514 0.7397829092054198
0.22516896865447053 0.22981776391854508 0.4931886061369465
0.22516896865447053 0.24159954775357617 0.24659430306847324
0.22516896865447053 0.25338133158860726 0.24659430306847266
0.22516896865447053 0.26516311542363835 0.0
0.22516896865447053 0.2769448992586695 0.0
0.22516896865447053 0.28872668309370053 0.0
0.22516896865447053 0.3005084669287317 0.0
0.22516896865447053 0.3122902507637627 0.24659430306847324
0.22516896865447053 0.32407203459879386 0.4931886061369465
0.22516896865447053 0.3358538184338249 0.4931886061369465
0.22516896865447053 0.34763560226885604 0.0
0.22516896865447053 0.35941738610388707 0.24659430306847324
0.22516896865447053 0.3711991699389182 0.0
0.22516896865447053 0.38298095377394925 0.0
0.22516896865447053 0.3947627376089804 0.24659430306847324
0.22516896865447053 0.40654452144401143 0.0
0.22516896865447053 0.4183263052790426 0.0
0.22516896865447053 0.4301080891140736 0.0
0.22516896865447053 0.44188987294910476 0.0
0.22516896865447053 0.4536716567841358 0.0
0.22516896865447053 0.46545344061916694 0.0
0.22516896865447053 0.47723522445419797 0.0
0.22516896865447053 0.4890170082892291 0.0
0.22516896865447053 0.5007987921242602 0.0
0.22516896865447053 0.5125805759592913 0.0
0.22516896865447053 0.5243623597943223 0.0
0.22516896865447053 0.5361441436293535 0.0
0.22516896865447053 0.5479259274643846 0.0
0.22516896865447053 0.5597077112994157 0.0
0.22516896865447053 0.5714894951344467 0.0
0.22516896865447053 0.5832712789694778 0.0
0.25958857591613194 0.005963871052954346 0.0
0.25958857591613194 0.017745654887985438 2.7125373337532053
0.25958857591613194 0.02952743872301653 4.438697455232518
0.25958857591613194 0.04130922255804762 2.7125373337532057
0.25958857591613194 0.05309100639307871 3.205725939890152
0.25958857591613194 0.06487279022810981 1.972754424547785
0.25958857591613194 0.0766545740631409 2.4659430306847328
0.25958857591613194 0.08843635789817199 0.986377212273893
0.25958857591613194 0.10021814173320308 0.4931886061369465
0.25958857591613194 0.11199992556823417 0.4931886061369465
0.25958857591613194 0.12378170940326527 0.9863772122738917
0.25958857591613194 0.13556349323829636 0.4931886061369465
0.25958857591613194 0.14734527707332745 0.0
0.25958857591613194 0.15912706090835854 0.7397829092054198
0.25958857591613194 0.17090884474338963 0.0
0.25958857591613194 0.18269062857842072 0.4931886061369465
0.25958857591613194 0.1944724124134518 0.4931886061369465
0.25958857591613194 0.2062541962484829 0.0
0.25958857591613194 0.218035980083514 0.24659430306847324
0.25958857591613194 0.22981776391854508 0.0
0.25958857591613194 0.24159954775357617 0.24659430306847324
0.25958857591613194 0.25338133158860726 0.24659430306847266
0.25958857591613194 0.26516311542363835 0.24659430306847324
0.25958857591613194 0.2769448992586695 0.0
0.25958857591613194 0.28872668309370053 0.4931886061369465
0.25958857591613194 0.3005084669287317 0.4931886061369465
0.25958857591613194 0.3122902507637627 0.0
0.25958857591613194 0.32407203459879386 0.0
0.25958857591613194 0.3358538184338249 0.0
0.25958857591613194 0.34763560226885604 0.0
0.25958857591613194 0.35941738610388707 0.0
0.25958857591613194 0.3711991699389182 0.0
0.25958857591613194 0.38298095377394925 0.0
0.25958857591613194 0.3947627376089804 0.0
0.25958857591613194 0.40654452144401143 0.0
0.25958857591613194 0.4183263052790426 0.0
0.25958857591613194 0.4301080891140736 0.0
0.25958857591613194 0.44188987294910476 0.0
0.25958857591613194 0.4536716567841358 0.0
0.25958857591613194 0.46545344061916694 0.0
0.25958857591613194 0.47723522445419797 0.0
0.25958857591613194 0.4890170082892291 0.0
0.25958857591613194 0.5007987921242602 0.0
0.25958857591613194 0.5125805759592913 0.0
0.25958857591613194 0.5243623597943223 0.0
0.25958857591613194 0.5361441436293535 0.0
0.25958857591613194 0.5479259274643846 0.0
0.25958857591613194 0.5597077112994157 0.0
0.25958857591613194 0.5714894951344467 0.0
0.25958857591613194 0.5832712789694778 0.0
0.2940081831777934 0.005963871052954346 0.24659430306847321
0.2940081831777934 0.017745654887985438 0.24659430306847321
0.2940081831777934 0.02952743872301653 1.726160121479312
0.2940081831777934 0.04130922255804762 2.959131636821679
0.2940081831777934 0.05309100639307871 2.2193487276162593
0.2940081831777934 0.06487279022810981 1.4795658184108387
0.2940081831777934 0.0766545740631409 2.7125373337532057
0.2940081831777934 0.08843635789817199 1.2329715153423664
0.2940081831777934 0.10021814173320308 2.2193487276162593
0.2940081831777934 0.11199992556823417 0.24659430306847324
0.2940081831777934 0.12378170940326527 1.4795658184108378
0.2940081831777934 0.13556349323829636 0.4931886061369465
0.2940081831777934 0.14734527707332745 0.7397829092054198
0.2940081831777934 0.15912706090835854 0.7397829092054198
0.2940081831777934 0.17090884474338963 0.4931886061369465
0.2940081831777934 0.18269062857842072 0.4931886061369465
0.2940081831777934 0.1944724124134518 0.4931886061369465
0.2940081831777934 0.2062541962484829 0.0
0.2940081831777934 0.218035980083514 0.0
0.2940081831777934 0.22981776391854508 0.24659430306847324
0.2940081831777934 0.24159954775357617 0.4931886061369465
0.2940081831777934 0.25338133158860726 0.0
0.2940081831777934 0.26516311542363835 0.24659430306847324
0.2940081831777934 0.2769448992586695 0.24659430306847324
0.2940081831777934 0.28872668309370053 0.4931886061369465
0.2940081831777934 0.3005084669287317 0.24659430306847324
0.2940081831777934 0.3122902507637627 0.24659430306847324
0.2940081831777934 0.32407203459879386 0.0
0.2940081831777934 0.3358538184338249 0.24659430306847324
0.2940081831777934 0.34763560226885604 0.24659430306847324
0.2940081831777934 0.35941738610388707 0.0
0.2940081831777934 0.3711991699389182 0.24659430306847324
0.2940081831777934 0.38298095377394925 0.0
0.2940081831777934 0.3947627376089804 0.24659430306847324
0.2940081831777934 0.40654452144401143 0.4931886061369465
0.2940081831777934 0.4183263052790426 0.0
0.2940081831777934 0.4301080891140736 0.0
0.2940081831777934 0.44188987294910476 0.0
0.2940081831777934 0.4536716567841358 0.0
0.2940081831777934 0.46545344061916694 0.0
0.2940081831777934 0.47723522445419797 0.0
0.2940081831777934 0.4890170082892291 0.0
0.2940081831777934 0.5007987921242602 0.0
0.2940081831777934 0.5125805759592913 0.0
0.2940081831777934 0.5243623597943223 0.0
0.2940081831777934 0.5361441436293535 0.0
0.2940081831777934 0.5479259274643846 0.0
0.2940081831777934 0.5597077112994157 0.0
0.2940081831777934 0.5714894951344467 0.0
0.2940081831777934 0.5832712789694778 0.0
0.3284277904394548 0.005963871052954346 0.0
0.3284277904394548 0.017745654887985438 0.9863772122738929
0.3284277904394548 0.02952743872301653 0.9863772122738926
0.3284277904394548 0.04130922255804762 1.972754424547786
0.3284277904394548 0.05309100639307871 3.6989145460270985
0.3284277904394548 0.06487279022810981 1.972754424547785
0.3284277904394548 0.0766545740631409 1.4795658184108396
0.3284277904394548 0.08843635789817199 0.24659430306847324
0.3284277904394548 0.10021814173320308 1.726160121479313
0.3284277904394548 0.11199992556823417 1.4795658184108396
0.3284277904394548 0.12378170940326527 0.7397829092054189
0.3284277904394548 0.13556349323829636 0.4931886061369465
0.3284277904394548 0.14734527707332745 0.0
0.3284277904394548 0.15912706090835854 0.4931886061369465
0.3284277904394548 0.17090884474338963 0.24659430306847324
0.3284277904394548 0.18269062857842072 0.4931886061369465
0.3284277904394548 0.1944724124134518 0.24659430306847324
0.3284277904394548 0.2062541962484829 0.0
0.3284277904394548 0.218035980083514 0.0
0.3284277904394548 0.22981776391854508 0.0
0.3284277904394548 0.24159954775357617 0.0
0.3284277904394548 0.25338133158860726 0.0
0.3284277904394548 0.26516311542363835 0.24659430306847324
0.3284277904394548 0.2769448992586695 0.24659430306847324
0.3284277904394548 0.28872668309370053 0.24659430306847324
0.3284277904394548 0.3005084669287317 0.0
0.3284277904394548 0.3122902507637627 0.24659430306847324
0.3284277904394548 0.32407203459879386 0.0
0.3284277904394548 0.3358538184338249 0.24659430306847324
0.3284277904394548 0.34763560226885604 0.24659430306847324
0.3284277904394548 0.35941738610388707 0.0
0.3284277904394548 0.3711991699389182 0.24659430306847324
0.3284277904394548 0.38298095377394925 0.0
0.3284277904394548 0.3947627376089804 0.0
0.3284277904394548 0.40654452144401143 0.0
0.3284277904394548 0.4183263052790426 0.0
0.3284277904394548 0.4301080891140736 0.0
0.3284277904394548 0.44188987294910476 0.0
0.3284277904394548 0.4536716567841358 0.0
0.3284277904394548 0.46545344061916694 0.0
0.3284277904394548 0.47723522445419797 0.0
0.3284277904394548 0.4890170082892291 0.0
0.3284277904394548 0.5007987921242602 0.0
0.3284277904394548 0.5125805759592913 0.0
0.3284277904394548 0.5243623597943223 0.0
0.3284277904394548 0.5361441436293535 0.0
0.3284277904394548 0.5479259274643846 0.0
0.3284277904394548 0.5597077112994157 0.0
0.3284277904394548 0.5714894951344467 0.0
0.3284277904394548 0.5832712789694778 0.0
0.3628473977011163 0.005963871052954346 0.0
0.3628473977011163 0.017745654887985438 0.49318860613694643
0.3628473977011163 0.02952743872301653 0.7397829092054194
0.3628473977011163 0.04130922255804762 1.2329715153423664
0.3628473977011163 0.05309100639307871 0.986377212273893
0.3628473977011163 0.06487279022810981 0.24659430306847313
0.3628473977011163 0.0766545740631409 0.986377212273893
0.3628473977011163 0.08843635789817199 0.24659430306847324
0.3628473977011163 0.10021814173320308 0.4931886061369465
0.3628473977011163 0.11199992556823417 0.986377212273893
0.3628473977011163 0.12378170940326527 1.2329715153423648
0.3628473977011163 0.13556349323829636 0.0
0.3628473977011163 0.14734527707332745 0.24659430306847324
0.3628473977011163 0.15912706090835854 0.4931886061369465
0.3628473977011163 0.17090884474338963 0.0
0.3628473977011163 0.18269062857842072 0.7397829092054198
0.3628473977011163 0.1944724124134518 0.24659430306847324
0.3628473977011163 0.2062541962484829 0.0
0.3628473977011163 0.218035980083514 0.24659430306847324
0.3628473977011163 0.22981776391854508 0.4931886061369465
0.3628473977011163 0.24159954775357617 0.0
0.3628473977011163 0.25338133158860726 0.24659430306847266
0.3628473977011163 0.26516311542363835 0.24659430306847324
0.3628473977011163 0.2769448992586695 0.24659430306847324
0.3628473977011163 0.28872668309370053 0.0
0.3628473977011163 0.3005084669287317 0.0
0.3628473977011163 0.3122902507637627 0.0
0.3628473977011163 0.32407203459879386 0.0
0.3628473977011163 0.3358538184338249 0.0
0.3628473977011163 0.34763560226885604 0.4931886061369465
0.3628473977011163 0.35941738610388707 0.0
0.3628473977011163 0.3711991699389182 0.0
0.3628473977011163 0.38298095377394925 0.24659430306847324
0.3628473977011163 0.3947627376089804 0.0
0.3628473977011163 0.40654452144401143 0.0
0.3628473977011163 0.4183263052790426 0.0
0.3628473977011163 0.4301080891140736 0.0
0.3628473977011163 0.44188987294910476 0.0
0.3628473977011163 0.4536716567841358 0.0
0.3628473977011163 0.46545344061916694 0.0
0.3628473977011163 0.47723522445419797 0.0
0.3628473977011163 0.4890170082892291 0.0
0.3628473977011163 0.5007987921242602 0.0
0.3628473977011163 0.5125805759592913 0.0
0.3628473977011163 0.5243623597943223 0.0
0.3628473977011163 0.5361441436293535 0.0
0.3628473977011163 0.5479259274643846 0.0
0.3628473977011163 0.5597077112994157 0.0
0.3628473977011163 0.5714894951344467 0.0
0.3628473977011163 0.5832712789694778 0.0
0.3972670049627777 0.005963871052954346 0.2465943030684728
0.3972670049627777 0.017745654887985438 0.7397829092054184
0.3972670049627777 0.02952743872301653 0.2465943030684728
0.3972670049627777 0.04130922255804762 0.4931886061369457
0.3972670049627777 0.05309100639307871 0.4931886061369457
0.3972670049627777 0.06487279022810981 0.0
0.3972670049627777 0.0766545740631409 0.9863772122738914
0.3972670049627777 0.08843635789817199 2.2193487276162553
0.3972670049627777 0.10021814173320308 0.7397829092054184
0.3972670049627777 0.11199992556823417 0.4931886061369457
0.3972670049627777 0.12378170940326527 0.49318860613694515
0.3972670049627777 0.13556349323829636 0.4931886061369457
0.3972670049627777 0.14734527707332745 0.7397829092054184
0.3972670049627777 0.15912706090835854 0.0
0.3972670049627777 0.17090884474338963 0.24659430306847285
0.3972670049627777 0.18269062857842072 0.24659430306847285
0.3972670049627777 0.1944724124134518 0.24659430306847285
0.3972670049627777 0.2062541962484829 0.0
0.3972670049627777 0.218035980083514 0.24659430306847285
0.3972670049627777 0.22981776391854508 0.0
0.3972670049627777 0.24159954775357617 0.0
0.3972670049627777 0.25338133158860726 0.0
0.3972670049627777 0.26516311542363835 0.24659430306847285
0.3972670049627777 0.2769448992586695 0.24659430306847285
0.3972670049627777 0.28872668309370053 0.24659430306847285
0.3972670049627777 0.3005084669287317 0.0
0.3972670049627777 0.3122902507637627 0.7397829092054184
0.3972670049627777 0.32407203459879386 0.0
0.3972670049627777 0.3358538184338249 0.24659430306847285
0.3972670049627777 0.34763560226885604 0.0
0.3972670049627777 0.35941738610388707 0.0
0.3972670049627777 0.3711991699389182 0.24659430306847285
0.3972670049627777 0.38298095377394925 0.0
0.3972670049627777 0.3947627376089804 0.0
0.3972670049627777 0.40654452144401143 0.0
0.3972670049627777 0.4183263052790426 0.0
0.3972670049627777 0.4301080891140736 0.0
0.3972670049627777 0.44188987294910476 0.0
0.3972670049627777 0.4536716567841358 0.0
0.3972670049627777 0.46545344061916694 0.0
0.3972670049627777 0.47723522445419797 0.0
0.3972670049627777 0.4890170082892291 0.0
0.3972670049627777 0.5007987921242602 0.0
0.3972670049627777 0.5125805759592913 0.0
0.3972670049627777 0.5243623597943223 0.0
0.3972670049627777 0.5361441436293535 0.0
0.3972670049627777 0.5479259274643846 0.0
0.3972670049627777 0.5597077112994157 0.0
0.3972670049627777 0.5714894951344467 0.0
0.3972670049627777 0.5832712789694778 0.0
0.43168661222443916 0.005963871052954346 0.0
0.43168661222443916 0.017745654887985438 0.0
0.43168661222443916 0.02952743872301653 0.4931886061369463
0.43168661222443916 0.04130922255804762 0.4931886061369465
0.43168661222443916 0.05309100639307871 0.7397829092054198
0.43168661222443916 0.06487279022810981 1.2329715153423657
0.43168661222443916 0.0766545740631409 0.986377212273893
0.43168661222443916 0.08843635789817199 0.986377212273893
0.43168661222443916 0.10021814173320308 0.7397829092054198
0.43168661222443916 0.11199992556823417 0.24659430306847324
0.43168661222443916 0.12378170940326527 0.4931886061369459
0.43168661222443916 0.13556349323829636 1.2329715153423664
0.43168661222443916 0.14734527707332745 0.4931886061369465
0.43168661222443916 0.15912706090835854 0.24659430306847324
0.43168661222443916 0.17090884474338963 0.0
0.43168661222443916 0.18269062857842072 0.0
0.43168661222443916 0.1944724124134518 0.0
0.43168661222443916 0.2062541962484829 0.4931886061369465
0.43168661222443916 0.218035980083514 0.24659430306847324
0.43168661222443916 0.22981776391854508 0.24659430306847324
0.43168661222443916 0.24159954775357617 0.24659430306847324
0.43168661222443916 0.25338133158860726 0.0
0.43168661222443916 0.26516311542363835 0.24659430306847324
0.43168661222443916 0.2769448992586695 0.0
0.43168661222443916 0.28872668309370053 0.0
0.43168661222443916 0.3005084669287317 0.24659430306847324
0.43168661222443916 0.3122902507637627 0.0
0.43168661222443916 0.32407203459879386 0.0
0.43168661222443916 0.3358538184338249 0.0
0.43168661222443916 0.34763560226885604 0.0
0.43168661222443916 0.35941738610388707 0.0
0.43168661222443916 0.3711991699389182 0.0
0.43168661222443916 0.38298095377394925 0.0
0.43168661222443916 0.3947627376089804 0.0
0.43168661222443916 0.40654452144401143 0.0
0.43168661222443916 0.4183263052790426 0.0
0.43168661222443916 0.4301080891140736 0.24659430306847324
0.43168661222443916 0.44188987294910476 0.0
0.43168661222443916 0.4536716567841358 0.0
0.43168661222443916 0.46545344061916694 0.0
0.43168661222443916 0.47723522445419797 0.0
0.43168661222443916 0.4890170082892291 0.0
0.43168661222443916 0.5007987921242602 0.0
0.43168661222443916 0.5125805759592913 0.0
0.43168661222443916 0.5243623597943223 0.0
0.43168661222443916 0.5361441436293535 0.0
0.43168661222443916 0.5479259274643846 0.0
0.43168661222443916 0.5597077112994157 0.0
0.43168661222443916 0.5714894951344467 0.0
0.43168661222443916 0.5832712789694778 0.0
0.46610621948610065 0.005963871052954346 0.0
0.46610621948610065 0.017745654887985438 0.24659430306847321
0.46610621948610065 0.02952743872301653 0.0
0.46610621948610065 0.04130922255804762 0.7397829092054198
0.46610621948610065 0.05309100639307871 0.24659430306847324
0.46610621948610065 0.06487279022810981 0.49318860613694626
0.46610621948610065 0.0766545740631409 0.7397829092054198
0.46610621948610065 0.08843635789817199 0.7397829092054198
0.46610621948610065 0.10021814173320308 1.2329715153423664
0.46610621948610065 0.11199992556823417 0.7397829092054198
0.46610621948610065 0.12378170940326527 0.4931886061369459
0.46610621948610065 0.13556349323829636 0.4931886061369465
0.46610621948610065 0.14734527707332745 0.24659430306847324
0.46610621948610065 0.15912706090835854 0.7397829092054198
0.46610621948610065 0.17090884474338963 0.24659430306847324
0.46610621948610065 0.18269062857842072 0.24659430306847324
0.46610621948610065 0.1944724124134518 0.0
0.46610621948610065 0.2062541962484829 0.24659430306847324
0.46610621948610065 0.218035980083514 0.24659430306847324
0.46610621948610065 0.22981776391854508 0.0
0.46610621948610065 0.24159954775357617 0.0
0.46610621948610065 0.25338133158860726 0.0
0.46610621948610065 0.26516311542363835 0.24659430306847324
0.46610621948610065 0.2769448992586695 0.0
0.46610621948610065 0.28872668309370053 0.24659430306847324
0.46610621948610065 0.3005084669287317 0.24659430306847324
0.46610621948610065 0.3122902507637627 0.0
0.46610621948610065 0.32407203459879386 0.0
0.46610621948610065 0.3358538184338249 0.0
0.46610621948610065 0.34763560226885604 0.0
0.46610621948610065 0.35941738610388707 0.0
0.46610621948610065 0.3711991699389182 0.0
0.46610621948610065 0.38298095377394925 0.0
0.46610621948610065 0.3947627376089804 0.0
0.46610621948610065 0.40654452144401143 0.0
0.46610621948610065 0.4183263052790426 0.0
0.46610621948610065 0.4301080891140736 0.0
0.46610621948610065 0.44188987294910476 0.24659430306847324
0.46610621948610065 0.4536716567841358 0.0
0.46610621948610065 0.46545344061916694 0.0
0.46610621948610065 0.47723522445419797 0.0
0.46610621948610065 0.4890170082892291 0.24659430306847324
0.46610621948610065 0.5007987921242602 0.24659430306847324
0.46610621948610065 0.5125805759592913 0.0
0.46610621948610065 0.5243623597943223 0.0
0.46610621948610065 0.5361441436293535 0.0
0.46610621948610065 0.5479259274643846 0.0
0.46610621948610065 0.5597077112994157 0.0
0.46610621948610065 0.5714894951344467 0.0
0.46610621948610065 0.5832712789694778 0.0
0.500525826747762 0.005963871052954346 0.0
0.500525826747762 0.017745654887985438 0.24659430306847363
0.500525826747762 0.02952743872301653 0.49318860613694715
0.500525826747762 0.04130922255804762 0.739782909205421
0.500525826747762 0.05309100639307871 0.0
0.500525826747762 0.06487279022810981 0.7397829092054204
0.500525826747762 0.0766545740631409 0.739782909205421
0.500525826747762 0.08843635789817199 1.2329715153423682
0.500525826747762 0.10021814173320308 0.24659430306847363
0.500525826747762 0.11199992556823417 0.49318860613694726
0.500525826747762 0.12378170940326527 0.24659430306847335
0.500525826747762 0.13556349323829636 0.739782909205421
0.500525826747762 0.14734527707332745 0.49318860613694726
0.500525826747762 0.15912706090835854 0.0
0.500525826747762 0.17090884474338963 0.24659430306847363
0.500525826747762 0.18269062857842072 0.49318860613694726
0.500525826747762 0.1944724124134518 0.24659430306847363
0.500525826747762 0.2062541962484829 0.0
0.500525826747762 0.218035980083514 0.0
0.500525826747762 0.22981776391854508 0.49318860613694726
0.500525826747762 0.24159954775357617 0.24659430306847363
0.500525826747762 0.25338133158860726 0.24659430306847308
0.500525826747762 0.26516311542363835 0.0
0.500525826747762 0.2769448992586695 0.0
0.500525826747762 0.28872668309370053 0.0
0.500525826747762 0.3005084669287317 0.0
0.500525826747762 0.3122902507637627 0.24659430306847363
0.500525826747762 0.32407203459879386 0.49318860613694726
0.500525826747762 0.3358538184338249 0.0
0.500525826747762 0.34763560226885604 0.0
0.500525826747762 0.35941738610388707 0.24659430306847363
0.500525826747762 0.3711991699389182 0.0
0.500525826747762 0.38298095377394925 0.0
0.500525826747762 0.3947627376089804 0.0
0.500525826747762 0.40654452144401143 0.0
0.500525826747762 0.4183263052790426 0.0
0.500525826747762 0.4301080891140736 0.0
0.500525826747762 0.44188987294910476 0.0
0.500525826747762 0.4536716567841358 0.0
0.500525826747762 0.46545344061916694 0.0
0.500525826747762 0.47723522445419797 0.0
0.500525826747762 0.4890170082892291 0.0
0.500525826747762 0.5007987921242602 0.0
0.500525826747762 0.5125805759592913 0.0
0.500525826747762 0.5243623597943223 0.0
0.500525826747762 0.5361441436293535 0.0
0.500525826747762 0.5479259274643846 0.0
0.500525826747762 0.5597077112994157 0.0
0.500525826747762 0.5714894951344467 0.0
0.500525826747762 0.5832712789694778 0.0
0.5349454340094235 0.005963871052954346 0.0
0.5349454340094235 0.017745654887985438 0.0
0.5349454340094235 0.02952743872301653 0.2465943030684728
0.5349454340094235 0.04130922255804762 0.0
0.5349454340094235 0.05309100639307871 0.24659430306847285
0.5349454340094235 0.06487279022810981 0.24659430306847271
0.5349454340094235 0.0766545740631409 0.7397829092054184
0.5349454340094235 0.08843635789817199 0.4931886061369457
0.5349454340094235 0.10021814173320308 0.0
0.5349454340094235 0.11199992556823417 0.24659430306847285
0.5349454340094235 0.12378170940326527 0.7397829092054177
0.5349454340094235 0.13556349323829636 0.0
0.5349454340094235 0.14734527707332745 0.4931886061369457
0.5349454340094235 0.15912706090835854 0.24659430306847285
0.5349454340094235 0.17090884474338963 0.0
0.5349454340094235 0.18269062857842072 0.4931886061369457
0.5349454340094235 0.1944724124134518 0.0
0.5349454340094235 0.2062541962484829 0.24659430306847285
0.5349454340094235 0.218035980083514 0.7397829092054184
0.5349454340094235 0.22981776391854508 0.0
0.5349454340094235 0.24159954775357617 0.0
0.5349454340094235 0.25338133158860726 0.4931886061369445
0.5349454340094235 0.26516311542363835 0.24659430306847285
0.5349454340094235 0.2769448992586695 0.24659430306847285
0.5349454340094235 0.28872668309370053 0.0
0.5349454340094235 0.3005084669287317 0.24659430306847285
0.5349454340094235 0.3122902507637627 0.0
0.5349454340094235 0.32407203459879386 0.0
0.5349454340094235 0.3358538184338249 0.0
0.5349454340094235 0.34763560226885604 0.0
0.5349454340094235 0.35941738610388707 0.0
0.5349454340094235 0.3711991699389182 0.24659430306847285
0.5349454340094235 0.38298095377394925 0.0
0.5349454340094235 0.3947627376089804 0.0
0.5349454340094235 0.40654452144401143 0.0
0.5349454340094235 0.4183263052790426 0.24659430306847285
0.5349454340094235 0.4301080891140736 0.0
0.5349454340094235 0.44188987294910476 0.0
0.5349454340094235 0.4536716567841358 0.0
0.5349454340094235 0.46545344061916694 0.0
0.5349454340094235 0.47723522445419797 0.0
0.5349454340094235 0.4890170082892291 0.0
0.5349454340094235 0.5007987921242602 0.0
0.5349454340094235 0.5125805759592913 0.0
0.5349454340094235 0.5243623597943223 0.0
0.5349454340094235 0.5361441436293535 0.0
0.5349454340094235 0.5479259274643846 0.0
0.5349454340094235 0.5597077112994157 0.0
0.5349454340094235 0.5714894951344467 0.0
0.5349454340094235 0.5832712789694778 0.0
0.5693650412710849 0.005963871052954346 0.0
0.5693650412710849 0.017745654887985438 0.0
0.5693650412710849 0.02952743872301653 0.2465943030684728
0.5693650412710849 0.04130922255804762 0.24659430306847285
0.5693650412710849 0.05309100639307871 0.0
0.5693650412710849 0.06487279022810981 0.49318860613694543
0.5693650412710849 0.0766545740631409 0.4931886061369457
0.5693650412710849 0.08843635789817199 0.0
0.5693650412710849 0.10021814173320308 0.4931886061369457
0.5693650412710849 0.11199992556823417 0.24659430306847285
0.5693650412710849 0.12378170940326527 0.0
0.5693650412710849 0.13556349323829636 0.7397829092054184
0.5693650412710849 0.14734527707332745 0.24659430306847285
0.5693650412710849 0.15912706090835854 0.4931886061369457
0.5693650412710849 0.17090884474338963 0.0
0.5693650412710849 0.18269062857842072 0.24659430306847285
0.5693650412710849 0.1944724124134518 0.0
0.5693650412710849 0.2062541962484829 0.0
0.5693650412710849 0.218035980083514 0.0
0.5693650412710849 0.22981776391854508 0.0
0.5693650412710849 0.24159954775357617 0.0
0.5693650412710849 0.25338133158860726 0.24659430306847224
0.5693650412710849 0.26516311542363835 0.0
0.5693650412710849 0.2769448992586695 0.24659430306847285
0.5693650412710849 0.28872668309370053 0.24659430306847285
0.5693650412710849 0.3005084669287317 0.0
0.5693650412710849 0.3122902507637627 0.24659430306847285
0.5693650412710849 0.32407203459879386 0.24659430306847285
0.5693650412710849 0.3358538184338249 0.0
0.5693650412710849 0.34763560226885604 0.0
0.5693650412710849 0.35941738610388707 0.0
0.5693650412710849 0.3711991699389182 0.0
0.5693650412710849 0.38298095377394925 0.0
0.5693650412710849 0.3947627376089804 0.0
0.5693650412710849 0.40654452144401143 0.0
0.5693650412710849 0.4183263052790426 0.0
0.5693650412710849 0.4301080891140736 0.0
0.5693650412710849 0.44188987294910476 0.0
0.5693650412710849 0.4536716567841358 0.0
0.5693650412710849 0.46545344061916694 0.0
0.5693650412710849 0.47723522445419797 0.0
0.5693650412710849 0.4890170082892291 0.24659430306847285
0.5693650412710849 0.5007987921242602 0.24659430306847285
0.5693650412710849 0.5125805759592913 0.0
0.5693650412710849 0.5243623597943223 0.0
0.5693650412710849 0.5361441436293535 0.0
0.5693650412710849 0.5479259274643846 0.0
0.5693650412710849 0.5597077112994157 0.0
0.5693650412710849 0.5714894951344467 0.0
0.5693650412710849 0.5832712789694778 0.24659430306847172
0.6037846485327464 0.005963871052954346 0.0
0.6037846485327464 0.017745654887985438 0.24659430306847363
0.6037846485327464 0.02952743872301653 0.24659430306847357
0.6037846485327464 0.04130922255804762 0.0
0.6037846485327464 0.05309100639307871 0.49318860613694726
0.6037846485327464 0.06487279022810981 0.2465943030684735
0.6037846485327464 0.0766545740631409 0.24659430306847363
0.6037846485327464 0.08843635789817199 0.24659430306847363
0.6037846485327464 0.10021814173320308 0.49318860613694726
0.6037846485327464 0.11199992556823417 0.24659430306847363
0.6037846485327464 0.12378170940326527 0.24659430306847335
0.6037846485327464 0.13556349323829636 0.24659430306847363
0.6037846485327464 0.14734527707332745 0.24659430306847363
0.6037846485327464 0.15912706090835854 0.24659430306847363
0.6037846485327464 0.17090884474338963 0.24659430306847363
0.6037846485327464 0.18269062857842072 0.49318860613694726
0.6037846485327464 0.1944724124134518 0.0
0.6037846485327464 0.2062541962484829 0.49318860613694726
0.6037846485327464 0.218035980083514 0.24659430306847363
0.6037846485327464 0.22981776391854508 0.24659430306847363
0.6037846485327464 0.24159954775357617 0.24659430306847363
0.6037846485327464 0.25338133158860726 0.0
0.6037846485327464 0.26516311542363835 0.0
0.6037846485327464 0.2769448992586695 0.24659430306847363
0.6037846485327464 0.28872668309370053 0.0
0.6037846485327464 0.3005084669287317 0.0
0.6037846485327464 0.3122902507637627 0.0
0.6037846485327464 0.32407203459879386 0.0
0.6037846485327464 0.3358538184338249 0.0
0.6037846485327464 0.34763560226885604 0.24659430306847363
0.6037846485327464 0.35941738610388707 0.24659430306847363
0.6037846485327464 0.3711991699389182 0.0
0.6037846485327464 0.38298095377394925 0.49318860613694726
0.6037846485327464 0.3947627376089804 0.0
0.6037846485327464 0.40654452144401143 0.0
0.6037846485327464 0.4183263052790426 0.0
0.6037846485327464 0.4301080891140736 0.0
0.6037846485327464 0.44188987294910476 0.0
0.6037846485327464 0.4536716567841358 0.0
0.6037846485327464 0.46545344061916694 0.0
0.6037846485327464 0.47723522445419797 0.0
0.6037846485327464 0.4890170082892291 0.0
0.6037846485327464 0.5007987921242602 0.0
0.6037846485327464 0.5125805759592913 0.0
0.6037846485327464 0.5243623597943223 0.0
0.6037846485327464 0.5361441436293535 0.0
0.6037846485327464 0.5479259274643846 0.0
0.6037846485327464 0.5597077112994157 0.0
0.6037846485327464 0.5714894951344467 0.0
0.6037846485327464 0.5832712789694778 0.0
0.6382042557944079 0.005963871052954346 0.0
0.6382042557944079 0.017745654887985438 0.0
0.6382042557944079 0.02952743872301653 0.0
0.6382042557944079 0.04130922255804762 0.0
0.6382042557944079 0.05309100639307871 0.0
0.6382042557944079 0.06487279022810981 0.0
0.6382042557944079 0.0766545740631409 0.0
0.6382042557944079 0.08843635789817199 0.4931886061369457
0.6382042557944079 0.10021814173320308 0.24659430306847285
0.6382042557944079 0.11199992556823417 0.4931886061369457
0.6382042557944079 0.12378170940326527 0.0
0.6382042557944079 0.13556349323829636 0.24659430306847285
0.6382042557944079 0.14734527707332745 0.24659430306847285
0.6382042557944079 0.15912706090835854 0.4931886061369457
0.6382042557944079 0.17090884474338963 0.0
0.6382042557944079 0.18269062857842072 0.24659430306847285
0.6382042557944079 0.1944724124134518 0.0
0.6382042557944079 0.2062541962484829 0.24659430306847285
0.6382042557944079 0.218035980083514 0.9863772122738914
0.6382042557944079 0.22981776391854508 0.4931886061369457
0.6382042557944079 0.24159954775357617 0.4931886061369457
0.6382042557944079 0.25338133158860726 0.24659430306847224
0.6382042557944079 0.26516311542363835 0.0
0.6382042557944079 0.2769448992586695 0.0
0.6382042557944079 0.28872668309370053 0.0
0.6382042557944079 0.3005084669287317 0.0
0.6382042557944079 0.3122902507637627 0.0
0.6382042557944079 0.32407203459879386 0.0
0.6382042557944079 0.3358538184338249 0.24659430306847285
0.6382042557944079 0.34763560226885604 0.0
0.6382042557944079 0.35941738610388707 0.4931886061369457
0.6382042557944079 0.3711991699389182 0.24659430306847285
0.6382042557944079 0.38298095377394925 0.0
0.6382042557944079 0.3947627376089804 0.4931886061369457
0.6382042557944079 0.40654452144401143 0.0
0.6382042557944079 0.4183263052790426 0.24659430306847285
0.6382042557944079 0.4301080891140736 0.0
0.6382042557944079 0.44188987294910476 0.0
0.6382042557944079 0.4536716567841358 0.0
0.6382042557944079 0.46545344061916694 0.0
0.6382042557944079 0.47723522445419797 0.0
0.6382042557944079 0.4890170082892291 0.24659430306847285
0.6382042557944079 0.5007987921242602 0.0
0.6382042557944079 0.5125805759592913 0.0
0.6382042557944079 0.5243623597943223 0.0
0.6382042557944079 0.5361441436293535 0.0
0.6382042557944079 0.5479259274643846 0.0
0.6382042557944079 0.5597077112994157 0.0
0.6382042557944079 0.5714894951344467 0.0
0.6382042557944079 0.5832712789694778 0.0
0.6726238630560692 0.005963871052954346 0.0
0.6726238630560692 0.017745654887985438 0.0
0.6726238630560692 0.02952743872301653 0.0
0.6726238630560692 0.04130922255804762 0.0
0.6726238630560692 0.05309100639307871 0.24659430306847363
0.6726238630560692 0.06487279022810981 0.0
0.6726238630560692 0.0766545740631409 0.24659430306847363
0.6726238630560692 0.08843635789817199 0.0
0.6726238630560692 0.10021814173320308 0.24659430306847363
0.6726238630560692 0.11199992556823417 0.24659430306847363
0.6726238630560692 0.12378170940326527 0.0
0.6726238630560692 0.13556349323829636 0.24659430306847363
0.6726238630560692 0.14734527707332745 0.739782909205421
0.6726238630560692 0.15912706090835854 0.24659430306847363
0.6726238630560692 0.17090884474338963 0.0
0.6726238630560692 0.18269062857842072 0.24659430306847363
0.6726238630560692 0.1944724124134518 0.0
0.6726238630560692 0.2062541962484829 0.0
0.6726238630560692 0.218035980083514 0.24659430306847363
0.6726238630560692 0.22981776391854508 0.24659430306847363
0.6726238630560692 0.24159954775357617 0.0
0.6726238630560692 0.25338133158860726 0.0
0.6726238630560692 0.26516311542363835 0.0
0.6726238630560692 0.2769448992586695 0.0
0.6726238630560692 0.28872668309370053 0.24659430306847363
0.6726238630560692 0.3005084669287317 0.0
0.6726238630560692 0.3122902507637627 0.0
0.6726238630560692 0.32407203459879386 0.0
0.6726238630560692 0.3358538184338249 0.24659430306847363
0.6726238630560692 0.34763560226885604 0.0
0.6726238630560692 0.35941738610388707 0.0
0.6726238630560692 0.3711991699389182 0.0
0.6726238630560692 0.38298095377394925 0.0
0.6726238630560692 0.3947627376089804 0.0
0.6726238630560692 0.40654452144401143 0.0
0.6726238630560692 0.4183263052790426 0.0
0.6726238630560692 0.4301080891140736 0.0
0.6726238630560692 0.44188987294910476 0.0
0.6726238630560692 0.4536716567841358 0.0
0.6726238630560692 0.46545344061916694 0.0
0.6726238630560692 0.47723522445419797 0.0
0.6726238630560692 0.4890170082892291 0.0
0.6726238630560692 0.5007987921242602 0.0
0.6726238630560692 0.5125805759592913 0.0
0.6726238630560692 0.5243623597943223 0.0
0.6726238630560692 0.5361441436293535 0.0
0.6726238630560692 0.5479259274643846 0.0
0.6726238630560692 0.5597077112994157 0.0
0.6726238630560692 0.5714894951344467 0.0
0.6726238630560692 0.5832712789694778 0.0
0.7070434703177306 0.005963871052954346 0.0
0.7070434703177306 0.017745654887985438 0.0
0.7070434703177306 0.02952743872301653 0.0
0.7070434703177306 0.04130922255804762 0.0
0.7070434703177306 0.05309100639307871 0.0
0.7070434703177306 0.06487279022810981 0.0
0.7070434703177306 0.0766545740631409 0.24659430306847285
0.7070434703177306 0.08843635789817199 0.24659430306847285
0.7070434703177306 0.10021814173320308 0.0
0.7070434703177306 0.11199992556823417 0.0
0.7070434703177306 0.12378170940326527 0.24659430306847258
0.7070434703177306 0.13556349323829636 0.4931886061369457
0.7070434703177306 0.14734527707332745 0.24659430306847285
0.7070434703177306 0.15912706090835854 0.4931886061369457
0.7070434703177306 0.17090884474338963 0.24659430306847285
0.7070434703177306 0.18269062857842072 0.0
0.7070434703177306 0.1944724124134518 0.24659430306847285
0.7070434703177306 0.2062541962484829 0.0
0.7070434703177306 0.218035980083514 0.0
0.7070434703177306 0.22981776391854508 0.24659430306847285
0.7070434703177306 0.24159954775357617 0.4931886061369457
0.7070434703177306 0.25338133158860726 0.0
0.7070434703177306 0.26516311542363835 0.0
0.7070434703177306 0.2769448992586695 0.0
0.7070434703177306 0.28872668309370053 0.0
0.7070434703177306 0.3005084669287317 0.0
0.7070434703177306 0.3122902507637627 0.24659430306847285
0.7070434703177306 0.32407203459879386 0.0
0.7070434703177306 0.3358538184338249 0.0
0.7070434703177306 0.34763560226885604 0.0
0.7070434703177306 0.35941738610388707 0.0
0.7070434703177306 0.3711991699389182 0.0
0.7070434703177306 0.38298095377394925 0.0
0.7070434703177306 0.3947627376089804 0.24659430306847285
0.7070434703177306 0.40654452144401143 0.0
0.7070434703177306 0.4183263052790426 0.0
0.7070434703177306 0.4301080891140736 0.0
0.7070434703177306 0.44188987294910476 0.24659430306847285
0.7070434703177306 0.4536716567841358 0.0
0.7070434703177306 0.46545344061916694 0.0
0.7070434703177306 0.47723522445419797 0.0
0.7070434703177306 0.4890170082892291 0.0
0.7070434703177306 0.5007987921242602 0.0
0.7070434703177306 0.5125805759592913 0.0
0.7070434703177306 0.5243623597943223 0.0
0.7070434703177306 0.5361441436293535 0.0
0.7070434703177306 0.5479259274643846 0.0
0.7070434703177306 0.5597077112994157 0.0
0.7070434703177306 0.5714894951344467 0.0
0.7070434703177306 0.5832712789694778 0.0
0.7414630775793921 0.005963871052954346 0.0
0.7414630775793921 0.017745654887985438 0.0
0.7414630775793921 0.02952743872301653 0.0
0.7414630775793921 0.04130922255804762 0.0
0.7414630775793921 0.05309100639307871 0.0
0.7414630775793921 0.06487279022810981 0.0
0.7414630775793921 0.0766545740631409 0.24659430306847363
0.7414630775793921 0.08843635789817199 0.24659430306847363
0.7414630775793921 0.10021814173320308 0.24659430306847363
0.7414630775793921 0.11199992556823417 0.0
0.7414630775793921 0.12378170940326527 0.24659430306847335
0.7414630775793921 0.13556349323829636 0.24659430306847363
0.7414630775793921 0.14734527707332745 0.24659430306847363
0.7414630775793921 0.15912706090835854 0.0
0.7414630775793921 0.17090884474338963 0.49318860613694726
0.7414630775793921 0.18269062857842072 0.0
0.7414630775793921 0.1944724124134518 0.24659430306847363
0.7414630775793921 0.2062541962484829 0.24659430306847363
0.7414630775793921 0.218035980083514 0.24659430306847363
0.7414630775793921 0.22981776391854508 0.49318860613694726
0.7414630775793921 0.24159954775357617 0.0
0.7414630775793921 0.25338133158860726 0.24659430306847308
0.7414630775793921 0.26516311542363835 0.0
0.7414630775793921 0.2769448992586695 0.24659430306847363
0.7414630775793921 0.28872668309370053 0.0
0.7414630775793921 0.3005084669287317 0.24659430306847363
0.7414630775793921 0.3122902507637627 0.24659430306847363
0.7414630775793921 0.32407203459879386 0.0
0.7414630775793921 0.3358538184338249 0.0
0.7414630775793921 0.34763560226885604 0.0
0.7414630775793921 0.35941738610388707 0.24659430306847363
0.7414630775793921 0.3711991699389182 0.0
0.7414630775793921 0.38298095377394925 0.0
0.7414630775793921 0.3947627376089804 0.0
0.7414630775793921 0.40654452144401143 0.24659430306847363
0.7414630775793921 0.4183263052790426 0.0
0.7414630775793921 0.4301080891140736 0.0
0.7414630775793921 0.44188987294910476 0.0
0.7414630775793921 0.4536716567841358 0.0
0.7414630775793921 0.46545344061916694 0.0
0.7414630775793921 0.47723522445419797 0.0
0.7414630775793921 0.4890170082892291 0.0
0.7414630775793921 0.5007987921242602 0.0
0.7414630775793921 0.5125805759592913 0.0
0.7414630775793921 0.5243623597943223 0.0
0.7414630775793921 0.5361441436293535 0.0
0.7414630775793921 0.5479259274643846 0.0
0.7414630775793921 0.5597077112994157 0.0
0.7414630775793921 0.5714894951344467 0.0
0.7414630775793921 0.5832712789694778 0.0
0.7758826848410536 0.005963871052954346 0.0
0.7758826848410536 0.017745654887985438 0.0
0.7758826848410536 0.02952743872301653 0.2465943030684728
0.7758826848410536 0.04130922255804762 0.0
0.7758826848410536 0.05309100639307871 0.0
0.7758826848410536 0.06487279022810981 0.0
0.7758826848410536 0.0766545740631409 0.24659430306847285
0.7758826848410536 0.08843635789817199 0.0
0.7758826848410536 0.10021814173320308 0.24659430306847285
0.7758826848410536 0.11199992556823417 0.24659430306847285
0.7758826848410536 0.12378170940326527 0.24659430306847258
0.7758826848410536 0.13556349323829636 0.4931886061369457
0.7758826848410536 0.14734527707332745 0.0
0.7758826848410536 0.15912706090835854 0.0
0.7758826848410536 0.17090884474338963 0.0
0.7758826848410536 0.18269062857842072 0.0
0.7758826848410536 0.1944724124134518 0.4931886061369457
0.7758826848410536 0.2062541962484829 0.0
0.7758826848410536 0.218035980083514 0.0
0.7758826848410536 0.22981776391854508 0.0
0.7758826848410536 0.24159954775357617 0.0
0.7758826848410536 0.25338133158860726 0.24659430306847224
0.7758826848410536 0.26516311542363835 0.24659430306847285
0.7758826848410536 0.2769448992586695 0.0
0.7758826848410536 0.28872668309370053 0.0
0.7758826848410536 0.3005084669287317 0.24659430306847285
0.7758826848410536 0.3122902507637627 0.0
0.7758826848410536 0.32407203459879386 0.24659430306847285
0.7758826848410536 0.3358538184338249 0.0
0.7758826848410536 0.34763560226885604 0.0
0.7758826848410536 0.35941738610388707 0.0
0.7758826848410536 0.3711991699389182 0.0
0.7758826848410536 0.38298095377394925 0.0
0.7758826848410536 0.3947627376089804 0.0
0.7758826848410536 0.40654452144401143 0.0
0.7758826848410536 0.4183263052790426 0.0
0.7758826848410536 0.4301080891140736 0.0
0.7758826848410536 0.44188987294910476 0.0
0.7758826848410536 0.4536716567841358 0.0
0.7758826848410536 0.46545344061916694 0.0
0.7758826848410536 0.47723522445419797 0.0
0.7758826848410536 0.4890170082892291 0.0
0.7758826848410536 0.5007987921242602 0.0
0.7758826848410536 0.5125805759592913 0.0
0.7758826848410536 0.5243623597943223 0.0
0.7758826848410536 0.5361441436293535 0.0
0.7758826848410536 0.5479259274643846 0.0
0.7758826848410536 0.5597077112994157 0.0
0.7758826848410536 0.5714894951344467 0.0
0.7758826848410536 0.5832712789694778 0.0
0.810302292102715 0.005963871052954346 0.0
0.810302292102715 0.017745654887985438 0.0
0.810302292102715 0.02952743872301653 0.0
0.810302292102715 0.04130922255804762 0.24659430306847285
0.810302292102715 0.05309100639307871 0.0
0.810302292102715 0.06487279022810981 0.0
0.810302292102715 0.0766545740631409 0.0
0.810302292102715 0.08843635789817199 0.0
0.810302292102715 0.10021814173320308 0.24659430306847285
0.810302292102715 0.11199992556823417 0.0
0.810302292102715 0.12378170940326527 0.49318860613694515
0.810302292102715 0.13556349323829636 0.4931886061369457
0.810302292102715 0.14734527707332745 0.0
0.810302292102715 0.15912706090835854 0.0
0.810302292102715 0.17090884474338963 0.0
0.810302292102715 0.18269062857842072 0.4931886061369457
0.810302292102715 0.1944724124134518 0.24659430306847285
0.810302292102715 0.2062541962484829 0.0
0.810302292102715 0.218035980083514 0.0
0.810302292102715 0.22981776391854508 0.0
0.810302292102715 0.24159954775357617 0.0
0.810302292102715 0.25338133158860726 0.0
0.810302292102715 0.26516311542363835 0.24659430306847285
0.810302292102715 0.2769448992586695 0.24659430306847285
0.810302292102715 0.28872668309370053 0.0
0.810302292102715 0.3005084669287317 0.0
0.810302292102715 0.3122902507637627 0.24659430306847285
0.810302292102715 0.32407203459879386 0.0
0.810302292102715 0.3358538184338249 0.0
0.810302292102715 0.34763560226885604 0.0
0.810302292102715 0.35941738610388707 0.24659430306847285
0.810302292102715 0.3711991699389182 0.0
0.810302292102715 0.38298095377394925 0.0
0.810302292102715 0.3947627376089804 0.0
0.810302292102715 0.40654452144401143 0.0
0.810302292102715 0.4183263052790426 0.0
0.810302292102715 0.4301080891140736 0.0
0.810302292102715 0.44188987294910476 0.0
0.810302292102715 0.4536716567841358 0.0
0.810302292102715 0.46545344061916694 0.0
0.810302292102715 0.47723522445419797 0.0
0.810302292102715 0.4890170082892291 0.0
0.810302292102715 0.5007987921242602 0.0
0.810302292102715 0.5125805759592913 0.0
0.810302292102715 0.5243623597943223 0.24659430306847402
0.810302292102715 0.5361441436293535 0.0
0.810302292102715 0.5479259274643846 0.0
0.810302292102715 0.5597077112994157 0.0
0.810302292102715 0.5714894951344467 0.0
0.810302292102715 0.5832712789694778 0.0
0.8447218993643765 0.005963871052954346 0.0
0.8447218993643765 0.017745654887985438 0.0
0.8447218993643765 0.02952743872301653 0.0
0.8447218993643765 0.04130922255804762 0.0
0.8447218993643765 0.05309100639307871 0.0
0.8447218993643765 0.06487279022810981 0.0
0.8447218993643765 0.0766545740631409 0.49318860613694726
0.8447218993643765 0.08843635789817199 0.24659430306847363
0.8447218993643765 0.10021814173320308 0.24659430306847363
0.8447218993643765 0.11199992556823417 0.24659430306847363
0.8447218993643765 0.12378170940326527 0.0
0.8447218993643765 0.13556349323829636 0.24659430306847363
0.8447218993643765 0.14734527707332745 0.24659430306847363
0.8447218993643765 0.15912706090835854 0.0
0.8447218993643765 0.17090884474338963 0.0
0.8447218993643765 0.18269062857842072 0.0
0.8447218993643765 0.1944724124134518 0.24659430306847363
0.8447218993643765 0.2062541962484829 0.49318860613694726
0.8447218993643765 0.218035980083514 0.0
0.8447218993643765 0.22981776391854508 0.0
0.8447218993643765 0.24159954775357617 0.0
0.8447218993643765 0.25338133158860726 0.24659430306847308
0.8447218993643765 0.26516311542363835 0.24659430306847363
0.8447218993643765 0.2769448992586695 0.24659430306847363
0.8447218993643765 0.28872668309370053 0.0
0.8447218993643765 0.3005084669287317 0.24659430306847363
0.8447218993643765 0.3122902507637627 0.0
0.8447218993643765 0.32407203459879386 0.0
0.8447218993643765 0.3358538184338249 0.0
0.8447218993643765 0.34763560226885604 0.0
0.8447218993643765 0.35941738610388707 0.24659430306847363
0.8447218993643765 0.3711991699389182 0.0
0.8447218993643765 0.38298095377394925 0.0
0.8447218993643765 0.3947627376089804 0.0
0.8447218993643765 0.40654452144401143 0.24659430306847363
0.8447218993643765 0.4183263052790426 0.0
0.8447218993643765 0.4301080891140736 0.0
0.8447218993643765 0.44188987294910476 0.0
0.8447218993643765 0.4536716567841358 0.0
0.8447218993643765 0.46545344061916694 0.0
0.8447218993643765 0.47723522445419797 0.0
0.8447218993643765 0.4890170082892291 0.0
0.8447218993643765 0.5007987921242602 0.0
0.8447218993643765 0.5125805759592913 0.0
0.8447218993643765 0.5243623597943223 0.0
0.8447218993643765 0.5361441436293535 0.0
0.8447218993643765 0.5479259274643846 0.0
0.8447218993643765 0.5597077112994157 0.0
0.8447218993643765 0.5714894951344467 0.0
0.8447218993643765 0.5832712789694778 0.0
0.879141506626038 0.005963871052954346 0.0
0.879141506626038 0.017745654887985438 0.0
0.879141506626038 0.02952743872301653 0.0
0.879141506626038 0.04130922255804762 0.0
0.879141506626038 0.05309100639307871 0.0
0.879141506626038 0.06487279022810981 0.0
0.879141506626038 0.0766545740631409 0.0
0.879141506626038 0.08843635789817199 0.0
0.879141506626038 0.10021814173320308 0.0
0.879141506626038 0.11199992556823417 0.0
0.879141506626038 0.12378170940326527 0.0
0.879141506626038 0.13556349323829636 0.0
0.879141506626038 0.14734527707332745 0.0
0.879141506626038 0.15912706090835854 0.0
0.879141506626038 0.17090884474338963 0.0
0.879141506626038 0.18269062857842072 0.0
0.879141506626038 0.1944724124134518 0.0
0.879141506626038 0.2062541962484829 0.24659430306847285
0.879141506626038 0.218035980083514 0.24659430306847285
0.879141506626038 0.22981776391854508 0.0
0.879141506626038 0.24159954775357617 0.24659430306847285
0.879141506626038 0.25338133158860726 0.24659430306847224
0.879141506626038 0.26516311542363835 0.0
0.879141506626038 0.2769448992586695 0.0
0.879141506626038 0.28872668309370053 0.0
0.879141506626038 0.3005084669287317 0.0
0.879141506626038 0.3122902507637627 0.0
0.879141506626038 0.32407203459879386 0.0
0.879141506626038 0.3358538184338249 0.0
0.879141506626038 0.34763560226885604 0.0
0.879141506626038 0.35941738610388707 0.0
0.879141506626038 0.3711991699389182 0.0
0.879141506626038 0.38298095377394925 0.0
0.879141506626038 0.3947627376089804 0.0
0.879141506626038 0.40654452144401143 0.4931886061369457
0.879141506626038 0.4183263052790426 0.0
0.879141506626038 0.4301080891140736 0.0
0.879141506626038 0.44188987294910476 0.0
0.879141506626038 0.4536716567841358 0.24659430306847285
0.879141506626038 0.46545344061916694 0.0
0.879141506626038 0.47723522445419797 0.0
0.879141506626038 0.4890170082892291 0.0
0.879141506626038 0.5007987921242602 0.0
0.879141506626038 0.5125805759592913 0.0
0.879141506626038 0.5243623597943223 0.0
0.879141506626038 0.5361441436293535 0.0
0.879141506626038 0.5479259274643846 0.0
0.879141506626038 0.5597077112994157 0.0
0.879141506626038 0.5714894951344467 0.0
0.879141506626038 0.5832712789694778 0.0
0.9135611138876993 0.005963871052954346 0.0
0.9135611138876993 0.017745654887985438 0.0
0.9135611138876993 0.02952743872301653 0.0
0.9135611138876993 0.04130922255804762 0.0
0.9135611138876993 0.05309100639307871 0.0
0.9135611138876993 0.06487279022810981 0.0
0.9135611138876993 0.0766545740631409 0.0
0.9135611138876993 0.08843635789817199 0.0
0.9135611138876993 0.10021814173320308 0.0
0.9135611138876993 0.11199992556823417 0.24659430306847363
0.9135611138876993 0.12378170940326527 0.0
0.9135611138876993 0.13556349323829636 0.0
0.9135611138876993 0.14734527707332745 0.49318860613694726
0.9135611138876993 0.15912706090835854 0.0
0.9135611138876993 0.17090884474338963 0.0
0.9135611138876993 0.18269062857842072 0.49318860613694726
0.9135611138876993 0.1944724124134518 0.0
0.9135611138876993 0.2062541962484829 0.0
0.9135611138876993 0.218035980083514 0.0
0.9135611138876993 0.22981776391854508 0.0
0.9135611138876993 0.24159954775357617 0.0
0.9135611138876993 0.25338133158860726 0.0
0.9135611138876993 0.26516311542363835 0.0
0.9135611138876993 0.2769448992586695 0.0
0.9135611138876993 0.28872668309370053 0.0
0.9135611138876993 0.3005084669287317 0.24659430306847363
0.9135611138876993 0.3122902507637627 0.0
0.9135611138876993 0.32407203459879386 0.0
0.9135611138876993 0.3358538184338249 0.0
0.9135611138876993 0.34763560226885604 0.0
0.9135611138876993 0.35941738610388707 0.0
0.9135611138876993 0.3711991699389182 0.0
0.9135611138876993 0.38298095377394925 0.0
0.9135611138876993 0.3947627376089804 0.0
0.9135611138876993 0.40654452144401143 0.0
0.9135611138876993 0.4183263052790426 0.0
0.9135611138876993 0.4301080891140736 0.0
0.9135611138876993 0.44188987294910476 0.0
0.9135611138876993 0.4536716567841358 0.0
0.9135611138876993 0.46545344061916694 0.24659430306847363
0.9135611138876993 0.47723522445419797 0.0
0.9135611138876993 0.4890170082892291 0.0
0.9135611138876993 0.5007987921242602 0.0
0.9135611138876993 0.5125805759592913 0.0
0.9135611138876993 0.5243623597943223 0.0
0.9135611138876993 0.5361441436293535 0.0
0.9135611138876993 0.5479259274643846 0.0
0.9135611138876993 0.5597077112994157 0.0
0.9135611138876993 0.5714894951344467 0.0
0.9135611138876993 0.5832712789694778 0.0
0.9479807211493607 0.005963871052954346 0.0
0.9479807211493607 0.017745654887985438 0.0
0.9479807211493607 0.02952743872301653 0.0
0.9479807211493607 0.04130922255804762 0.0
0.9479807211493607 0.05309100639307871 0.0
0.9479807211493607 0.06487279022810981 0.0
0.9479807211493607 0.0766545740631409 0.0
0.9479807211493607 0.08843635789817199 0.0
0.9479807211493607 0.10021814173320308 0.0
0.9479807211493607 0.11199992556823417 0.0
0.9479807211493607 0.12378170940326527 0.0
0.9479807211493607 0.13556349323829636 0.0
0.9479807211493607 0.14734527707332745 0.0
0.9479807211493607 0.15912706090835854 0.0
0.9479807211493607 0.17090884474338963 0.0
0.9479807211493607 0.18269062857842072 0.0
0.9479807211493607 0.1944724124134518 0.24659430306847285
0.9479807211493607 0.2062541962484829 0.24659430306847285
0.9479807211493607 0.218035980083514 0.0
0.9479807211493607 0.22981776391854508 0.24659430306847285
0.9479807211493607 0.24159954775357617 0.24659430306847285
0.9479807211493607 0.25338133158860726 0.24659430306847224
0.9479807211493607 0.26516311542363835 0.0
0.9479807211493607 0.2769448992586695 0.0
0.9479807211493607 0.28872668309370053 0.0
0.9479807211493607 0.3005084669287317 0.0
0.9479807211493607 0.3122902507637627 0.0
0.9479807211493607 0.32407203459879386 0.0
0.9479807211493607 0.3358538184338249 0.0
0.9479807211493607 0.34763560226885604 0.0
0.9479807211493607 0.35941738610388707 0.24659430306847285
0.9479807211493607 0.3711991699389182 0.0
0.9479807211493607 0.38298095377394925 0.0
0.9479807211493607 0.3947627376089804 0.24659430306847285
0.9479807211493607 0.40654452144401143 0.0
0.9479807211493607 0.4183263052790426 0.0
0.9479807211493607 0.4301080891140736 0.0
0.9479807211493607 0.44188987294910476 0.0
0.9479807211493607 0.4536716567841358 0.0
0.9479807211493607 0.46545344061916694 0.0
0.9479807211493607 0.47723522445419797 0.0
0.9479807211493607 0.4890170082892291 0.0
0.9479807211493607 0.5007987921242602 0.0
0.9479807211493607 0.5125805759592913 0.0
0.9479807211493607 0.5243623597943223 0.0
0.9479807211493607 0.5361441436293535 0.0
0.9479807211493607 0.5479259274643846 0.0
0.9479807211493607 0.5597077112994157 0.0
0.9479807211493607 0.5714894951344467 0.0
0.9479807211493607 0.5832712789694778 0.0
0.9824003284110222 0.005963871052954346 0.0
0.9824003284110222 0.017745654887985438 0.0
0.9824003284110222 0.02952743872301653 0.0
0.9824003284110222 0.04130922255804762 0.0
0.9824003284110222 0.05309100639307871 0.0
0.9824003284110222 0.06487279022810981 0.0
0.9824003284110222 0.0766545740631409 0.0
0.9824003284110222 0.08843635789817199 0.0
0.9824003284110222 0.10021814173320308 0.0
0.9824003284110222 0.11199992556823417 0.0
0.9824003284110222 0.12378170940326527 0.0
0.9824003284110222 0.13556349323829636 0.0
0.9824003284110222 0.14734527707332745 0.24659430306847363
0.9824003284110222 0.15912706090835854 0.0
0.9824003284110222 0.17090884474338963 0.0
0.9824003284110222 0.18269062857842072 0.0
0.9824003284110222 0.1944724124134518 0.0
0.9824003284110222 0.2062541962484829 0.0
0.9824003284110222 0.218035980083514 0.0
0.9824003284110222 0.22981776391854508 0.24659430306847363
0.9824003284110222 0.24159954775357617 0.24659430306847363
0.9824003284110222 0.25338133158860726 0.0
0.9824003284110222 0.26516311542363835 0.0
0.9824003284110222 0.2769448992586695 0.0
0.9824003284110222 0.28872668309370053 0.0
0.9824003284110222 0.3005084669287317 0.0
0.9824003284110222 0.3122902507637627 0.0
0.9824003284110222 0.32407203459879386 0.0
0.9824003284110222 0.3358538184338249 0.24659430306847363
0.9824003284110222 0.34763560226885604 0.0
0.9824003284110222 0.35941738610388707 0.49318860613694726
0.9824003284110222 0.3711991699389182 0.0
0.9824003284110222 0.38298095377394925 0.0
0.9824003284110222 0.3947627376089804 0.0
0.9824003284110222 0.40654452144401143 0.0
0.9824003284110222 0.4183263052790426 0.0
0.9824003284110222 0.4301080891140736 0.0
0.9824003284110222 0.44188987294910476 0.0
0.9824003284110222 0.4536716567841358 0.0
0.9824003284110222 0.46545344061916694 0.0
0.9824003284110222 0.47723522445419797 0.0
0.9824003284110222 0.4890170082892291 0.0
0.9824003284110222 0.5007987921242602 0.0
0.9824003284110222 0.5125805759592913 0.0
0.9824003284110222 0.5243623597943223 0.0
0.9824003284110222 0.5361441436293535 0.0
0.9824003284110222 0.5479259274643846 0.0
0.9824003284110222 0.5597077112994157 0.0
0.9824003284110222 0.5714894951344467 0.0
0.9824003284110222 0.5832712789694778 0.0
1.0168199356726837 0.005963871052954346 0.0
1.0168199356726837 0.017745654887985438 0.0
1.0168199356726837 0.02952743872301653 0.0
1.0168199356726837 0.04130922255804762 0.0
1.0168199356726837 0.05309100639307871 0.0
1.0168199356726837 0.06487279022810981 0.0
1.0168199356726837 0.0766545740631409 0.0
1.0168199356726837 0.08843635789817199 0.0
1.0168199356726837 0.10021814173320308 0.0
1.0168199356726837 0.11199992556823417 0.0
1.0168199356726837 0.12378170940326527 0.0
1.0168199356726837 0.13556349323829636 0.0
1.0168199356726837 0.14734527707332745 0.0
1.0168199356726837 0.15912706090835854 0.0
1.0168199356726837 0.17090884474338963 0.49318860613694726
1.0168199356726837 0.18269062857842072 0.0
1.0168199356726837 0.1944724124134518 0.0
1.0168199356726837 0.2062541962484829 0.24659430306847363
1.0168199356726837 0.218035980083514 0.0
1.0168199356726837 0.22981776391854508 0.0
1.0168199356726837 0.24159954775357617 0.0
1.0168199356726837 0.25338133158860726 0.24659430306847308
1.0168199356726837 0.26516311542363835 0.0
1.0168199356726837 0.2769448992586695 0.0
1.0168199356726837 0.28872668309370053 0.0
1.0168199356726837 0.3005084669287317 0.49318860613694726
1.0168199356726837 0.3122902507637627 0.0
1.0168199356726837 0.32407203459879386 0.0
1.0168199356726837 0.3358538184338249 0.0
1.0168199356726837 0.34763560226885604 0.0
1.0168199356726837 0.35941738610388707 0.0
1.0168199356726837 0.3711991699389182 0.0
1.0168199356726837 0.38298095377394925 0.0
1.0168199356726837 0.3947627376089804 0.0
1.0168199356726837 0.40654452144401143 0.0
1.0168199356726837 0.4183263052790426 0.24659430306847363
1.0168199356726837 0.4301080891140736 0.0
1.0168199356726837 0.44188987294910476 0.0
1.0168199356726837 0.4536716567841358 0.0
1.0168199356726837 0.46545344061916694 0.0
1.0168199356726837 0.47723522445419797 0.0
1.0168199356726837 0.4890170082892291 0.0
1.0168199356726837 0.5007987921242602 0.0
1.0168199356726837 0.5125805759592913 0.0
1.0168199356726837 0.5243623597943223 0.0
1.0168199356726837 0.5361441436293535 0.0
1.0168199356726837 0.5479259274643846 0.0
1.0168199356726837 0.5597077112994157 0.0
1.0168199356726837 0.5714894951344467 0.0
1.0168199356726837 0.5832712789694778 0.0
1.051239542934345 0.005963871052954346 0.0
1.051239542934345 0.017745654887985438 0.0
1.051239542934345 0.02952743872301653 0.246594303068472
1.051239542934345 0.04130922255804762 0.0
1.051239542934345 0.05309100639307871 0.0
1.051239542934345 0.06487279022810981 0.0
1.051239542934345 0.0766545740631409 0.0
1.051239542934345 0.08843635789817199 0.0
1.051239542934345 0.10021814173320308 0.0
1.051239542934345 0.11199992556823417 0.0
1.051239542934345 0.12378170940326527 0.0
1.051239542934345 0.13556349323829636 0.0
1.051239542934345 0.14734527707332745 0.49318860613694415
1.051239542934345 0.15912706090835854 0.0
1.051239542934345 0.17090884474338963 0.24659430306847208
1.051239542934345 0.18269062857842072 0.0
1.051239542934345 0.1944724124134518 0.0
1.051239542934345 0.2062541962484829 0.0
1.051239542934345 0.218035980083514 0.24659430306847208
1.051239542934345 0.22981776391854508 0.0
1.051239542934345 0.24159954775357617 0.0
1.051239542934345 0.25338133158860726 0.2465943030684715
1.051239542934345 0.26516311542363835 0.24659430306847208
1.051239542934345 0.2769448992586695 0.0
1.051239542934345 0.28872668309370053 0.0
1.051239542934345 0.3005084669287317 0.24659430306847208
1.051239542934345 0.3122902507637627 0.0
1.051239542934345 0.32407203459879386 0.49318860613694415
1.051239542934345 0.3358538184338249 0.0
1.051239542934345 0.34763560226885604 0.0
1.051239542934345 0.35941738610388707 0.0
1.051239542934345 0.3711991699389182 0.0
1.051239542934345 0.38298095377394925 0.0
1.051239542934345 0.3947627376089804 0.24659430306847208
1.051239542934345 0.40654452144401143 0.0
1.051239542934345 0.4183263052790426 0.24659430306847208
1.051239542934345 0.4301080891140736 0.0
1.051239542934345 0.44188987294910476 0.0
1.051239542934345 0.4536716567841358 0.24659430306847208
1.051239542934345 0.46545344061916694 0.0
1.051239542934345 0.47723522445419797 0.0
1.051239542934345 0.4890170082892291 0.0
1.051239542934345 0.5007987921242602 0.0
1.051239542934345 0.5125805759592913 0.0
1.051239542934345 0.5243623597943223 0.0
1.051239542934345 0.5361441436293535 0.0
1.051239542934345 0.5479259274643846 0.0
1.051239542934345 0.5597077112994157 0.0
1.051239542934345 0.5714894951344467 0.0
1.051239542934345 0.5832712789694778 0.0
1.0856591501960065 0.005963871052954346 0.0
1.0856591501960065 0.017745654887985438 0.0
1.0856591501960065 0.02952743872301653 0.0
1.0856591501960065 0.04130922255804762 0.0
1.0856591501960065 0.05309100639307871 0.0
1.0856591501960065 0.06487279022810981 0.0
1.0856591501960065 0.0766545740631409 0.0
1.0856591501960065 0.08843635789817199 0.0
1.0856591501960065 0.10021814173320308 0.24659430306847363
1.0856591501960065 0.11199992556823417 0.24659430306847363
1.0856591501960065 0.12378170940326527 0.0
1.0856591501960065 0.13556349323829636 0.0
1.0856591501960065 0.14734527707332745 0.24659430306847363
1.0856591501960065 0.15912706090835854 0.0
1.0856591501960065 0.17090884474338963 0.0
1.0856591501960065 0.18269062857842072 0.0
1.0856591501960065 0.1944724124134518 0.0
1.0856591501960065 0.2062541962484829 0.0
1.0856591501960065 0.218035980083514 0.0
1.0856591501960065 0.22981776391854508 0.0
1.0856591501960065 0.24159954775357617 0.24659430306847363
1.0856591501960065 0.25338133158860726 0.0
1.0856591501960065 0.26516311542363835 0.0
1.0856591501960065 0.2769448992586695 0.0
1.0856591501960065 0.28872668309370053 0.0
1.0856591501960065 0.3005084669287317 0.0
1.0856591501960065 0.3122902507637627 0.0
1.0856591501960065 0.32407203459879386 0.0
1.0856591501960065 0.3358538184338249 0.0
1.0856591501960065 0.34763560226885604 0.0
1.0856591501960065 0.35941738610388707 0.0
1.0856591501960065 0.3711991699389182 0.0
1.0856591501960065 0.38298095377394925 0.0
1.0856591501960065 0.3947627376089804 0.0
1.0856591501960065 0.40654452144401143 0.0
1.0856591501960065 0.4183263052790426 0.0
1.0856591501960065 0.4301080891140736 0.0
1.0856591501960065 0.44188987294910476 0.0
1.0856591501960065 0.4536716567841358 0.0
1.0856591501960065 0.46545344061916694 0.0
1.0856591501960065 0.47723522445419797 0.0
1.0856591501960065 0.4890170082892291 0.0
1.0856591501960065 0.5007987921242602 0.0
1.0856591501960065 0.5125805759592913 0.0
1.0856591501960065 0.5243623597943223 0.0
1.0856591501960065 0.5361441436293535 0.0
1.0856591501960065 0.5479259274643846 0.0
1.0856591501960065 0.5597077112994157 0.0
1.0856591501960065 0.5714894951344467 0.0
1.0856591501960065 0.5832712789694778 0.0
1.120078757457668 0.005963871052954346 0.0
1.120078757457668 0.017745654887985438 0.0
1.120078757457668 0.02952743872301653 0.0
1.120078757457668 0.04130922255804762 0.0
1.120078757457668 0.05309100639307871 0.0
1.120078757457668 0.06487279022810981 0.0
1.120078757457668 0.0766545740631409 0.0
1.120078757457668 0.08843635789817199 0.0
1.120078757457668 0.10021814173320308 0.0
1.120078757457668 0.11199992556823417 0.0
1.120078757457668 0.12378170940326527 0.0
1.120078757457668 0.13556349323829636 0.0
1.120078757457668 0.14734527707332745 0.0
1.120078757457668 0.15912706090835854 0.0
1.120078757457668 0.17090884474338963 0.0
1.120078757457668 0.18269062857842072 0.0
1.120078757457668 0.1944724124134518 0.0
1.120078757457668 0.2062541962484829 0.0
1.120078757457668 0.218035980083514 0.0
1.120078757457668 0.22981776391854508 0.0
1.120078757457668 0.24159954775357617 0.0
1.120078757457668 0.25338133158860726 0.0
1.120078757457668 0.26516311542363835 0.0
1.120078757457668 0.2769448992586695 0.24659430306847363
1.120078757457668 0.28872668309370053 0.0
1.120078757457668 0.3005084669287317 0.0
1.120078757457668 0.3122902507637627 0.0
1.120078757457668 0.32407203459879386 0.0
1.120078757457668 0.3358538184338249 0.0
1.120078757457668 0.34763560226885604 0.0
1.120078757457668 0.35941738610388707 0.24659430306847363
1.120078757457668 0.3711991699389182 0.0
1.120078757457668 0.38298095377394925 0.0
1.120078757457668 0.3947627376089804 0.0
1.120078757457668 0.40654452144401143 0.0
1.120078757457668 0.4183263052790426 0.0
1.120078757457668 0.4301080891140736 0.0
1.120078757457668 0.44188987294910476 0.0
1.120078757457668 0.4536716567841358 0.0
1.120078757457668 0.46545344061916694 0.0
1.120078757457668 0.47723522445419797 0.0
1.120078757457668 0.4890170082892291 0.0
1.120078757457668 0.5007987921242602 0.0
1.120078757457668 0.5125805759592913 0.0
1.120078757457668 0.5243623597943223 0.0
1.120078757457668 0.5361441436293535 0.0
1.120078757457668 0.5479259274643846 0.0
1.120078757457668 0.5597077112994157 0.0
1.120078757457668 0.5714894951344467 0.0
1.120078757457668 0.5832712789694778 0.0
1.1544983647193294 0.005963871052954346 0.0
1.1544983647193294 0.017745654887985438 0.0
1.1544983647193294 0.02952743872301653 0.0
1.1544983647193294 0.04130922255804762 0.0
1.1544983647193294 0.05309100639307871 0.0
1.1544983647193294 0.06487279022810981 0.0
1.1544983647193294 0.0766545740631409 0.0
1.1544983647193294 0.08843635789817199 0.0
1.1544983647193294 0.10021814173320308 0.0
1.1544983647193294 0.11199992556823417 0.0
1.1544983647193294 0.12378170940326527 0.0
1.1544983647193294 0.13556349323829636 0.0
1.1544983647193294 0.14734527707332745 0.0
1.1544983647193294 0.15912706090835854 0.0
1.1544983647193294 0.17090884474338963 0.0
1.1544983647193294 0.18269062857842072 0.0
1.1544983647193294 0.1944724124134518 0.0
1.1544983647193294 0.2062541962484829 0.0
1.1544983647193294 0.218035980083514 0.0
1.1544983647193294 0.22981776391854508 0.0
1.1544983647193294 0.24159954775357617 0.24659430306847208
1.1544983647193294 0.25338133158860726 0.0
1.1544983647193294 0.26516311542363835 0.0
1.1544983647193294 0.2769448992586695 0.0
1.1544983647193294 0.28872668309370053 0.0
1.1544983647193294 0.3005084669287317 0.0
1.1544983647193294 0.3122902507637627 0.0
1.1544983647193294 0.32407203459879386 0.0
1.1544983647193294 0.3358538184338249 0.0
1.1544983647193294 0.34763560226885604 0.0
1.1544983647193294 0.35941738610388707 0.0
1.1544983647193294 0.3711991699389182 0.0
1.1544983647193294 0.38298095377394925 0.0
1.1544983647193294 0.3947627376089804 0.0
1.1544983647193294 0.40654452144401143 0.0
1.1544983647193294 0.4183263052790426 0.0
1.1544983647193294 0.4301080891140736 0.0
1.1544983647193294 0.44188987294910476 0.0
1.1544983647193294 0.4536716567841358 0.0
1.1544983647193294 0.46545344061916694 0.0
1.1544983647193294 0.47723522445419797 0.0
1.1544983647193294 0.4890170082892291 0.0
1.1544983647193294 0.5007987921242602 0.0
1.1544983647193294 0.5125805759592913 0.0
1.1544983647193294 0.5243623597943223 0.0
1.1544983647193294 0.5361441436293535 0.0
1.1544983647193294 0.5479259274643846 0.0
1.1544983647193294 0.5597077112994157 0.0
1.1544983647193294 0.5714894951344467 0.0
1.1544983647193294 0.5832712789694778 0.0
1.1889179719809908 0.005963871052954346 0.0
1.1889179719809908 0.017745654887985438 0.0
1.1889179719809908 0.02952743872301653 0.0
1.1889179719809908 0.04130922255804762 0.0
1.1889179719809908 0.05309100639307871 0.0
1.1889179719809908 0.06487279022810981 0.0
1.1889179719809908 0.0766545740631409 0.0
1.1889179719809908 0.08843635789817199 0.0
1.1889179719809908 0.10021814173320308 0.0
1.1889179719809908 0.11199992556823417 0.0
1.1889179719809908 0.12378170940326527 0.0
1.1889179719809908 0.13556349323829636 0.0
1.1889179719809908 0.14734527707332745 0.0
1.1889179719809908 0.15912706090835854 0.0
1.1889179719809908 0.17090884474338963 0.0
1.1889179719809908 0.18269062857842072 0.0
1.1889179719809908 0.1944724124134518 0.0
1.1889179719809908 0.2062541962484829 0.0
1.1889179719809908 0.218035980083514 0.49318860613694726
1.1889179719809908 0.22981776391854508 0.0
1.1889179719809908 0.24159954775357617 0.0
1.1889179719809908 0.25338133158860726 0.0
1.1889179719809908 0.26516311542363835 0.0
1.1889179719809908 0.2769448992586695 0.0
1.1889179719809908 0.28872668309370053 0.0
1.1889179719809908 0.3005084669287317 0.0
1.1889179719809908 0.3122902507637627 0.0
1.1889179719809908 0.32407203459879386 0.0
1.1889179719809908 0.3358538184338249 0.24659430306847363
1.1889179719809908 0.34763560226885604 0.0
1.1889179719809908 0.35941738610388707 0.0
1.1889179719809908 0.3711991699389182 0.0
1.1889179719809908 0.38298095377394925 0.0
1.1889179719809908 0.3947627376089804 0.0
1.1889179719809908 0.40654452144401143 0.0
1.1889179719809908 0.4183263052790426 0.0
1.1889179719809908 0.4301080891140736 0.0
1.1889179719809908 0.44188987294910476 0.0
1.1889179719809908 0.4536716567841358 0.0
1.1889179719809908 0.46545344061916694 0.0
1.1889179719809908 0.47723522445419797 0.0
1.1889179719809908 0.4890170082892291 0.0
1.1889179719809908 0.5007987921242602 0.0
1.1889179719809908 0.5125805759592913 0.0
1.1889179719809908 0.5243623597943223 0.0
1.1889179719809908 0.5361441436293535 0.0
1.1889179719809908 0.5479259274643846 0.0
1.1889179719809908 0.5597077112994157 0.0
1.1889179719809908 0.5714894951344467 0.0
1.1889179719809908 0.5832712789694778 0.0
1.2233375792426524 0.005963871052954346 0.0
1.2233375792426524 0.017745654887985438 0.0
1.2233375792426524 0.02952743872301653 0.0
1.2233375792426524 0.04130922255804762 0.0
1.2233375792426524 0.05309100639307871 0.0
1.2233375792426524 0.06487279022810981 0.0
1.2233375792426524 0.0766545740631409 0.0
1.2233375792426524 0.08843635789817199 0.0
1.2233375792426524 0.10021814173320308 0.0
1.2233375792426524 0.11199992556823417 0.0
1.2233375792426524 0.12378170940326527 0.0
1.2233375792426524 0.13556349323829636 0.0
1.2233375792426524 0.14734527707332745 0.0
1.2233375792426524 0.15912706090835854 0.0
1.2233375792426524 0.17090884474338963 0.0
1.2233375792426524 0.18269062857842072 0.0
1.2233375792426524 0.1944724124134518 0.0
1.2233375792426524 0.2062541962484829 0.0
1.2233375792426524 0.218035980083514 0.0
1.2233375792426524 0.22981776391854508 0.0
1.2233375792426524 0.24159954775357617 0.0
1.2233375792426524 0.25338133158860726 0.24659430306847308
1.2233375792426524 0.26516311542363835 0.24659430306847363
1.2233375792426524 0.2769448992586695 0.0
1.2233375792426524 0.28872668309370053 0.0
1.2233375792426524 0.3005084669287317 0.0
1.2233375792426524 0.3122902507637627 0.0
1.2233375792426524 0.32407203459879386 0.0
1.2233375792426524 0.3358538184338249 0.0
1.2233375792426524 0.34763560226885604 0.0
1.2233375792426524 0.35941738610388707 0.0
1.2233375792426524 0.3711991699389182 0.0
1.2233375792426524 0.38298095377394925 0.0
1.2233375792426524 0.3947627376089804 0.0
1.2233375792426524 0.40654452144401143 0.0
1.2233375792426524 0.4183263052790426 0.0
1.2233375792426524 0.4301080891140736 0.0
1.2233375792426524 0.44188987294910476 0.0
1.2233375792426524 0.4536716567841358 0.0
1.2233375792426524 0.46545344061916694 0.0
1.2233375792426524 0.47723522445419797 0.0
1.2233375792426524 0.4890170082892291 0.0
1.2233375792426524 0.5007987921242602 0.0
1.2233375792426524 0.5125805759592913 0.0
1.2233375792426524 0.5243623597943223 0.0
1.2233375792426524 0.5361441436293535 0.0
1.2233375792426524 0.5479259274643846 0.0
1.2233375792426524 0.5597077112994157 0.0
1.2233375792426524 0.5714894951344467 0.0
1.2233375792426524 0.5832712789694778 0.0
1.2577571865043136 0.005963871052954346 0.0
1.2577571865043136 0.017745654887985438 0.0
1.2577571865043136 0.02952743872301653 0.0
1.2577571865043136 0.04130922255804762 0.0
1.2577571865043136 0.05309100639307871 0.0
1.2577571865043136 0.06487279022810981 0.0
1.2577571865043136 0.0766545740631409 0.0
1.2577571865043136 0.08843635789817199 0.0
1.2577571865043136 0.10021814173320308 0.0
1.2577571865043136 0.11199992556823417 0.0
1.2577571865043136 0.12378170940326527 0.0
1.2577571865043136 0.13556349323829636 0.0
1.2577571865043136 0.14734527707332745 0.0
1.2577571865043136 0.15912706090835854 0.0
1.2577571865043136 0.17090884474338963 0.0
1.2577571865043136 0.18269062857842072 0.0
1.2577571865043136 0.1944724124134518 0.24659430306847363
1.2577571865043136 0.2062541962484829 0.0
1.2577571865043136 0.218035980083514 0.0
1.2577571865043136 0.22981776391854508 0.0
1.2577571865043136 0.24159954775357617 0.0
1.2577571865043136 0.25338133158860726 0.0
1.2577571865043136 0.26516311542363835 0.0
1.2577571865043136 0.2769448992586695 0.0
1.2577571865043136 0.28872668309370053 0.0
1.2577571865043136 0.3005084669287317 0.0
1.2577571865043136 0.3122902507637627 0.0
1.2577571865043136 0.32407203459879386 0.0
1.2577571865043136 0.3358538184338249 0.0
1.2577571865043136 0.34763560226885604 0.0
1.2577571865043136 0.35941738610388707 0.0
1.2577571865043136 0.3711991699389182 0.0
1.2577571865043136 0.38298095377394925 0.0
1.2577571865043136 0.3947627376089804 0.0
1.2577571865043136 0.40654452144401143 0.0
1.2577571865043136 0.4183263052790426 0.0
1.2577571865043136 0.4301080891140736 0.0
1.2577571865043136 0.44188987294910476 0.0
1.2577571865043136 0.4536716567841358 0.0
1.2577571865043136 0.46545344061916694 0.0
1.2577571865043136 0.47723522445419797 0.0
1.2577571865043136 0.4890170082892291 0.0
1.2577571865043136 0.5007987921242602 0.0
1.2577571865043136 0.5125805759592913 0.0
1.2577571865043136 0.5243623597943223 0.0
1.2577571865043136 0.5361441436293535 0.0
1.2577571865043136 0.5479259274643846 0.0
1.2577571865043136 0.5597077112994157 0.0
1.2577571865043136 0.5714894951344467 0.0
1.2577571865043136 0.5832712789694778 0.0
1.2921767937659752 0.005963871052954346 0.0
1.2921767937659752 0.017745654887985438 0.0
1.2921767937659752 0.02952743872301653 0.0
1.2921767937659752 0.04130922255804762 0.0
1.2921767937659752 0.05309100639307871 0.0
1.2921767937659752 0.06487279022810981 0.0
1.2921767937659752 0.0766545740631409 0.0
1.2921767937659752 0.08843635789817199 0.0
1.2921767937659752 0.10021814173320308 0.0
1.2921767937659752 0.11199992556823417 0.0
1.2921767937659752 0.12378170940326527 0.0
1.2921767937659752 0.13556349323829636 0.0
1.2921767937659752 0.14734527707332745 0.0
1.2921767937659752 0.15912706090835854 0.0
1.2921767937659752 0.17090884474338963 0.0
1.2921767937659752 0.18269062857842072 0.0
1.2921767937659752 0.1944724124134518 0.0
1.2921767937659752 0.2062541962484829 0.0
1.2921767937659752 0.218035980083514 0.0
1.2921767937659752 0.22981776391854508 0.0
1.2921767937659752 0.24159954775357617 0.24659430306847208
1.2921767937659752 0.25338133158860726 0.0
1.2921767937659752 0.26516311542363835 0.0
1.2921767937659752 0.2769448992586695 0.0
1.2921767937659752 0.28872668309370053 0.0
1.2921767937659752 0.3005084669287317 0.0
1.2921767937659752 0.3122902507637627 0.0
1.2921767937659752 0.32407203459879386 0.0
1.2921767937659752 0.3358538184338249 0.0
1.2921767937659752 0.34763560226885604 0.0
1.2921767937659752 0.35941738610388707 0.0
1.2921767937659752 0.3711991699389182 0.0
1.2921767937659752 0.38298095377394925 0.0
1.2921767937659752 0.3947627376089804 0.0
1.2921767937659752 0.40654452144401143 0.0
1.2921767937659752 0.4183263052790426 0.0
1.2921767937659752 0.4301080891140736 0.0
1.2921767937659752 0.44188987294910476 0.0
1.2921767937659752 0.4536716567841358 0.0
1.2921767937659752 0.46545344061916694 0.0
1.2921767937659752 0.47723522445419797 0.0
1.2921767937659752 0.4890170082892291 0.0
1.2921767937659752 0.5007987921242602 0.0
1.2921767937659752 0.5125805759592913 0.0
1.2921767937659752 0.5243623597943223 0.0
1.2921767937659752 0.5361441436293535 0.0
1.2921767937659752 0.5479259274643846 0.0
1.2921767937659752 0.5597077112994157 0.0
1.2921767937659752 0.5714894951344467 0.0
1.2921767937659752 0.5832712789694778 0.0
1.3265964010276368 0.005963871052954346 0.0
1.3265964010276368 0.017745654887985438 0.0
1.3265964010276368 0.02952743872301653 0.0
1.3265964010276368 0.04130922255804762 0.0
1.3265964010276368 0.05309100639307871 0.0
1.3265964010276368 0.06487279022810981 0.0
1.3265964010276368 0.0766545740631409 0.0
1.3265964010276368 0.08843635789817199 0.0
1.3265964010276368 0.10021814173320308 0.0
1.3265964010276368 0.11199992556823417 0.0
1.3265964010276368 0.12378170940326527 0.0
1.3265964010276368 0.13556349323829636 0.0
1.3265964010276368 0.14734527707332745 0.0
1.3265964010276368 0.15912706090835854 0.0
1.3265964010276368 0.17090884474338963 0.0
1.3265964010276368 0.18269062857842072 0.0
1.3265964010276368 0.1944724124134518 0.0
1.3265964010276368 0.2062541962484829 0.0
1.3265964010276368 0.218035980083514 0.0
1.3265964010276368 0.22981776391854508 0.0
1.3265964010276368 0.24159954775357617 0.0
1.3265964010276368 0.25338133158860726 0.0
1.3265964010276368 0.26516311542363835 0.49318860613694726
1.3265964010276368 0.2769448992586695 0.0
1.3265964010276368 0.28872668309370053 0.0
1.3265964010276368 0.3005084669287317 0.0
1.3265964010276368 0.3122902507637627 0.0
1.3265964010276368 0.32407203459879386 0.0
1.3265964010276368 0.3358538184338249 0.0
1.3265964010276368 0.34763560226885604 0.0
1.3265964010276368 0.35941738610388707 0.0
1.3265964010276368 0.3711991699389182 0.0
1.3265964010276368 0.38298095377394925 0.0
1.3265964010276368 0.3947627376089804 0.0
1.3265964010276368 0.40654452144401143 0.0
1.3265964010276368 0.4183263052790426 0.0
1.3265964010276368 0.4301080891140736 0.0
1.3265964010276368 0.44188987294910476 0.0
1.3265964010276368 0.4536716567841358 0.0
1.3265964010276368 0.46545344061916694 0.0
1.3265964010276368 0.47723522445419797 0.0
1.3265964010276368 0.4890170082892291 0.0
1.3265964010276368 0.5007987921242602 0.0
1.3265964010276368 0.5125805759592913 0.0
1.3265964010276368 0.5243623597943223 0.0
1.3265964010276368 0.5361441436293535 0.0
1.3265964010276368 0.5479259274643846 0.0
1.3265964010276368 0.5597077112994157 0.0
1.3265964010276368 0.5714894951344467 0.0
1.3265964010276368 0.5832712789694778 0.0
1.361016008289298 0.005963871052954346 0.0
1.361016008289298 0.017745654887985438 0.0
1.361016008289298 0.02952743872301653 0.0
1.361016008289298 0.04130922255804762 0.0
1.361016008289298 0.05309100639307871 0.0
1.361016008289298 0.06487279022810981 0.0
1.361016008289298 0.0766545740631409 0.0
1.361016008289298 0.08843635789817199 0.0
1.361016008289298 0.10021814173320308 0.0
1.361016008289298 0.11199992556823417 0.0
1.361016008289298 0.12378170940326527 0.0
1.361016008289298 0.13556349323829636 0.0
1.361016008289298 0.14734527707332745 0.0
1.361016008289298 0.15912706090835854 0.24659430306847363
1.361016008289298 0.17090884474338963 0.0
1.361016008289298 0.18269062857842072 0.0
1.361016008289298 0.1944724124134518 0.0
1.361016008289298 0.2062541962484829 0.0
1.361016008289298 0.218035980083514 0.0
1.361016008289298 0.22981776391854508 0.0
1.361016008289298 0.24159954775357617 0.0
1.361016008289298 0.25338133158860726 0.0
1.361016008289298 0.26516311542363835 0.0
1.361016008289298 0.2769448992586695 0.0
1.361016008289298 0.28872668309370053 0.0
1.361016008289298 0.3005084669287317 0.0
1.361016008289298 0.3122902507637627 0.0
1.361016008289298 0.32407203459879386 0.0
1.361016008289298 0.3358538184338249 0.0
1.361016008289298 0.34763560226885604 0.0
1.361016008289298 0.35941738610388707 0.0
1.361016008289298 0.3711991699389182 0.0
1.361016008289298 0.38298095377394925 0.0
1.361016008289298 0.3947627376089804 0.0
1.361016008289298 0.40654452144401143 0.0
1.361016008289298 0.4183263052790426 0.0
1.361016008289298 0.4301080891140736 0.0
1.361016008289298 0.44188987294910476 0.24659430306847363
1.361016008289298 0.4536716567841358 0.0
1.361016008289298 0.46545344061916694 0.0
1.361016008289298 0.47723522445419797 0.0
1.361016008289298 0.4890170082892291 0.0
1.361016008289298 0.5007987921242602 0.0
1.361016008289298 0.5125805759592913 0.0
1.361016008289298 0.5243623597943223 0.0
1.361016008289298 0.5361441436293535 0.0
1.361016008289298 0.5479259274643846 0.0
1.361016008289298 0.5597077112994157 0.0
1.361016008289298 0.5714894951344467 0.0
1.361016008289298 0.5832712789694778 0.0
1.3954356155509595 0.005963871052954346 0.0
1.3954356155509595 0.017745654887985438 0.0
1.3954356155509595 0.02952743872301653 0.0
1.3954356155509595 0.04130922255804762 0.0
1.3954356155509595 0.05309100639307871 0.0
1.3954356155509595 0.06487279022810981 0.0
1.3954356155509595 0.0766545740631409 0.0
1.3954356155509595 0.08843635789817199 0.0
1.3954356155509595 0.10021814173320308 0.0
1.3954356155509595 0.11199992556823417 0.0
1.3954356155509595 0.12378170940326527 0.0
1.3954356155509595 0.13556349323829636 0.24659430306847208
1.3954356155509595 0.14734527707332745 0.0
1.3954356155509595 0.15912706090835854 0.0
1.3954356155509595 0.17090884474338963 0.0
1.3954356155509595 0.18269062857842072 0.0
1.3954356155509595 0.1944724124134518 0.0
1.3954356155509595 0.2062541962484829 0.0
1.3954356155509595 0.218035980083514 0.0
1.3954356155509595 0.22981776391854508 0.0
1.3954356155509595 0.24159954775357617 0.0
1.3954356155509595 0.25338133158860726 0.2465943030684715
1.3954356155509595 0.26516311542363835 0.0
1.3954356155509595 0.2769448992586695 0.0
1.3954356155509595 0.28872668309370053 0.0
1.3954356155509595 0.3005084669287317 0.0
1.3954356155509595 0.3122902507637627 0.0
1.3954356155509595 0.32407203459879386 0.0
1.3954356155509595 0.3358538184338249 0.0
1.3954356155509595 0.34763560226885604 0.0
1.3954356155509595 0.35941738610388707 0.0
1.3954356155509595 0.3711991699389182 0.0
1.3954356155509595 0.38298095377394925 0.0
1.3954356155509595 0.3947627376089804 0.0
1.3954356155509595 0.40654452144401143 0.0
1.3954356155509595 0.4183263052790426 0.0
1.3954356155509595 0.4301080891140736 0.0
1.3954356155509595 0.44188987294910476 0.0
1.3954356155509595 0.4536716567841358 0.0
1.3954356155509595 0.46545344061916694 0.0
1.3954356155509595 0.47723522445419797 0.0
1.3954356155509595 0.4890170082892291 0.0
1.3954356155509595 0.5007987921242602 0.0
1.3954356155509595 0.5125805759592913 0.0
1.3954356155509595 0.5243623597943223 0.0
1.3954356155509595 0.5361441436293535 0.0
1.3954356155509595 0.5479259274643846 0.0
1.3954356155509595 0.5597077112994157 0.0
1.3954356155509595 0.5714894951344467 0.0
1.3954356155509595 0.5832712789694778 0.0
1.4298552228126211 0.005963871052954346 0.0
1.4298552228126211 0.017745654887985438 0.0
1.4298552228126211 0.02952743872301653 0.0
1.4298552228126211 0.04130922255804762 0.0
1.4298552228126211 0.05309100639307871 0.0
1.4298552228126211 0.06487279022810981 0.0
1.4298552228126211 0.0766545740631409 0.0
1.4298552228126211 0.08843635789817199 0.0
1.4298552228126211 0.10021814173320308 0.0
1.4298552228126211 0.11199992556823417 0.0
1.4298552228126211 0.12378170940326527 0.0
1.4298552228126211 0.13556349323829636 0.0
1.4298552228126211 0.14734527707332745 0.0
1.4298552228126211 0.15912706090835854 0.0
1.4298552228126211 0.17090884474338963 0.0
1.4298552228126211 0.18269062857842072 0.0
1.4298552228126211 0.1944724124134518 0.0
1.4298552228126211 0.2062541962484829 0.24659430306847363
1.4298552228126211 0.218035980083514 0.0
1.4298552228126211 0.22981776391854508 0.0
1.4298552228126211 0.24159954775357617 0.0
1.4298552228126211 0.25338133158860726 0.0
1.4298552228126211 0.26516311542363835 0.0
1.4298552228126211 0.2769448992586695 0.0
1.4298552228126211 0.28872668309370053 0.0
1.4298552228126211 0.3005084669287317 0.0
1.4298552228126211 0.3122902507637627 0.0
1.4298552228126211 0.32407203459879386 0.0
1.4298552228126211 0.3358538184338249 0.0
1.4298552228126211 0.34763560226885604 0.0
1.4298552228126211 0.35941738610388707 0.0
1.4298552228126211 0.3711991699389182 0.0
1.4298552228126211 0.38298095377394925 0.0
1.4298552228126211 0.3947627376089804 0.0
1.4298552228126211 0.40654452144401143 0.0
1.4298552228126211 0.4183263052790426 0.0
1.4298552228126211 0.4301080891140736 0.0
1.4298552228126211 0.44188987294910476 0.0
1.4298552228126211 0.4536716567841358 0.0
1.4298552228126211 0.46545344061916694 0.0
1.4298552228126211 0.47723522445419797 0.0
1.4298552228126211 0.4890170082892291 0.0
1.4298552228126211 0.5007987921242602 0.0
1.4298552228126211 0.5125805759592913 0.0
1.4298552228126211 0.5243623597943223 0.0
1.4298552228126211 0.5361441436293535 0.0
1.4298552228126211 0.5479259274643846 0.0
1.4298552228126211 0.5597077112994157 0.0
1.4298552228126211 0.5714894951344467 0.0
1.4298552228126211 0.5832712789694778 0.0
1.4642748300742823 0.005963871052954346 0.0
1.4642748300742823 0.017745654887985438 0.0
1.4642748300742823 0.02952743872301653 0.0
1.4642748300742823 0.04130922255804762 0.0
1.4642748300742823 0.05309100639307871 0.0
1.4642748300742823 0.06487279022810981 0.0
1.4642748300742823 0.0766545740631409 0.0
1.4642748300742823 0.08843635789817199 0.0
1.4642748300742823 0.10021814173320308 0.0
1.4642748300742823 0.11199992556823417 0.0
1.4642748300742823 0.12378170940326527 0.0
1.4642748300742823 0.13556349323829636 0.24659430306847363
1.4642748300742823 0.14734527707332745 0.0
1.4642748300742823 0.15912706090835854 0.0
1.4642748300742823 0.17090884474338963 0.0
1.4642748300742823 0.18269062857842072 0.0
1.4642748300742823 0.1944724124134518 0.0
1.4642748300742823 0.2062541962484829 0.0
1.4642748300742823 0.218035980083514 0.0
1.4642748300742823 0.22981776391854508 0.0
1.4642748300742823 0.24159954775357617 0.0
1.4642748300742823 0.25338133158860726 0.0
1.4642748300742823 0.26516311542363835 0.0
1.4642748300742823 0.2769448992586695 0.0
1.4642748300742823 0.28872668309370053 0.0
1.4642748300742823 0.3005084669287317 0.0
1.4642748300742823 0.3122902507637627 0.0
1.4642748300742823 0.32407203459879386 0.0
1.4642748300742823 0.3358538184338249 0.0
1.4642748300742823 0.34763560226885604 0.0
1.4642748300742823 0.35941738610388707 0.0
1.4642748300742823 0.3711991699389182 0.0
1.4642748300742823 0.38298095377394925 0.0
1.4642748300742823 0.3947627376089804 0.0
1.4642748300742823 0.40654452144401143 0.0
1.4642748300742823 0.4183263052790426 0.0
1.4642748300742823 0.4301080891140736 0.0
1.4642748300742823 0.44188987294910476 0.0
1.4642748300742823 0.4536716567841358 0.0
1.4642748300742823 0.46545344061916694 0.0
1.4642748300742823 0.47723522445419797 0.0
1.4642748300742823 0.4890170082892291 0.0
1.4642748300742823 0.5007987921242602 0.0
1.4642748300742823 0.5125805759592913 0.0
1.4642748300742823 0.5243623597943223 0.0
1.4642748300742823 0.5361441436293535 0.0
1.4642748300742823 0.5479259274643846 0.0
1.4642748300742823 0.5597077112994157 0.0
1.4642748300742823 0.5714894951344467 0.0
1.4642748300742823 0.5832712789694778 0.0
1.4986944373359439 0.005963871052954346 0.0
1.4986944373359439 0.017745654887985438 0.0
1.4986944373359439 0.02952743872301653 0.0
1.4986944373359439 0.04130922255804762 0.0
1.4986944373359439 0.05309100639307871 0.0
1.4986944373359439 0.06487279022810981 0.0
1.4986944373359439 0.0766545740631409 0.0
1.4986944373359439 0.08843635789817199 0.0
1.4986944373359439 0.10021814173320308 0.0
1.4986944373359439 0.11199992556823417 0.0
1.4986944373359439 0.12378170940326527 0.0
1.4986944373359439 0.13556349323829636 0.0
1.4986944373359439 0.14734527707332745 0.0
1.4986944373359439 0.15912706090835854 0.0
1.4986944373359439 0.17090884474338963 0.0
1.4986944373359439 0.18269062857842072 0.0
1.4986944373359439 0.1944724124134518 0.0
1.4986944373359439 0.2062541962484829 0.0
1.4986944373359439 0.218035980083514 0.0
1.4986944373359439 0.22981776391854508 0.0
1.4986944373359439 0.24159954775357617 0.0
1.4986944373359439 0.25338133158860726 0.0
1.4986944373359439 0.26516311542363835 0.0
1.4986944373359439 0.2769448992586695 0.0
1.4986944373359439 0.28872668309370053 0.0
1.4986944373359439 0.3005084669287317 0.0
1.4986944373359439 0.3122902507637627 0.0
1.4986944373359439 0.32407203459879386 0.0
1.4986944373359439 0.3358538184338249 0.0
1.4986944373359439 0.34763560226885604 0.0
1.4986944373359439 0.35941738610388707 0.0
1.4986944373359439 0.3711991699389182 0.0
1.4986944373359439 0.38298095377394925 0.0
1.4986944373359439 0.3947627376089804 0.0
1.4986944373359439 0.40654452144401143 0.0
1.4986944373359439 0.4183263052790426 0.0
1.4986944373359439 0.4301080891140736 0.0
1.4986944373359439 0.44188987294910476 0.0
1.4986944373359439 0.4536716567841358 0.0
1.4986944373359439 0.46545344061916694 0.0
1.4986944373359439 0.47723522445419797 0.0
1.4986944373359439 0.4890170082892291 0.0
1.4986944373359439 0.5007987921242602 0.0
1.4986944373359439 0.5125805759592913 0.0
1.4986944373359439 0.5243623597943223 0.0
1.4986944373359439 0.5361441436293535 0.0
1.4986944373359439 0.5479259274643846 0.0
1.4986944373359439 0.5597077112994157 0.0
1.4986944373359439 0.5714894951344467 0.0
1.4986944373359439 0.5832712789694778 0.0
1.5331140445976053 0.005963871052954346 0.0
1.5331140445976053 0.017745654887985438 0.0
1.5331140445976053 0.02952743872301653 0.0
1.5331140445976053 0.04130922255804762 0.0
1.5331140445976053 0.05309100639307871 0.0
1.5331140445976053 0.06487279022810981 0.0
1.5331140445976053 0.0766545740631409 0.0
1.5331140445976053 0.08843635789817199 0.0
1.5331140445976053 0.10021814173320308 0.0
1.5331140445976053 0.11199992556823417 0.24659430306847208
1.5331140445976053 0.12378170940326527 0.0
1.5331140445976053 0.13556349323829636 0.0
1.5331140445976053 0.14734527707332745 0.0
1.5331140445976053 0.15912706090835854 0.0
1.5331140445976053 0.17090884474338963 0.0
1.5331140445976053 0.18269062857842072 0.0
1.5331140445976053 0.1944724124134518 0.0
1.5331140445976053 0.2062541962484829 0.0
1.5331140445976053 0.218035980083514 0.0
1.5331140445976053 0.22981776391854508 0.0
1.5331140445976053 0.24159954775357617 0.0
1.5331140445976053 0.25338133158860726 0.0
1.5331140445976053 0.26516311542363835 0.0
1.5331140445976053 0.2769448992586695 0.0
1.5331140445976053 0.28872668309370053 0.0
1.5331140445976053 0.3005084669287317 0.0
1.5331140445976053 0.3122902507637627 0.0
1.5331140445976053 0.32407203459879386 0.0
1.5331140445976053 0.3358538184338249 0.0
1.5331140445976053 0.34763560226885604 0.0
1.5331140445976053 0.35941738610388707 0.0
1.5331140445976053 0.3711991699389182 0.0
1.5331140445976053 0.38298095377394925 0.0
1.5331140445976053 0.3947627376089804 0.0
1.5331140445976053 0.40654452144401143 0.0
1.5331140445976053 0.4183263052790426 0.0
1.5331140445976053 0.4301080891140736 0.0
1.5331140445976053 0.44188987294910476 0.0
1.5331140445976053 0.4536716567841358 0.0
1.5331140445976053 0.46545344061916694 0.0
1.5331140445976053 0.47723522445419797 0.0
1.5331140445976053 0.4890170082892291 0.0
1.5331140445976053 0.5007987921242602 0.0
1.5331140445976053 0.5125805759592913 0.0
1.5331140445976053 0.5243623597943223 0.0
1.5331140445976053 0.5361441436293535 0.0
1.5331140445976053 0.5479259274643846 0.0
1.5331140445976053 0.5597077112994157 0.0
1.5331140445976053 0.5714894951344467 0.0
1.5331140445976053 0.5832712789694778 0.0
1.5675336518592666 0.005963871052954346 0.0
1.5675336518592666 0.017745654887985438 0.0
1.5675336518592666 0.02952743872301653 0.0
1.5675336518592666 0.04130922255804762 0.0
1.5675336518592666 0.05309100639307871 0.0
1.5675336518592666 0.06487279022810981 0.0
1.5675336518592666 0.0766545740631409 0.0
1.5675336518592666 0.08843635789817199 0.0
1.5675336518592666 0.10021814173320308 0.0
1.5675336518592666 0.11199992556823417 0.0
1.5675336518592666 0.12378170940326527 0.0
1.5675336518592666 0.13556349323829636 0.0
1.5675336518592666 0.14734527707332745 0.0
1.5675336518592666 0.15912706090835854 0.0
1.5675336518592666 0.17090884474338963 0.0
1.5675336518592666 0.18269062857842072 0.0
1.5675336518592666 0.1944724124134518 0.0
1.5675336518592666 0.2062541962484829 0.0
1.5675336518592666 0.218035980083514 0.0
1.5675336518592666 0.22981776391854508 0.0
1.5675336518592666 0.24159954775357617 0.0
1.5675336518592666 0.25338133158860726 0.0
1.5675336518592666 0.26516311542363835 0.0
1.5675336518592666 0.2769448992586695 0.0
1.5675336518592666 0.28872668309370053 0.0
1.5675336518592666 0.3005084669287317 0.0
1.5675336518592666 0.3122902507637627 0.0
1.5675336518592666 0.32407203459879386 0.0
1.5675336518592666 0.3358538184338249 0.0
1.5675336518592666 0.34763560226885604 0.0
1.5675336518592666 0.35941738610388707 0.0
1.5675336518592666 0.3711991699389182 0.0
1.5675336518592666 0.38298095377394925 0.0
1.5675336518592666 0.3947627376089804 0.0
1.5675336518592666 0.40654452144401143 0.0
1.5675336518592666 0.4183263052790426 0.0
1.5675336518592666 0.4301080891140736 0.0
1.5675336518592666 0.44188987294910476 0.0
1.5675336518592666 0.4536716567841358 0.0
1.5675336518592666 0.46545344061916694 0.0
1.5675336518592666 0.47723522445419797 0.0
1.5675336518592666 0.4890170082892291 0.0
1.5675336518592666 0.5007987921242602 0.0
1.5675336518592666 0.5125805759592913 0.0
1.5675336518592666 0.5243623597943223 0.0
1.5675336518592666 0.5361441436293535 0.0
1.5675336518592666 0.5479259274643846 0.0
1.5675336518592666 0.5597077112994157 0.0
1.5675336518592666 0.5714894951344467 0.0
1.5675336518592666 0.5832712789694778 0.0
1.6019532591209282 0.005963871052954346 0.0
1.6019532591209282 0.017745654887985438 0.0
1.6019532591209282 0.02952743872301653 0.0
1.6019532591209282 0.04130922255804762 0.0
1.6019532591209282 0.05309100639307871 0.0
1.6019532591209282 0.06487279022810981 0.0
1.6019532591209282 0.0766545740631409 0.0
1.6019532591209282 0.08843635789817199 0.0
1.6019532591209282 0.10021814173320308 0.0
1.6019532591209282 0.11199992556823417 0.0
1.6019532591209282 0.12378170940326527 0.0
1.6019532591209282 0.13556349323829636 0.0
1.6019532591209282 0.14734527707332745 0.0
1.6019532591209282 0.15912706090835854 0.0
1.6019532591209282 0.17090884474338963 0.0
1.6019532591209282 0.18269062857842072 0.0
1.6019532591209282 0.1944724124134518 0.0
1.6019532591209282 0.2062541962484829 0.0
1.6019532591209282 0.218035980083514 0.0
1.6019532591209282 0.22981776391854508 0.0
1.6019532591209282 0.24159954775357617 0.0
1.6019532591209282 0.25338133158860726 0.0
1.6019532591209282 0.26516311542363835 0.0
1.6019532591209282 0.2769448992586695 0.0
1.6019532591209282 0.28872668309370053 0.0
1.6019532591209282 0.3005084669287317 0.0
1.6019532591209282 0.3122902507637627 0.0
1.6019532591209282 0.32407203459879386 0.0
1.6019532591209282 0.3358538184338249 0.0
1.6019532591209282 0.34763560226885604 0.0
1.6019532591209282 0.35941738610388707 0.0
1.6019532591209282 0.3711991699389182 0.0
1.6019532591209282 0.38298095377394925 0.0
1.6019532591209282 0.3947627376089804 0.0
1.6019532591209282 0.40654452144401143 0.0
1.6019532591209282 0.4183263052790426 0.0
1.6019532591209282 0.4301080891140736 0.0
1.6019532591209282 0.44188987294910476 0.0
1.6019532591209282 0.4536716567841358 0.0
1.6019532591209282 0.46545344061916694 0.0
1.6019532591209282 0.47723522445419797 0.0
1.6019532591209282 0.4890170082892291 0.0
1.6019532591209282 0.5007987921242602 0.0
1.6019532591209282 0.5125805759592913 0.0
1.6019532591209282 0.5243623597943223 0.0
1.6019532591209282 0.5361441436293535 0.0
1.6019532591209282 0.5479259274643846 0.0
1.6019532591209282 0.5597077112994157 0.0
1.6019532591209282 0.5714894951344467 0.0
1.6019532591209282 0.5832712789694778 0.0
1.6363728663825896 0.005963871052954346 0.0
1.6363728663825896 0.017745654887985438 0.0
1.6363728663825896 0.02952743872301653 0.0
1.6363728663825896 0.04130922255804762 0.0
1.6363728663825896 0.05309100639307871 0.0
1.6363728663825896 0.06487279022810981 0.0
1.6363728663825896 0.0766545740631409 0.0
1.6363728663825896 0.08843635789817199 0.0
1.6363728663825896 0.10021814173320308 0.0
1.6363728663825896 0.11199992556823417 0.0
1.6363728663825896 0.12378170940326527 0.0
1.6363728663825896 0.13556349323829636 0.0
1.6363728663825896 0.14734527707332745 0.0
1.6363728663825896 0.15912706090835854 0.0
1.6363728663825896 0.17090884474338963 0.0
1.6363728663825896 0.18269062857842072 0.0
1.6363728663825896 0.1944724124134518 0.0
1.6363728663825896 0.2062541962484829 0.0
1.6363728663825896 0.218035980083514 0.0
1.6363728663825896 0.22981776391854508 0.0
1.6363728663825896 0.24159954775357617 0.0
1.6363728663825896 0.25338133158860726 0.0
1.6363728663825896 0.26516311542363835 0.0
1.6363728663825896 0.2769448992586695 0.0
1.6363728663825896 0.28872668309370053 0.0
1.6363728663825896 0.3005084669287317 0.0
1.6363728663825896 0.3122902507637627 0.0
1.6363728663825896 0.32407203459879386 0.0
1.6363728663825896 0.3358538184338249 0.0
1.6363728663825896 0.34763560226885604 0.0
1.6363728663825896 0.35941738610388707 0.0
1.6363728663825896 0.3711991699389182 0.0
1.6363728663825896 0.38298095377394925 0.0
1.6363728663825896 0.3947627376089804 0.0
1.6363728663825896 0.40654452144401143 0.0
1.6363728663825896 0.4183263052790426 0.0
1.6363728663825896 0.4301080891140736 0.0
1.6363728663825896 0.44188987294910476 0.0
1.6363728663825896 0.4536716567841358 0.0
1.6363728663825896 0.46545344061916694 0.0
1.6363728663825896 0.47723522445419797 0.0
1.6363728663825896 0.4890170082892291 0.0
1.6363728663825896 0.5007987921242602 0.0
1.6363728663825896 0.5125805759592913 0.0
1.6363728663825896 0.5243623597943223 0.0
1.6363728663825896 0.5361441436293535 0.0
1.6363728663825896 0.5479259274643846 0.0
1.6363728663825896 0.5597077112994157 0.0
1.6363728663825896 0.5714894951344467 0.0
1.6363728663825896 0.5832712789694778 0.0
1.670792473644251 0.005963871052954346 0.0
1.670792473644251 0.017745654887985438 0.0
1.670792473644251 0.02952743872301653 0.0
1.670792473644251 0.04130922255804762 0.0
1.670792473644251 0.05309100639307871 0.0
1.670792473644251 0.06487279022810981 0.0
1.670792473644251 0.0766545740631409 0.0
1.670792473644251 0.08843635789817199 0.0
1.670792473644251 0.10021814173320308 0.0
1.670792473644251 0.11199992556823417 0.0
1.670792473644251 0.12378170940326527 0.0
1.670792473644251 0.13556349323829636 0.0
1.670792473644251 0.14734527707332745 0.0
1.670792473644251 0.15912706090835854 0.0
1.670792473644251 0.17090884474338963 0.24659430306847363
1.670792473644251 0.18269062857842072 0.0
1.670792473644251 0.1944724124134518 0.0
1.670792473644251 0.2062541962484829 0.0
1.670792473644251 0.218035980083514 0.0
1.670792473644251 0.22981776391854508 0.0
1.670792473644251 0.24159954775357617 0.0
1.670792473644251 0.25338133158860726 0.0
1.670792473644251 0.26516311542363835 0.0
1.670792473644251 0.2769448992586695 0.0
1.670792473644251 0.28872668309370053 0.0
1.670792473644251 0.3005084669287317 0.0
1.670792473644251 0.3122902507637627 0.0
1.670792473644251 0.32407203459879386 0.0
1.670792473644251 0.3358538184338249 0.0
1.670792473644251 0.34763560226885604 0.0
1.670792473644251 0.35941738610388707 0.0
1.670792473644251 0.3711991699389182 0.0
1.670792473644251 0.38298095377394925 0.0
1.670792473644251 0.3947627376089804 0.0
1.670792473644251 0.40654452144401143 0.0
1.670792473644251 0.4183263052790426 0.0
1.670792473644251 0.4301080891140736 0.0
1.670792473644251 0.44188987294910476 0.0
1.670792473644251 0.4536716567841358 0.0
1.670792473644251 0.46545344061916694 0.0
1.670792473644251 0.47723522445419797 0.0
1.670792473644251 0.4890170082892291 0.0
1.670792473644251 0.5007987921242602 0.0
1.670792473644251 0.5125805759592913 0.0
1.670792473644251 0.5243623597943223 0.0
1.670792473644251 0.5361441436293535 0.0
1.670792473644251 0.5479259274643846 0.0
1.670792473644251 0.5597077112994157 0.0
1.670792473644251 0.5714894951344467 0.0
1.670792473644251 0.5832712789694778 0.0
1.7052120809059126 0.005963871052954346 0.0
1.7052120809059126 0.017745654887985438 0.0
1.7052120809059126 0.02952743872301653 0.0
1.7052120809059126 0.04130922255804762 0.0
1.7052120809059126 0.05309100639307871 0.0
1.7052120809059126 0.06487279022810981 0.2465943030684735
1.7052120809059126 0.0766545740631409 0.0
1.7052120809059126 0.08843635789817199 0.0
1.7052120809059126 0.10021814173320308 0.0
1.7052120809059126 0.11199992556823417 0.0
1.7052120809059126 0.12378170940326527 0.0
1.7052120809059126 0.13556349323829636 0.0
1.7052120809059126 0.14734527707332745 0.0
1.7052120809059126 0.15912706090835854 0.0
1.7052120809059126 0.17090884474338963 0.0
1.7052120809059126 0.18269062857842072 0.0
1.7052120809059126 0.1944724124134518 0.0
1.7052120809059126 0.2062541962484829 0.0
1.7052120809059126 0.218035980083514 0.0
1.7052120809059126 0.22981776391854508 0.0
1.7052120809059126 0.24159954775357617 0.0
1.7052120809059126 0.25338133158860726 0.0
1.7052120809059126 0.26516311542363835 0.0
1.7052120809059126 0.2769448992586695 0.0
1.7052120809059126 0.28872668309370053 0.0
1.7052120809059126 0.3005084669287317 0.0
1.7052120809059126 0.3122902507637627 0.0
1.7052120809059126 0.32407203459879386 0.0
1.7052120809059126 0.3358538184338249 0.0
1.7052120809059126 0.34763560226885604 0.0
1.7052120809059126 0.35941738610388707 0.0
1.7052120809059126 0.3711991699389182 0.0
1.7052120809059126 0.38298095377394925 0.0
1.7052120809059126 0.3947627376089804 0.0
1.7052120809059126 0.40654452144401143 0.0
1.7052120809059126 0.4183263052790426 0.0
1.7052120809059126 0.4301080891140736 0.0
1.7052120809059126 0.44188987294910476 0.0
1.7052120809059126 0.4536716567841358 0.0
1.7052120809059126 0.46545344061916694 0.0
1.7052120809059126 0.47723522445419797 0.0
1.7052120809059126 0.4890170082892291 0.0
1.7052120809059126 0.5007987921242602 0.0
1.7052120809059126 0.5125805759592913 0.0
1.7052120809059126 0.5243623597943223 0.0
1.7052120809059126 0.5361441436293535 0.0
1.7052120809059126 0.5479259274643846 0.0
1.7052120809059126 0.5597077112994157 0.0
1.7052120809059126 0.5714894951344467 0.0
1.7052120809059126 0.5832712789694778 0.0

